Learning with Noise: Enhance Distantly Supervised Relation Extraction with Dynamic Transition Matrix

Distant supervision significantly reduces human efforts in building training data for many classification tasks. While promising, this technique often introduces noise to the generated training data, which can severely affect the model performance. In this paper, we take a deep look at the application of distant supervision in relation extraction. We show that the dynamic transition matrix can effectively characterize the noise in the training data built by distant supervision. The transition matrix can be effectively trained using a novel curriculum learning based method without any direct supervision about the noise. We thoroughly evaluate our approach under a wide range of extraction scenarios. Experimental results show that our approach consistently improves the extraction results and outperforms the state-of-the-art in various evaluation scenarios.

==> figures/pr_raw_data/Luo/att/bag_att_currd.txt <==
0 0.0
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
1.0 0.00396968603392
1.0 0.00433056658246
1.0 0.004691447131
1.0 0.00505232767954
1.0 0.00541320822808
1.0 0.00577408877661
1.0 0.00613496932515
1.0 0.00649584987369
1.0 0.00685673042223
1.0 0.00721761097077
1.0 0.00757849151931
1.0 0.00793937206785
1.0 0.00830025261638
1.0 0.00866113316492
1.0 0.00902201371346
1.0 0.009382894262
1.0 0.00974377481054
1.0 0.0101046553591
1.0 0.0104655359076
1.0 0.0108264164562
1.0 0.0111872970047
1.0 0.0115481775532
1.0 0.0119090581018
1.0 0.0122699386503
1.0 0.0126308191988
1.0 0.0129916997474
1.0 0.0133525802959
1.0 0.0137134608445
1.0 0.014074341393
1.0 0.0144352219415
1.0 0.0147961024901
1.0 0.0151569830386
1.0 0.0155178635872
1.0 0.0158787441357
1.0 0.0162396246842
1.0 0.0166005052328
1.0 0.0169613857813
1.0 0.0173222663298
1.0 0.0176831468784
1.0 0.0180440274269
1.0 0.0184049079755
1.0 0.018765788524
1.0 0.0191266690725
1.0 0.0194875496211
1.0 0.0198484301696
1.0 0.0202093107182
1.0 0.0205701912667
1.0 0.0209310718152
1.0 0.0212919523638
0.983333333333 0.0212919523638
0.983606557377 0.0216528329123
0.983870967742 0.0220137134608
0.984126984127 0.0223745940094
0.984375 0.0227354745579
0.984615384615 0.0230963551065
0.984848484848 0.023457235655
0.985074626866 0.0238181162035
0.985294117647 0.0241789967521
0.971014492754 0.0241789967521
0.971428571429 0.0245398773006
0.971830985915 0.0249007578492
0.972222222222 0.0252616383977
0.972602739726 0.0256225189462
0.972972972973 0.0259833994948
0.973333333333 0.0263442800433
0.973684210526 0.0267051605918
0.974025974026 0.0270660411404
0.974358974359 0.0274269216889
0.974683544304 0.0277878022375
0.975 0.028148682786
0.975308641975 0.0285095633345
0.975609756098 0.0288704438831
0.975903614458 0.0292313244316
0.97619047619 0.0295922049802
0.976470588235 0.0299530855287
0.976744186047 0.0303139660772
0.977011494253 0.0306748466258
0.977272727273 0.0310357271743
0.977528089888 0.0313966077228
0.977777777778 0.0317574882714
0.978021978022 0.0321183688199
0.978260869565 0.0324792493685
0.978494623656 0.032840129917
0.978723404255 0.0332010104655
0.978947368421 0.0335618910141
0.979166666667 0.0339227715626
0.979381443299 0.0342836521112
0.979591836735 0.0346445326597
0.979797979798 0.0350054132082
0.98 0.0353662937568
0.980198019802 0.0357271743053
0.970588235294 0.0357271743053
0.970873786408 0.0360880548538
0.971153846154 0.0364489354024
0.971428571429 0.0368098159509
0.971698113208 0.0371706964995
0.971962616822 0.037531577048
0.972222222222 0.0378924575965
0.97247706422 0.0382533381451
0.972727272727 0.0386142186936
0.972972972973 0.0389750992422
0.973214285714 0.0393359797907
0.973451327434 0.0396968603392
0.964912280702 0.0396968603392
0.95652173913 0.0396968603392
0.956896551724 0.0400577408878
0.957264957265 0.0404186214363
0.957627118644 0.0407795019848
0.957983193277 0.0411403825334
0.958333333333 0.0415012630819
0.95867768595 0.0418621436305
0.959016393443 0.042223024179
0.959349593496 0.0425839047275
0.959677419355 0.0429447852761
0.96 0.0433056658246
0.960317460317 0.0436665463732
0.96062992126 0.0440274269217
0.9609375 0.0443883074702
0.961240310078 0.0447491880188
0.961538461538 0.0451100685673
0.961832061069 0.0454709491158
0.962121212121 0.0458318296644
0.962406015038 0.0461927102129
0.962686567164 0.0465535907615
0.962962962963 0.04691447131
0.963235294118 0.0472753518585
0.963503649635 0.0476362324071
0.963768115942 0.0479971129556
0.964028776978 0.0483579935042
0.964285714286 0.0487188740527
0.964539007092 0.0490797546012
0.964788732394 0.0494406351498
0.965034965035 0.0498015156983
0.965277777778 0.0501623962468
0.965517241379 0.0505232767954
0.965753424658 0.0508841573439
0.965986394558 0.0512450378925
0.966216216216 0.051605918441
0.96644295302 0.0519667989895
0.966666666667 0.0523276795381
0.966887417219 0.0526885600866
0.967105263158 0.0530494406351
0.967320261438 0.0534103211837
0.967532467532 0.0537712017322
0.967741935484 0.0541320822808
0.967948717949 0.0544929628293
0.968152866242 0.0548538433778
0.96835443038 0.0552147239264
0.968553459119 0.0555756044749
0.96875 0.0559364850235
0.968944099379 0.056297365572
0.969135802469 0.0566582461205
0.969325153374 0.0570191266691
0.969512195122 0.0573800072176
0.969696969697 0.0577408877661
0.969879518072 0.0581017683147
0.97005988024 0.0584626488632
0.970238095238 0.0588235294118
0.970414201183 0.0591844099603
0.970588235294 0.0595452905088
0.970760233918 0.0599061710574
0.970930232558 0.0602670516059
0.965317919075 0.0602670516059
0.965517241379 0.0606279321545
0.965714285714 0.060988812703
0.965909090909 0.0613496932515
0.966101694915 0.0617105738001
0.966292134831 0.0620714543486
0.966480446927 0.0624323348971
0.966666666667 0.0627932154457
0.966850828729 0.0631540959942
0.961538461538 0.0631540959942
0.96174863388 0.0635149765428
0.961956521739 0.0638758570913
0.962162162162 0.0642367376398
0.962365591398 0.0645976181884
0.96256684492 0.0649584987369
0.962765957447 0.0653193792855
0.962962962963 0.065680259834
0.963157894737 0.0660411403825
0.96335078534 0.0664020209311
0.963541666667 0.0667629014796
0.963730569948 0.0671237820281
0.963917525773 0.0674846625767
0.964102564103 0.0678455431252
0.964285714286 0.0682064236738
0.964467005076 0.0685673042223
0.964646464646 0.0689281847708
0.964824120603 0.0692890653194
0.965 0.0696499458679
0.965174129353 0.0700108264165
0.965346534653 0.070371706965
0.965517241379 0.0707325875135
0.96568627451 0.0710934680621
0.965853658537 0.0714543486106
0.966019417476 0.0718152291591
0.966183574879 0.0721761097077
0.961538461538 0.0721761097077
0.961722488038 0.0725369902562
0.961904761905 0.0728978708048
0.962085308057 0.0732587513533
0.962264150943 0.0736196319018
0.962441314554 0.0739805124504
0.96261682243 0.0743413929989
0.962790697674 0.0747022735475
0.962962962963 0.075063154096
0.963133640553 0.0754240346445
0.963302752294 0.0757849151931
0.963470319635 0.0761457957416
0.963636363636 0.0765066762901
0.963800904977 0.0768675568387
0.963963963964 0.0772284373872
0.964125560538 0.0775893179358
0.964285714286 0.0779501984843
0.964444444444 0.0783110790328
0.964601769912 0.0786719595814
0.964757709251 0.0790328401299
0.964912280702 0.0793937206785
0.965065502183 0.079754601227
0.965217391304 0.0801154817755
0.965367965368 0.0804763623241
0.965517241379 0.0808372428726
0.965665236052 0.0811981234211
0.965811965812 0.0815590039697
0.965957446809 0.0819198845182
0.966101694915 0.0822807650668
0.962025316456 0.0822807650668
0.96218487395 0.0826416456153
0.962343096234 0.0830025261638
0.9625 0.0833634067124
0.96265560166 0.0837242872609
0.962809917355 0.0840851678095
0.962962962963 0.084446048358
0.963114754098 0.0848069289065
0.963265306122 0.0851678094551
0.963414634146 0.0855286900036
0.963562753036 0.0858895705521
0.959677419355 0.0858895705521
0.95983935743 0.0862504511007
0.96 0.0866113316492
0.96015936255 0.0869722121978
0.960317460317 0.0873330927463
0.9604743083 0.0876939732948
0.96062992126 0.0880548538434
0.960784313725 0.0884157343919
0.9609375 0.0887766149405
0.961089494163 0.089137495489
0.957364341085 0.089137495489
0.957528957529 0.0894983760375
0.957692307692 0.0898592565861
0.95785440613 0.0902201371346
0.958015267176 0.0905810176831
0.958174904943 0.0909418982317
0.958333333333 0.0913027787802
0.958490566038 0.0916636593288
0.958646616541 0.0920245398773
0.958801498127 0.0923854204258
0.958955223881 0.0927463009744
0.959107806691 0.0931071815229
0.959259259259 0.0934680620715
0.959409594096 0.09382894262
0.959558823529 0.0941898231685
0.956043956044 0.0941898231685
0.956204379562 0.0945507037171
0.956363636364 0.0949115842656
0.95652173913 0.0952724648141
0.956678700361 0.0956333453627
0.956834532374 0.0959942259112
0.956989247312 0.0963551064598
0.957142857143 0.0967159870083
0.957295373665 0.0970768675568
0.957446808511 0.0974377481054
0.957597173145 0.0977986286539
0.957746478873 0.0981595092025
0.957894736842 0.098520389751
0.958041958042 0.0988812702995
0.95818815331 0.0992421508481
0.958333333333 0.0996030313966
0.958477508651 0.0999639119451
0.958620689655 0.100324792494
0.958762886598 0.100685673042
0.958904109589 0.101046553591
0.959044368601 0.101407434139
0.959183673469 0.101768314688
0.959322033898 0.102129195236
0.959459459459 0.102490075785
0.959595959596 0.102850956333
0.959731543624 0.103211836882
0.959866220736 0.103572717431
0.96 0.103933597979
0.960132890365 0.104294478528
0.960264900662 0.104655359076
0.960396039604 0.105016239625
0.960526315789 0.105377120173
0.960655737705 0.105738000722
0.960784313725 0.10609888127
0.960912052117 0.106459761819
0.961038961039 0.106820642367
0.961165048544 0.107181522916
0.961290322581 0.107542403464
0.961414790997 0.107903284013
0.961538461538 0.108264164562
0.961661341853 0.10862504511
0.96178343949 0.108985925659
0.961904761905 0.109346806207
0.962025316456 0.109707686756
0.96214511041 0.110068567304
0.962264150943 0.110429447853
0.962382445141 0.110790328401
0.9625 0.11115120895
0.96261682243 0.111512089498
0.962732919255 0.111872970047
0.962848297214 0.112233850595
0.962962962963 0.112594731144
0.963076923077 0.112955611693
0.963190184049 0.113316492241
0.963302752294 0.11367737279
0.963414634146 0.114038253338
0.963525835866 0.114399133887
0.963636363636 0.114760014435
0.963746223565 0.115120894984
0.963855421687 0.115481775532
0.963963963964 0.115842656081
0.964071856287 0.116203536629
0.964179104478 0.116564417178
0.964285714286 0.116925297726
0.964391691395 0.117286178275
0.96449704142 0.117647058824
0.964601769912 0.118007939372
0.964705882353 0.118368819921
0.964809384164 0.118729700469
0.964912280702 0.119090581018
0.965014577259 0.119451461566
0.96511627907 0.119812342115
0.965217391304 0.120173222663
0.965317919075 0.120534103212
0.965417867435 0.12089498376
0.965517241379 0.121255864309
0.965616045845 0.121616744857
0.965714285714 0.121977625406
0.965811965812 0.122338505955
0.965909090909 0.122699386503
0.966005665722 0.123060267052
0.966101694915 0.1234211476
0.966197183099 0.123782028149
0.966292134831 0.124142908697
0.966386554622 0.124503789246
0.966480446927 0.124864669794
0.966573816156 0.125225550343
0.966666666667 0.125586430891
0.96675900277 0.12594731144
0.966850828729 0.126308191988
0.96694214876 0.126669072537
0.967032967033 0.127029953086
0.967123287671 0.127390833634
0.967213114754 0.127751714183
0.967302452316 0.128112594731
0.967391304348 0.12847347528
0.967479674797 0.128834355828
0.967567567568 0.129195236377
0.967654986523 0.129556116925
0.967741935484 0.129916997474
0.967828418231 0.130277878022
0.967914438503 0.130638758571
0.968 0.130999639119
0.968085106383 0.131360519668
0.968169761273 0.131721400217
0.968253968254 0.132082280765
0.968337730871 0.132443161314
0.968421052632 0.132804041862
0.968503937008 0.133164922411
0.968586387435 0.133525802959
0.968668407311 0.133886683508
0.96875 0.134247564056
0.968831168831 0.134608444605
0.968911917098 0.134969325153
0.968992248062 0.135330205702
0.969072164948 0.13569108625
0.969151670951 0.136051966799
0.969230769231 0.136412847348
0.969309462916 0.136773727896
0.969387755102 0.137134608445
0.969465648855 0.137495488993
0.969543147208 0.137856369542
0.969620253165 0.13821725009
0.969696969697 0.138578130639
0.969773299748 0.138939011187
0.967336683417 0.138939011187
0.967418546366 0.139299891736
0.9675 0.139660772284
0.967581047382 0.140021652833
0.967661691542 0.140382533381
0.967741935484 0.14074341393
0.967821782178 0.141104294479
0.967901234568 0.141465175027
0.967980295567 0.141826055576
0.968058968059 0.142186936124
0.968137254902 0.142547816673
0.968215158924 0.142908697221
0.968292682927 0.14326957777
0.968369829684 0.143630458318
0.968446601942 0.143991338867
0.968523002421 0.144352219415
0.968599033816 0.144713099964
0.968674698795 0.145073980512
0.96875 0.145434861061
0.968824940048 0.14579574161
0.968899521531 0.146156622158
0.968973747017 0.146517502707
0.969047619048 0.146878383255
0.969121140143 0.147239263804
0.969194312796 0.147600144352
0.96926713948 0.147961024901
0.969339622642 0.148321905449
0.969411764706 0.148682785998
0.969483568075 0.149043666546
0.969555035129 0.149404547095
0.969626168224 0.149765427643
0.969696969697 0.150126308192
0.96976744186 0.150487188741
0.969837587007 0.150848069289
0.969907407407 0.151208949838
0.969976905312 0.151569830386
0.970046082949 0.151930710935
0.970114942529 0.152291591483
0.970183486239 0.152652472032
0.970251716247 0.15301335258
0.970319634703 0.153374233129
0.970387243736 0.153735113677
0.970454545455 0.154095994226
0.97052154195 0.154456874774
0.970588235294 0.154817755323
0.97065462754 0.155178635872
0.970720720721 0.15553951642
0.970786516854 0.155900396969
0.970852017937 0.156261277517
0.970917225951 0.156622158066
0.970982142857 0.156983038614
0.971046770601 0.157343919163
0.971111111111 0.157704799711
0.971175166297 0.15806568026
0.971238938053 0.158426560808
0.971302428256 0.158787441357
0.971365638767 0.159148321905
0.969230769231 0.159148321905
0.969298245614 0.159509202454
0.969365426696 0.159870083003
0.96943231441 0.160230963551
0.969498910675 0.1605918441
0.969565217391 0.160952724648
0.969631236443 0.161313605197
0.969696969697 0.161674485745
0.969762419006 0.162035366294
0.969827586207 0.162396246842
0.969892473118 0.162757127391
0.969957081545 0.163118007939
0.970021413276 0.163478888488
0.970085470085 0.163839769036
0.970149253731 0.164200649585
0.970212765957 0.164561530134
0.970276008493 0.164922410682
0.970338983051 0.165283291231
0.970401691332 0.165644171779
0.970464135021 0.166005052328
0.970526315789 0.166365932876
0.970588235294 0.166726813425
0.970649895178 0.167087693973
0.970711297071 0.167448574522
0.970772442589 0.16780945507
0.970833333333 0.168170335619
0.970893970894 0.168531216167
0.970954356846 0.168892096716
0.971014492754 0.169252977265
0.971074380165 0.169613857813
0.971134020619 0.169974738362
0.971193415638 0.17033561891
0.971252566735 0.170696499459
0.97131147541 0.171057380007
0.971370143149 0.171418260556
0.971428571429 0.171779141104
0.971486761711 0.172140021653
0.971544715447 0.172500902201
0.971602434077 0.17286178275
0.971659919028 0.173222663298
0.971717171717 0.173583543847
0.971774193548 0.173944424396
0.971830985915 0.174305304944
0.971887550201 0.174666185493
0.971943887776 0.175027066041
0.972 0.17538794659
0.972055888224 0.175748827138
0.972111553785 0.176109707687
0.970178926441 0.176109707687
0.970238095238 0.176470588235
0.970297029703 0.176831468784
0.970355731225 0.177192349332
0.970414201183 0.177553229881
0.970472440945 0.177914110429
0.970530451866 0.178274990978
0.96862745098 0.178274990978
0.968688845401 0.178635871527
0.96875 0.178996752075
0.968810916179 0.179357632624
0.968871595331 0.179718513172
0.968932038835 0.180079393721
0.968992248062 0.180440274269
0.969052224371 0.180801154818
0.969111969112 0.181162035366
0.969171483622 0.181522915915
0.969230769231 0.181883796463
0.969289827255 0.182244677012
0.969348659004 0.18260555756
0.969407265774 0.182966438109
0.969465648855 0.183327318658
0.969523809524 0.183688199206
0.969581749049 0.184049079755
0.969639468691 0.184409960303
0.969696969697 0.184770840852
0.969754253308 0.1851317214
0.969811320755 0.185492601949
0.969868173258 0.185853482497
0.96992481203 0.186214363046
0.969981238274 0.186575243594
0.970037453184 0.186936124143
0.968224299065 0.186936124143
0.96828358209 0.187297004691
0.96834264432 0.18765788524
0.968401486989 0.188018765789
0.968460111317 0.188379646337
0.968518518519 0.188740526886
0.968576709797 0.189101407434
0.968634686347 0.189462287983
0.968692449355 0.189823168531
0.96875 0.19018404908
0.96880733945 0.190544929628
0.968864468864 0.190905810177
0.968921389397 0.191266690725
0.96897810219 0.191627571274
0.969034608379 0.191988451822
0.969090909091 0.192349332371
0.969147005445 0.19271021292
0.969202898551 0.193071093468
0.969258589512 0.193431974017
0.969314079422 0.193792854565
0.969369369369 0.194153735114
0.969424460432 0.194514615662
0.96947935368 0.194875496211
0.967741935484 0.194875496211
0.967799642218 0.195236376759
0.967857142857 0.195597257308
0.967914438503 0.195958137856
0.967971530249 0.196319018405
0.968028419183 0.196679898953
0.968085106383 0.197040779502
0.96814159292 0.197401660051
0.966431095406 0.197401660051
0.966490299824 0.197762540599
0.966549295775 0.198123421148
0.966608084359 0.198484301696
0.966666666667 0.198845182245
0.966725043783 0.199206062793
0.966783216783 0.199566943342
0.966841186736 0.19992782389
0.966898954704 0.200288704439
0.966956521739 0.200649584987
0.965277777778 0.200649584987
0.965337954939 0.201010465536
0.965397923875 0.201371346084
0.965457685665 0.201732226633
0.965517241379 0.202093107182
0.965576592083 0.20245398773
0.965635738832 0.202814868279
0.965694682676 0.203175748827
0.965753424658 0.203536629376
0.965811965812 0.203897509924
0.965870307167 0.204258390473
0.965928449744 0.204619271021
0.965986394558 0.20498015157
0.966044142615 0.205341032118
0.966101694915 0.205701912667
0.966159052453 0.206062793215
0.966216216216 0.206423673764
0.966273187184 0.206784554313
0.96632996633 0.207145434861
0.964705882353 0.207145434861
0.964765100671 0.20750631541
0.964824120603 0.207867195958
0.964882943144 0.208228076507
0.964941569282 0.208588957055
0.965 0.208949837604
0.965058236273 0.209310718152
0.96511627907 0.209671598701
0.965174129353 0.210032479249
0.965231788079 0.210393359798
0.965289256198 0.210754240346
0.965346534653 0.211115120895
0.965403624382 0.211476001444
0.965460526316 0.211836881992
0.965517241379 0.212197762541
0.965573770492 0.212558643089
0.965630114566 0.212919523638
0.96568627451 0.213280404186
0.965742251223 0.213641284735
0.965798045603 0.214002165283
0.965853658537 0.214363045832
0.965909090909 0.21472392638
0.965964343598 0.215084806929
0.966019417476 0.215445687477
0.966074313409 0.215806568026
0.966129032258 0.216167448575
0.966183574879 0.216528329123
0.96463022508 0.216528329123
0.964686998395 0.216889209672
0.964743589744 0.21725009022
0.9648 0.217610970769
0.964856230032 0.217971851317
0.964912280702 0.218332731866
0.964968152866 0.218693612414
0.965023847377 0.219054492963
0.963492063492 0.219054492963
0.963549920761 0.219415373511
0.963607594937 0.21977625406
0.963665086888 0.220137134608
0.963722397476 0.220498015157
0.963779527559 0.220858895706
0.963836477987 0.221219776254
0.963893249608 0.221580656803
0.962382445141 0.221580656803
0.962441314554 0.221941537351
0.9625 0.2223024179
0.96255850234 0.222663298448
0.96261682243 0.223024178997
0.96267496112 0.223385059545
0.962732919255 0.223745940094
0.962790697674 0.224106820642
0.962848297214 0.224467701191
0.962905718702 0.224828581739
0.962962962963 0.225189462288
0.963020030817 0.225550342837
0.963076923077 0.225911223385
0.963133640553 0.226272103934
0.963190184049 0.226632984482
0.963246554364 0.226993865031
0.963302752294 0.227354745579
0.963358778626 0.227715626128
0.963414634146 0.228076506676
0.963470319635 0.228437387225
0.963525835866 0.228798267773
0.963581183612 0.229159148322
0.963636363636 0.22952002887
0.963691376702 0.229880909419
0.963746223565 0.230241789968
0.963800904977 0.230602670516
0.963855421687 0.230963551065
0.963909774436 0.231324431613
0.963963963964 0.231685312162
0.964017991004 0.23204619271
0.964071856287 0.232407073259
0.964125560538 0.232767953807
0.964179104478 0.233128834356
0.964232488823 0.233489714904
0.964285714286 0.233850595453
0.964338781575 0.234211476001
0.964391691395 0.23457235655
0.964444444444 0.234933237099
0.96449704142 0.235294117647
0.963072378139 0.235294117647
0.963126843658 0.235654998196
0.963181148748 0.236015878744
0.963235294118 0.236376759293
0.96328928047 0.236737639841
0.963343108504 0.23709852039
0.963396778917 0.237459400938
0.963450292398 0.237820281487
0.963503649635 0.238181162035
0.963556851312 0.238542042584
0.963609898108 0.238902923132
0.963662790698 0.239263803681
0.962264150943 0.239263803681
0.96231884058 0.23962468423
0.962373371925 0.239985564778
0.962427745665 0.240346445327
0.962481962482 0.240707325875
0.962536023055 0.241068206424
0.962589928058 0.241429086972
0.962643678161 0.241789967521
0.962697274032 0.242150848069
0.961318051576 0.242150848069
0.961373390558 0.242511728618
0.961428571429 0.242872609166
0.961483594864 0.243233489715
0.961538461538 0.243594370263
0.961593172119 0.243955250812
0.961647727273 0.244316131361
0.96170212766 0.244677011909
0.961756373938 0.245037892458
0.961810466761 0.245398773006
0.96186440678 0.245759653555
0.96191819464 0.246120534103
0.961971830986 0.246481414652
0.962025316456 0.2468422952
0.962078651685 0.247203175749
0.962131837307 0.247564056297
0.96218487395 0.247924936846
0.962237762238 0.248285817394
0.962290502793 0.248646697943
0.962343096234 0.249007578492
0.962395543175 0.24936845904
0.962447844228 0.249729339589
0.9625 0.250090220137
0.962552011096 0.250451100686
0.962603878116 0.250811981234
0.96265560166 0.251172861783
0.96270718232 0.251533742331
0.96275862069 0.25189462288
0.962809917355 0.252255503428
0.962861072902 0.252616383977
0.962912087912 0.252977264525
0.962962962963 0.253338145074
0.96301369863 0.253699025623
0.963064295486 0.254059906171
0.963114754098 0.25442078672
0.963165075034 0.254781667268
0.963215258856 0.255142547817
0.963265306122 0.255503428365
0.963315217391 0.255864308914
0.963364993216 0.256225189462
0.963414634146 0.256586070011
0.963464140731 0.256946950559
0.962162162162 0.256946950559
0.962213225371 0.257307831108
0.962264150943 0.257668711656
0.962314939435 0.258029592205
0.962365591398 0.258390472754
0.962416107383 0.258751353302
0.961126005362 0.258751353302
0.95983935743 0.258751353302
0.959893048128 0.259112233851
0.959946595461 0.259473114399
0.96 0.259833994948
0.960053262317 0.260194875496
0.960106382979 0.260555756045
0.96015936255 0.260916636593
0.960212201592 0.261277517142
0.960264900662 0.26163839769
0.960317460317 0.261999278239
0.959048877147 0.261999278239
0.959102902375 0.262360158787
0.959156785244 0.262721039336
0.959210526316 0.263081919885
0.95926412615 0.263442800433
0.959317585302 0.263803680982
0.959370904325 0.26416456153
0.958115183246 0.26416456153
0.958169934641 0.264525442079
0.958224543081 0.264886322627
0.958279009126 0.265247203176
0.95703125 0.265247203176
0.955786736021 0.265247203176
0.955844155844 0.265608083724
0.955901426719 0.265968964273
0.955958549223 0.266329844821
0.956015523933 0.26669072537
0.956072351421 0.267051605918
0.956129032258 0.267412486467
0.95618556701 0.267773367016
0.956241956242 0.268134247564
0.956298200514 0.268495128113
0.956354300385 0.268856008661
0.955128205128 0.268856008661
0.955185659411 0.26921688921
0.955242966752 0.269577769758
0.955300127714 0.269938650307
0.955357142857 0.270299530855
0.955414012739 0.270660411404
0.955470737913 0.271021291952
0.955527318933 0.271382172501
0.955583756345 0.271743053049
0.955640050697 0.272103933598
0.955696202532 0.272464814147
0.955752212389 0.272825694695
0.955808080808 0.273186575244
0.955863808323 0.273547455792
0.955919395466 0.273908336341
0.955974842767 0.274269216889
0.956030150754 0.274630097438
0.95608531995 0.274990977986
0.954887218045 0.274990977986
0.954943679599 0.275351858535
0.955 0.275712739083
0.955056179775 0.276073619632
0.955112219451 0.27643450018
0.955168119552 0.276795380729
0.955223880597 0.277156261278
0.955279503106 0.277517141826
0.955334987593 0.277878022375
0.955390334572 0.278238902923
0.955445544554 0.278599783472
0.955500618047 0.27896066402
0.955555555556 0.279321544569
0.955610357583 0.279682425117
0.955665024631 0.280043305666
0.954489544895 0.280043305666
0.954545454545 0.280404186214
0.954601226994 0.280765066763
0.954656862745 0.281125947311
0.954712362301 0.28148682786
0.954767726161 0.281847708409
0.954822954823 0.282208588957
0.95487804878 0.282569469506
0.954933008526 0.282930350054
0.95498783455 0.283291230603
0.955042527339 0.283652111151
0.955097087379 0.2840129917
0.955151515152 0.284373872248
0.955205811138 0.284734752797
0.955259975816 0.285095633345
0.955314009662 0.285456513894
0.955367913148 0.285817394442
0.955421686747 0.286178274991
0.955475330927 0.28653915554
0.955528846154 0.286900036088
0.955582232893 0.287260916637
0.955635491607 0.287621797185
0.955688622754 0.287982677734
0.955741626794 0.288343558282
0.955794504182 0.288704438831
0.95584725537 0.289065319379
0.95589988081 0.289426199928
0.955952380952 0.289787080476
0.956004756243 0.290147961025
0.956057007126 0.290508841573
0.956109134045 0.290869722122
0.954976303318 0.290869722122
0.955029585799 0.291230602671
0.955082742317 0.291591483219
0.955135773318 0.291952363768
0.955188679245 0.292313244316
0.955241460542 0.292674124865
0.955294117647 0.293035005413
0.955346650999 0.293395885962
0.955399061033 0.29375676651
0.955451348183 0.294117647059
0.955503512881 0.294478527607
0.955555555556 0.294839408156
0.955607476636 0.295200288704
0.955659276546 0.295561169253
0.955710955711 0.295922049802
0.955762514552 0.29628293035
0.955813953488 0.296643810899
0.955865272938 0.297004691447
0.955916473318 0.297365571996
0.955967555041 0.297726452544
0.956018518519 0.298087333093
0.956069364162 0.298448213641
0.956120092379 0.29880909419
0.956170703576 0.299169974738
0.956221198157 0.299530855287
0.956271576525 0.299891735835
0.95632183908 0.300252616384
0.956371986223 0.300613496933
0.956422018349 0.300974377481
0.956471935853 0.30133525803
0.95652173913 0.301696138578
0.956571428571 0.302057019127
0.956621004566 0.302417899675
0.956670467503 0.302778780224
0.956719817768 0.303139660772
0.956769055745 0.303500541321
0.956818181818 0.303861421869
0.956867196368 0.304222302418
0.956916099773 0.304583182966
0.956964892412 0.304944063515
0.957013574661 0.305304944064
0.957062146893 0.305665824612
0.957110609481 0.306026705161
0.957158962796 0.306387585709
0.957207207207 0.306748466258
0.957255343082 0.307109346806
0.957303370787 0.307470227355
0.957351290685 0.307831107903
0.957399103139 0.308191988452
0.957446808511 0.308552869
0.957494407159 0.308913749549
0.956424581006 0.308913749549
0.956473214286 0.309274630097
0.95652173913 0.309635510646
0.956570155902 0.309996391195
0.956618464961 0.310357271743
0.956666666667 0.310718152292
0.956714761376 0.31107903284
0.956762749446 0.311439913389
0.956810631229 0.311800793937
0.95685840708 0.312161674486
0.956906077348 0.312522555034
0.956953642384 0.312883435583
0.957001102536 0.313244316131
0.95704845815 0.31360519668
0.957095709571 0.313966077228
0.957142857143 0.314326957777
0.957189901207 0.314687838326
0.957236842105 0.315048718874
0.957283680175 0.315409599423
0.957330415755 0.315770479971
0.95737704918 0.31613136052
0.957423580786 0.316492241068
0.957470010905 0.316853121617
0.957516339869 0.317214002165
0.957562568009 0.317574882714
0.957608695652 0.317935763262
0.957654723127 0.318296643811
0.957700650759 0.318657524359
0.957746478873 0.319018404908
0.957792207792 0.319379285457
0.957837837838 0.319740166005
0.956803455724 0.319740166005
0.956850053937 0.320101046554
0.956896551724 0.320461927102
0.956942949408 0.320822807651
0.956989247312 0.321183688199
0.957035445757 0.321544568748
0.956008583691 0.321544568748
0.95498392283 0.321544568748
0.955032119914 0.321905449296
0.955080213904 0.322266329845
0.955128205128 0.322627210393
0.955176093917 0.322988090942
0.955223880597 0.32334897149
0.955271565495 0.323709852039
0.955319148936 0.324070732588
0.954303931987 0.324070732588
0.954352441614 0.324431613136
0.954400848356 0.324792493685
0.954449152542 0.325153374233
0.954497354497 0.325514254782
0.954545454545 0.32587513533
0.95459345301 0.326236015879
0.954641350211 0.326596896427
0.95468914647 0.326957776976
0.954736842105 0.327318657524
0.954784437434 0.327679538073
0.954831932773 0.328040418621
0.954879328437 0.32840129917
0.954926624738 0.328762179719
0.95497382199 0.329123060267
0.955020920502 0.329483940816
0.955067920585 0.329844821364
0.955114822547 0.330205701913
0.955161626694 0.330566582461
0.955208333333 0.33092746301
0.955254942768 0.331288343558
0.955301455301 0.331649224107
0.955347871236 0.332010104655
0.955394190871 0.332370985204
0.955440414508 0.332731865752
0.955486542443 0.333092746301
0.955532574974 0.33345362685
0.955578512397 0.333814507398
0.955624355005 0.334175387947
0.955670103093 0.334536268495
0.955715756952 0.334897149044
0.955761316872 0.335258029592
0.955806783145 0.335618910141
0.954825462012 0.335618910141
0.954871794872 0.335979790689
0.954918032787 0.336340671238
0.954964176049 0.336701551786
0.955010224949 0.337062432335
0.955056179775 0.337423312883
0.955102040816 0.337784193432
0.955147808359 0.338145073981
0.955193482688 0.338505954529
0.95523906409 0.338866835078
0.955284552846 0.339227715626
0.955329949239 0.339588596175
0.95537525355 0.339949476723
0.955420466059 0.340310357272
0.955465587045 0.34067123782
0.955510616785 0.341032118369
0.955555555556 0.341392998917
0.955600403633 0.341753879466
0.954637096774 0.341753879466
0.953675730111 0.341753879466
0.953722334004 0.342114760014
0.953768844221 0.342475640563
0.953815261044 0.342836521112
0.953861584754 0.34319740166
0.953907815631 0.343558282209
0.953953953954 0.343919162757
0.954 0.344280043306
0.953046953047 0.344280043306
0.952095808383 0.344280043306
0.952143569292 0.344640923854
0.95219123506 0.345001804403
0.95223880597 0.345362684951
0.952286282306 0.3457235655
0.95233366435 0.346084446048
0.952380952381 0.346445326597
0.95242814668 0.346806207145
0.952475247525 0.347167087694
0.952522255193 0.347527968243
0.95256916996 0.347888848791
0.952615992103 0.34824972934
0.952662721893 0.348610609888
0.952709359606 0.348971490437
0.952755905512 0.349332370985
0.952802359882 0.349693251534
0.952848722986 0.350054132082
0.952894995093 0.350415012631
0.952941176471 0.350775893179
0.952987267385 0.351136773728
0.953033268102 0.351497654276
0.953079178886 0.351858534825
0.953125 0.352219415374
0.953170731707 0.352580295922
0.953216374269 0.352941176471
0.953261927945 0.353302057019
0.953307392996 0.353662937568
0.953352769679 0.354023818116
0.953398058252 0.354384698665
0.953443258972 0.354745579213
0.953488372093 0.355106459762
0.95353339787 0.35546734031
0.953578336557 0.355828220859
0.953623188406 0.356189101407
0.953667953668 0.356549981956
0.953712632594 0.356910862505
0.953757225434 0.357271743053
0.953801732435 0.357632623602
0.953846153846 0.35799350415
0.95292987512 0.35799350415
0.952975047985 0.358354384699
0.953020134228 0.358715265247
0.9530651341 0.359076145796
0.953110047847 0.359437026344
0.953154875717 0.359797906893
0.952244508118 0.359797906893
0.952290076336 0.360158787441
0.952335557674 0.36051966799
0.952380952381 0.360880548538
0.952426260704 0.361241429087
0.95247148289 0.361602309636
0.952516619183 0.361963190184
0.952561669829 0.362324070733
0.952606635071 0.362684951281
0.951704545455 0.362684951281
0.950804162725 0.362684951281
0.950850661626 0.36304583183
0.95089707271 0.363406712378
0.950943396226 0.363767592927
0.950989632422 0.364128473475
0.951035781544 0.364489354024
0.951081843838 0.364850234572
0.951127819549 0.365211115121
0.95117370892 0.365571995669
0.951219512195 0.365932876218
0.951265229616 0.366293756767
0.951310861423 0.366654637315
0.951356407858 0.367015517864
0.951401869159 0.367376398412
0.951447245565 0.367737278961
0.951492537313 0.368098159509
0.951537744641 0.368459040058
0.951582867784 0.368819920606
0.951627906977 0.369180801155
0.951672862454 0.369541681703
0.951717734448 0.369902562252
0.951762523191 0.3702634428
0.951807228916 0.370624323349
0.951851851852 0.370985203898
0.951896392229 0.371346084446
0.951940850277 0.371706964995
0.951985226223 0.372067845543
0.95110701107 0.372067845543
0.951152073733 0.372428726092
0.951197053407 0.37278960664
0.951241950322 0.373150487189
0.951286764706 0.373511367737
0.951331496786 0.373872248286
0.951376146789 0.374233128834
0.950504124656 0.374233128834
0.950549450549 0.374594009383
0.950594693504 0.374954889931
0.950639853748 0.37531577048
0.950684931507 0.375676651029
0.950729927007 0.376037531577
0.950774840474 0.376398412126
0.950819672131 0.376759292674
0.950864422202 0.377120173223
0.950909090909 0.377481053771
0.950045413261 0.377481053771
0.949183303085 0.377481053771
0.949229374433 0.37784193432
0.949275362319 0.378202814868
0.949321266968 0.378563695417
0.949367088608 0.378924575965
0.949412827462 0.379285456514
0.949458483755 0.379646337062
0.94950405771 0.380007217611
0.94954954955 0.38036809816
0.949594959496 0.380728978708
0.94964028777 0.381089859257
0.949685534591 0.381450739805
0.94973070018 0.381811620354
0.949775784753 0.382172500902
0.94982078853 0.382533381451
0.949865711728 0.382894261999
0.949910554562 0.383255142548
0.949955317248 0.383616023096
0.95 0.383976903645
0.950044603033 0.384337784193
0.95008912656 0.384698664742
0.950133570793 0.385059545291
0.950177935943 0.385420425839
0.950222222222 0.385781306388
0.95026642984 0.386142186936
0.950310559006 0.386503067485
0.950354609929 0.386863948033
0.950398582817 0.387224828582
0.950442477876 0.38758570913
0.950486295314 0.387946589679
0.950530035336 0.388307470227
0.950573698147 0.388668350776
0.950617283951 0.389029231324
0.950660792952 0.389390111873
0.950704225352 0.389750992422
0.950747581354 0.39011187297
0.95079086116 0.390472753519
0.950834064969 0.390833634067
0.950877192982 0.391194514616
0.950920245399 0.391555395164
0.950963222417 0.391916275713
0.951006124234 0.392277156261
0.951048951049 0.39263803681
0.951091703057 0.392998917358
0.951134380454 0.393359797907
0.951176983435 0.393720678455
0.950348432056 0.393720678455
0.950391644909 0.394081559004
0.950434782609 0.394442439553
0.950477845352 0.394803320101
0.950520833333 0.39516420065
0.950563746748 0.395525081198
0.950606585789 0.395885961747
0.950649350649 0.396246842295
0.950692041522 0.396607722844
0.9507346586 0.396968603392
0.950777202073 0.397329483941
0.950819672131 0.397690364489
0.950862068966 0.398051245038
0.950904392765 0.398412125586
0.950946643718 0.398773006135
0.950988822012 0.399133886684
0.951030927835 0.399494767232
0.951072961373 0.399855647781
0.951114922813 0.400216528329
0.951156812339 0.400577408878
0.951198630137 0.400938289426
0.95124037639 0.401299169975
0.951282051282 0.401660050523
0.951323654996 0.402020931072
0.951365187713 0.40238181162
0.951406649616 0.402742692169
0.951448040886 0.403103572717
0.951489361702 0.403464453266
0.951530612245 0.403825333815
0.951571792693 0.404186214363
0.951612903226 0.404547094912
0.95165394402 0.40490797546
0.951694915254 0.405268856009
0.951735817104 0.405629736557
0.951776649746 0.405990617106
0.951817413356 0.406351497654
0.951858108108 0.406712378203
0.951898734177 0.407073258751
0.951939291737 0.4074341393
0.95197978096 0.407795019848
0.95202020202 0.408155900397
0.952060555088 0.408516780946
0.952100840336 0.408877661494
0.951301427372 0.408877661494
0.951342281879 0.409238542043
0.951383067896 0.409599422591
0.951423785595 0.40996030314
0.951464435146 0.410321183688
0.951505016722 0.410682064237
0.951545530493 0.411042944785
0.951585976628 0.411403825334
0.951626355296 0.411764705882
0.951666666667 0.412125586431
0.951706910908 0.412486466979
0.950915141431 0.412486466979
0.950955943475 0.412847347528
0.950996677741 0.413208228077
0.951037344398 0.413569108625
0.951077943615 0.413929989174
0.951118475559 0.414290869722
0.951158940397 0.414651750271
0.951199338296 0.415012630819
0.951239669421 0.415373511368
0.951279933939 0.415734391916
0.951320132013 0.416095272465
0.951360263809 0.416456153013
0.951400329489 0.416817033562
0.951440329218 0.41717791411
0.951480263158 0.417538794659
0.951520131471 0.417899675208
0.951559934319 0.418260555756
0.951599671862 0.418621436305
0.951639344262 0.418982316853
0.951678951679 0.419343197402
0.951718494272 0.41970407795
0.9517579722 0.420064958499
0.951797385621 0.420425839047
0.951836734694 0.420786719596
0.951876019576 0.421147600144
0.951915240424 0.421508480693
0.951954397394 0.421869361241
0.951993490643 0.42223024179
0.952032520325 0.422591122339
0.952071486596 0.422952002887
0.951298701299 0.422952002887
0.951338199513 0.423312883436
0.951377633712 0.423673763984
0.951417004049 0.424034644533
0.95145631068 0.424395525081
0.951495553759 0.42475640563
0.951534733441 0.425117286178
0.951573849879 0.425478166727
0.950806451613 0.425478166727
0.950846091861 0.425839047275
0.950885668277 0.426199927824
0.950925181014 0.426560808372
0.950964630225 0.426921688921
0.951004016064 0.42728256947
0.951043338684 0.427643450018
0.951082598236 0.428004330567
0.951121794872 0.428365211115
0.951160928743 0.428726091664
0.9512 0.429086972212
0.951239008793 0.429447852761
0.951277955272 0.429808733309
0.951316839585 0.430169613858
0.951355661882 0.430530494406
0.951394422311 0.430891374955
0.951433121019 0.431252255503
0.951471758154 0.431613136052
0.951510333863 0.431974016601
0.951548848292 0.432334897149
0.951587301587 0.432695777698
0.951625693894 0.433056658246
0.951664025357 0.433417538795
0.95170229612 0.433778419343
0.951740506329 0.434139299892
0.951778656126 0.43450018044
0.951816745656 0.434861060989
0.951854775059 0.435221941537
0.951892744479 0.435582822086
0.951930654058 0.435943702634
0.951968503937 0.436304583183
0.952006294256 0.436665463732
0.952044025157 0.43702634428
0.952081696779 0.437387224829
0.952119309262 0.437748105377
0.952156862745 0.438108985926
0.952194357367 0.438469866474
0.952231793265 0.438830747023
0.952269170579 0.439191627571
0.952306489445 0.43955250812
0.95234375 0.439913388668
0.952380952381 0.440274269217
0.952418096724 0.440635149765
0.952455183164 0.440996030314
0.952492211838 0.441356910863
0.952529182879 0.441717791411
0.952566096423 0.44207867196
0.952602952603 0.442439552508
0.952639751553 0.442800433057
0.951900698216 0.442800433057
0.951937984496 0.443161313605
0.951975213013 0.443522194154
0.952012383901 0.443883074702
0.952049497293 0.444243955251
0.952086553323 0.444604835799
0.952123552124 0.444965716348
0.952160493827 0.445326596896
0.952197378566 0.445687477445
0.952234206471 0.446048357994
0.952270977675 0.446409238542
0.952307692308 0.446770119091
0.9523443505 0.447130999639
0.952380952381 0.447491880188
0.952417498081 0.447852760736
0.95245398773 0.448213641285
0.952490421456 0.448574521833
0.952526799387 0.448935402382
0.952563121653 0.44929628293
0.952599388379 0.449657163479
0.952635599694 0.450018044027
0.952671755725 0.450378924576
0.952707856598 0.450739805125
0.952743902439 0.451100685673
0.952779893374 0.451461566222
0.952815829528 0.45182244677
0.952851711027 0.452183327319
0.952887537994 0.452544207867
0.952923310554 0.452905088416
0.952959028832 0.453265968964
0.952994692949 0.453626849513
0.95303030303 0.453987730061
0.953065859198 0.45434861061
0.953101361573 0.454709491158
0.95313681028 0.455070371707
0.953172205438 0.455431252256
0.95320754717 0.455792132804
0.953242835596 0.456153013353
0.953278070836 0.456513893901
0.953313253012 0.45687477445
0.953348382242 0.457235654998
0.953383458647 0.457596535547
0.953418482344 0.457957416095
0.953453453453 0.458318296644
0.953488372093 0.458679177192
0.953523238381 0.459040057741
0.953558052434 0.459400938289
0.953592814371 0.459761818838
0.953627524308 0.460122699387
0.952914798206 0.460122699387
0.952203136669 0.460122699387
0.95223880597 0.460483579935
0.952274422073 0.460844460484
0.952309985097 0.461205341032
0.95234549516 0.461566221581
0.952380952381 0.461927102129
0.952416356877 0.462287982678
0.951708766716 0.462287982678
0.951744617669 0.462648863226
0.95178041543 0.463009743775
0.951816160119 0.463370624323
0.951851851852 0.463731504872
0.951887490748 0.46409238542
0.951923076923 0.464453265969
0.951958610495 0.464814146518
0.951994091581 0.465175027066
0.952029520295 0.465535907615
0.951327433628 0.465535907615
0.950626381724 0.465535907615
0.950662739323 0.465896788163
0.950699043414 0.466257668712
0.950735294118 0.46661854926
0.95077149155 0.466979429809
0.95080763583 0.467340310357
0.950843727073 0.467701190906
0.950879765396 0.468062071454
0.950915750916 0.468422952003
0.950951683748 0.468783832551
0.950987564009 0.4691447131
0.951023391813 0.469505593649
0.951059167275 0.469866474197
0.951094890511 0.470227354746
0.951130561634 0.470588235294
0.951166180758 0.470949115843
0.951201747997 0.471309996391
0.951237263464 0.47167087694
0.951272727273 0.472031757488
0.950581395349 0.472031757488
0.950617283951 0.472392638037
0.950653120464 0.472753518585
0.950688905004 0.473114399134
0.950724637681 0.473475279682
0.95076031861 0.473836160231
0.9500723589 0.473836160231
0.949385394071 0.473836160231
0.948699421965 0.473836160231
0.948736462094 0.47419704078
0.948773448773 0.474557921328
0.94881038212 0.474918801877
0.948847262248 0.475279682425
0.948884089273 0.475640562974
0.948920863309 0.476001443522
0.948957584472 0.476362324071
0.948994252874 0.476723204619
0.949030868629 0.477084085168
0.949067431851 0.477444965716
0.949103942652 0.477805846265
0.949140401146 0.478166726813
0.949176807445 0.478527607362
0.94921316166 0.478888487911
0.949249463903 0.479249368459
0.949285714286 0.479610249008
0.949321912919 0.479971129556
0.949358059914 0.480332010105
0.949394155381 0.480692890653
0.94943019943 0.481053771202
0.949466192171 0.48141465175
0.949502133713 0.481775532299
0.949538024165 0.482136412847
0.949573863636 0.482497293396
0.949609652236 0.482858173944
0.949645390071 0.483219054493
0.94968107725 0.483579935042
0.949716713881 0.48394081559
0.949752300071 0.484301696139
0.949787835926 0.484662576687
0.949823321555 0.485023457236
0.949152542373 0.485023457236
0.949188426253 0.485384337784
0.94922425952 0.485745218333
0.949260042283 0.486106098881
0.949295774648 0.48646697943
0.949331456721 0.486827859978
0.949367088608 0.487188740527
0.949402670415 0.487549621075
0.949438202247 0.487910501624
0.949473684211 0.488271382173
0.94950911641 0.488632262721
0.949544498949 0.48899314327
0.949579831933 0.489354023818
0.949615115465 0.489714904367
0.94965034965 0.490075784915
0.949685534591 0.490436665464
0.949720670391 0.490797546012
0.949755757153 0.491158426561
0.949790794979 0.491519307109
0.949128919861 0.491519307109
0.949164345404 0.491880187658
0.949199721642 0.492241068206
0.949235048679 0.492601948755
0.949270326616 0.492962829304
0.949305555556 0.493323709852
0.9493407356 0.493684590401
0.949375866852 0.494045470949
0.949410949411 0.494406351498
0.94944598338 0.494767232046
0.949480968858 0.495128112595
0.949515905947 0.495488993143
0.949550794748 0.495849873692
0.949585635359 0.49621075424
0.949620427881 0.496571634789
0.948965517241 0.496571634789
0.94900068918 0.496932515337
0.949035812672 0.497293395886
0.949070887818 0.497654276435
0.949105914718 0.498015156983
0.949140893471 0.498376037532
0.949175824176 0.49873691808
0.949210706932 0.499097798629
0.949245541838 0.499458679177
0.948594928033 0.499458679177
0.948630136986 0.499819559726
0.948665297741 0.500180440274
0.948700410397 0.500541320823
0.948735475051 0.500902201371
0.948770491803 0.50126308192
0.948805460751 0.501623962468
0.948840381992 0.501984843017
0.948875255624 0.502345723565
0.948228882834 0.502345723565
0.948264125255 0.502706604114
0.948299319728 0.503067484663
0.948334466349 0.503428365211
0.948369565217 0.50378924576
0.948404616429 0.504150126308
0.948439620081 0.504511006857
0.948474576271 0.504871887405
0.948509485095 0.505232767954
0.948544346649 0.505593648502
0.948579161028 0.505954529051
0.94861392833 0.506315409599
0.948648648649 0.506676290148
0.94868332208 0.507037170696
0.948717948718 0.507398051245
0.948752528658 0.507758931794
0.948787061995 0.508119812342
0.948821548822 0.508480692891
0.948855989233 0.508841573439
0.948890383322 0.509202453988
0.948924731183 0.509563334536
0.948959032908 0.509924215085
0.948993288591 0.510285095633
0.949027498323 0.510645976182
0.949061662198 0.51100685673
0.949095780308 0.511367737279
0.949129852744 0.511728617827
0.949163879599 0.512089498376
0.949197860963 0.512450378925
0.949231796927 0.512811259473
0.949265687583 0.513172140022
0.949299533022 0.51353302057
0.949333333333 0.513893901119
0.949367088608 0.514254781667
0.949400798935 0.514615662216
0.94876912841 0.514615662216
0.948803191489 0.514976542764
0.948172757475 0.514976542764
0.948207171315 0.515337423313
0.948241539482 0.515698303861
0.948275862069 0.51605918441
0.948310139165 0.516420064958
0.948344370861 0.516780945507
0.948378557247 0.517141826056
0.948412698413 0.517502706604
0.948446794448 0.517863587153
0.948480845443 0.518224467701
0.948514851485 0.51858534825
0.948548812665 0.518946228798
0.948582729071 0.519307109347
0.948616600791 0.519667989895
0.948650427913 0.520028870444
0.948684210526 0.520389750992
0.948717948718 0.520750631541
0.948751642576 0.521111512089
0.948785292186 0.521472392638
0.948818897638 0.521833273187
0.948852459016 0.522194153735
0.948230668414 0.522194153735
0.948264571054 0.522555034284
0.948298429319 0.522915914832
0.948332243296 0.523276795381
0.948366013072 0.523637675929
0.948399738733 0.523998556478
0.948433420366 0.524359437026
0.948467058056 0.524720317575
0.94850065189 0.525081198123
0.948534201954 0.525442078672
0.948567708333 0.52580295922
0.948601171113 0.526163839769
0.948634590377 0.526524720318
0.948667966212 0.526885600866
0.948701298701 0.527246481415
0.94873458793 0.527607361963
0.948767833982 0.527968242512
0.948801036941 0.52832912306
0.948834196891 0.528690003609
0.948220064725 0.528690003609
0.948253557568 0.529050884157
0.948287007111 0.529411764706
0.948320413437 0.529772645254
0.94835377663 0.530133525803
0.948387096774 0.530494406351
0.948420373952 0.5308552869
0.948453608247 0.531216167449
0.948486799742 0.531577047997
0.94851994852 0.531937928546
0.948553054662 0.532298809094
0.948586118252 0.532659689643
0.948619139371 0.533020570191
0.9486521181 0.53338145074
0.948043617704 0.53338145074
0.948076923077 0.533742331288
0.948110185778 0.534103211837
0.94814340589 0.534464092385
0.948176583493 0.534824972934
0.94820971867 0.535185853482
0.948242811502 0.535546734031
0.948275862069 0.53590761458
0.948308870453 0.536268495128
0.948341836735 0.536629375677
0.948374760994 0.536990256225
0.948407643312 0.537351136774
0.948440483768 0.537712017322
0.948473282443 0.538072897871
0.948506039415 0.538433778419
0.948538754765 0.538794658968
0.948571428571 0.539155539516
0.948604060914 0.539516420065
0.948636651871 0.539877300613
0.948669201521 0.540238181162
0.948701709943 0.540599061711
0.948734177215 0.540959942259
0.948766603416 0.541320822808
0.948798988622 0.541681703356
0.948831332912 0.542042583905
0.948863636364 0.542403464453
0.948895899054 0.542764345002
0.948928121059 0.54312522555
0.948960302457 0.543486106099
0.948992443325 0.543846986647
0.948395217118 0.543846986647
0.948427672956 0.544207867196
0.948460087995 0.544568747744
0.948492462312 0.544929628293
0.948524795982 0.545290508842
0.948557089084 0.54565138939
0.948589341693 0.546012269939
0.948621553885 0.546373150487
0.948653725736 0.546734031036
0.948685857322 0.547094911584
0.948717948718 0.547455792133
0.94875 0.547816672681
0.948782011243 0.54817755323
0.948813982522 0.548538433778
0.948845913911 0.548899314327
0.948877805486 0.549260194875
0.948909657321 0.549621075424
0.948941469489 0.549981955973
0.948973242066 0.550342836521
0.949004975124 0.55070371707
0.949036668738 0.551064597618
0.949068322981 0.551425478167
0.949099937927 0.551786358715
0.949131513648 0.552147239264
0.949163050217 0.552508119812
0.949194547708 0.552869000361
0.949226006192 0.553229880909
0.949257425743 0.553590761458
0.949288806432 0.553951642006
0.949320148331 0.554312522555
0.949351451513 0.554673403104
0.949382716049 0.555034283652
0.949413942011 0.555395164201
0.94944512947 0.555756044749
0.949476278497 0.556116925298
0.949507389163 0.556477805846
0.949538461538 0.556838686395
0.949569495695 0.557199566943
0.949600491703 0.557560447492
0.949631449631 0.55792132804
0.949662369552 0.558282208589
0.949079754601 0.558282208589
0.949110974862 0.558643089137
0.949142156863 0.559003969686
0.949173300674 0.559364850235
0.949204406365 0.559725730783
0.949235474006 0.560086611332
0.948655256724 0.560086611332
0.94807574832 0.560086611332
0.948107448107 0.56044749188
0.948139109213 0.560808372429
0.948170731707 0.561169252977
0.948202315661 0.561530133526
0.948233861145 0.561891014074
0.948265368229 0.562251894623
0.948296836983 0.562612775171
0.948328267477 0.56297365572
0.948359659781 0.563334536268
0.948391013965 0.563695416817
0.948422330097 0.564056297366
0.948453608247 0.564417177914
0.948484848485 0.564778058463
0.948516050878 0.565138939011
0.948547215496 0.56549981956
0.948578342408 0.565860700108
0.948609431681 0.566221580657
0.948640483384 0.566582461205
0.948671497585 0.566943341754
0.948702474351 0.567304222302
0.948733413752 0.567665102851
0.948764315853 0.568025983399
0.948795180723 0.568386863948
0.948826008429 0.568747744497
0.948856799037 0.569108625045
0.948887552616 0.569469505594
0.948317307692 0.569469505594
0.948348348348 0.569830386142
0.948379351741 0.570191266691
0.948410317936 0.570552147239
0.948441247002 0.570913027788
0.948472139005 0.571273908336
0.948502994012 0.571634788885
0.948533812089 0.571995669433
0.948564593301 0.572356549982
0.948595337717 0.57271743053
0.9486260454 0.573078311079
0.948656716418 0.573439191628
0.948687350835 0.573800072176
0.948717948718 0.574160952725
0.948748510131 0.574521833273
0.948183442525 0.574521833273
0.948214285714 0.574882713822
0.948245092207 0.57524359437
0.948275862069 0.575604474919
0.948306595365 0.575965355467
0.948337292162 0.576326236016
0.948367952522 0.576687116564
0.948398576512 0.577047997113
0.948429164197 0.577408877661
0.94845971564 0.57776975821
0.948490230906 0.578130638759
0.948520710059 0.578491519307
0.948551153164 0.578852399856
0.948581560284 0.579213280404
0.948611931483 0.579574160953
0.948051948052 0.579574160953
0.94808259587 0.579935041501
0.948113207547 0.58029592205
0.948143783147 0.580656802598
0.948174322733 0.581017683147
0.948204826368 0.581378563695
0.948235294118 0.581739444244
0.948265726044 0.582100324792
0.948296122209 0.582461205341
0.948326482678 0.58282208589
0.948356807512 0.583182966438
0.948387096774 0.583543846987
0.948417350528 0.583904727535
0.948447568834 0.584265608084
0.947892271663 0.584265608084
0.947922761849 0.584626488632
0.947953216374 0.584987369181
0.947983635301 0.585348249729
0.948014018692 0.585709130278
0.948044366608 0.586070010826
0.948074679113 0.586430891375
0.948104956268 0.586791771923
0.948135198135 0.587152652472
0.948165404776 0.587513533021
0.948195576251 0.587874413569
0.948225712624 0.588235294118
0.948255813953 0.588596174666
0.948285880302 0.588957055215
0.948315911731 0.589317935763
0.948345908299 0.589678816312
0.947795823666 0.589678816312
0.947826086957 0.59003969686
0.94785631518 0.590400577409
0.947886508396 0.590761457957
0.947916666667 0.591122338506
0.947946790052 0.591483219054
0.947976878613 0.591844099603
0.948006932409 0.592204980152
0.947459584296 0.592204980152
0.947489901904 0.5925658607
0.947520184544 0.592926741249
0.947550432277 0.593287621797
0.947580645161 0.593648502346
0.947610823258 0.594009382894
0.947640966628 0.594370263443
0.947671075331 0.594731143991
0.947701149425 0.59509202454
0.947731188972 0.595452905088
0.94776119403 0.595813785637
0.947791164659 0.596174666185
0.947821100917 0.596535546734
0.947277936963 0.596535546734
0.947308132875 0.596896427283
0.947338294219 0.597257307831
0.947368421053 0.59761818838
0.947398513436 0.597979068928
0.947428571429 0.598339949477
0.947458595089 0.598700830025
0.947488584475 0.599061710574
0.947518539646 0.599422591122
0.947548460661 0.599783471671
0.947578347578 0.600144352219
0.947608200456 0.600505232768
0.947638019351 0.600866113316
0.947667804323 0.601226993865
0.947697555429 0.601587874414
0.947727272727 0.601948754962
0.947756956275 0.602309635511
0.947786606129 0.602670516059
0.947816222348 0.603031396608
0.947845804989 0.603392277156
0.947875354108 0.603753157705
0.947904869762 0.604114038253
0.947934352009 0.604474918802
0.947963800905 0.60483579935
0.947993216507 0.605196679899
0.94802259887 0.605557560447
0.948051948052 0.605918440996
0.948081264108 0.606279321545
0.948110547095 0.606640202093
0.948139797069 0.607001082642
0.948169014085 0.60736196319
0.948198198198 0.607722843739
0.948227349465 0.608083724287
0.948256467942 0.608444604836
0.948285553682 0.608805485384
0.948314606742 0.609166365933
0.948343627176 0.609527246481
0.948372615039 0.60988812703
0.948401570387 0.610249007578
0.948430493274 0.610609888127
0.948459383754 0.610970768676
0.947928331467 0.610970768676
0.947957470621 0.611331649224
0.947986577181 0.611692529773
0.948015651202 0.612053410321
0.948044692737 0.61241429087
0.948073701843 0.612775171418
0.948102678571 0.613136051967
0.948131622978 0.613496932515
0.948160535117 0.613857813064
0.948189415042 0.614218693612
0.948218262806 0.614579574161
0.948247078464 0.614940454709
0.947719688543 0.614940454709
0.947748749305 0.615301335258
0.947777777778 0.615662215807
0.947806774014 0.616023096355
0.947835738069 0.616383976904
0.947864669994 0.616744857452
0.947893569845 0.617105738001
0.947922437673 0.617466618549
0.947951273533 0.617827499098
0.947980077476 0.618188379646
0.948008849558 0.618549260195
0.948037589829 0.618910140743
0.948066298343 0.619271021292
0.948094975152 0.61963190184
0.948123620309 0.619992782389
0.948152233867 0.620353662938
0.948180815877 0.620714543486
0.948209366391 0.621075424035
0.948237885463 0.621436304583
0.948266373143 0.621797185132
0.947744774477 0.621797185132
0.947773501924 0.62215806568
0.947802197802 0.622518946229
0.947830862164 0.622879826777
0.94785949506 0.623240707326
0.947888096544 0.623601587874
0.947916666667 0.623962468423
0.947945205479 0.624323348971
0.947973713034 0.62468422952
0.948002189381 0.625045110069
0.947483588621 0.625045110069
0.947512301804 0.625405990617
0.947540983607 0.625766871166
0.94756963408 0.626127751714
0.947052401747 0.626127751714
0.94653573377 0.626127751714
0.946564885496 0.626488632263
0.94659400545 0.626849512811
0.946623093682 0.62721039336
0.946652150245 0.627571273908
0.94668117519 0.627932154457
0.94671016857 0.628293035005
0.946739130435 0.628653915554
0.946768060837 0.629014796102
0.946254071661 0.629014796102
0.946283233858 0.629375676651
0.946312364425 0.6297365572
0.946341463415 0.630097437748
0.946370530878 0.630458318297
0.946399566865 0.630819198845
0.946428571429 0.631180079394
0.946457544619 0.631540959942
0.946486486486 0.631901840491
0.946515397083 0.632262721039
0.946544276458 0.632623601588
0.946033459255 0.632623601588
0.946062567422 0.632984482136
0.946091644205 0.633345362685
0.946120689655 0.633706243233
0.946149703823 0.634067123782
0.945640473628 0.634067123782
0.9456697149 0.634428004331
0.945698924731 0.634788884879
0.94572810317 0.635149765428
0.945757250269 0.635510645976
0.945786366076 0.635871526525
0.945815450644 0.636232407073
0.945308310992 0.636232407073
0.945337620579 0.636593287622
0.945366898768 0.63695416817
0.94539614561 0.637315048719
0.945425361156 0.637675929267
0.945454545455 0.638036809816
0.945483698557 0.638397690364
0.945512820513 0.638758570913
0.945541911372 0.639119451462
0.945037353255 0.639119451462
0.944533333333 0.639119451462
0.944029850746 0.639119451462
0.944059669686 0.63948033201
0.944089456869 0.639841212559
0.944119212347 0.640202093107
0.94414893617 0.640562973656
0.944178628389 0.640923854204
0.944208289054 0.641284734753
0.944237918216 0.641645615301
0.944267515924 0.64200649585
0.944297082228 0.642367376398
0.944326617179 0.642728256947
0.944356120827 0.643089137495
0.94438559322 0.643450018044
0.94441503441 0.643810898593
0.944444444444 0.644171779141
0.944473823374 0.64453265969
0.943974630021 0.64453265969
0.944004226096 0.644893540238
0.944033790919 0.645254420787
0.943535620053 0.645254420787
0.943565400844 0.645615301335
0.943595150237 0.645976181884
0.943624868282 0.646337062432
0.943654555029 0.646697942981
0.943157894737 0.646697942981
0.943187795897 0.647058823529
0.943217665615 0.647419704078
0.943247503941 0.647780584626
0.943277310924 0.648141465175
0.943307086614 0.648502345724
0.94333683106 0.648863226272
0.94336654431 0.649224106821
0.943396226415 0.649584987369
0.943425877423 0.649945867918
0.942931937173 0.649945867918
0.942961800105 0.650306748466
0.942991631799 0.650667629015
0.943021432305 0.651028509563
0.943051201672 0.651389390112
0.943080939948 0.65175027066
0.943110647182 0.652111151209
0.942618675013 0.652111151209
0.942648592284 0.652472031757
0.942678478374 0.652832912306
0.942708333333 0.653193792855
0.94273815721 0.653554673403
0.942767950052 0.653915553952
0.942797711908 0.6542764345
0.942827442827 0.654637315049
0.942337662338 0.654637315049
0.942367601246 0.654998195597
0.942397509081 0.655359076146
0.941908713693 0.655359076146
0.941938828409 0.655719956694
0.941968911917 0.656080837243
0.941998964267 0.656441717791
0.941511387164 0.656441717791
0.941024314537 0.656441717791
0.941054808687 0.65680259834
0.941085271318 0.657163478888
0.941115702479 0.657524359437
0.94114610222 0.657885239986
0.941176470588 0.658246120534
0.940691077875 0.658246120534
0.940206185567 0.658246120534
0.940236991242 0.658607001083
0.940267765191 0.658967881631
0.940298507463 0.65932876218
0.940329218107 0.659689642728
0.940359897172 0.660050523277
0.940390544707 0.660411403825
0.94042116076 0.660772284374
0.94045174538 0.661133164922
0.940482298615 0.661494045471
0.940512820513 0.661854926019
0.940543311123 0.662215806568
0.940573770492 0.662576687117
0.940604198669 0.662937567665
0.940634595701 0.663298448214
0.940664961637 0.663659328762
0.940695296524 0.664020209311
0.940725600409 0.664381089859
0.94024514811 0.664381089859
0.940275650842 0.664741970408
0.940306122449 0.665102850956
0.939826619072 0.665102850956
0.939857288481 0.665463731505
0.939887926643 0.665824612053
0.939409368635 0.665824612053
0.939440203562 0.666185492602
0.939471007121 0.66654637315
0.939501779359 0.666907253699
0.939532520325 0.667268134248
0.939563230066 0.667629014796
0.939593908629 0.667989895345
0.939117199391 0.667989895345
0.938640973631 0.667989895345
0.938672072985 0.668350775893
0.938196555218 0.668350775893
0.938227848101 0.668711656442
0.938259109312 0.66907253699
0.938290338897 0.669433417539
0.938321536906 0.669794298087
0.938352703386 0.670155178636
0.938383838384 0.670516059184
0.937910146391 0.670516059184
0.937941473259 0.670876939733
0.937468482098 0.670876939733
0.936995967742 0.670876939733
0.937027707809 0.671237820281
0.937059415911 0.67159870083
0.937091092099 0.671959581379
0.937122736419 0.672320461927
0.937154348919 0.672681342476
0.937185929648 0.673042223024
0.937217478654 0.673403103573
0.937248995984 0.673763984121
0.937280481686 0.67412486467
0.937311935807 0.674485745218
0.937343358396 0.674846625767
0.937374749499 0.675207506315
0.937406109164 0.675568386864
0.937437437437 0.675929267412
0.937468734367 0.676290147961
0.937 0.676290147961
0.936531734133 0.676290147961
0.936563436563 0.67665102851
0.936595107339 0.677011909058
0.936626746507 0.677372789607
0.936658354115 0.677733670155
0.936689930209 0.678094550704
0.936721474838 0.678455431252
0.936752988048 0.678816311801
0.936286709806 0.678816311801
0.935820895522 0.678816311801
0.935355544505 0.678816311801
0.935387673956 0.679177192349
0.935419771485 0.679538072898
0.93545183714 0.679898953446
0.935483870968 0.680259833995
0.935515873016 0.680620714543
0.935052057511 0.680620714543
0.935084241824 0.680981595092
0.935116394255 0.681342475641
0.935148514851 0.681703356189
0.934685799109 0.681703356189
0.93471810089 0.682064236738
0.934750370737 0.682425117286
0.934782608696 0.682785997835
0.934814814815 0.683146878383
0.934846989141 0.683507758932
0.934879131722 0.68386863948
0.934911242604 0.684229520029
0.934943321833 0.684590400577
0.934975369458 0.684951281126
0.934515017233 0.684951281126
0.934547244094 0.685312161674
0.934579439252 0.685673042223
0.934611602753 0.686033922772
0.934152334152 0.686033922772
0.934184675835 0.68639480332
0.934216985763 0.686755683869
0.93375858685 0.686755683869
0.933791074056 0.687116564417
0.933823529412 0.687477444966
0.933855952964 0.687838325514
0.933398628795 0.687838325514
0.933431228585 0.688199206063
0.933463796477 0.688560086611
0.933496332518 0.68892096716
0.933528836755 0.689281847708
0.933561309233 0.689642728257
0.93359375 0.690003608805
0.933626159102 0.690364489354
0.933658536585 0.690725369903
0.933690882496 0.691086250451
0.933235867446 0.691086250451
0.933268387725 0.691447131
0.933300876339 0.691808011548
0.933333333333 0.692168892097
0.932879377432 0.692168892097
0.932912007778 0.692529772645
0.932944606414 0.692890653194
0.932977173385 0.693251533742
0.932524271845 0.693251533742
0.932071809801 0.693251533742
0.932104752667 0.693612414291
0.932137663597 0.693973294839
0.932170542636 0.694334175388
0.931719128329 0.694334175388
0.931752178122 0.694695055936
0.931785195936 0.695055936485
0.931818181818 0.695416817034
0.931851135814 0.695777697582
0.931884057971 0.696138578131
0.931434089812 0.696138578131
0.931467181467 0.696499458679
0.931017848529 0.696499458679
0.931051108968 0.696860339228
0.931084337349 0.697221219776
0.931117533719 0.697582100325
0.931150698122 0.697942980873
0.931183830606 0.698303861422
0.931216931217 0.69866474197
0.93125 0.699025622519
0.931283037001 0.699386503067
0.931316042267 0.699747383616
0.931349015843 0.700108264165
0.931381957774 0.700469144713
0.931414868106 0.700830025262
0.931447746884 0.70119090581
0.931480594154 0.701551786359
0.931513409962 0.701912666907
0.931546194351 0.702273547456
0.931578947368 0.702634428004
0.931611669058 0.702995308553
0.931166347992 0.702995308553
0.931199235547 0.703356189101
0.931232091691 0.70371706965
0.931264916468 0.704077950198
0.931297709924 0.704438830747
0.931330472103 0.704799711296
0.931363203051 0.705160591844
0.931395902811 0.705521472393
0.931428571429 0.705882352941
0.930985245121 0.705882352941
0.930542340628 0.705882352941
0.930575368521 0.70624323349
0.930608365019 0.706604114038
0.930641330166 0.706964994587
0.930674264008 0.707325875135
0.930707166588 0.707686755684
0.930740037951 0.708047636232
0.930298719772 0.708047636232
0.930331753555 0.708408516781
0.929891046897 0.708408516781
0.929450757576 0.708408516781
0.929010884998 0.708408516781
0.929044465468 0.708769397329
0.929078014184 0.709130277878
0.929111531191 0.709491158427
0.929145016533 0.709852038975
0.929178470255 0.710212919524
0.929211892402 0.710573800072
0.929245283019 0.710934680621
0.92927864215 0.711295561169
0.928840716305 0.711295561169
0.928874234574 0.711656441718
0.928907721281 0.712017322266
0.928941176471 0.712378202815
0.928974600188 0.712739083363
0.929007992478 0.713099963912
0.928571428571 0.713099963912
0.928604978863 0.71346084446
0.928169014085 0.71346084446
0.928202721727 0.713821725009
0.927767354597 0.713821725009
0.92780121894 0.714182605558
0.927835051546 0.714543486106
0.927400468384 0.714543486106
0.927434456929 0.714904366655
0.927468413664 0.715265247203
0.927034611787 0.715265247203
0.927068723703 0.715626127752
0.927102803738 0.7159870083
0.927136851938 0.716347888849
0.927170868347 0.716708769397
0.92720485301 0.717069649946
0.92677238806 0.717069649946
0.926806526807 0.717430530494
0.926374650513 0.717430530494
0.926408942711 0.717791411043
0.92644320298 0.718152291591
0.926477431363 0.71851317214
0.926511627907 0.718874052689
0.926545792655 0.719234933237
0.926115241636 0.719234933237
0.926149558755 0.719595813786
0.926183844011 0.719956694334
0.926218097448 0.720317574883
0.926252319109 0.720678455431
0.92628650904 0.72103933598
0.926320667285 0.721400216528
0.925891616489 0.721400216528
0.925925925926 0.721761097077
0.925960203609 0.722121977625
0.925994449584 0.722482858174
0.926028663893 0.722843738722
0.92606284658 0.723204619271
0.926096997691 0.72356549982
0.926131117267 0.723926380368
0.926165205353 0.724287260917
0.926199261993 0.724648141465
0.926233287229 0.725009022014
0.926267281106 0.725369902562
0.926301243667 0.725730783111
0.926335174954 0.726091663659
0.926369075012 0.726452544208
0.926402943882 0.726813424756
0.926436781609 0.727174305305
0.926470588235 0.727535185853
0.926504363803 0.727896066402
0.926538108356 0.728256946951
0.926571821937 0.728617827499
0.926605504587 0.728978708048
0.92663915635 0.729339588596
0.926672777269 0.729700469145
0.926706367384 0.730061349693
0.92673992674 0.730422230242
0.926315789474 0.730422230242
0.926349496798 0.73078311079
0.926383173297 0.731143991339
0.926416819013 0.731504871887
0.926450433988 0.731865752436
0.926484018265 0.732226632984
0.926517571885 0.732587513533
0.926551094891 0.732948394082
0.926128590971 0.732948394082
0.925706472197 0.732948394082
0.925284738041 0.732948394082
0.925318761384 0.73330927463
0.925352753755 0.733670155179
0.925386715196 0.734031035727
0.925420645748 0.734391916276
0.925454545455 0.734752796824
0.92503407542 0.734752796824
0.925068119891 0.735113677373
0.92464820699 0.735113677373
0.924228675136 0.735113677373
0.924263038549 0.735474557921
0.92384406165 0.735474557921
0.923878568192 0.73583543847
0.923913043478 0.736196319018
0.923494794024 0.736196319018
0.923529411765 0.736557199567
0.923563998191 0.736918080115
0.923598553345 0.737278960664
0.923181201988 0.737278960664
0.923215898826 0.737639841213
0.923250564334 0.738000721761
0.922833935018 0.738000721761
0.922417681552 0.738000721761
0.922452660054 0.73836160231
0.922036953583 0.73836160231
0.922072072072 0.738722482858
0.922107158937 0.739083363407
0.922142214221 0.739444243955
0.921727395412 0.739444243955
0.921762589928 0.739805124504
0.921797752809 0.740166005052
0.921383647799 0.740166005052
0.921418949259 0.740526885601
0.921005385996 0.740526885601
0.921040825482 0.740887766149
0.921076233184 0.741248646698
0.921111609144 0.741609527246
0.921146953405 0.741970407795
0.92118226601 0.742331288344
0.920769919427 0.742331288344
0.920805369128 0.742692168892
0.92084078712 0.743053049441
0.920876173447 0.743413929989
0.92091152815 0.743774810538
0.920500223314 0.743774810538
0.920089285714 0.743774810538
0.920124944221 0.744135691086
0.919714540589 0.744135691086
0.919750334374 0.744496571635
0.919786096257 0.744857452183
0.919821826281 0.745218332732
0.919857524488 0.74557921328
0.919893190921 0.745940093829
0.919928825623 0.746300974377
0.919519786572 0.746300974377
0.919111111111 0.746300974377
0.919147045757 0.746661854926
0.918738898757 0.746661854926
0.918774966711 0.747022735475
0.918811002662 0.747383616023
0.918847006652 0.747744496572
0.918439716312 0.747744496572
0.918032786885 0.747744496572
0.917626217892 0.747744496572
0.917662682603 0.74810537712
0.917699115044 0.748466257669
0.917735515259 0.748827138217
0.91732979664 0.748827138217
0.917366327883 0.749188018766
0.917402826855 0.749548899314
0.917439293598 0.749909779863
0.917475728155 0.750270660411
0.917071018968 0.750270660411
0.917107583774 0.75063154096
0.917144116351 0.750992421508
0.91718061674 0.751353302057
0.91677675033 0.751353302057
0.916813380282 0.751714182606
0.916849978003 0.752075063154
0.916886543536 0.752435943703
0.916923076923 0.752796824251
0.916959578207 0.7531577048
0.916996047431 0.753518585348
0.916593503073 0.753518585348
0.916630100921 0.753879465897
0.916666666667 0.754240346445
0.916703200351 0.754601226994
0.916301489921 0.754601226994
0.915900131406 0.754601226994
0.915499124343 0.754601226994
0.915536105033 0.754962107542
0.915573053368 0.755322988091
0.915172715348 0.755322988091
0.91520979021 0.755683868639
0.915246832678 0.756044749188
0.914847161572 0.756044749188
0.914884329987 0.756405629737
0.914921465969 0.756766510285
0.91495856956 0.757127390834
0.914995640802 0.757488271382
0.915032679739 0.757849151931
0.915069686411 0.758210032479
0.915106660862 0.758570913028
0.915143603133 0.758931793576
0.915180513267 0.759292674125
0.915217391304 0.759653554673
0.914819643633 0.759653554673
0.914422241529 0.759653554673
0.914459400782 0.760014435222
0.914496527778 0.76037531577
0.91409978308 0.76037531577
0.91370338248 0.76037531577
0.913740788903 0.760736196319
0.913778162912 0.761097076868
0.913815504547 0.761457957416
0.91341991342 0.761457957416
0.913457377759 0.761818837965
0.913494809689 0.762179718513
0.913532209252 0.762540599062
0.913569576491 0.76290147961
0.913606911447 0.763262360159
0.913212435233 0.763262360159
0.912818299525 0.763262360159
0.912855910267 0.763623240707
0.912893488573 0.763984121256
0.912931034483 0.764345001804
0.912537699268 0.764345001804
0.912144702842 0.764345001804
0.91175204477 0.764345001804
0.911359724613 0.764345001804
0.910967741935 0.764345001804
0.911006018917 0.764705882353
0.911044263 0.765066762901
0.911082474227 0.76542764345
0.911120652641 0.765788523999
0.911158798283 0.766149404547
0.911196911197 0.766510285096
0.911234991424 0.766871165644
0.911273039006 0.767232046193
0.911311053985 0.767592926741
0.911349036403 0.76795380729
0.91095890411 0.76795380729
0.910569105691 0.76795380729
0.910607356715 0.768314687838
0.910645575032 0.768675568387
0.910683760684 0.769036448935
0.910294745835 0.769036448935
0.909906063194 0.769036448935
0.909944515578 0.769397329484
0.909982935154 0.769758210032
0.909594882729 0.769758210032
0.909633418585 0.770119090581
0.909671921602 0.77047997113
0.909710391823 0.770840851678
0.90932311622 0.770840851678
0.908936170213 0.770840851678
0.908974904296 0.771201732227
0.908588435374 0.771201732227
0.908202294943 0.771201732227
0.907816482583 0.771201732227
0.907855626327 0.771562612775
0.907894736842 0.771923493324
0.907509546033 0.771923493324
0.907548770144 0.772284373872
0.907164052565 0.772284373872
0.906779661017 0.772284373872
0.90681914443 0.772645254421
0.906858594412 0.773006134969
0.906898011003 0.773367015518
0.906514382403 0.773367015518
0.906131078224 0.773367015518
0.906170752325 0.773727896066
0.906210392902 0.774088776615
0.90625 0.774449657163
0.905867454622 0.774449657163
0.905907172996 0.774810537712
0.905946857866 0.775171418261
0.905986509275 0.775532298809
0.906026127265 0.775893179358
0.906065711879 0.776254059906
0.905684210526 0.776254059906
0.905723905724 0.776614940455
0.905342869163 0.776614940455
0.905382674516 0.776975821003
0.905422446406 0.777336701552
0.905042016807 0.777336701552
0.904661906762 0.777336701552
0.904282115869 0.777336701552
0.904322282837 0.7776975821
0.90394295302 0.7776975821
0.9035639413 0.7776975821
0.903604358759 0.778058462649
0.903225806452 0.778058462649
0.902847571189 0.778058462649
0.902888237756 0.778419343197
0.902928870293 0.778780223746
0.902969468841 0.779141104294
0.903010033445 0.779501984843
0.903050564145 0.779862865392
0.902673350042 0.779862865392
0.902713987474 0.78022374594
0.902337228715 0.78022374594
0.901960784314 0.78022374594
0.902001668057 0.780584626489
0.902042517716 0.780945507037
0.902083333333 0.781306387586
0.901707621824 0.781306387586
0.901332223147 0.781306387586
0.900957136912 0.781306387586
0.900998336106 0.781667268134
0.900623700624 0.781667268134
0.900249376559 0.781667268134
0.899875363523 0.781667268134
0.89950166113 0.781667268134
0.899128268991 0.781667268134
0.898755186722 0.781667268134
0.898382413936 0.781667268134
0.898009950249 0.781667268134
0.897637795276 0.781667268134
0.897265948633 0.781667268134
0.896894409938 0.781667268134
0.896937086093 0.782028148683
0.896979726934 0.782389029231
0.896608767577 0.782389029231
0.896238114924 0.782389029231
0.895867768595 0.782389029231
0.895910780669 0.78274990978
0.89554087531 0.78274990978
0.895171275279 0.78274990978
0.895214521452 0.783110790328
0.894845360825 0.783110790328
0.894476504534 0.783110790328
0.894519983519 0.783471670877
0.894151565074 0.783471670877
0.893783449979 0.783471670877
0.89341563786 0.783471670877
0.893459481695 0.783832551425
0.893503289474 0.784193431974
0.893547061241 0.784554312523
0.893179950698 0.784554312523
0.893223819302 0.784915193071
0.893267651888 0.78527607362
0.893311448502 0.785636954168
0.892945036916 0.785636954168
0.892578925789 0.785636954168
0.89262295082 0.785997834717
0.89225727161 0.785997834717
0.892301392301 0.786358715265
0.891936144085 0.786358715265
0.891980360065 0.786719595814
0.892024539877 0.787080476362
0.892068683565 0.787441356911
0.891704127503 0.787441356911
0.891748366013 0.787802237459
0.891384238465 0.787802237459
0.891020408163 0.787802237459
0.891064871481 0.788163118008
0.891109298532 0.788523998556
0.890746025275 0.788523998556
0.890790546047 0.788884879105
0.89083503055 0.789245759654
0.890879478827 0.789606640202
0.890516890517 0.789606640202
0.890154597234 0.789606640202
0.889792598617 0.789606640202
0.889837398374 0.789967520751
0.889882161723 0.790328401299
0.889520714866 0.790328401299
0.88915956151 0.790328401299
0.888798701299 0.790328401299
0.888843813387 0.790689281848
0.888888888889 0.791050162396
0.888933927848 0.791411042945
0.888978930308 0.791771923493
0.889023896314 0.792132804042
0.888663967611 0.792132804042
0.888709024686 0.79249368459
0.888754045307 0.792854565139
0.888799029519 0.793215445687
0.888439773646 0.793215445687
0.888484848485 0.793576326236
0.888529886914 0.793937206785
0.888574888979 0.794298087333
0.888619854722 0.794658967882
0.888664784187 0.79501984843
0.888709677419 0.795380728979
0.888351471181 0.795380728979
0.888396454472 0.795741609527
0.888038662908 0.795741609527
0.88808373591 0.796102490076
0.888128772636 0.796463370624
0.88817377313 0.796824251173
0.887816646562 0.796824251173
0.887861736334 0.797185131721
0.887906789875 0.79754601227
0.887550200803 0.79754601227
0.887595343236 0.797906892818
0.887239165329 0.797906892818
0.886883273165 0.797906892818
0.886527666399 0.797906892818
0.886573146293 0.798267773367
0.886217948718 0.798267773367
0.886263516219 0.798628653916
0.886309047238 0.798989534464
0.886354541817 0.799350415013
0.8864 0.799711295561
0.886045581767 0.799711295561
0.886091127098 0.80007217611
0.886136636037 0.800433056658
0.885782747604 0.800433056658
0.885429141717 0.800433056658
0.885474860335 0.800793937207
0.885520542481 0.801154817755
0.885566188198 0.801515698304
0.885213232363 0.801515698304
0.885258964143 0.801876578852
0.884906411788 0.801876578852
0.884554140127 0.801876578852
0.884600079586 0.802237459401
0.884248210024 0.802237459401
0.884294234592 0.802598339949
0.884340222576 0.802959220498
0.883988875646 0.802959220498
0.883637807784 0.802959220498
0.883287018658 0.802959220498
0.882936507937 0.802959220498
0.882586275288 0.802959220498
0.882236320381 0.802959220498


==> figures/pr_raw_data/Luo/att/bag_att_currd_TM.txt <==
1.0 0.000361141206212
1.0 0.000722282412423
1.0 0.00108342361863
1.0 0.00144456482485
1.0 0.00180570603106
1.0 0.00216684723727
1.0 0.00252798844348
1.0 0.00288912964969
1.0 0.0032502708559
1.0 0.00361141206212
1.0 0.00397255326833
1.0 0.00433369447454
1.0 0.00469483568075
1.0 0.00505597688696
1.0 0.00541711809317
1.0 0.00577825929939
1.0 0.0061394005056
1.0 0.00650054171181
1.0 0.00686168291802
1.0 0.00722282412423
1.0 0.00758396533044
1.0 0.00794510653666
1.0 0.00830624774287
1.0 0.00866738894908
1.0 0.00902853015529
1.0 0.0093896713615
1.0 0.00975081256771
1.0 0.0101119537739
1.0 0.0104730949801
1.0 0.0108342361863
1.0 0.0111953773926
1.0 0.0115565185988
1.0 0.011917659805
1.0 0.0122788010112
1.0 0.0126399422174
1.0 0.0130010834236
1.0 0.0133622246298
1.0 0.013723365836
1.0 0.0140845070423
1.0 0.0144456482485
1.0 0.0148067894547
1.0 0.0151679306609
0.976744186047 0.0151679306609
0.977272727273 0.0155290718671
0.977777777778 0.0158902130733
0.978260869565 0.0162513542795
0.978723404255 0.0166124954857
0.979166666667 0.0169736366919
0.979591836735 0.0173347778982
0.98 0.0176959191044
0.960784313725 0.0176959191044
0.961538461538 0.0180570603106
0.962264150943 0.0184182015168
0.962962962963 0.018779342723
0.963636363636 0.0191404839292
0.964285714286 0.0195016251354
0.964912280702 0.0198627663416
0.965517241379 0.0202239075479
0.966101694915 0.0205850487541
0.966666666667 0.0209461899603
0.967213114754 0.0213073311665
0.967741935484 0.0216684723727
0.968253968254 0.0220296135789
0.96875 0.0223907547851
0.969230769231 0.0227518959913
0.969696969697 0.0231130371975
0.970149253731 0.0234741784038
0.970588235294 0.02383531961
0.971014492754 0.0241964608162
0.971428571429 0.0245576020224
0.971830985915 0.0249187432286
0.972222222222 0.0252798844348
0.972602739726 0.025641025641
0.972972972973 0.0260021668472
0.973333333333 0.0263633080534
0.973684210526 0.0267244492597
0.974025974026 0.0270855904659
0.974358974359 0.0274467316721
0.974683544304 0.0278078728783
0.975 0.0281690140845
0.975308641975 0.0285301552907
0.975609756098 0.0288912964969
0.975903614458 0.0292524377031
0.97619047619 0.0296135789094
0.976470588235 0.0299747201156
0.976744186047 0.0303358613218
0.977011494253 0.030697002528
0.977272727273 0.0310581437342
0.966292134831 0.0310581437342
0.966666666667 0.0314192849404
0.967032967033 0.0317804261466
0.967391304348 0.0321415673528
0.967741935484 0.032502708559
0.968085106383 0.0328638497653
0.968421052632 0.0332249909715
0.96875 0.0335861321777
0.969072164948 0.0339472733839
0.969387755102 0.0343084145901
0.969696969697 0.0346695557963
0.97 0.0350306970025
0.970297029703 0.0353918382087
0.970588235294 0.035752979415
0.970873786408 0.0361141206212
0.971153846154 0.0364752618274
0.971428571429 0.0368364030336
0.971698113208 0.0371975442398
0.971962616822 0.037558685446
0.972222222222 0.0379198266522
0.97247706422 0.0382809678584
0.972727272727 0.0386421090646
0.972972972973 0.0390032502709
0.973214285714 0.0393643914771
0.973451327434 0.0397255326833
0.973684210526 0.0400866738895
0.973913043478 0.0404478150957
0.974137931034 0.0408089563019
0.974358974359 0.0411700975081
0.974576271186 0.0415312387143
0.974789915966 0.0418923799205
0.975 0.0422535211268
0.97520661157 0.042614662333
0.975409836066 0.0429758035392
0.975609756098 0.0433369447454
0.975806451613 0.0436980859516
0.976 0.0440592271578
0.97619047619 0.044420368364
0.976377952756 0.0447815095702
0.9765625 0.0451426507765
0.976744186047 0.0455037919827
0.976923076923 0.0458649331889
0.977099236641 0.0462260743951
0.977272727273 0.0465872156013
0.977443609023 0.0469483568075
0.977611940299 0.0473094980137
0.977777777778 0.0476706392199
0.977941176471 0.0480317804261
0.978102189781 0.0483929216324
0.978260869565 0.0487540628386
0.978417266187 0.0491152040448
0.978571428571 0.049476345251
0.978723404255 0.0498374864572
0.978873239437 0.0501986276634
0.979020979021 0.0505597688696
0.979166666667 0.0509209100758
0.979310344828 0.0512820512821
0.979452054795 0.0516431924883
0.972789115646 0.0516431924883
0.966216216216 0.0516431924883
0.96644295302 0.0520043336945
0.966666666667 0.0523654749007
0.966887417219 0.0527266161069
0.967105263158 0.0530877573131
0.967320261438 0.0534488985193
0.967532467532 0.0538100397255
0.967741935484 0.0541711809317
0.967948717949 0.054532322138
0.968152866242 0.0548934633442
0.96835443038 0.0552546045504
0.968553459119 0.0556157457566
0.96875 0.0559768869628
0.968944099379 0.056338028169
0.969135802469 0.0566991693752
0.969325153374 0.0570603105814
0.969512195122 0.0574214517876
0.969696969697 0.0577825929939
0.969879518072 0.0581437342001
0.97005988024 0.0585048754063
0.970238095238 0.0588660166125
0.970414201183 0.0592271578187
0.970588235294 0.0595882990249
0.970760233918 0.0599494402311
0.970930232558 0.0603105814373
0.971098265896 0.0606717226436
0.971264367816 0.0610328638498
0.971428571429 0.061394005056
0.971590909091 0.0617551462622
0.971751412429 0.0621162874684
0.97191011236 0.0624774286746
0.972067039106 0.0628385698808
0.972222222222 0.063199711087
0.972375690608 0.0635608522932
0.972527472527 0.0639219934995
0.972677595628 0.0642831347057
0.972826086957 0.0646442759119
0.972972972973 0.0650054171181
0.97311827957 0.0653665583243
0.973262032086 0.0657276995305
0.973404255319 0.0660888407367
0.973544973545 0.0664499819429
0.973684210526 0.0668111231492
0.973821989529 0.0671722643554
0.973958333333 0.0675334055616
0.974093264249 0.0678945467678
0.974226804124 0.068255687974
0.974358974359 0.0686168291802
0.974489795918 0.0689779703864
0.97461928934 0.0693391115926
0.974747474747 0.0697002527988
0.974874371859 0.0700613940051
0.975 0.0704225352113
0.975124378109 0.0707836764175
0.975247524752 0.0711448176237
0.975369458128 0.0715059588299
0.975490196078 0.0718671000361
0.975609756098 0.0722282412423
0.97572815534 0.0725893824485
0.975845410628 0.0729505236547
0.975961538462 0.073311664861
0.976076555024 0.0736728060672
0.97619047619 0.0740339472734
0.976303317536 0.0743950884796
0.97641509434 0.0747562296858
0.971830985915 0.0747562296858
0.971962616822 0.075117370892
0.972093023256 0.0754785120982
0.972222222222 0.0758396533044
0.972350230415 0.0762007945107
0.97247706422 0.0765619357169
0.972602739726 0.0769230769231
0.972727272727 0.0772842181293
0.972850678733 0.0776453593355
0.972972972973 0.0780065005417
0.973094170404 0.0783676417479
0.96875 0.0783676417479
0.968888888889 0.0787287829541
0.969026548673 0.0790899241603
0.969162995595 0.0794510653666
0.969298245614 0.0798122065728
0.96943231441 0.080173347779
0.969565217391 0.0805344889852
0.969696969697 0.0808956301914
0.969827586207 0.0812567713976
0.969957081545 0.0816179126038
0.970085470085 0.08197905381
0.970212765957 0.0823401950163
0.970338983051 0.0827013362225
0.970464135021 0.0830624774287
0.970588235294 0.0834236186349
0.966527196653 0.0834236186349
0.966666666667 0.0837847598411
0.966804979253 0.0841459010473
0.96694214876 0.0845070422535
0.9670781893 0.0848681834597
0.967213114754 0.0852293246659
0.967346938776 0.0855904658722
0.967479674797 0.0859516070784
0.967611336032 0.0863127482846
0.967741935484 0.0866738894908
0.967871485944 0.087035030697
0.968 0.0873961719032
0.96812749004 0.0877573131094
0.968253968254 0.0881184543156
0.96837944664 0.0884795955218
0.968503937008 0.0888407367281
0.96862745098 0.0892018779343
0.96875 0.0895630191405
0.968871595331 0.0899241603467
0.968992248062 0.0902853015529
0.969111969112 0.0906464427591
0.969230769231 0.0910075839653
0.969348659004 0.0913687251715
0.969465648855 0.0917298663778
0.969581749049 0.092091007584
0.969696969697 0.0924521487902
0.969811320755 0.0928132899964
0.96992481203 0.0931744312026
0.970037453184 0.0935355724088
0.970149253731 0.093896713615
0.970260223048 0.0942578548212
0.97037037037 0.0946189960274
0.970479704797 0.0949801372337
0.970588235294 0.0953412784399
0.970695970696 0.0957024196461
0.970802919708 0.0960635608523
0.970909090909 0.0964247020585
0.971014492754 0.0967858432647
0.971119133574 0.0971469844709
0.971223021583 0.0975081256771
0.971326164875 0.0978692668834
0.971428571429 0.0982304080896
0.97153024911 0.0985915492958
0.971631205674 0.098952690502
0.971731448763 0.0993138317082
0.971830985915 0.0996749729144
0.971929824561 0.100036114121
0.972027972028 0.100397255327
0.97212543554 0.100758396533
0.972222222222 0.101119537739
0.9723183391 0.101480678945
0.972413793103 0.101841820152
0.972508591065 0.102202961358
0.972602739726 0.102564102564
0.972696245734 0.10292524377
0.972789115646 0.103286384977
0.972881355932 0.103647526183
0.972972972973 0.104008667389
0.973063973064 0.104369808595
0.973154362416 0.104730949801
0.973244147157 0.105092091008
0.973333333333 0.105453232214
0.97342192691 0.10581437342
0.973509933775 0.106175514626
0.973597359736 0.106536655832
0.973684210526 0.106897797039
0.973770491803 0.107258938245
0.97385620915 0.107620079451
0.973941368078 0.107981220657
0.974025974026 0.108342361863
0.974110032362 0.10870350307
0.974193548387 0.109064644276
0.974276527331 0.109425785482
0.974358974359 0.109786926688
0.974440894569 0.110148067895
0.974522292994 0.110509209101
0.974603174603 0.110870350307
0.974683544304 0.111231491513
0.97476340694 0.111592632719
0.974842767296 0.111953773926
0.974921630094 0.112314915132
0.975 0.112676056338
0.97507788162 0.113037197544
0.975155279503 0.11339833875
0.975232198142 0.113759479957
0.975308641975 0.114120621163
0.975384615385 0.114481762369
0.975460122699 0.114842903575
0.97247706422 0.114842903575
0.97256097561 0.115204044782
0.9726443769 0.115565185988
0.972727272727 0.115926327194
0.972809667674 0.1162874684
0.972891566265 0.116648609606
0.972972972973 0.117009750813
0.973053892216 0.117370892019
0.973134328358 0.117732033225
0.973214285714 0.118093174431
0.973293768546 0.118454315637
0.973372781065 0.118815456844
0.973451327434 0.11917659805
0.973529411765 0.119537739256
0.973607038123 0.119898880462
0.973684210526 0.120260021668
0.973760932945 0.120621162875
0.973837209302 0.120982304081
0.973913043478 0.121343445287
0.973988439306 0.121704586493
0.974063400576 0.1220657277
0.974137931034 0.122426868906
0.974212034384 0.122788010112
0.974285714286 0.123149151318
0.974358974359 0.123510292524
0.974431818182 0.123871433731
0.974504249292 0.124232574937
0.974576271186 0.124593716143
0.974647887324 0.124954857349
0.974719101124 0.125315998555
0.974789915966 0.125677139762
0.974860335196 0.126038280968
0.974930362117 0.126399422174
0.975 0.12676056338
0.975069252078 0.127121704586
0.975138121547 0.127482845793
0.97520661157 0.127843986999
0.972527472527 0.127843986999
0.972602739726 0.128205128205
0.972677595628 0.128566269411
0.972752043597 0.128927410618
0.970108695652 0.128927410618
0.970189701897 0.129288551824
0.97027027027 0.12964969303
0.970350404313 0.130010834236
0.970430107527 0.130371975442
0.970509383378 0.130733116649
0.970588235294 0.131094257855
0.970666666667 0.131455399061
0.970744680851 0.131816540267
0.970822281167 0.132177681473
0.970899470899 0.13253882268
0.970976253298 0.132899963886
0.971052631579 0.133261105092
0.971128608924 0.133622246298
0.971204188482 0.133983387505
0.971279373368 0.134344528711
0.971354166667 0.134705669917
0.971428571429 0.135066811123
0.971502590674 0.135427952329
0.97157622739 0.135789093536
0.971649484536 0.136150234742
0.971722365039 0.136511375948
0.971794871795 0.136872517154
0.971867007673 0.13723365836
0.97193877551 0.137594799567
0.972010178117 0.137955940773
0.972081218274 0.138317081979
0.972151898734 0.138678223185
0.972222222222 0.139039364391
0.972292191436 0.139400505598
0.972361809045 0.139761646804
0.972431077694 0.14012278801
0.9725 0.140483929216
0.972568578554 0.140845070423
0.97263681592 0.141206211629
0.97270471464 0.141567352835
0.972772277228 0.141928494041
0.972839506173 0.142289635247
0.972906403941 0.142650776454
0.972972972973 0.14301191766
0.973039215686 0.143373058866
0.973105134474 0.143734200072
0.973170731707 0.144095341278
0.973236009732 0.144456482485
0.973300970874 0.144817623691
0.973365617433 0.145178764897
0.973429951691 0.145539906103
0.973493975904 0.145901047309
0.973557692308 0.146262188516
0.973621103118 0.146623329722
0.973684210526 0.146984470928
0.973747016706 0.147345612134
0.97380952381 0.147706753341
0.973871733967 0.148067894547
0.973933649289 0.148429035753
0.973995271868 0.148790176959
0.971698113208 0.148790176959
0.971764705882 0.149151318165
0.971830985915 0.149512459372
0.971896955504 0.149873600578
0.971962616822 0.150234741784
0.972027972028 0.15059588299
0.972093023256 0.150957024196
0.972157772622 0.151318165403
0.972222222222 0.151679306609
0.972286374134 0.152040447815
0.972350230415 0.152401589021
0.972413793103 0.152762730228
0.97247706422 0.153123871434
0.972540045767 0.15348501264
0.972602739726 0.153846153846
0.972665148064 0.154207295052
0.972727272727 0.154568436259
0.972789115646 0.154929577465
0.972850678733 0.155290718671
0.972911963883 0.155651859877
0.972972972973 0.156013001083
0.973033707865 0.15637414229
0.973094170404 0.156735283496
0.973154362416 0.157096424702
0.973214285714 0.157457565908
0.973273942094 0.157818707114
0.973333333333 0.158179848321
0.973392461197 0.158540989527
0.973451327434 0.158902130733
0.971302428256 0.158902130733
0.971365638767 0.159263271939
0.971428571429 0.159624413146
0.97149122807 0.159985554352
0.971553610503 0.160346695558
0.971615720524 0.160707836764
0.971677559913 0.16106897797
0.971739130435 0.161430119177
0.971800433839 0.161791260383
0.971861471861 0.162152401589
0.97192224622 0.162513542795
0.971982758621 0.162874684001
0.972043010753 0.163235825208
0.972103004292 0.163596966414
0.972162740899 0.16395810762
0.972222222222 0.164319248826
0.972281449893 0.164680390033
0.972340425532 0.165041531239
0.970276008493 0.165041531239
0.970338983051 0.165402672445
0.970401691332 0.165763813651
0.970464135021 0.166124954857
0.970526315789 0.166486096064
0.970588235294 0.16684723727
0.970649895178 0.167208378476
0.970711297071 0.167569519682
0.970772442589 0.167930660888
0.970833333333 0.168291802095
0.968814968815 0.168291802095
0.96887966805 0.168652943301
0.968944099379 0.169014084507
0.969008264463 0.169375225713
0.969072164948 0.169736366919
0.969135802469 0.170097508126
0.969199178645 0.170458649332
0.969262295082 0.170819790538
0.969325153374 0.171180931744
0.969387755102 0.171542072951
0.969450101833 0.171903214157
0.969512195122 0.172264355363
0.969574036511 0.172625496569
0.96963562753 0.172986637775
0.969696969697 0.173347778982
0.969758064516 0.173708920188
0.969818913481 0.174070061394
0.969879518072 0.1744312026
0.96993987976 0.174792343806
0.97 0.175153485013
0.97005988024 0.175514626219
0.970119521912 0.175875767425
0.970178926441 0.176236908631
0.970238095238 0.176598049837
0.970297029703 0.176959191044
0.970355731225 0.17732033225
0.970414201183 0.177681473456
0.970472440945 0.178042614662
0.970530451866 0.178403755869
0.970588235294 0.178764897075
0.970645792564 0.179126038281
0.970703125 0.179487179487
0.970760233918 0.179848320693
0.970817120623 0.1802094619
0.970873786408 0.180570603106
0.970930232558 0.180931744312
0.970986460348 0.181292885518
0.971042471042 0.181654026724
0.971098265896 0.182015167931
0.971153846154 0.182376309137
0.971209213052 0.182737450343
0.971264367816 0.183098591549
0.971319311663 0.183459732756
0.971374045802 0.183820873962
0.969523809524 0.183820873962
0.969581749049 0.184182015168
0.969639468691 0.184543156374
0.969696969697 0.18490429758
0.969754253308 0.185265438787
0.969811320755 0.185626579993
0.969868173258 0.185987721199
0.96992481203 0.186348862405
0.969981238274 0.186710003611
0.970037453184 0.187071144818
0.970093457944 0.187432286024
0.970149253731 0.18779342723
0.970204841713 0.188154568436
0.970260223048 0.188515709642
0.970315398887 0.188876850849
0.97037037037 0.189237992055
0.970425138632 0.189599133261
0.970479704797 0.189960274467
0.970534069982 0.190321415674
0.970588235294 0.19068255688
0.970642201835 0.191043698086
0.970695970696 0.191404839292
0.970749542962 0.191765980498
0.970802919708 0.192127121705
0.970856102004 0.192488262911
0.970909090909 0.192849404117
0.970961887477 0.193210545323
0.971014492754 0.193571686529
0.971066907776 0.193932827736
0.971119133574 0.194293968942
0.971171171171 0.194655110148
0.971223021583 0.195016251354
0.971274685817 0.19537739256
0.971326164875 0.195738533767
0.969588550984 0.195738533767
0.969642857143 0.196099674973
0.969696969697 0.196460816179
0.96975088968 0.196821957385
0.969804618117 0.197183098592
0.969858156028 0.197544239798
0.96814159292 0.197544239798
0.968197879859 0.197905381004
0.968253968254 0.19826652221
0.968309859155 0.198627663416
0.968365553603 0.198988804623
0.968421052632 0.199349945829
0.968476357268 0.199711087035
0.968531468531 0.200072228241
0.968586387435 0.200433369447
0.968641114983 0.200794510654
0.968695652174 0.20115565186
0.96875 0.201516793066
0.968804159445 0.201877934272
0.968858131488 0.202239075479
0.968911917098 0.202600216685
0.968965517241 0.202961357891
0.969018932874 0.203322499097
0.969072164948 0.203683640303
0.969125214408 0.20404478151
0.969178082192 0.204405922716
0.969230769231 0.204767063922
0.969283276451 0.205128205128
0.96933560477 0.205489346334
0.969387755102 0.205850487541
0.969439728353 0.206211628747
0.969491525424 0.206572769953
0.969543147208 0.206933911159
0.969594594595 0.207295052365
0.969645868465 0.207656193572
0.969696969697 0.208017334778
0.96974789916 0.208378475984
0.969798657718 0.20873961719
0.969849246231 0.209100758397
0.969899665552 0.209461899603
0.968280467446 0.209461899603
0.968333333333 0.209823040809
0.968386023295 0.210184182015
0.968438538206 0.210545323221
0.968490878939 0.210906464428
0.968543046358 0.211267605634
0.968595041322 0.21162874684
0.968646864686 0.211989888046
0.968698517298 0.212351029252
0.96875 0.212712170459
0.968801313629 0.213073311665
0.968852459016 0.213434452871
0.968903436989 0.213795594077
0.968954248366 0.214156735283
0.969004893964 0.21451787649
0.969055374593 0.214879017696
0.969105691057 0.215240158902
0.969155844156 0.215601300108
0.969205834684 0.215962441315
0.96925566343 0.216323582521
0.969305331179 0.216684723727
0.96935483871 0.217045864933
0.969404186795 0.217407006139
0.969453376206 0.217768147346
0.969502407705 0.218129288552
0.969551282051 0.218490429758
0.9696 0.218851570964
0.9696485623 0.21921271217
0.969696969697 0.219573853377
0.96974522293 0.219934994583
0.969793322734 0.220296135789
0.969841269841 0.220657276995
0.969889064976 0.221018418202
0.969936708861 0.221379559408
0.969984202212 0.221740700614
0.970031545741 0.22210184182
0.970078740157 0.222462983026
0.970125786164 0.222824124233
0.970172684458 0.223185265439
0.970219435737 0.223546406645
0.970266040689 0.223907547851
0.96875 0.223907547851
0.96879875195 0.224268689057
0.968847352025 0.224629830264
0.968895800933 0.22499097147
0.968944099379 0.225352112676
0.968992248062 0.225713253882
0.969040247678 0.226074395088
0.967542503864 0.226074395088
0.966049382716 0.226074395088
0.964560862866 0.226074395088
0.964615384615 0.226435536295
0.964669738863 0.226796677501
0.96472392638 0.227157818707
0.964777947933 0.227518959913
0.964831804281 0.22788010112
0.964885496183 0.228241242326
0.96493902439 0.228602383532
0.96499238965 0.228963524738
0.965045592705 0.229324665944
0.965098634294 0.229685807151
0.965151515152 0.230046948357
0.965204236006 0.230408089563
0.965256797583 0.230769230769
0.965309200603 0.231130371975
0.965361445783 0.231491513182
0.965413533835 0.231852654388
0.965465465465 0.232213795594
0.965517241379 0.2325749368
0.964071856287 0.2325749368
0.962630792227 0.2325749368
0.962686567164 0.232936078007
0.962742175857 0.233297219213
0.962797619048 0.233658360419
0.962852897474 0.234019501625
0.962908011869 0.234380642831
0.962962962963 0.234741784038
0.963017751479 0.235102925244
0.963072378139 0.23546406645
0.961651917404 0.23546406645
0.961708394698 0.235825207656
0.961764705882 0.236186348862
0.961820851689 0.236547490069
0.961876832845 0.236908631275
0.961932650073 0.237269772481
0.961988304094 0.237630913687
0.96204379562 0.237992054893
0.962099125364 0.2383531961
0.962154294032 0.238714337306
0.962209302326 0.239075478512
0.962264150943 0.239436619718
0.96231884058 0.239797760925
0.962373371925 0.240158902131
0.962427745665 0.240520043337
0.962481962482 0.240881184543
0.962536023055 0.241242325749
0.961151079137 0.241242325749
0.961206896552 0.241603466956
0.961262553802 0.241964608162
0.961318051576 0.242325749368
0.961373390558 0.242686890574
0.961428571429 0.24304803178
0.961483594864 0.243409172987
0.961538461538 0.243770314193
0.961593172119 0.244131455399
0.961647727273 0.244492596605
0.96170212766 0.244853737811
0.961756373938 0.245214879018
0.961810466761 0.245576020224
0.96186440678 0.24593716143
0.96191819464 0.246298302636
0.961971830986 0.246659443843
0.962025316456 0.247020585049
0.962078651685 0.247381726255
0.962131837307 0.247742867461
0.96218487395 0.248104008667
0.960839160839 0.248104008667
0.960893854749 0.248465149874
0.960948396095 0.24882629108
0.961002785515 0.249187432286
0.961057023644 0.249548573492
0.961111111111 0.249909714698
0.961165048544 0.250270855905
0.961218836565 0.250631997111
0.961272475795 0.250993138317
0.961325966851 0.251354279523
0.961379310345 0.25171542073
0.961432506887 0.252076561936
0.961485557084 0.252437703142
0.961538461538 0.252798844348
0.96159122085 0.253159985554
0.961643835616 0.253521126761
0.96169630643 0.253882267967
0.96174863388 0.254243409173
0.961800818554 0.254604550379
0.961852861035 0.254965691585
0.961904761905 0.255326832792
0.961956521739 0.255687973998
0.962008141113 0.256049115204
0.962059620596 0.25641025641
0.962110960758 0.256771397616
0.962162162162 0.257132538823
0.962213225371 0.257493680029
0.962264150943 0.257854821235
0.962314939435 0.258215962441
0.962365591398 0.258577103648
0.962416107383 0.258938244854
0.962466487936 0.25929938606
0.962516733601 0.259660527266
0.96256684492 0.260021668472
0.96261682243 0.260382809679
0.962666666667 0.260743950885
0.962716378162 0.261105092091
0.962765957447 0.261466233297
0.962815405046 0.261827374503
0.962864721485 0.26218851571
0.962913907285 0.262549656916
0.962962962963 0.262910798122
0.963011889036 0.263271939328
0.963060686016 0.263633080534
0.963109354414 0.263994221741
0.963157894737 0.264355362947
0.96320630749 0.264716504153
0.963254593176 0.265077645359
0.963302752294 0.265438786566
0.96335078534 0.265799927772
0.96339869281 0.266161068978
0.963446475196 0.266522210184
0.963494132986 0.26688335139
0.963541666667 0.267244492597
0.963589076723 0.267605633803
0.963636363636 0.267966775009
0.963683527886 0.268327916215
0.963730569948 0.268689057421
0.963777490298 0.269050198628
0.963824289406 0.269411339834
0.963870967742 0.26977248104
0.963917525773 0.270133622246
0.963963963964 0.270494763453
0.964010282776 0.270855904659
0.96405648267 0.271217045865
0.964102564103 0.271578187071
0.964148527529 0.271939328277
0.964194373402 0.272300469484
0.964240102171 0.27266161069
0.964285714286 0.273022751896
0.964331210191 0.273383893102
0.964376590331 0.273745034308
0.964421855146 0.274106175515
0.964467005076 0.274467316721
0.964512040558 0.274828457927
0.964556962025 0.275189599133
0.964601769912 0.275550740339
0.964646464646 0.275911881546
0.964691046658 0.276273022752
0.964735516373 0.276634163958
0.963522012579 0.276634163958
0.962311557789 0.276634163958
0.961104140527 0.276634163958
0.961152882206 0.276995305164
0.961201501877 0.277356446371
0.96125 0.277717587577
0.961298377029 0.278078728783
0.961346633416 0.278439869989
0.961394769614 0.278801011195
0.960199004975 0.278801011195
0.960248447205 0.279162152402
0.960297766749 0.279523293608
0.960346964064 0.279884434814
0.960396039604 0.28024557602
0.96044499382 0.280606717226
0.96049382716 0.280967858433
0.960542540074 0.281328999639
0.960591133005 0.281690140845
0.960639606396 0.282051282051
0.960687960688 0.282412423257
0.959509202454 0.282412423257
0.959558823529 0.282773564464
0.959608323133 0.28313470567
0.959657701711 0.283495846876
0.959706959707 0.283856988082
0.959756097561 0.284218129289
0.959805115713 0.284579270495
0.959854014599 0.284940411701
0.959902794654 0.285301552907
0.959951456311 0.285662694113
0.96 0.28602383532
0.96004842615 0.286384976526
0.960096735187 0.286746117732
0.960144927536 0.287107258938
0.960193003619 0.287468400144
0.960240963855 0.287829541351
0.960288808664 0.288190682557
0.960336538462 0.288551823763
0.960384153661 0.288912964969
0.959232613909 0.288912964969
0.959281437126 0.289274106176
0.959330143541 0.289635247382
0.959378733572 0.289996388588
0.959427207637 0.290357529794
0.95947556615 0.290718671
0.959523809524 0.291079812207
0.959571938169 0.291440953413
0.959619952494 0.291802094619
0.959667852906 0.292163235825
0.95971563981 0.292524377031
0.959763313609 0.292885518238
0.959810874704 0.293246659444
0.95867768595 0.293246659444
0.958726415094 0.29360780065
0.958775029446 0.293968941856
0.958823529412 0.294330083062
0.958871915394 0.294691224269
0.958920187793 0.295052365475
0.958968347011 0.295413506681
0.959016393443 0.295774647887
0.959064327485 0.296135789094
0.959112149533 0.2964969303
0.959159859977 0.296858071506
0.959207459207 0.297219212712
0.959254947614 0.297580353918
0.959302325581 0.297941495125
0.959349593496 0.298302636331
0.95939675174 0.298663777537
0.959443800695 0.299024918743
0.959490740741 0.299386059949
0.959537572254 0.299747201156
0.959584295612 0.300108342362
0.959630911188 0.300469483568
0.959677419355 0.300830624774
0.959723820483 0.30119176598
0.959770114943 0.301552907187
0.9598163031 0.301914048393
0.959862385321 0.302275189599
0.95990836197 0.302636330805
0.95995423341 0.302997472012
0.96 0.303358613218
0.9600456621 0.303719754424
0.960091220068 0.30408089563
0.96013667426 0.304442036836
0.960182025028 0.304803178043
0.960227272727 0.305164319249
0.960272417707 0.305525460455
0.960317460317 0.305886601661
0.960362400906 0.306247742867
0.960407239819 0.306608884074
0.960451977401 0.30697002528
0.959367945824 0.30697002528
0.959413754228 0.307331166486
0.959459459459 0.307692307692
0.959505061867 0.308053448899
0.959550561798 0.308414590105
0.959595959596 0.308775731311
0.959641255605 0.309136872517
0.959686450168 0.309498013723
0.959731543624 0.30985915493
0.959776536313 0.310220296136
0.959821428571 0.310581437342
0.959866220736 0.310942578548
0.95991091314 0.311303719754
0.959955506118 0.311664860961
0.96 0.312026002167
0.960044395117 0.312387143373
0.960088691796 0.312748284579
0.960132890365 0.313109425785
0.96017699115 0.313470566992
0.960220994475 0.313831708198
0.960264900662 0.314192849404
0.960308710033 0.31455399061
0.960352422907 0.314915131817
0.960396039604 0.315276273023
0.96043956044 0.315637414229
0.96048298573 0.315998555435
0.960526315789 0.316359696641
0.960569550931 0.316720837848
0.960612691466 0.317081979054
0.960655737705 0.31744312026
0.960698689956 0.317804261466
0.960741548528 0.318165402672
0.960784313725 0.318526543879
0.959738846572 0.318526543879
0.958695652174 0.318526543879
0.958740499457 0.318887685085
0.958785249458 0.319248826291
0.958829902492 0.319609967497
0.958874458874 0.319971108704
0.958918918919 0.32033224991
0.958963282937 0.320693391116
0.959007551241 0.321054532322
0.959051724138 0.321415673528
0.959095801938 0.321776814735
0.959139784946 0.322137955941
0.959183673469 0.322499097147
0.959227467811 0.322860238353
0.959271168274 0.323221379559
0.959314775161 0.323582520766
0.95935828877 0.323943661972
0.959401709402 0.324304803178
0.959445037353 0.324665944384
0.959488272921 0.32502708559
0.9595314164 0.325388226797
0.959574468085 0.325749368003
0.959617428268 0.326110509209
0.95966029724 0.326471650415
0.959703075292 0.326832791622
0.959745762712 0.327193932828
0.959788359788 0.327555074034
0.959830866808 0.32791621524
0.959873284055 0.328277356446
0.959915611814 0.328638497653
0.959957850369 0.328999638859
0.96 0.329360780065
0.960042060988 0.329721921271
0.960084033613 0.330083062477
0.960125918153 0.330444203684
0.960167714885 0.33080534489
0.960209424084 0.331166486096
0.960251046025 0.331527627302
0.960292580982 0.331888768508
0.960334029228 0.332249909715
0.960375391032 0.332611050921
0.960416666667 0.332972192127
0.9604578564 0.333333333333
0.960498960499 0.33369447454
0.960539979232 0.334055615746
0.960580912863 0.334416756952
0.960621761658 0.334777898158
0.96066252588 0.335139039364
0.960703205791 0.335500180571
0.960743801653 0.335861321777
0.960784313725 0.336222462983
0.960824742268 0.336583604189
0.960865087539 0.336944745395
0.960905349794 0.337305886602
0.960945529291 0.337667027808
0.960985626283 0.338028169014
0.961025641026 0.33838931022
0.96106557377 0.338750451427
0.96110542477 0.339111592633
0.961145194274 0.339472733839
0.961184882533 0.339833875045
0.961224489796 0.340195016251
0.96126401631 0.340556157458
0.961303462322 0.340917298664
0.961342828077 0.34127843987
0.961382113821 0.341639581076
0.961421319797 0.342000722282
0.961460446247 0.342361863489
0.961499493414 0.342723004695
0.961538461538 0.343084145901
0.961577350859 0.343445287107
0.960606060606 0.343445287107
0.960645812311 0.343806428313
0.960685483871 0.34416756952
0.960725075529 0.344528710726
0.960764587525 0.344889851932
0.960804020101 0.345250993138
0.960843373494 0.345612134345
0.960882647944 0.345973275551
0.960921843687 0.346334416757
0.960960960961 0.346695557963
0.961 0.347056699169
0.961038961039 0.347417840376
0.961077844311 0.347778981582
0.960119641077 0.347778981582
0.96015936255 0.348140122788
0.960199004975 0.348501263994
0.960238568588 0.3488624052
0.960278053625 0.349223546407
0.960317460317 0.349584687613
0.9603567889 0.349945828819
0.960396039604 0.350306970025
0.960435212661 0.350668111231
0.9604743083 0.351029252438
0.960513326752 0.351390393644
0.960552268245 0.35175153485
0.960591133005 0.352112676056
0.96062992126 0.352473817263
0.960668633235 0.352834958469
0.959724950884 0.352834958469
0.959764474975 0.353196099675
0.959803921569 0.353557240881
0.959843290891 0.353918382087
0.95988258317 0.354279523294
0.959921798631 0.3546406645
0.9599609375 0.355001805706
0.96 0.355362946912
0.960038986355 0.355724088118
0.959104186952 0.355724088118
0.959143968872 0.356085229325
0.959183673469 0.356446370531
0.959223300971 0.356807511737
0.9592628516 0.357168652943
0.959302325581 0.35752979415
0.959341723136 0.357890935356
0.959381044487 0.358252076562
0.959420289855 0.358613217768
0.959459459459 0.358974358974
0.95949855352 0.359335500181
0.959537572254 0.359696641387
0.959576515881 0.360057782593
0.959615384615 0.360418923799
0.959654178674 0.360780065005
0.959692898273 0.361141206212
0.958772770853 0.361141206212
0.95785440613 0.361141206212
0.957894736842 0.361502347418
0.95793499044 0.361863488624
0.957975167144 0.36222462983
0.958015267176 0.362585771036
0.958055290753 0.362946912243
0.958095238095 0.363308053449
0.95813510942 0.363669194655
0.958174904943 0.364030335861
0.958214624881 0.364391477068
0.95825426945 0.364752618274
0.958293838863 0.36511375948
0.958333333333 0.365474900686
0.958372753075 0.365836041892
0.958412098299 0.366197183099
0.958451369216 0.366558324305
0.957547169811 0.366558324305
0.957587181904 0.366919465511
0.957627118644 0.367280606717
0.957666980245 0.367641747923
0.957706766917 0.36800288913
0.957746478873 0.368364030336
0.957786116323 0.368725171542
0.956888472352 0.368725171542
0.956928838951 0.369086312748
0.956969130028 0.369447453954
0.957009345794 0.369808595161
0.957049486461 0.370169736367
0.957089552239 0.370530877573
0.957129543336 0.370892018779
0.957169459963 0.371253159986
0.957209302326 0.371614301192
0.957249070632 0.371975442398
0.957288765088 0.372336583604
0.9573283859 0.37269772481
0.956441149212 0.37269772481
0.956481481481 0.373058866017
0.95652173913 0.373420007223
0.956561922366 0.373781148429
0.956602031394 0.374142289635
0.956642066421 0.374503430841
0.95668202765 0.374864572048
0.956721915285 0.375225713254
0.956761729531 0.37558685446
0.956801470588 0.375947995666
0.956841138659 0.376309136873
0.956880733945 0.376670278079
0.956920256645 0.377031419285
0.95695970696 0.377392560491
0.956999085087 0.377753701697
0.957038391225 0.378114842904
0.957077625571 0.37847598411
0.957116788321 0.378837125316
0.957155879672 0.379198266522
0.957194899818 0.379559407728
0.957233848954 0.379920548935
0.957272727273 0.380281690141
0.957311534968 0.380642831347
0.957350272232 0.381003972553
0.957388939257 0.381365113759
0.957427536232 0.381726254966
0.957466063348 0.382087396172
0.957504520796 0.382448537378
0.957542908762 0.382809678584
0.957581227437 0.383170819791
0.957619477006 0.383531960997
0.957657657658 0.383893102203
0.957695769577 0.384254243409
0.95773381295 0.384615384615
0.95777178796 0.384976525822
0.957809694794 0.385337667028
0.957847533632 0.385698808234
0.957885304659 0.38605994944
0.95702775291 0.38605994944
0.956171735242 0.38605994944
0.956210902592 0.386421090646
0.95625 0.386782231853
0.956289027654 0.387143373059
0.95632798574 0.387504514265
0.956366874443 0.387865655471
0.95640569395 0.388226796678
0.956444444444 0.388587937884
0.95648312611 0.38894907909
0.95652173913 0.389310220296
0.956560283688 0.389671361502
0.956598759965 0.390032502709
0.956637168142 0.390393643915
0.9566755084 0.390754785121
0.956713780919 0.391115926327
0.955869373345 0.391115926327
0.955908289242 0.391477067533
0.955947136564 0.39183820874
0.955985915493 0.392199349946
0.956024626209 0.392560491152
0.956063268893 0.392921632358
0.956101843723 0.393282773564
0.956140350877 0.393643914771
0.956178790535 0.394005055977
0.956217162872 0.394366197183
0.956255468066 0.394727338389
0.956293706294 0.395088479596
0.956331877729 0.395449620802
0.956369982548 0.395810762008
0.956408020924 0.396171903214
0.956445993031 0.39653304442
0.956483899043 0.396894185627
0.95652173913 0.397255326833
0.956559513467 0.397616468039
0.956597222222 0.397977609245
0.956634865568 0.398338750451
0.956672443674 0.398699891658
0.95670995671 0.399061032864
0.956747404844 0.39942217407
0.956784788245 0.399783315276
0.956822107081 0.400144456482
0.956859361519 0.400505597689
0.956896551724 0.400866738895
0.956933677864 0.401227880101
0.956970740103 0.401589021307
0.957007738607 0.401950162514
0.95704467354 0.40231130372
0.957081545064 0.402672444926
0.957118353345 0.403033586132
0.957155098543 0.403394727338
0.957191780822 0.403755868545
0.957228400342 0.404117009751
0.957264957265 0.404478150957
0.957301451751 0.404839292163
0.957337883959 0.405200433369
0.957374254049 0.405561574576
0.957410562181 0.405922715782
0.957446808511 0.406283856988
0.957482993197 0.406644998194
0.957519116398 0.407006139401
0.957555178268 0.407367280607
0.957591178965 0.407728421813
0.957627118644 0.408089563019
0.95766299746 0.408450704225
0.957698815567 0.408811845432
0.957734573119 0.409172986638
0.95777027027 0.409534127844
0.957805907173 0.40989526905
0.95784148398 0.410256410256
0.957877000842 0.410617551463
0.957912457912 0.410978692669
0.957106812447 0.410978692669
0.957142857143 0.411339833875
0.95717884131 0.411700975081
0.957214765101 0.412062116287
0.957250628667 0.412423257494
0.957286432161 0.4127843987
0.957322175732 0.413145539906
0.957357859532 0.413506681112
0.957393483709 0.413867822319
0.957429048414 0.414228963525
0.957464553795 0.414590104731
0.9575 0.414951245937
0.957535387177 0.415312387143
0.957570715474 0.41567352835
0.956774729842 0.41567352835
0.955980066445 0.41567352835
0.95601659751 0.416034669556
0.956053067993 0.416395810762
0.956089478045 0.416756951968
0.956125827815 0.417118093174
0.956162117452 0.417479234381
0.956198347107 0.417840375587
0.956234516928 0.418201516793
0.956270627063 0.418562657999
0.956306677659 0.418923799205
0.956342668863 0.419284940412
0.956378600823 0.419646081618
0.956414473684 0.420007222824
0.956450287592 0.42036836403
0.956486042693 0.420729505237
0.955701394586 0.420729505237
0.955737704918 0.421090646443
0.955773955774 0.421451787649
0.9558101473 0.421812928855
0.95584627964 0.422174070061
0.955882352941 0.422535211268
0.955918367347 0.422896352474
0.955954323002 0.42325749368
0.955990220049 0.423618634886
0.956026058632 0.423979776092
0.956061838893 0.424340917299
0.956097560976 0.424702058505
0.95613322502 0.425063199711
0.956168831169 0.425424340917
0.956204379562 0.425785482124
0.95623987034 0.42614662333
0.956275303644 0.426507764536
0.956310679612 0.426868905742
0.956345998383 0.427230046948
0.956381260097 0.427591188155
0.956416464891 0.427952329361
0.956451612903 0.428313470567
0.956486704271 0.428674611773
0.95652173913 0.429035752979
0.956556717619 0.429396894186
0.956591639871 0.429758035392
0.956626506024 0.430119176598
0.956661316212 0.430480317804
0.956696070569 0.43084145901
0.955929487179 0.43084145901
0.955964771817 0.431202600217
0.956 0.431563741423
0.956035171863 0.431924882629
0.95607028754 0.432286023835
0.956105347167 0.432647165042
0.956140350877 0.433008306248
0.956175298805 0.433369447454
0.956210191083 0.43373058866
0.956245027844 0.434091729866
0.956279809221 0.434452871073
0.956314535346 0.434814012279
0.956349206349 0.435175153485
0.956383822363 0.435536294691
0.956418383518 0.435897435897
0.956452889945 0.436258577104
0.956487341772 0.43661971831
0.95652173913 0.436980859516
0.956556082148 0.437342000722
0.956590370955 0.437703141928
0.956624605678 0.438064283135
0.956658786446 0.438425424341
0.956692913386 0.438786565547
0.956726986625 0.439147706753
0.956761006289 0.43950884796
0.956794972506 0.439869989166
0.9568288854 0.440231130372
0.956862745098 0.440592271578
0.956896551724 0.440953412784
0.956930305403 0.441314553991
0.95696400626 0.441675695197
0.956997654418 0.442036836403
0.95703125 0.442397977609
0.95706479313 0.442759118815
0.957098283931 0.443120260022
0.957131722525 0.443481401228
0.957165109034 0.443842542434
0.95719844358 0.44420368364
0.957231726283 0.444564824847
0.957264957265 0.444925966053
0.957298136646 0.445287107259
0.957331264546 0.445648248465
0.957364341085 0.446009389671
0.957397366383 0.446370530878
0.957430340557 0.446731672084
0.957463263728 0.44709281329
0.957496136012 0.447453954496
0.957528957529 0.447815095702
0.957561728395 0.448176236909
0.957594448728 0.448537378115
0.957627118644 0.448898519321
0.95765973826 0.449259660527
0.957692307692 0.449620801733
0.957724827056 0.44998194294
0.957757296467 0.450343084146
0.95778971604 0.450704225352
0.95782208589 0.451065366558
0.95785440613 0.451426507765
0.957886676876 0.451787648971
0.95791889824 0.452148790177
0.957951070336 0.452509931383
0.957983193277 0.452871072589
0.958015267176 0.453232213796
0.958047292143 0.453593355002
0.958079268293 0.453954496208
0.958111195735 0.454315637414
0.958143074581 0.45467677862
0.958174904943 0.455037919827
0.95820668693 0.455399061033
0.958238420653 0.455760202239
0.958270106222 0.456121343445
0.958301743745 0.456482484651
0.958333333333 0.456843625858
0.958364875095 0.457204767064
0.958396369138 0.45756590827
0.958427815571 0.457927049476
0.958459214502 0.458288190683
0.958490566038 0.458649331889
0.958521870287 0.459010473095
0.958553127355 0.459371614301
0.958584337349 0.459732755507
0.957863054929 0.459732755507
0.957894736842 0.460093896714
0.95792637115 0.46045503792
0.957957957958 0.460816179126
0.957989497374 0.461177320332
0.958020989505 0.461538461538
0.958052434457 0.461899602745
0.958083832335 0.462260743951
0.958115183246 0.462621885157
0.958146487294 0.462983026363
0.958177744586 0.46334416757
0.957462686567 0.46334416757
0.956748695004 0.46334416757
0.956780923994 0.463705308776
0.956813104989 0.464066449982
0.956845238095 0.464427591188
0.95687732342 0.464788732394
0.95690936107 0.465149873601
0.956941351151 0.465511014807
0.956973293769 0.465872156013
0.957005189029 0.466233297219
0.957037037037 0.466594438425
0.957068837898 0.466955579632
0.957100591716 0.467316720838
0.957132298596 0.467677862044
0.957163958641 0.46803900325
0.957195571956 0.468400144456
0.957227138643 0.468761285663
0.957258658806 0.469122426869
0.957290132548 0.469483568075
0.957321559971 0.469844709281
0.957352941176 0.470205850488
0.957384276267 0.470566991694
0.957415565345 0.4709281329
0.957446808511 0.471289274106
0.957478005865 0.471650415312
0.957509157509 0.472011556519
0.957540263543 0.472372697725
0.957571324067 0.472733838931
0.957602339181 0.473094980137
0.957633308985 0.473456121343
0.957664233577 0.47381726255
0.957695113056 0.474178403756
0.957725947522 0.474539544962
0.957756737072 0.474900686168
0.957787481805 0.475261827375
0.957818181818 0.475622968581
0.957848837209 0.475984109787
0.957879448076 0.476345250993
0.957910014514 0.476706392199
0.957940536621 0.477067533406
0.957971014493 0.477428674612
0.958001448226 0.477789815818
0.958031837916 0.478150957024
0.958062183659 0.47851209823
0.958092485549 0.478873239437
0.958122743682 0.479234380643
0.958152958153 0.479595521849
0.958183129056 0.479956663055
0.958213256484 0.480317804261
0.958243340533 0.480678945468
0.958273381295 0.481040086674
0.958303378864 0.48140122788
0.958333333333 0.481762369086
0.958363244795 0.482123510293
0.958393113343 0.482484651499
0.958422939068 0.482845792705
0.957736389685 0.482845792705
0.957766642806 0.483206933911
0.957796852647 0.483568075117
0.957827019299 0.483929216324
0.957857142857 0.48429035753
0.957887223412 0.484651498736
0.957917261056 0.485012639942
0.95794725588 0.485373781148
0.957977207977 0.485734922355
0.958007117438 0.486096063561
0.958036984353 0.486457204767
0.958066808813 0.486818345973
0.958096590909 0.487179487179
0.958126330731 0.487540628386
0.958156028369 0.487901769592
0.958185683912 0.488262910798
0.95821529745 0.488624052004
0.958244869073 0.488985193211
0.958274398868 0.489346334417
0.957597173145 0.489346334417
0.957627118644 0.489707475623
0.957657021877 0.490068616829
0.957686882934 0.490429758035
0.957716701903 0.490790899242
0.957746478873 0.491152040448
0.957776213934 0.491513181654
0.957805907173 0.49187432286
0.957835558679 0.492235464066
0.957865168539 0.492596605273
0.957894736842 0.492957746479
0.957924263675 0.493318887685
0.957252978276 0.493318887685
0.956582633053 0.493318887685
0.956613016095 0.493680028891
0.956643356643 0.494041170098
0.956673654787 0.494402311304
0.956703910615 0.49476345251
0.956734124215 0.495124593716
0.956764295676 0.495485734922
0.956794425087 0.495846876129
0.956824512535 0.496208017335
0.956158663883 0.496208017335
0.956189151599 0.496569158541
0.956219596942 0.496930299747
0.95625 0.497291440953
0.956280360861 0.49765258216
0.956310679612 0.498013723366
0.956340956341 0.498374864572
0.956371191136 0.498736005778
0.956401384083 0.499097146984
0.95643153527 0.499458288191
0.956461644782 0.499819429397
0.956491712707 0.500180570603
0.95652173913 0.500541711809
0.956551724138 0.500902853016
0.956581667815 0.501263994222
0.956611570248 0.501625135428
0.956641431521 0.501986276634
0.956671251719 0.50234741784
0.956701030928 0.502708559047
0.956730769231 0.503069700253
0.956760466712 0.503430841459
0.956790123457 0.503791982665
0.956819739548 0.504153123871
0.956849315068 0.504514265078
0.956878850103 0.504875406284
0.956908344733 0.50523654749
0.956937799043 0.505597688696
0.956967213115 0.505958829902
0.956996587031 0.506319971109
0.957025920873 0.506681112315
0.957055214724 0.507042253521
0.957084468665 0.507403394727
0.957113682777 0.507764535934
0.957142857143 0.50812567714
0.957171991842 0.508486818346
0.957201086957 0.508847959552
0.957230142566 0.509209100758
0.957259158752 0.509570241965
0.957288135593 0.509931383171
0.957317073171 0.510292524377
0.957345971564 0.510653665583
0.956698240866 0.510653665583
0.956727518594 0.511014806789
0.956756756757 0.511375947996
0.956785955436 0.511737089202
0.95681511471 0.512098230408
0.956844234659 0.512459371614
0.956873315364 0.512820512821
0.956902356902 0.513181654027
0.956931359354 0.513542795233
0.956960322798 0.513903936439
0.956989247312 0.514265077645
0.957018132975 0.514626218852
0.957046979866 0.514987360058
0.957075788062 0.515348501264
0.957104557641 0.51570964247
0.957133288681 0.516070783676
0.957161981258 0.516431924883
0.957190635452 0.516793066089
0.957219251337 0.517154207295
0.957247828991 0.517515348501
0.957276368491 0.517876489707
0.957304869913 0.518237630914
0.957333333333 0.51859877212
0.956695536309 0.51859877212
0.95672436751 0.518959913326
0.956753160346 0.519321054532
0.956781914894 0.519682195739
0.956810631229 0.520043336945
0.956839309429 0.520404478151
0.956204379562 0.520404478151
0.956233421751 0.520765619357
0.956262425447 0.521126760563
0.956291390728 0.52148790177
0.95632031767 0.521849042976
0.956349206349 0.522210184182
0.956378056841 0.522571325388
0.956406869221 0.522932466594
0.956435643564 0.523293607801
0.956464379947 0.523654749007
0.956493078444 0.524015890213
0.95652173913 0.524377031419
0.95655036208 0.524738172625
0.955921052632 0.524738172625
0.955950032873 0.525099313832
0.955978975033 0.525460455038
0.956007879186 0.525821596244
0.956036745407 0.52618273745
0.95606557377 0.526543878657
0.956094364351 0.526905019863
0.956123117223 0.527266161069
0.956151832461 0.527627302275
0.956180510137 0.527988443481
0.955555555556 0.527988443481
0.955584585238 0.528349584688
0.955613577023 0.528710725894
0.955642530985 0.5290718671
0.955671447197 0.529433008306
0.955700325733 0.529794149512
0.955729166667 0.530155290719
0.955757970072 0.530516431925
0.955786736021 0.530877573131
0.955815464587 0.531238714337
0.955844155844 0.531599855544
0.955872809864 0.53196099675
0.955901426719 0.532322137956
0.955930006481 0.532683279162
0.955958549223 0.533044420368
0.955987055016 0.533405561575
0.956015523933 0.533766702781
0.956043956044 0.534127843987
0.956072351421 0.534488985193
0.956100710136 0.534850126399
0.956129032258 0.535211267606
0.955512572534 0.535211267606
0.955541237113 0.535572408812
0.955569864778 0.535933550018
0.955598455598 0.536294691224
0.955627009646 0.53665583243
0.955655526992 0.537016973637
0.955684007707 0.537378114843
0.955712451861 0.537739256049
0.955740859525 0.538100397255
0.955769230769 0.538461538462
0.955797565663 0.538822679668
0.955825864277 0.539183820874
0.955214331414 0.539183820874
0.955242966752 0.53954496208
0.955271565495 0.539906103286
0.955300127714 0.540267244493
0.955328653478 0.540628385699
0.955357142857 0.540989526905
0.955385595921 0.541350668111
0.955414012739 0.541711809317
0.95544239338 0.542072950524
0.955470737913 0.54243409173
0.955499046408 0.542795232936
0.955527318933 0.543156374142
0.955555555556 0.543517515349
0.955583756345 0.543878656555
0.95561192137 0.544239797761
0.955640050697 0.544600938967
0.955668144395 0.544962080173
0.955696202532 0.54532322138
0.955724225174 0.545684362586
0.955752212389 0.546045503792
0.955780164245 0.546406644998
0.955808080808 0.546767786204
0.955835962145 0.547128927411
0.955863808323 0.547490068617
0.955891619408 0.547851209823
0.955919395466 0.548212351029
0.955947136564 0.548573492235
0.955974842767 0.548934633442
0.956002514142 0.549295774648
0.956030150754 0.549656915854
0.956057752668 0.55001805706
0.95608531995 0.550379198267
0.956112852665 0.550740339473
0.956140350877 0.551101480679
0.956167814652 0.551462621885
0.956195244055 0.551823763091
0.956222639149 0.552184904298
0.95625 0.552546045504
0.956277326671 0.55290718671
0.956304619226 0.553268327916
0.956331877729 0.553629469122
0.956359102244 0.553990610329
0.956386292835 0.554351751535
0.956413449564 0.554712892741
0.956440572495 0.555074033947
0.955845771144 0.555074033947
0.955873213176 0.555435175153
0.955900621118 0.55579631636
0.955927995034 0.556157457566
0.955955334988 0.556518598772
0.955982641042 0.556879739978
0.956009913259 0.557240881185
0.956037151703 0.557602022391
0.956064356436 0.557963163597
0.95609152752 0.558324304803
0.956118665019 0.558685446009
0.956145768993 0.559046587216
0.956172839506 0.559407728422
0.956199876619 0.559768869628
0.956226880395 0.560130010834
0.956253850893 0.56049115204
0.956280788177 0.560852293247
0.956307692308 0.561213434453
0.956334563346 0.561574575659
0.955746773202 0.561574575659
0.955773955774 0.561935716865
0.955801104972 0.562296858072
0.955828220859 0.562657999278
0.955855303495 0.563019140484
0.955882352941 0.56338028169
0.955909369259 0.563741422896
0.955936352509 0.564102564103
0.955963302752 0.564463705309
0.955378973105 0.564463705309
0.95540623091 0.564824846515
0.955433455433 0.565185987721
0.955460646736 0.565547128927
0.955487804878 0.565908270134
0.955514929921 0.56626941134
0.954933008526 0.56626941134
0.954351795496 0.56626941134
0.954379562044 0.566630552546
0.954407294833 0.566991693752
0.954434993925 0.567352834958
0.954462659381 0.567713976165
0.954490291262 0.568075117371
0.95451788963 0.568436258577
0.954545454545 0.568797399783
0.954572986069 0.56915854099
0.954600484262 0.569519682196
0.954022988506 0.569519682196
0.954050785973 0.569880823402
0.954078549849 0.570241964608
0.954106280193 0.570603105814
0.954133977067 0.570964247021
0.954161640531 0.571325388227
0.954189270645 0.571686529433
0.95421686747 0.572047670639
0.954244431066 0.572408811845
0.954271961492 0.572769953052
0.954299458809 0.573131094258
0.954326923077 0.573492235464
0.954354354354 0.57385337667
0.954381752701 0.574214517876
0.954409118176 0.574575659083
0.954436450839 0.574936800289
0.954463750749 0.575297941495
0.954491017964 0.575659082701
0.953919808498 0.575659082701
0.953349282297 0.575659082701
0.953377166766 0.576020223908
0.953405017921 0.576381365114
0.953432835821 0.57674250632
0.953460620525 0.577103647526
0.953488372093 0.577464788732
0.952920143027 0.577464788732
0.952948183443 0.577825929939
0.952976190476 0.578187071145
0.953004164188 0.578548212351
0.953032104637 0.578909353557
0.953060011884 0.579270494763
0.953087885986 0.57963163597
0.953115727003 0.579992777176
0.953143534994 0.580353918382
0.953171310018 0.580715059588
0.953199052133 0.581076200795
0.953226761397 0.581437342001
0.95325443787 0.581798483207
0.953282081609 0.582159624413
0.953309692671 0.582520765619
0.953337271116 0.582881906826
0.953364817001 0.583243048032
0.953392330383 0.583604189238
0.952830188679 0.583604189238
0.952268709487 0.583604189238
0.952296819788 0.583965330444
0.952324896998 0.58432647165
0.952352941176 0.584687612857
0.952380952381 0.585048754063
0.95240893067 0.585409895269
0.952436876101 0.585771036475
0.952464788732 0.586132177681
0.952492668622 0.586493318888
0.952520515826 0.586854460094
0.952548330404 0.5872156013
0.952576112412 0.587576742506
0.952603861908 0.587937883713
0.952631578947 0.588299024919
0.952659263589 0.588660166125
0.952102803738 0.588660166125
0.95213076474 0.589021307331
0.952158693116 0.589382448537
0.952186588921 0.589743589744
0.952214452214 0.59010473095
0.952242283052 0.590465872156
0.95227008149 0.590827013362
0.952297847586 0.591188154568
0.952325581395 0.591549295775
0.952353282975 0.591910436981
0.952380952381 0.592271578187
0.952408589669 0.592632719393
0.952436194896 0.592993860599
0.952463768116 0.593355001806
0.952491309386 0.593716143012
0.952518818761 0.594077284218
0.952546296296 0.594438425424
0.952573742047 0.594799566631
0.952601156069 0.595160707837
0.952628538417 0.595521849043
0.952655889145 0.595882990249
0.952106174264 0.595882990249
0.951557093426 0.595882990249
0.951008645533 0.595882990249
0.951036866359 0.596244131455
0.951065054692 0.596605272662
0.951093210587 0.596966413868
0.9511213341 0.597327555074
0.951149425287 0.59768869628
0.951177484204 0.598049837486
0.951205510907 0.598410978693
0.95123350545 0.598772119899
0.95126146789 0.599133261105
0.951289398281 0.599494402311
0.951317296678 0.599855543518
0.950772753291 0.599855543518
0.950800915332 0.600216684724
0.950829045169 0.60057782593
0.950857142857 0.600938967136
0.950885208452 0.601300108342
0.950913242009 0.601661249549
0.950941243582 0.602022390755
0.950969213227 0.602383531961
0.950997150997 0.602744673167
0.951025056948 0.603105814373
0.951052931133 0.60346695558
0.951080773606 0.603828096786
0.951108584423 0.604189237992
0.950568181818 0.604189237992
0.950596252129 0.604550379198
0.950624290579 0.604911520404
0.950652297221 0.605272661611
0.950680272109 0.605633802817
0.950708215297 0.605994944023
0.95073612684 0.606356085229
0.950764006791 0.606717226436
0.950791855204 0.607078367642
0.950254381006 0.607078367642
0.950282485876 0.607439508848
0.950310559006 0.607800650054
0.950338600451 0.60816179126
0.950366610265 0.608522932467
0.950394588501 0.608884073673
0.950422535211 0.609245214879
0.95045045045 0.609606356085
0.950478334271 0.609967497291
0.950506186727 0.610328638498
0.95053400787 0.610689779704
0.95 0.610689779704
0.950028074116 0.61105092091
0.950056116723 0.611412062116
0.950084127874 0.611773203322
0.950112107623 0.612134344529
0.950140056022 0.612495485735
0.950167973124 0.612856626941
0.950195858982 0.613217768147
0.950223713647 0.613578909354
0.950251537172 0.61394005056
0.950279329609 0.614301191766
0.950307091011 0.614662332972
0.949776785714 0.614662332972
0.949804796431 0.615023474178
0.94983277592 0.615384615385
0.949860724234 0.615745756591
0.949888641425 0.616106897797
0.949916527546 0.616468039003
0.949388209121 0.616468039003
0.949416342412 0.616829180209
0.949444444444 0.617190321416
0.949472515269 0.617551462622
0.949500554939 0.617912603828
0.949528563505 0.618273745034
0.949002217295 0.618273745034
0.949030470914 0.618634886241
0.949058693245 0.618996027447
0.949086884339 0.619357168653
0.949115044248 0.619718309859
0.948590381426 0.619718309859
0.94861878453 0.620079451065
0.948647156267 0.620440592272
0.948675496689 0.620801733478
0.948703805847 0.621162874684
0.948732083793 0.62152401589
0.948760330579 0.621885157096
0.948788546256 0.622246298303
0.948816730875 0.622607439509
0.948844884488 0.622968580715
0.948873007147 0.623329721921
0.948901098901 0.623690863127
0.948929159802 0.624052004334
0.948957189901 0.62441314554
0.948985189248 0.624774286746
0.948464912281 0.624774286746
0.948493150685 0.625135427952
0.94852135816 0.625496569159
0.948549534756 0.625857710365
0.948577680525 0.626218851571
0.948605795517 0.626579992777
0.948633879781 0.626941133983
0.94866193337 0.62730227519
0.948689956332 0.627663416396
0.948717948718 0.628024557602
0.948745910578 0.628385698808
0.948773841962 0.628746840014
0.948801742919 0.629107981221
0.9488296135 0.629469122427
0.948857453754 0.629830263633
0.94888526373 0.630191404839
0.948913043478 0.630552546046
0.948940793047 0.630913687252
0.948968512486 0.631274828458
0.948996201845 0.631635969664
0.949023861171 0.63199711087
0.949051490515 0.632358252077
0.949079089924 0.632719393283
0.949106659448 0.633080534489
0.949134199134 0.633441675695
0.948620876149 0.633441675695
0.948648648649 0.633802816901
0.94867639114 0.634163958108
0.948704103672 0.634525099314
0.948731786292 0.63488624052
0.948759439051 0.635247381726
0.948787061995 0.635608522932
0.948814655172 0.635969664139
0.948842218632 0.636330805345
0.948869752422 0.636691946551
0.94889725659 0.637053087757
0.948924731183 0.637414228964
0.948952176249 0.63777537017
0.948979591837 0.638136511376
0.94847020934 0.638136511376
0.948497854077 0.638497652582
0.948525469169 0.638858793788
0.948553054662 0.639219934995
0.948580610605 0.639581076201
0.948608137045 0.639942217407
0.948635634029 0.640303358613
0.948663101604 0.640664499819
0.948690539818 0.641025641026
0.948717948718 0.641386782232
0.94874532835 0.641747923438
0.948772678762 0.642109064644
0.9488 0.64247020585
0.948827292111 0.642831347057
0.948854555141 0.643192488263
0.948881789137 0.643553629469
0.948908994146 0.643914770675
0.948936170213 0.644275911882
0.948963317384 0.644637053088
0.948990435707 0.644998194294
0.949017525226 0.6453593355
0.949044585987 0.645720476706
0.948541114058 0.645720476706
0.948038176034 0.645720476706
0.948065712772 0.646081617913
0.948093220339 0.646442759119
0.948120698782 0.646803900325
0.948148148148 0.647165041531
0.948175568482 0.647526182737
0.948202959831 0.647887323944
0.94823032224 0.64824846515
0.948257655755 0.648609606356
0.948284960422 0.648970747562
0.948312236287 0.649331888769
0.948339483395 0.649693029975
0.948366701791 0.650054171181
0.947867298578 0.650054171181
0.947894736842 0.650415312387
0.947922146239 0.650776453593
0.947949526814 0.6511375948
0.947976878613 0.651498736006
0.948004201681 0.651859877212
0.948031496063 0.652221018418
0.948058761805 0.652582159624
0.948085998951 0.652943300831
0.947589098532 0.652943300831
0.947616553169 0.653304442037
0.947643979058 0.653665583243
0.947671376243 0.654026724449
0.94769874477 0.654387865655
0.947726084684 0.654749006862
0.947753396029 0.655110148068
0.947780678851 0.655471289274
0.947807933194 0.65583243048
0.947313510694 0.65583243048
0.947340980188 0.656193571687
0.947368421053 0.656554712893
0.947395833333 0.656915854099
0.946902654867 0.656915854099
0.946930280957 0.657276995305
0.946957878315 0.657638136511
0.946985446985 0.657999277718
0.947012987013 0.658360418924
0.947040498442 0.65872156013
0.947067981318 0.659082701336
0.947095435685 0.659443842542
0.947122861586 0.659804983749
0.947150259067 0.660166124955
0.947177628172 0.660527266161
0.947204968944 0.660888407367
0.947232281428 0.661249548573
0.947259565667 0.66161068978
0.947286821705 0.661971830986
0.947314049587 0.662332972192
0.947341249355 0.662694113398
0.947368421053 0.663055254605
0.947395564724 0.663416395811
0.947422680412 0.663777537017
0.947449768161 0.664138678223
0.946961894954 0.664138678223
0.946989191971 0.664499819429
0.947016460905 0.664860960636
0.946529562982 0.664860960636
0.946043165468 0.664860960636
0.946070878274 0.665222101842
0.945585215606 0.665222101842
0.945100051308 0.665222101842
0.945128205128 0.665583243048
0.944643772424 0.665583243048
0.944672131148 0.665944384254
0.944188428059 0.665944384254
0.943705220061 0.665944384254
0.943734015345 0.66630552546
0.943762781186 0.666666666667
0.943791517629 0.667027807873
0.943820224719 0.667388949079
0.943848902501 0.667750090285
0.94387755102 0.668111231492
0.943906170321 0.668472372698
0.943934760449 0.668833513904
0.943963321447 0.66919465511
0.94399185336 0.669555796316
0.943511450382 0.669555796316
0.943031536114 0.669555796316
0.943060498221 0.669916937523
0.943089430894 0.670278078729
0.94311833418 0.670639219935
0.943147208122 0.671000361141
0.943176052765 0.671361502347
0.943204868154 0.671722643554
0.943233654334 0.67208378476
0.942755825735 0.67208378476
0.942784810127 0.672444925966
0.942813765182 0.672806067172
0.942842690946 0.673167208378
0.942871587462 0.673528349585
0.942900454775 0.673889490791
0.942929292929 0.674250631997
0.942453306411 0.674250631997
0.94248234107 0.674611773203
0.942511346445 0.67497291441
0.942540322581 0.675334055616
0.942065491184 0.675334055616
0.942094662638 0.675695196822
0.942123804731 0.676056338028
0.942152917505 0.676417479234
0.942182001006 0.676778620441
0.942211055276 0.677139761647
0.942240080362 0.677500902853
0.941767068273 0.677500902853
0.941294530858 0.677500902853
0.941323971916 0.677862044059
0.941353383459 0.678223185265
0.941382765531 0.678584326472
0.941412118177 0.678945467678
0.941441441441 0.679306608884
0.941470735368 0.67966775009
0.9415 0.680028891296
0.941029485257 0.680028891296
0.941058941059 0.680390032503
0.941088367449 0.680751173709
0.941117764471 0.681112314915
0.94114713217 0.681473456121
0.941176470588 0.681834597328
0.941205779771 0.682195738534
0.941235059761 0.68255687974
0.941264310602 0.682918020946
0.941293532338 0.683279162152
0.941322725012 0.683640303359
0.941351888668 0.684001444565
0.941381023348 0.684362585771
0.941410129096 0.684723726977
0.94094292804 0.684723726977
0.940476190476 0.684723726977
0.940009915716 0.684723726977
0.940039643211 0.685084868183
0.940069341258 0.68544600939
0.940099009901 0.685807150596
0.940128649184 0.686168291802
0.940158259149 0.686529433008
0.940187839842 0.686890574215
0.939723320158 0.686890574215
0.93975308642 0.687251715421
0.939782823297 0.687612856627
0.939319190923 0.687612856627
0.938856015779 0.687612856627
0.938393297191 0.687612856627
0.93842364532 0.687973997833
0.938453963565 0.688335139039
0.938484251969 0.688696280246
0.938514510576 0.689057421452
0.938053097345 0.689057421452
0.938083538084 0.689418562658
0.938113948919 0.689779703864
0.938144329897 0.69014084507
0.93817468106 0.690501986277
0.938205002452 0.690863127483
0.938235294118 0.691224268689
0.9382655561 0.691585409895
0.937806072478 0.691585409895
0.937836514929 0.691946551101
0.937866927593 0.692307692308
0.937408312958 0.692307692308
0.937438905181 0.692668833514
0.937469467513 0.69302997472
0.9375 0.693391115926
0.937530502684 0.693752257133
0.93756097561 0.694113398339
0.93759141882 0.694474539545
0.937621832359 0.694835680751
0.937652216269 0.695196821957
0.937682570594 0.695557963164
0.937712895377 0.69591910437
0.937743190661 0.696280245576
0.93777345649 0.696641386782
0.937803692906 0.697002527988
0.937833899951 0.697363669195
0.93786407767 0.697724810401
0.937894226104 0.698085951607
0.937924345296 0.698447092813
0.937469704314 0.698447092813
0.9375 0.69880823402
0.937530266344 0.699169375226
0.937560503388 0.699530516432
0.937590711176 0.699891657638
0.937620889749 0.700252798844
0.937651039149 0.700613940051
0.93768115942 0.700975081257
0.937711250604 0.701336222463
0.937741312741 0.701697363669
0.937771345876 0.702058504875
0.937801350048 0.702419646082
0.937831325301 0.702780787288
0.937379576108 0.702780787288
0.936928261916 0.702780787288
0.936958614052 0.703141928494
0.936988936989 0.7035030697
0.936538461538 0.7035030697
0.936568957232 0.703864210906
0.936599423631 0.704225352113
0.936629860778 0.704586493319
0.936660268714 0.704947634525
0.936690647482 0.705308775731
0.936720997124 0.705669916938
0.936751317681 0.706031058144
0.936781609195 0.70639219935
0.936811871709 0.706753340556
0.936363636364 0.706753340556
0.935915829747 0.706753340556
0.935946462715 0.707114481762
0.935499283325 0.707114481762
0.93553008596 0.707475622969
0.935560859189 0.707836764175
0.935591603053 0.708197905381
0.935622317597 0.708559046587
0.935176358437 0.708559046587
0.935207241544 0.708920187793
0.935238095238 0.709281329
0.934792955735 0.709281329
0.934348239772 0.709281329
0.934379457917 0.709642470206
0.934410646388 0.710003611412
0.934441805226 0.710364752618
0.933998100665 0.710364752618
0.934029425724 0.710725893824
0.934060721063 0.711087035031
0.934091986724 0.711448176237
0.934123222749 0.711809317443
0.93415442918 0.712170458649
0.934185606061 0.712531599856
0.933743492664 0.712531599856
0.933774834437 0.712892741062
0.933806146572 0.713253882268
0.933837429112 0.713615023474
0.933868682097 0.71397616468
0.933899905571 0.714337305887
0.933931099575 0.714698447093
0.933962264151 0.715059588299
0.93399339934 0.715420729505
0.933553251649 0.715420729505
0.933584550165 0.715781870711
0.933615819209 0.716143011918
0.933647058824 0.716504153124
0.93367826905 0.71686529433
0.933709449929 0.717226435536
0.933740601504 0.717587576743
0.933771723814 0.717948717949
0.933802816901 0.718309859155
0.93336461755 0.718309859155
0.932926829268 0.718309859155
0.93295827473 0.718671000361
0.932989690722 0.719032141567
0.933021077283 0.719393282774
0.933052434457 0.71975442398
0.933083762284 0.720115565186
0.933115060804 0.720476706392
0.933146330061 0.720837847598
0.933177570093 0.721198988805
0.932741709482 0.721198988805
0.932773109244 0.721560130011
0.932337844144 0.721560130011
0.932369402985 0.721921271217
0.932400932401 0.722282412423
0.932432432432 0.722643553629
0.932463903121 0.723004694836
0.932495344507 0.723365836042
0.932061423918 0.723365836042
0.932093023256 0.723726977248
0.931659693166 0.723726977248
0.931691449814 0.724088118454
0.931258708778 0.724088118454
0.930826369545 0.724088118454
0.930394431555 0.724088118454
0.930426716141 0.724449259661
0.930458970793 0.724810400867
0.930491195551 0.725171542073
0.930523390459 0.725532683279
0.930555555556 0.725893824485
0.930587690884 0.726254965692
0.930619796485 0.726616106898
0.930651872399 0.726977248104
0.930683918669 0.72733838931
0.930715935335 0.727699530516
0.930747922438 0.728060671723
0.930779880018 0.728421812929
0.930350553506 0.728421812929
0.930382664822 0.728782954135
0.930414746544 0.729144095341
0.929986181483 0.729144095341
0.930018416206 0.729505236547
0.930050621261 0.729866377754
0.929622815087 0.729866377754
0.929655172414 0.73022751896
0.9296875 0.730588660166
0.929719797887 0.730949801372
0.929752066116 0.731310942579
0.929784304727 0.731672083785
0.929357798165 0.731672083785
0.928931682714 0.731672083785
0.928964252979 0.732033224991
0.928996793404 0.732394366197
0.928571428571 0.732394366197
0.928604118993 0.732755507403
0.928636779506 0.73311664861
0.928669410151 0.733477789816
0.928702010969 0.733838931022
0.928734582001 0.734200072228
0.928767123288 0.734561213434
0.92879963487 0.734922354641
0.928832116788 0.735283495847
0.928864569083 0.735644637053
0.928896991796 0.736005778259
0.928929384966 0.736366919466
0.928961748634 0.736728060672
0.92899408284 0.737089201878
0.928571428571 0.737089201878
0.928149158709 0.737089201878
0.927727272727 0.737089201878
0.927760109041 0.737450343084
0.927792915531 0.73781148429
0.927825692238 0.738172625497
0.927858439201 0.738533766703
0.927891156463 0.738894907909
0.927923844062 0.739256049115
0.927956502039 0.739617190321
0.927989130435 0.739978331528
0.927569035763 0.739978331528
0.927601809955 0.740339472734
0.927182270466 0.740339472734
0.926763110307 0.740339472734
0.926796204248 0.74070061394
0.926377597109 0.74070061394
0.926410835214 0.741061755146
0.926444043321 0.741422896352
0.92647722147 0.741784037559
0.926510369702 0.742145178765
0.926543488058 0.742506319971
0.926126126126 0.742506319971
0.926159387663 0.742867461177
0.926192619262 0.743228602384
0.926225820963 0.74358974359
0.926258992806 0.743950884796
0.926292134831 0.744312026002
0.925876010782 0.744312026002
0.925909295016 0.744673167208
0.925493716338 0.744673167208
0.925527142216 0.745034308415
0.925112107623 0.745034308415
0.924697445092 0.745034308415
0.924283154122 0.745034308415
0.924317062248 0.745395449621
0.924350940018 0.745756590827
0.924384787472 0.746117732033
0.92397137746 0.746117732033
0.923558337059 0.746117732033
0.923145665773 0.746117732033
0.922733363109 0.746117732033
0.922321428571 0.746117732033
0.922356091031 0.746478873239
0.922390722569 0.746840014446
0.922425323228 0.747201155652
0.92201426025 0.747201155652
0.922048997773 0.747562296858
0.922083704363 0.747923438064
0.922118380062 0.74828457927
0.921708185053 0.74828457927
0.921742996888 0.748645720477
0.921333333333 0.748645720477
0.921368280764 0.749006861683
0.920959147425 0.749006861683
0.920550377275 0.749006861683
0.920585625555 0.749368002889
0.920620842572 0.749729144095
0.920212765957 0.749729144095
0.920248116969 0.750090285302
0.92028343667 0.750451426508
0.91987605135 0.750451426508
0.919911504425 0.750812567714
0.919946926139 0.75117370892
0.919540229885 0.75117370892
0.919575784357 0.751534850126
0.91961130742 0.751895991333
0.919646799117 0.752257132539
0.919240953222 0.752257132539
0.918835465373 0.752257132539
0.918871252205 0.752618273745
0.918907007492 0.752979414951
0.918502202643 0.752979414951
0.918097754293 0.752979414951
0.917693661972 0.752979414951
0.917289925209 0.752979414951
0.917326297274 0.753340556157
0.917362637363 0.753701697364
0.917398945518 0.75406283857
0.916996047431 0.75406283857
0.916593503073 0.75406283857
0.916630100921 0.754423979776
0.916666666667 0.754785120982
0.916703200351 0.755146262189
0.916739702016 0.755507403395
0.916338151555 0.755507403395
0.916374781086 0.755868544601
0.916411378556 0.756229685807
0.916447944007 0.756590827013
0.916484477481 0.75695196822
0.916520979021 0.757313109426
0.916557448668 0.757674250632
0.91615720524 0.757674250632
0.915757311218 0.757674250632
0.915357766143 0.757674250632
0.91495856956 0.757674250632
0.914559721011 0.757674250632
0.914596949891 0.758035391838
0.914198606272 0.758035391838
0.914235959948 0.758396533044
0.914273281114 0.758757674251
0.913875598086 0.758757674251
0.91347826087 0.758757674251
0.913081269013 0.758757674251
0.912684622068 0.758757674251
0.912722535823 0.759118815457
0.912760416667 0.759479956663
0.912364425163 0.759479956663
0.911968777103 0.759479956663
0.911573472042 0.759479956663
0.911611785095 0.759841097869
0.911216977046 0.759841097869
0.911255411255 0.760202239075
0.911293812203 0.760563380282
0.911332179931 0.760924521488
0.91093817553 0.760924521488
0.910976663786 0.761285662694
0.91101511879 0.7616468039
0.910621761658 0.7616468039
0.910228744066 0.7616468039
0.910267471959 0.762007945107
0.910306166451 0.762369086313
0.910344827586 0.762730227519
0.909952606635 0.762730227519
0.909560723514 0.762730227519
0.909599655618 0.763091368725
0.909638554217 0.763452509931
0.909677419355 0.763813651138
0.909716251075 0.764174792344
0.90975504942 0.76453593355
0.909364261168 0.76453593355
0.908973808502 0.76453593355
0.909012875536 0.764897074756
0.908622908623 0.764897074756
0.908662092624 0.765258215962
0.908701243035 0.765619357169
0.908311910883 0.765619357169
0.90835117773 0.765980498375
0.907962328767 0.765980498375
0.90757381258 0.765980498375
0.907613344739 0.766341639581
0.907652843095 0.766702780787
0.907264957265 0.766702780787
0.907304570696 0.767063921993
0.906917164816 0.767063921993
0.906956892872 0.7674250632
0.90656996587 0.7674250632
0.906609808102 0.767786204406
0.906223358909 0.767786204406
0.90626331487 0.768147345612
0.905877342419 0.768147345612
0.905491698595 0.768147345612
0.905531914894 0.768508486818
0.90557209698 0.768869628025
0.905612244898 0.769230769231
0.905652358691 0.769591910437
0.905692438403 0.769953051643
0.905307855626 0.769953051643
0.905348047538 0.770314192849
0.904963937208 0.770314192849
0.905004240882 0.770675334056
0.905044510386 0.771036475262
0.905084745763 0.771397616468
0.904701397713 0.771397616468
0.904741744285 0.771758757674
0.904358865848 0.771758757674
0.904399323181 0.77211989888
0.9044397463 0.772481040087
0.904480135249 0.772842181293
0.904520490072 0.773203322499
0.904560810811 0.773564463705
0.904601097509 0.773925604912
0.904641350211 0.774286746118
0.904681568958 0.774647887324
0.904721753794 0.77500902853
0.904761904762 0.775370169736
0.904802021904 0.775731310943
0.904842105263 0.776092452149
0.904461279461 0.776092452149
0.904501472444 0.776453593355
0.904121110177 0.776453593355
0.904161412358 0.776814734561
0.904201680672 0.777175875767
0.904241915162 0.777537016974
0.904282115869 0.77789815818
0.903902643726 0.77789815818
0.903523489933 0.77789815818
0.9035639413 0.778259299386
0.903604358759 0.778620440592
0.903225806452 0.778620440592
0.903266331658 0.778981581798
0.902888237756 0.778981581798
0.902928870293 0.779342723005
0.902969468841 0.779703864211
0.903010033445 0.780065005417
0.903050564145 0.780426146623
0.903091060986 0.78078728783
0.903131524008 0.781148429036
0.902754590985 0.781148429036
0.902795160617 0.781509570242
0.902418682235 0.781509570242
0.902459358066 0.781870711448
0.9025 0.782231852654
0.90254060808 0.782592993861
0.902164862614 0.782592993861
0.902205576363 0.782954135067
0.90224625624 0.783315276273
0.901871101871 0.783315276273
0.901496259352 0.783315276273
0.901537183216 0.783676417479
0.901162790698 0.783676417479
0.900788709008 0.783676417479
0.900829875519 0.784037558685
0.900871007881 0.784398699892
0.900912106136 0.784759841098
0.900538748446 0.784759841098
0.900165700083 0.784759841098
0.899792960663 0.784759841098
0.899834437086 0.785120982304
0.899462143153 0.785120982304
0.899503722084 0.78548212351
0.899545266639 0.785843264717
0.89958677686 0.786204405923
0.899628252788 0.786565547129
0.899256812552 0.786565547129
0.899298390425 0.786926688335
0.898927392739 0.786926688335
0.898969072165 0.787287829541
0.89901071723 0.787648970748
0.898640296663 0.787648970748
0.898682042834 0.788010111954
0.898723754632 0.78837125316
0.898353909465 0.78837125316
0.898395721925 0.788732394366
0.898026315789 0.788732394366
0.897657213317 0.788732394366
0.897699260477 0.789093535572
0.897741273101 0.789454676779
0.897783251232 0.789815817985
0.897414854329 0.789815817985
0.897046759639 0.789815817985
0.89708897089 0.790176959191
0.897131147541 0.790538100397
0.897173289635 0.790899241603
0.896805896806 0.790899241603
0.896438804748 0.790899241603
0.896481178396 0.79126038281
0.896114519427 0.79126038281
0.896156991006 0.791621524016
0.896199427871 0.791982665222
0.895833333333 0.791982665222
0.895467537771 0.791982665222
0.895510204082 0.792343806428
0.895144838841 0.792343806428
0.894779771615 0.792343806428
0.894822666123 0.792704947635
0.894865525672 0.793066088841


==> figures/pr_raw_data/Luo/att/bag_att_currd_TM_single.txt <==
0 0.0
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
1.0 0.00396968603392
1.0 0.00433056658246
1.0 0.004691447131
1.0 0.00505232767954
1.0 0.00541320822808
1.0 0.00577408877661
1.0 0.00613496932515
1.0 0.00649584987369
1.0 0.00685673042223
1.0 0.00721761097077
1.0 0.00757849151931
1.0 0.00793937206785
1.0 0.00830025261638
1.0 0.00866113316492
1.0 0.00902201371346
1.0 0.009382894262
0.962962962963 0.009382894262
0.964285714286 0.00974377481054
0.965517241379 0.0101046553591
0.966666666667 0.0104655359076
0.967741935484 0.0108264164562
0.96875 0.0111872970047
0.969696969697 0.0115481775532
0.970588235294 0.0119090581018
0.971428571429 0.0122699386503
0.972222222222 0.0126308191988
0.972972972973 0.0129916997474
0.973684210526 0.0133525802959
0.974358974359 0.0137134608445
0.975 0.014074341393
0.975609756098 0.0144352219415
0.97619047619 0.0147961024901
0.976744186047 0.0151569830386
0.977272727273 0.0155178635872
0.977777777778 0.0158787441357
0.978260869565 0.0162396246842
0.978723404255 0.0166005052328
0.979166666667 0.0169613857813
0.959183673469 0.0169613857813
0.96 0.0173222663298
0.960784313725 0.0176831468784
0.961538461538 0.0180440274269
0.962264150943 0.0184049079755
0.962962962963 0.018765788524
0.963636363636 0.0191266690725
0.964285714286 0.0194875496211
0.964912280702 0.0198484301696
0.965517241379 0.0202093107182
0.966101694915 0.0205701912667
0.966666666667 0.0209310718152
0.967213114754 0.0212919523638
0.967741935484 0.0216528329123
0.968253968254 0.0220137134608
0.96875 0.0223745940094
0.969230769231 0.0227354745579
0.969696969697 0.0230963551065
0.970149253731 0.023457235655
0.970588235294 0.0238181162035
0.971014492754 0.0241789967521
0.957142857143 0.0241789967521
0.957746478873 0.0245398773006
0.958333333333 0.0249007578492
0.958904109589 0.0252616383977
0.959459459459 0.0256225189462
0.96 0.0259833994948
0.960526315789 0.0263442800433
0.961038961039 0.0267051605918
0.961538461538 0.0270660411404
0.962025316456 0.0274269216889
0.9625 0.0277878022375
0.962962962963 0.028148682786
0.963414634146 0.0285095633345
0.963855421687 0.0288704438831
0.964285714286 0.0292313244316
0.964705882353 0.0295922049802
0.96511627907 0.0299530855287
0.965517241379 0.0303139660772
0.965909090909 0.0306748466258
0.966292134831 0.0310357271743
0.966666666667 0.0313966077228
0.967032967033 0.0317574882714
0.967391304348 0.0321183688199
0.967741935484 0.0324792493685
0.968085106383 0.032840129917
0.968421052632 0.0332010104655
0.96875 0.0335618910141
0.969072164948 0.0339227715626
0.969387755102 0.0342836521112
0.969696969697 0.0346445326597
0.97 0.0350054132082
0.970297029703 0.0353662937568
0.970588235294 0.0357271743053
0.970873786408 0.0360880548538
0.971153846154 0.0364489354024
0.961904761905 0.0364489354024
0.962264150943 0.0368098159509
0.96261682243 0.0371706964995
0.962962962963 0.037531577048
0.963302752294 0.0378924575965
0.963636363636 0.0382533381451
0.954954954955 0.0382533381451
0.955357142857 0.0386142186936
0.955752212389 0.0389750992422
0.956140350877 0.0393359797907
0.947826086957 0.0393359797907
0.948275862069 0.0396968603392
0.948717948718 0.0400577408878
0.949152542373 0.0404186214363
0.949579831933 0.0407795019848
0.95 0.0411403825334
0.95041322314 0.0415012630819
0.950819672131 0.0418621436305
0.951219512195 0.042223024179
0.951612903226 0.0425839047275
0.952 0.0429447852761
0.952380952381 0.0433056658246
0.952755905512 0.0436665463732
0.953125 0.0440274269217
0.953488372093 0.0443883074702
0.953846153846 0.0447491880188
0.954198473282 0.0451100685673
0.954545454545 0.0454709491158
0.954887218045 0.0458318296644
0.955223880597 0.0461927102129
0.955555555556 0.0465535907615
0.955882352941 0.04691447131
0.956204379562 0.0472753518585
0.95652173913 0.0476362324071
0.956834532374 0.0479971129556
0.957142857143 0.0483579935042
0.950354609929 0.0483579935042
0.950704225352 0.0487188740527
0.951048951049 0.0490797546012
0.951388888889 0.0494406351498
0.951724137931 0.0498015156983
0.952054794521 0.0501623962468
0.952380952381 0.0505232767954
0.952702702703 0.0508841573439
0.953020134228 0.0512450378925
0.953333333333 0.051605918441
0.953642384106 0.0519667989895
0.953947368421 0.0523276795381
0.954248366013 0.0526885600866
0.954545454545 0.0530494406351
0.954838709677 0.0534103211837
0.955128205128 0.0537712017322
0.955414012739 0.0541320822808
0.955696202532 0.0544929628293
0.955974842767 0.0548538433778
0.95625 0.0552147239264
0.95652173913 0.0555756044749
0.956790123457 0.0559364850235
0.957055214724 0.056297365572
0.957317073171 0.0566582461205
0.957575757576 0.0570191266691
0.957831325301 0.0573800072176
0.958083832335 0.0577408877661
0.958333333333 0.0581017683147
0.958579881657 0.0584626488632
0.958823529412 0.0588235294118
0.959064327485 0.0591844099603
0.959302325581 0.0595452905088
0.959537572254 0.0599061710574
0.959770114943 0.0602670516059
0.96 0.0606279321545
0.960227272727 0.060988812703
0.960451977401 0.0613496932515
0.960674157303 0.0617105738001
0.960893854749 0.0620714543486
0.961111111111 0.0624323348971
0.961325966851 0.0627932154457
0.961538461538 0.0631540959942
0.96174863388 0.0635149765428
0.961956521739 0.0638758570913
0.962162162162 0.0642367376398
0.962365591398 0.0645976181884
0.96256684492 0.0649584987369
0.962765957447 0.0653193792855
0.962962962963 0.065680259834
0.963157894737 0.0660411403825
0.96335078534 0.0664020209311
0.963541666667 0.0667629014796
0.963730569948 0.0671237820281
0.963917525773 0.0674846625767
0.964102564103 0.0678455431252
0.964285714286 0.0682064236738
0.964467005076 0.0685673042223
0.964646464646 0.0689281847708
0.964824120603 0.0692890653194
0.965 0.0696499458679
0.965174129353 0.0700108264165
0.965346534653 0.070371706965
0.965517241379 0.0707325875135
0.96568627451 0.0710934680621
0.965853658537 0.0714543486106
0.966019417476 0.0718152291591
0.966183574879 0.0721761097077
0.966346153846 0.0725369902562
0.966507177033 0.0728978708048
0.966666666667 0.0732587513533
0.96682464455 0.0736196319018
0.966981132075 0.0739805124504
0.967136150235 0.0743413929989
0.967289719626 0.0747022735475
0.967441860465 0.075063154096
0.967592592593 0.0754240346445
0.967741935484 0.0757849151931
0.967889908257 0.0761457957416
0.96803652968 0.0765066762901
0.968181818182 0.0768675568387
0.968325791855 0.0772284373872
0.968468468468 0.0775893179358
0.964125560538 0.0775893179358
0.964285714286 0.0779501984843
0.964444444444 0.0783110790328
0.964601769912 0.0786719595814
0.964757709251 0.0790328401299
0.964912280702 0.0793937206785
0.965065502183 0.079754601227
0.965217391304 0.0801154817755
0.965367965368 0.0804763623241
0.965517241379 0.0808372428726
0.965665236052 0.0811981234211
0.965811965812 0.0815590039697
0.965957446809 0.0819198845182
0.966101694915 0.0822807650668
0.966244725738 0.0826416456153
0.966386554622 0.0830025261638
0.966527196653 0.0833634067124
0.966666666667 0.0837242872609
0.966804979253 0.0840851678095
0.96694214876 0.084446048358
0.9670781893 0.0848069289065
0.967213114754 0.0851678094551
0.967346938776 0.0855286900036
0.967479674797 0.0858895705521
0.967611336032 0.0862504511007
0.967741935484 0.0866113316492
0.963855421687 0.0866113316492
0.964 0.0869722121978
0.964143426295 0.0873330927463
0.964285714286 0.0876939732948
0.96442687747 0.0880548538434
0.964566929134 0.0884157343919
0.964705882353 0.0887766149405
0.96484375 0.089137495489
0.964980544747 0.0894983760375
0.96511627907 0.0898592565861
0.965250965251 0.0902201371346
0.965384615385 0.0905810176831
0.965517241379 0.0909418982317
0.965648854962 0.0913027787802
0.965779467681 0.0916636593288
0.965909090909 0.0920245398773
0.966037735849 0.0923854204258
0.966165413534 0.0927463009744
0.966292134831 0.0931071815229
0.966417910448 0.0934680620715
0.966542750929 0.09382894262
0.966666666667 0.0941898231685
0.966789667897 0.0945507037171
0.966911764706 0.0949115842656
0.967032967033 0.0952724648141
0.967153284672 0.0956333453627
0.967272727273 0.0959942259112
0.967391304348 0.0963551064598
0.967509025271 0.0967159870083
0.967625899281 0.0970768675568
0.967741935484 0.0974377481054
0.967857142857 0.0977986286539
0.967971530249 0.0981595092025
0.968085106383 0.098520389751
0.968197879859 0.0988812702995
0.968309859155 0.0992421508481
0.968421052632 0.0996030313966
0.968531468531 0.0999639119451
0.968641114983 0.100324792494
0.96875 0.100685673042
0.968858131488 0.101046553591
0.968965517241 0.101407434139
0.969072164948 0.101768314688
0.969178082192 0.102129195236
0.969283276451 0.102490075785
0.969387755102 0.102850956333
0.969491525424 0.103211836882
0.969594594595 0.103572717431
0.969696969697 0.103933597979
0.969798657718 0.104294478528
0.969899665552 0.104655359076
0.97 0.105016239625
0.970099667774 0.105377120173
0.970198675497 0.105738000722
0.970297029703 0.10609888127
0.970394736842 0.106459761819
0.970491803279 0.106820642367
0.970588235294 0.107181522916
0.970684039088 0.107542403464
0.970779220779 0.107903284013
0.970873786408 0.108264164562
0.970967741935 0.10862504511
0.971061093248 0.108985925659
0.971153846154 0.109346806207
0.97124600639 0.109707686756
0.971337579618 0.110068567304
0.971428571429 0.110429447853
0.971518987342 0.110790328401
0.971608832808 0.11115120895
0.971698113208 0.111512089498
0.971786833856 0.111872970047
0.971875 0.112233850595
0.971962616822 0.112594731144
0.972049689441 0.112955611693
0.97213622291 0.113316492241
0.972222222222 0.11367737279
0.972307692308 0.114038253338
0.972392638037 0.114399133887
0.97247706422 0.114760014435
0.97256097561 0.115120894984
0.9726443769 0.115481775532
0.972727272727 0.115842656081
0.972809667674 0.116203536629
0.972891566265 0.116564417178
0.972972972973 0.116925297726
0.973053892216 0.117286178275
0.973134328358 0.117647058824
0.973214285714 0.118007939372
0.973293768546 0.118368819921
0.970414201183 0.118368819921
0.970501474926 0.118729700469
0.970588235294 0.119090581018
0.970674486804 0.119451461566
0.970760233918 0.119812342115
0.97084548105 0.120173222663
0.970930232558 0.120534103212
0.971014492754 0.12089498376
0.971098265896 0.121255864309
0.971181556196 0.121616744857
0.971264367816 0.121977625406
0.971346704871 0.122338505955
0.971428571429 0.122699386503
0.97150997151 0.123060267052
0.971590909091 0.1234211476
0.971671388102 0.123782028149
0.971751412429 0.124142908697
0.971830985915 0.124503789246
0.97191011236 0.124864669794
0.971988795518 0.125225550343
0.972067039106 0.125586430891
0.972144846797 0.12594731144
0.972222222222 0.126308191988
0.972299168975 0.126669072537
0.972375690608 0.127029953086
0.969696969697 0.127029953086
0.96978021978 0.127390833634
0.969863013699 0.127751714183
0.969945355191 0.128112594731
0.970027247956 0.12847347528
0.970108695652 0.128834355828
0.970189701897 0.129195236377
0.97027027027 0.129556116925
0.970350404313 0.129916997474
0.970430107527 0.130277878022
0.970509383378 0.130638758571
0.970588235294 0.130999639119
0.970666666667 0.131360519668
0.970744680851 0.131721400217
0.970822281167 0.132082280765
0.970899470899 0.132443161314
0.970976253298 0.132804041862
0.971052631579 0.133164922411
0.971128608924 0.133525802959
0.971204188482 0.133886683508
0.971279373368 0.134247564056
0.96875 0.134247564056
0.968831168831 0.134608444605
0.968911917098 0.134969325153
0.968992248062 0.135330205702
0.969072164948 0.13569108625
0.969151670951 0.136051966799
0.969230769231 0.136412847348
0.969309462916 0.136773727896
0.969387755102 0.137134608445
0.969465648855 0.137495488993
0.969543147208 0.137856369542
0.969620253165 0.13821725009
0.969696969697 0.138578130639
0.969773299748 0.138939011187
0.967336683417 0.138939011187
0.967418546366 0.139299891736
0.9675 0.139660772284
0.967581047382 0.140021652833
0.967661691542 0.140382533381
0.967741935484 0.14074341393
0.967821782178 0.141104294479
0.967901234568 0.141465175027
0.967980295567 0.141826055576
0.968058968059 0.142186936124
0.968137254902 0.142547816673
0.968215158924 0.142908697221
0.968292682927 0.14326957777
0.968369829684 0.143630458318
0.968446601942 0.143991338867
0.968523002421 0.144352219415
0.968599033816 0.144713099964
0.968674698795 0.145073980512
0.96875 0.145434861061
0.968824940048 0.14579574161
0.968899521531 0.146156622158
0.968973747017 0.146517502707
0.969047619048 0.146878383255
0.969121140143 0.147239263804
0.969194312796 0.147600144352
0.96926713948 0.147961024901
0.969339622642 0.148321905449
0.969411764706 0.148682785998
0.969483568075 0.149043666546
0.969555035129 0.149404547095
0.969626168224 0.149765427643
0.969696969697 0.150126308192
0.96976744186 0.150487188741
0.969837587007 0.150848069289
0.969907407407 0.151208949838
0.969976905312 0.151569830386
0.970046082949 0.151930710935
0.970114942529 0.152291591483
0.970183486239 0.152652472032
0.970251716247 0.15301335258
0.970319634703 0.153374233129
0.970387243736 0.153735113677
0.970454545455 0.154095994226
0.97052154195 0.154456874774
0.970588235294 0.154817755323
0.97065462754 0.155178635872
0.970720720721 0.15553951642
0.970786516854 0.155900396969
0.970852017937 0.156261277517
0.970917225951 0.156622158066
0.970982142857 0.156983038614
0.971046770601 0.157343919163
0.971111111111 0.157704799711
0.971175166297 0.15806568026
0.971238938053 0.158426560808
0.971302428256 0.158787441357
0.971365638767 0.159148321905
0.971428571429 0.159509202454
0.97149122807 0.159870083003
0.971553610503 0.160230963551
0.971615720524 0.1605918441
0.971677559913 0.160952724648
0.971739130435 0.161313605197
0.969631236443 0.161313605197
0.969696969697 0.161674485745
0.969762419006 0.162035366294
0.969827586207 0.162396246842
0.969892473118 0.162757127391
0.969957081545 0.163118007939
0.970021413276 0.163478888488
0.970085470085 0.163839769036
0.968017057569 0.163839769036
0.968085106383 0.164200649585
0.968152866242 0.164561530134
0.968220338983 0.164922410682
0.968287526427 0.165283291231
0.966244725738 0.165283291231
0.966315789474 0.165644171779
0.966386554622 0.166005052328
0.966457023061 0.166365932876
0.966527196653 0.166726813425
0.966597077244 0.167087693973
0.966666666667 0.167448574522
0.966735966736 0.16780945507
0.966804979253 0.168170335619
0.966873706004 0.168531216167
0.96694214876 0.168892096716
0.967010309278 0.169252977265
0.9670781893 0.169613857813
0.967145790554 0.169974738362
0.967213114754 0.17033561891
0.967280163599 0.170696499459
0.967346938776 0.171057380007
0.967413441955 0.171418260556
0.967479674797 0.171779141104
0.967545638945 0.172140021653
0.967611336032 0.172500902201
0.967676767677 0.17286178275
0.967741935484 0.173222663298
0.967806841046 0.173583543847
0.967871485944 0.173944424396
0.967935871743 0.174305304944
0.968 0.174666185493
0.968063872255 0.175027066041
0.96812749004 0.17538794659
0.968190854871 0.175748827138
0.968253968254 0.176109707687
0.968316831683 0.176470588235
0.96837944664 0.176831468784
0.968441814596 0.177192349332
0.968503937008 0.177553229881
0.968565815324 0.177914110429
0.96862745098 0.178274990978
0.968688845401 0.178635871527
0.96875 0.178996752075
0.968810916179 0.179357632624
0.968871595331 0.179718513172
0.968932038835 0.180079393721
0.968992248062 0.180440274269
0.969052224371 0.180801154818
0.969111969112 0.181162035366
0.969171483622 0.181522915915
0.969230769231 0.181883796463
0.969289827255 0.182244677012
0.969348659004 0.18260555756
0.969407265774 0.182966438109
0.969465648855 0.183327318658
0.969523809524 0.183688199206
0.969581749049 0.184049079755
0.969639468691 0.184409960303
0.969696969697 0.184770840852
0.969754253308 0.1851317214
0.969811320755 0.185492601949
0.967984934087 0.185492601949
0.968045112782 0.185853482497
0.968105065666 0.186214363046
0.968164794007 0.186575243594
0.968224299065 0.186936124143
0.96828358209 0.187297004691
0.96834264432 0.18765788524
0.968401486989 0.188018765789
0.968460111317 0.188379646337
0.968518518519 0.188740526886
0.968576709797 0.189101407434
0.968634686347 0.189462287983
0.968692449355 0.189823168531
0.96875 0.19018404908
0.96880733945 0.190544929628
0.968864468864 0.190905810177
0.968921389397 0.191266690725
0.96897810219 0.191627571274
0.969034608379 0.191988451822
0.969090909091 0.192349332371
0.969147005445 0.19271021292
0.969202898551 0.193071093468
0.969258589512 0.193431974017
0.969314079422 0.193792854565
0.969369369369 0.194153735114
0.969424460432 0.194514615662
0.96947935368 0.194875496211
0.969534050179 0.195236376759
0.969588550984 0.195597257308
0.969642857143 0.195958137856
0.969696969697 0.196319018405
0.96975088968 0.196679898953
0.969804618117 0.197040779502
0.969858156028 0.197401660051
0.969911504425 0.197762540599
0.969964664311 0.198123421148
0.970017636684 0.198484301696
0.970070422535 0.198845182245
0.970123022847 0.199206062793
0.970175438596 0.199566943342
0.970227670753 0.19992782389
0.97027972028 0.200288704439
0.968586387435 0.200288704439
0.968641114983 0.200649584987
0.968695652174 0.201010465536
0.96875 0.201371346084
0.968804159445 0.201732226633
0.968858131488 0.202093107182
0.968911917098 0.20245398773
0.968965517241 0.202814868279
0.969018932874 0.203175748827
0.969072164948 0.203536629376
0.969125214408 0.203897509924
0.969178082192 0.204258390473
0.969230769231 0.204619271021
0.969283276451 0.20498015157
0.96933560477 0.205341032118
0.969387755102 0.205701912667
0.969439728353 0.206062793215
0.969491525424 0.206423673764
0.969543147208 0.206784554313
0.969594594595 0.207145434861
0.969645868465 0.20750631541
0.969696969697 0.207867195958
0.96974789916 0.208228076507
0.968120805369 0.208228076507
0.968174204355 0.208588957055
0.968227424749 0.208949837604
0.968280467446 0.209310718152
0.968333333333 0.209671598701
0.968386023295 0.210032479249
0.968438538206 0.210393359798
0.968490878939 0.210754240346
0.966887417219 0.210754240346
0.965289256198 0.210754240346
0.965346534653 0.211115120895
0.965403624382 0.211476001444
0.965460526316 0.211836881992
0.965517241379 0.212197762541
0.965573770492 0.212558643089
0.965630114566 0.212919523638
0.96568627451 0.213280404186
0.965742251223 0.213641284735
0.965798045603 0.214002165283
0.965853658537 0.214363045832
0.965909090909 0.21472392638
0.965964343598 0.215084806929
0.966019417476 0.215445687477
0.966074313409 0.215806568026
0.966129032258 0.216167448575
0.966183574879 0.216528329123
0.966237942122 0.216889209672
0.966292134831 0.21725009022
0.966346153846 0.217610970769
0.9664 0.217971851317
0.966453674121 0.218332731866
0.966507177033 0.218693612414
0.966560509554 0.219054492963
0.966613672496 0.219415373511
0.966666666667 0.21977625406
0.966719492868 0.220137134608
0.965189873418 0.220137134608
0.965244865719 0.220498015157
0.965299684543 0.220858895706
0.965354330709 0.221219776254
0.965408805031 0.221580656803
0.96546310832 0.221941537351
0.965517241379 0.2223024179
0.965571205008 0.222663298448
0.965625 0.223024178997
0.965678627145 0.223385059545
0.965732087227 0.223745940094
0.965785381026 0.224106820642
0.965838509317 0.224467701191
0.965891472868 0.224828581739
0.965944272446 0.225189462288
0.96599690881 0.225550342837
0.966049382716 0.225911223385
0.966101694915 0.226272103934
0.966153846154 0.226632984482
0.966205837174 0.226993865031
0.966257668712 0.227354745579
0.966309341501 0.227715626128
0.966360856269 0.228076506676
0.96641221374 0.228437387225
0.966463414634 0.228798267773
0.966514459665 0.229159148322
0.966565349544 0.22952002887
0.966616084977 0.229880909419
0.966666666667 0.230241789968
0.96671709531 0.230602670516
0.966767371601 0.230963551065
0.966817496229 0.231324431613
0.96686746988 0.231685312162
0.966917293233 0.23204619271
0.966966966967 0.232407073259
0.967016491754 0.232767953807
0.967065868263 0.233128834356
0.96711509716 0.233489714904
0.967164179104 0.233850595453
0.967213114754 0.234211476001
0.967261904762 0.23457235655
0.967310549777 0.234933237099
0.967359050445 0.235294117647
0.967407407407 0.235654998196
0.967455621302 0.236015878744
0.967503692762 0.236376759293
0.966076696165 0.236376759293
0.966126656848 0.236737639841
0.966176470588 0.23709852039
0.966226138032 0.237459400938
0.966275659824 0.237820281487
0.96486090776 0.237820281487
0.964912280702 0.238181162035
0.96496350365 0.238542042584
0.965014577259 0.238902923132
0.965065502183 0.239263803681
0.96511627907 0.23962468423
0.963715529753 0.23962468423
0.963768115942 0.239985564778
0.963820549928 0.240346445327
0.96387283237 0.240707325875
0.963924963925 0.241068206424
0.963976945245 0.241429086972
0.964028776978 0.241789967521
0.96408045977 0.242150848069
0.964131994261 0.242511728618
0.964183381089 0.242872609166
0.964234620887 0.243233489715
0.964285714286 0.243594370263
0.964336661912 0.243955250812
0.964387464387 0.244316131361
0.964438122333 0.244677011909
0.964488636364 0.245037892458
0.964539007092 0.245398773006
0.964589235127 0.245759653555
0.964639321075 0.246120534103
0.964689265537 0.246481414652
0.964739069111 0.2468422952
0.964788732394 0.247203175749
0.963431786217 0.247203175749
0.963483146067 0.247564056297
0.963534361851 0.247924936846
0.963585434174 0.248285817394
0.963636363636 0.248646697943
0.963687150838 0.249007578492
0.963737796374 0.24936845904
0.963788300836 0.249729339589
0.963838664812 0.250090220137
0.9625 0.250090220137
0.962552011096 0.250451100686
0.962603878116 0.250811981234
0.96265560166 0.251172861783
0.96270718232 0.251533742331
0.96275862069 0.25189462288
0.962809917355 0.252255503428
0.962861072902 0.252616383977
0.962912087912 0.252977264525
0.962962962963 0.253338145074
0.96301369863 0.253699025623
0.963064295486 0.254059906171
0.963114754098 0.25442078672
0.963165075034 0.254781667268
0.963215258856 0.255142547817
0.963265306122 0.255503428365
0.963315217391 0.255864308914
0.963364993216 0.256225189462
0.963414634146 0.256586070011
0.963464140731 0.256946950559
0.963513513514 0.257307831108
0.963562753036 0.257668711656
0.963611859838 0.258029592205
0.963660834455 0.258390472754
0.963709677419 0.258751353302
0.963758389262 0.259112233851
0.963806970509 0.259473114399
0.963855421687 0.259833994948
0.963903743316 0.260194875496
0.963951935915 0.260555756045
0.964 0.260916636593
0.964047936085 0.261277517142
0.964095744681 0.26163839769
0.964143426295 0.261999278239
0.964190981432 0.262360158787
0.964238410596 0.262721039336
0.964285714286 0.263081919885
0.964332892999 0.263442800433
0.96437994723 0.263803680982
0.963109354414 0.263803680982
0.963157894737 0.26416456153
0.96320630749 0.264525442079
0.963254593176 0.264886322627
0.963302752294 0.265247203176
0.96335078534 0.265608083724
0.96339869281 0.265968964273
0.963446475196 0.266329844821
0.963494132986 0.26669072537
0.963541666667 0.267051605918
0.963589076723 0.267412486467
0.963636363636 0.267773367016
0.963683527886 0.268134247564
0.962435233161 0.268134247564
0.961190168176 0.268134247564
0.961240310078 0.268495128113
0.961290322581 0.268856008661
0.961340206186 0.26921688921
0.96138996139 0.269577769758
0.961439588689 0.269938650307
0.961489088575 0.270299530855
0.961538461538 0.270660411404
0.961587708067 0.271021291952
0.961636828645 0.271382172501
0.961685823755 0.271743053049
0.961734693878 0.272103933598
0.96178343949 0.272464814147
0.961832061069 0.272825694695
0.961880559085 0.273186575244
0.96192893401 0.273547455792
0.961977186312 0.273908336341
0.962025316456 0.274269216889
0.962073324905 0.274630097438
0.962121212121 0.274990977986
0.962168978562 0.275351858535
0.962216624685 0.275712739083
0.962264150943 0.276073619632
0.962311557789 0.27643450018
0.962358845671 0.276795380729
0.962406015038 0.277156261278
0.962453066333 0.277517141826
0.9625 0.277878022375
0.962546816479 0.278238902923
0.962593516209 0.278599783472
0.962640099626 0.27896066402
0.962686567164 0.279321544569
0.962732919255 0.279682425117
0.962779156328 0.280043305666
0.96282527881 0.280404186214
0.962871287129 0.280765066763
0.962917181706 0.281125947311
0.962962962963 0.28148682786
0.963008631319 0.281847708409
0.963054187192 0.282208588957
0.963099630996 0.282569469506
0.963144963145 0.282930350054
0.963190184049 0.283291230603
0.963235294118 0.283652111151
0.963280293758 0.2840129917
0.963325183374 0.284373872248
0.96336996337 0.284734752797
0.963414634146 0.285095633345
0.963459196102 0.285456513894
0.963503649635 0.285817394442
0.96354799514 0.286178274991
0.96359223301 0.28653915554
0.963636363636 0.286900036088
0.963680387409 0.287260916637
0.963724304716 0.287621797185
0.963768115942 0.287982677734
0.962605548854 0.287982677734
0.96265060241 0.288343558282
0.962695547533 0.288704438831
0.962740384615 0.289065319379
0.962785114046 0.289426199928
0.962829736211 0.289787080476
0.962874251497 0.290147961025
0.962918660287 0.290508841573
0.962962962963 0.290869722122
0.963007159905 0.291230602671
0.96305125149 0.291591483219
0.963095238095 0.291952363768
0.963139120095 0.292313244316
0.963182897862 0.292674124865
0.963226571767 0.293035005413
0.96327014218 0.293395885962
0.963313609467 0.29375676651
0.963356973995 0.294117647059
0.963400236128 0.294478527607
0.963443396226 0.294839408156
0.962308598351 0.294839408156
0.962352941176 0.295200288704
0.962397179788 0.295561169253
0.962441314554 0.295922049802
0.962485345838 0.29628293035
0.962529274005 0.296643810899
0.962573099415 0.297004691447
0.96261682243 0.297365571996
0.962660443407 0.297726452544
0.962703962704 0.298087333093
0.962747380675 0.298448213641
0.962790697674 0.29880909419
0.962833914053 0.299169974738
0.962877030162 0.299530855287
0.96292004635 0.299891735835
0.962962962963 0.300252616384
0.963005780347 0.300613496933
0.961893764434 0.300613496933
0.961937716263 0.300974377481
0.96198156682 0.30133525803
0.962025316456 0.301696138578
0.962068965517 0.302057019127
0.960964408726 0.302057019127
0.961009174312 0.302417899675
0.961053837342 0.302778780224
0.961098398169 0.303139660772
0.961142857143 0.303500541321
0.961187214612 0.303861421869
0.961231470924 0.304222302418
0.961275626424 0.304583182966
0.961319681456 0.304944063515
0.961363636364 0.305304944064
0.961407491487 0.305665824612
0.961451247166 0.306026705161
0.961494903737 0.306387585709
0.960407239819 0.306387585709
0.960451977401 0.306748466258
0.960496613995 0.307109346806
0.960541149944 0.307470227355
0.960585585586 0.307831107903
0.96062992126 0.308191988452
0.960674157303 0.308552869
0.960718294052 0.308913749549
0.960762331839 0.309274630097
0.960806270997 0.309635510646
0.960850111857 0.309996391195
0.960893854749 0.310357271743
0.9609375 0.310718152292
0.960981047938 0.31107903284
0.961024498886 0.311439913389
0.96106785317 0.311800793937
0.961111111111 0.312161674486
0.96115427303 0.312522555034
0.960088691796 0.312522555034
0.960132890365 0.312883435583
0.96017699115 0.313244316131
0.960220994475 0.31360519668
0.960264900662 0.313966077228
0.960308710033 0.314326957777
0.960352422907 0.314687838326
0.960396039604 0.315048718874
0.96043956044 0.315409599423
0.96048298573 0.315770479971
0.960526315789 0.31613136052
0.960569550931 0.316492241068
0.960612691466 0.316853121617
0.960655737705 0.317214002165
0.960698689956 0.317574882714
0.960741548528 0.317935763262
0.960784313725 0.318296643811
0.960826985854 0.318657524359
0.960869565217 0.319018404908
0.960912052117 0.319379285457
0.960954446855 0.319740166005
0.960996749729 0.320101046554
0.961038961039 0.320461927102
0.961081081081 0.320822807651
0.961123110151 0.321183688199
0.961165048544 0.321544568748
0.961206896552 0.321905449296
0.961248654467 0.322266329845
0.961290322581 0.322627210393
0.961331901182 0.322988090942
0.961373390558 0.32334897149
0.961414790997 0.323709852039
0.961456102784 0.324070732588
0.961497326203 0.324431613136
0.961538461538 0.324792493685
0.961579509072 0.325153374233
0.961620469083 0.325514254782
0.961661341853 0.32587513533
0.96170212766 0.326236015879
0.96174282678 0.326596896427
0.96178343949 0.326957776976
0.961823966066 0.327318657524
0.96186440678 0.327679538073
0.961904761905 0.328040418621
0.961945031712 0.32840129917
0.961985216473 0.328762179719
0.962025316456 0.329123060267
0.962065331928 0.329483940816
0.962105263158 0.329844821364
0.96214511041 0.330205701913
0.96218487395 0.330566582461
0.96222455404 0.33092746301
0.962264150943 0.331288343558
0.961256544503 0.331288343558
0.96129707113 0.331649224107
0.961337513062 0.332010104655
0.961377870564 0.332370985204
0.9614181439 0.332731865752
0.961458333333 0.333092746301
0.961498439126 0.33345362685
0.961538461538 0.333814507398
0.961578400831 0.334175387947
0.961618257261 0.334536268495
0.961658031088 0.334897149044
0.961697722567 0.335258029592
0.961737331954 0.335618910141
0.961776859504 0.335979790689
0.96181630547 0.336340671238
0.961855670103 0.336701551786
0.961894953656 0.337062432335
0.961934156379 0.337423312883
0.96197327852 0.337784193432
0.960985626283 0.337784193432
0.961025641026 0.338145073981
0.96106557377 0.338505954529
0.96110542477 0.338866835078
0.961145194274 0.339227715626
0.961184882533 0.339588596175
0.961224489796 0.339949476723
0.960244648318 0.339949476723
0.960285132383 0.340310357272
0.960325534079 0.34067123782
0.960365853659 0.341032118369
0.960406091371 0.341392998917
0.960446247465 0.341753879466
0.960486322188 0.342114760014
0.960526315789 0.342475640563
0.960566228514 0.342836521112
0.960606060606 0.34319740166
0.960645812311 0.343558282209
0.960685483871 0.343919162757
0.960725075529 0.344280043306
0.960764587525 0.344640923854
0.960804020101 0.345001804403
0.960843373494 0.345362684951
0.960882647944 0.3457235655
0.960921843687 0.346084446048
0.960960960961 0.346445326597
0.96 0.346445326597
0.959040959041 0.346445326597
0.959081836327 0.346806207145
0.959122632104 0.347167087694
0.959163346614 0.347527968243
0.9592039801 0.347888848791
0.959244532803 0.34824972934
0.959285004965 0.348610609888
0.959325396825 0.348971490437
0.959365708622 0.349332370985
0.959405940594 0.349693251534
0.959446092977 0.350054132082
0.958498023715 0.350054132082
0.95853899309 0.350415012631
0.958579881657 0.350775893179
0.958620689655 0.351136773728
0.958661417323 0.351497654276
0.958702064897 0.351858534825
0.958742632613 0.352219415374
0.958783120707 0.352580295922
0.958823529412 0.352941176471
0.958863858962 0.353302057019
0.958904109589 0.353662937568
0.958944281525 0.354023818116
0.958984375 0.354384698665
0.958048780488 0.354384698665
0.958089668616 0.354745579213
0.958130477118 0.355106459762
0.958171206226 0.35546734031
0.957240038873 0.35546734031
0.957281553398 0.355828220859
0.957322987391 0.356189101407
0.957364341085 0.356549981956
0.957405614714 0.356910862505
0.957446808511 0.357271743053
0.957487922705 0.357632623602
0.957528957529 0.35799350415
0.957569913211 0.358354384699
0.957610789981 0.358715265247
0.957651588065 0.359076145796
0.957692307692 0.359437026344
0.957732949087 0.359797906893
0.957773512476 0.360158787441
0.957813998082 0.36051966799
0.956896551724 0.36051966799
0.956937799043 0.360880548538
0.956978967495 0.361241429087
0.957020057307 0.361602309636
0.957061068702 0.361963190184
0.957102001907 0.362324070733
0.957142857143 0.362684951281
0.957183634634 0.36304583183
0.957224334601 0.363406712378
0.957264957265 0.363767592927
0.957305502846 0.364128473475
0.957345971564 0.364489354024
0.957386363636 0.364850234572
0.957426679281 0.365211115121
0.95652173913 0.365211115121
0.955618508026 0.365211115121
0.955660377358 0.365571995669
0.955702167766 0.365932876218
0.955743879473 0.366293756767
0.9557855127 0.366654637315
0.955827067669 0.367015517864
0.955868544601 0.367376398412
0.955909943715 0.367737278961
0.95595126523 0.368098159509
0.955056179775 0.368098159509
0.955098222638 0.368459040058
0.955140186916 0.368819920606
0.955182072829 0.369180801155
0.955223880597 0.369541681703
0.955265610438 0.369902562252
0.95530726257 0.3702634428
0.955348837209 0.370624323349
0.955390334572 0.370985203898
0.955431754875 0.371346084446
0.95547309833 0.371706964995
0.955514365153 0.372067845543
0.955555555556 0.372428726092
0.95559666975 0.37278960664
0.955637707948 0.373150487189
0.954755309326 0.373150487189
0.95479704797 0.373511367737
0.954838709677 0.373872248286
0.954880294659 0.374233128834
0.954921803128 0.374594009383
0.954963235294 0.374954889931
0.955004591368 0.37531577048
0.95504587156 0.375676651029
0.955087076077 0.376037531577
0.955128205128 0.376398412126
0.95516925892 0.376759292674
0.95521023766 0.377120173223
0.955251141553 0.377481053771
0.954379562044 0.377481053771
0.954421148587 0.37784193432
0.954462659381 0.378202814868
0.954504094631 0.378563695417
0.954545454545 0.378924575965
0.954586739328 0.379285456514
0.954627949183 0.379646337062
0.954669084316 0.380007217611
0.954710144928 0.38036809816
0.953846153846 0.38036809816
0.953887884268 0.380728978708
0.953929539295 0.381089859257
0.953971119134 0.381450739805
0.954012623986 0.381811620354
0.954054054054 0.382172500902
0.954095409541 0.382533381451
0.954136690647 0.382894261999
0.954177897574 0.383255142548
0.954219030521 0.383616023096
0.954260089686 0.383976903645
0.954301075269 0.384337784193
0.954341987466 0.384698664742
0.954382826476 0.385059545291
0.954423592493 0.385420425839
0.954464285714 0.385781306388
0.954504906334 0.386142186936
0.954545454545 0.386503067485
0.954585930543 0.386863948033
0.95462633452 0.387224828582
0.954666666667 0.38758570913
0.954706927176 0.387946589679
0.954747116238 0.388307470227
0.954787234043 0.388668350776
0.954827280779 0.389029231324
0.954867256637 0.389390111873
0.954907161804 0.389750992422
0.954946996466 0.39011187297
0.954986760812 0.390472753519
0.955026455026 0.390833634067
0.955066079295 0.391194514616
0.955105633803 0.391555395164
0.955145118734 0.391916275713
0.954305799649 0.391916275713
0.954345917471 0.392277156261
0.954385964912 0.39263803681
0.954425942156 0.392998917358
0.954465849387 0.393359797907
0.954505686789 0.393720678455
0.954545454545 0.394081559004
0.954585152838 0.394442439553
0.95462478185 0.394803320101
0.95379250218 0.394803320101
0.953832752613 0.39516420065
0.953872932985 0.395525081198
0.953913043478 0.395885961747
0.953953084275 0.396246842295
0.953993055556 0.396607722844
0.954032957502 0.396968603392
0.954072790295 0.397329483941
0.954112554113 0.397690364489
0.953287197232 0.397690364489
0.95246326707 0.397690364489
0.952504317789 0.398051245038
0.95254529767 0.398412125586
0.952586206897 0.398773006135
0.95262704565 0.399133886684
0.952667814114 0.399494767232
0.952708512468 0.399855647781
0.952749140893 0.400216528329
0.952789699571 0.400577408878
0.952830188679 0.400938289426
0.952870608398 0.401299169975
0.952910958904 0.401660050523
0.952951240376 0.402020931072
0.952991452991 0.40238181162
0.953031596926 0.402742692169
0.952218430034 0.402742692169
0.952259164535 0.403103572717
0.952299829642 0.403464453266
0.952340425532 0.403825333815
0.952380952381 0.404186214363
0.952421410365 0.404547094912
0.95246179966 0.40490797546
0.952502120441 0.405268856009
0.952542372881 0.405629736557
0.952582557155 0.405990617106
0.952622673435 0.406351497654
0.952662721893 0.406712378203
0.952702702703 0.407073258751
0.952742616034 0.4074341393
0.952782462057 0.407795019848
0.952822240944 0.408155900397
0.952861952862 0.408516780946
0.952901597981 0.408877661494
0.952941176471 0.409238542043
0.952980688497 0.409599422591
0.953020134228 0.40996030314
0.953059513831 0.410321183688
0.953098827471 0.410682064237
0.953138075314 0.411042944785
0.953177257525 0.411403825334
0.953216374269 0.411764705882
0.95325542571 0.412125586431
0.95329441201 0.412486466979
0.953333333333 0.412847347528
0.953372189842 0.413208228077
0.953410981697 0.413569108625
0.953449709061 0.413929989174
0.953488372093 0.414290869722
0.953526970954 0.414651750271
0.953565505804 0.415012630819
0.953603976802 0.415373511368
0.953642384106 0.415734391916
0.953680727874 0.416095272465
0.952892561983 0.416095272465
0.952931461602 0.416456153013
0.95297029703 0.416817033562
0.953009068425 0.41717791411
0.953047775947 0.417538794659
0.953086419753 0.417899675208
0.953125 0.418260555756
0.953163516845 0.418621436305
0.953201970443 0.418982316853
0.953240360952 0.419343197402
0.953278688525 0.41970407795
0.953316953317 0.420064958499
0.953355155483 0.420425839047
0.953393295176 0.420786719596
0.953431372549 0.421147600144
0.953469387755 0.421508480693
0.953507340946 0.421869361241
0.953545232274 0.42223024179
0.952768729642 0.42223024179
0.952807160293 0.422591122339
0.952845528455 0.422952002887
0.952883834281 0.423312883436
0.952922077922 0.423673763984
0.95296025953 0.424034644533
0.952998379254 0.424395525081
0.953036437247 0.42475640563
0.952265372168 0.42475640563
0.952303961196 0.425117286178
0.952342487884 0.425478166727
0.952380952381 0.425839047275
0.952419354839 0.426199927824
0.952457695407 0.426560808372
0.952495974235 0.426921688921
0.952534191472 0.42728256947
0.952572347267 0.427643450018
0.952610441767 0.428004330567
0.95264847512 0.428365211115
0.951884522855 0.428365211115
0.951923076923 0.428726091664
0.951961569255 0.429086972212
0.952 0.429447852761
0.952038369305 0.429808733309
0.952076677316 0.430169613858
0.952114924182 0.430530494406
0.952153110048 0.430891374955
0.95219123506 0.431252255503
0.952229299363 0.431613136052
0.952267303103 0.431974016601
0.952305246423 0.432334897149
0.952343129468 0.432695777698
0.952380952381 0.433056658246
0.952418715305 0.433417538795
0.952456418384 0.433778419343
0.952494061758 0.434139299892
0.95253164557 0.43450018044
0.95256916996 0.434861060989
0.951816745656 0.434861060989
0.951854775059 0.435221941537
0.951892744479 0.435582822086
0.951930654058 0.435943702634
0.951968503937 0.436304583183
0.952006294256 0.436665463732
0.952044025157 0.43702634428
0.952081696779 0.437387224829
0.952119309262 0.437748105377
0.952156862745 0.438108985926
0.952194357367 0.438469866474
0.952231793265 0.438830747023
0.952269170579 0.439191627571
0.952306489445 0.43955250812
0.95234375 0.439913388668
0.952380952381 0.440274269217
0.952418096724 0.440635149765
0.952455183164 0.440996030314
0.952492211838 0.441356910863
0.952529182879 0.441717791411
0.952566096423 0.44207867196
0.952602952603 0.442439552508
0.952639751553 0.442800433057
0.952676493406 0.443161313605
0.952713178295 0.443522194154
0.952749806352 0.443883074702
0.952786377709 0.444243955251
0.952822892498 0.444604835799
0.95285935085 0.444965716348
0.952895752896 0.445326596896
0.952932098765 0.445687477445
0.952968388589 0.446048357994
0.953004622496 0.446409238542
0.953040800616 0.446770119091
0.953076923077 0.447130999639
0.953112990008 0.447491880188
0.953149001536 0.447852760736
0.95318495779 0.448213641285
0.953220858896 0.448574521833
0.953256704981 0.448935402382
0.953292496172 0.44929628293
0.952563121653 0.44929628293
0.952599388379 0.449657163479
0.952635599694 0.450018044027
0.952671755725 0.450378924576
0.952707856598 0.450739805125
0.952743902439 0.451100685673
0.952779893374 0.451461566222
0.952815829528 0.45182244677
0.952851711027 0.452183327319
0.952887537994 0.452544207867
0.952923310554 0.452905088416
0.952959028832 0.453265968964
0.952994692949 0.453626849513
0.95303030303 0.453987730061
0.952308856927 0.453987730061
0.951588502269 0.453987730061
0.950869236584 0.453987730061
0.950906344411 0.45434861061
0.950943396226 0.454709491158
0.950980392157 0.455070371707
0.951017332329 0.455431252256
0.951054216867 0.455792132804
0.951091045899 0.456153013353
0.951127819549 0.456513893901
0.951164537941 0.45687477445
0.951201201201 0.457235654998
0.951237809452 0.457596535547
0.951274362819 0.457957416095
0.951310861423 0.458318296644
0.951347305389 0.458679177192
0.951383694839 0.459040057741
0.951420029895 0.459400938289
0.95145631068 0.459761818838
0.951492537313 0.460122699387
0.951528709918 0.460483579935
0.951564828614 0.460844460484
0.951600893522 0.461205341032
0.951636904762 0.461566221581
0.951672862454 0.461927102129
0.951708766716 0.462287982678
0.951744617669 0.462648863226
0.951038575668 0.462648863226
0.95033358043 0.462648863226
0.94962962963 0.462648863226
0.949666913397 0.463009743775
0.949704142012 0.463370624323
0.949741315595 0.463731504872
0.949778434269 0.46409238542
0.949815498155 0.464453265969
0.949852507375 0.464814146518
0.949889462049 0.465175027066
0.949926362297 0.465535907615
0.949963208241 0.465896788163
0.949264705882 0.465896788163
0.949301983835 0.466257668712
0.949339207048 0.46661854926
0.949376375642 0.466979429809
0.949413489736 0.467340310357
0.949450549451 0.467701190906
0.949487554905 0.468062071454
0.949524506218 0.468422952003
0.949561403509 0.468783832551
0.949598246896 0.4691447131
0.949635036496 0.469505593649
0.949671772429 0.469866474197
0.94970845481 0.470227354746
0.949745083758 0.470588235294
0.949781659389 0.470949115843
0.949818181818 0.471309996391
0.949854651163 0.47167087694
0.949891067538 0.472031757488
0.94992743106 0.472392638037
0.949963741842 0.472753518585
0.95 0.473114399134
0.950036205648 0.473475279682
0.9500723589 0.473836160231
0.95010845987 0.47419704078
0.950144508671 0.474557921328
0.949458483755 0.474557921328
0.949494949495 0.474918801877
0.949531362653 0.475279682425
0.949567723343 0.475640562974
0.949604031677 0.476001443522
0.94964028777 0.476362324071
0.949676491733 0.476723204619
0.949712643678 0.477084085168
0.949748743719 0.477444965716
0.949784791966 0.477805846265
0.94982078853 0.478166726813
0.949856733524 0.478527607362
0.949176807445 0.478527607362
0.94921316166 0.478888487911
0.949249463903 0.479249368459
0.949285714286 0.479610249008
0.949321912919 0.479971129556
0.949358059914 0.480332010105
0.949394155381 0.480692890653
0.94943019943 0.481053771202
0.949466192171 0.48141465175
0.949502133713 0.481775532299
0.949538024165 0.482136412847
0.949573863636 0.482497293396
0.949609652236 0.482858173944
0.949645390071 0.483219054493
0.94968107725 0.483579935042
0.949716713881 0.48394081559
0.949752300071 0.484301696139
0.949787835926 0.484662576687
0.949823321555 0.485023457236
0.949858757062 0.485384337784
0.949894142555 0.485745218333
0.949929478138 0.486106098881
0.949964763918 0.48646697943
0.95 0.486827859978
0.950035186488 0.487188740527
0.950070323488 0.487549621075
0.950105411103 0.487910501624
0.949438202247 0.487910501624
0.948771929825 0.487910501624
0.948807854137 0.488271382173
0.948843728101 0.488632262721
0.948879551821 0.48899314327
0.948915325402 0.489354023818
0.948951048951 0.489714904367
0.948986722572 0.490075784915
0.949022346369 0.490436665464
0.949057920447 0.490797546012
0.949093444909 0.491158426561
0.949128919861 0.491519307109
0.949164345404 0.491880187658
0.949199721642 0.492241068206
0.949235048679 0.492601948755
0.949270326616 0.492962829304
0.949305555556 0.493323709852
0.9493407356 0.493684590401
0.949375866852 0.494045470949
0.949410949411 0.494406351498
0.94944598338 0.494767232046
0.949480968858 0.495128112595
0.949515905947 0.495488993143
0.949550794748 0.495849873692
0.949585635359 0.49621075424
0.949620427881 0.496571634789
0.949655172414 0.496932515337
0.949689869056 0.497293395886
0.949724517906 0.497654276435
0.949759119064 0.498015156983
0.949105914718 0.498015156983
0.949140893471 0.498376037532
0.949175824176 0.49873691808
0.949210706932 0.499097798629
0.949245541838 0.499458679177
0.949280328992 0.499819559726
0.949315068493 0.500180440274
0.949349760438 0.500541320823
0.949384404925 0.500902201371
0.949419002051 0.50126308192
0.949453551913 0.501623962468
0.949488054608 0.501984843017
0.949522510232 0.502345723565
0.949556918882 0.502706604114
0.949591280654 0.503067484663
0.949625595643 0.503428365211
0.949659863946 0.50378924576
0.949694085656 0.504150126308
0.94972826087 0.504511006857
0.949762389681 0.504871887405
0.949796472185 0.505232767954
0.949830508475 0.505593648502
0.949864498645 0.505954529051
0.949898442789 0.506315409599
0.949932341001 0.506676290148
0.949966193374 0.507037170696
0.95 0.507398051245
0.950033760972 0.507758931794
0.950067476383 0.508119812342
0.949426837492 0.508119812342
0.949460916442 0.508480692891
0.949494949495 0.508841573439
0.949528936743 0.509202453988
0.949562878278 0.509563334536
0.949596774194 0.509924215085
0.94963062458 0.510285095633
0.94966442953 0.510645976182
0.949698189135 0.51100685673
0.949061662198 0.51100685673
0.949095780308 0.511367737279
0.949129852744 0.511728617827
0.949163879599 0.512089498376
0.949197860963 0.512450378925
0.949231796927 0.512811259473
0.949265687583 0.513172140022
0.949299533022 0.51353302057
0.949333333333 0.513893901119
0.949367088608 0.514254781667
0.949400798935 0.514615662216
0.949434464405 0.514976542764
0.949468085106 0.515337423313
0.94950166113 0.515698303861
0.949535192563 0.51605918441
0.949568679496 0.516420064958
0.949602122016 0.516780945507
0.949635520212 0.517141826056
0.949668874172 0.517502706604
0.949702183984 0.517863587153
0.949735449735 0.518224467701
0.949768671514 0.51858534825
0.949801849406 0.518946228798
0.949834983498 0.519307109347
0.949208443272 0.519307109347
0.949241924852 0.519667989895
0.948616600791 0.519667989895
0.947992100066 0.519667989895
0.948026315789 0.520028870444
0.948060486522 0.520389750992
0.948094612352 0.520750631541
0.948128693368 0.521111512089
0.948162729659 0.521472392638
0.948196721311 0.521833273187
0.948230668414 0.522194153735
0.948264571054 0.522555034284
0.948298429319 0.522915914832
0.948332243296 0.523276795381
0.948366013072 0.523637675929
0.948399738733 0.523998556478
0.948433420366 0.524359437026
0.948467058056 0.524720317575
0.94850065189 0.525081198123
0.948534201954 0.525442078672
0.948567708333 0.52580295922
0.948601171113 0.526163839769
0.948634590377 0.526524720318
0.948667966212 0.526885600866
0.948701298701 0.527246481415
0.948085658663 0.527246481415
0.948119325551 0.527607361963
0.948152948801 0.527968242512
0.948186528497 0.52832912306
0.948220064725 0.528690003609
0.947606727038 0.528690003609
0.946994182288 0.528690003609
0.947028423773 0.529050884157
0.947062621046 0.529411764706
0.947096774194 0.529772645254
0.947130883301 0.530133525803
0.947164948454 0.530494406351
0.947198969736 0.5308552869
0.947232947233 0.531216167449
0.947266881029 0.531577047997
0.947300771208 0.531937928546
0.947334617855 0.532298809094
0.947368421053 0.532659689643
0.947402180885 0.533020570191
0.946794871795 0.533020570191
0.946828955798 0.53338145074
0.946862996159 0.533742331288
0.946896992962 0.534103211837
0.946930946292 0.534464092385
0.94696485623 0.534824972934
0.946360153257 0.534824972934
0.946394384174 0.535185853482
0.946428571429 0.535546734031
0.946462715105 0.53590761458
0.946496815287 0.536268495128
0.946530872056 0.536629375677
0.946564885496 0.536990256225
0.94659885569 0.537351136774
0.946632782719 0.537712017322
0.946666666667 0.538072897871
0.946065989848 0.538072897871
0.946100190235 0.538433778419
0.946134347275 0.538794658968
0.946168461051 0.539155539516
0.946202531646 0.539516420065
0.94623655914 0.539877300613
0.946270543616 0.540238181162
0.946304485155 0.540599061711
0.946338383838 0.540959942259
0.946372239748 0.541320822808
0.946406052963 0.541681703356
0.946439823566 0.542042583905
0.946473551637 0.542403464453
0.946507237256 0.542764345002
0.946540880503 0.54312522555
0.946574481458 0.543486106099
0.946608040201 0.543846986647
0.946641556811 0.544207867196
0.946675031368 0.544568747744
0.94670846395 0.544929628293
0.946741854637 0.545290508842
0.946775203507 0.54565138939
0.946808510638 0.546012269939
0.94684177611 0.546373150487
0.946875 0.546734031036
0.946908182386 0.547094911584
0.946941323346 0.547455792133
0.946974422957 0.547816672681
0.947007481297 0.54817755323
0.946417445483 0.54817755323
0.946450809465 0.548538433778
0.946484131923 0.548899314327
0.946517412935 0.549260194875
0.946550652579 0.549621075424
0.946583850932 0.549981955973
0.94661700807 0.550342836521
0.946650124069 0.55070371707
0.946683199008 0.551064597618
0.946716232962 0.551425478167
0.946749226006 0.551786358715
0.946782178218 0.552147239264
0.946815089672 0.552508119812
0.946847960445 0.552869000361
0.946880790611 0.553229880909
0.946913580247 0.553590761458
0.946946329426 0.553951642006
0.946979038224 0.554312522555
0.947011706716 0.554673403104
0.947044334975 0.555034283652
0.947076923077 0.555395164201
0.947109471095 0.555756044749
0.947141979103 0.556116925298
0.947174447174 0.556477805846
0.947206875384 0.556838686395
0.947239263804 0.557199566943
0.947271612508 0.557560447492
0.947303921569 0.55792132804
0.947336191059 0.558282208589
0.947368421053 0.558643089137
0.947400611621 0.559003969686
0.947432762836 0.559364850235
0.946854001222 0.559364850235
0.946886446886 0.559725730783
0.946918852959 0.560086611332
0.946341463415 0.560086611332
0.946374162096 0.56044749188
0.94640682095 0.560808372429
0.946439440049 0.561169252977
0.946472019465 0.561530133526
0.946504559271 0.561891014074
0.946537059538 0.562251894623
0.945962355798 0.562251894623
0.945388349515 0.562251894623
0.945421467556 0.562612775171
0.945454545455 0.56297365572
0.945487583283 0.563334536268
0.945520581114 0.563695416817
0.94555353902 0.564056297366
0.945586457074 0.564417177914
0.94501510574 0.564417177914
0.945048309179 0.564778058463
0.945081472541 0.565138939011
0.945114595899 0.56549981956
0.945147679325 0.565860700108
0.945180722892 0.566221580657
0.945213726671 0.566582461205
0.945246690734 0.566943341754
0.945279615153 0.567304222302
0.9453125 0.567665102851
0.945345345345 0.568025983399
0.945378151261 0.568386863948
0.945410917816 0.568747744497
0.9448441247 0.568747744497
0.944877171959 0.569108625045
0.944910179641 0.569469505594
0.944943147816 0.569830386142
0.944976076555 0.570191266691
0.945008965929 0.570552147239
0.94504181601 0.570913027788
0.945074626866 0.571273908336
0.945107398568 0.571634788885
0.945140131187 0.571995669433
0.945172824791 0.572356549982
0.945205479452 0.57271743053
0.945238095238 0.573078311079
0.945270672219 0.573439191628
0.945303210464 0.573800072176
0.945335710042 0.574160952725
0.945368171021 0.574521833273
0.945400593472 0.574882713822
0.945432977461 0.57524359437
0.945465323059 0.575604474919
0.945497630332 0.575965355467
0.945529899349 0.576326236016
0.945562130178 0.576687116564
0.945594322886 0.577047997113
0.945626477541 0.577408877661
0.945658594211 0.57776975821
0.945690672963 0.578130638759
0.945722713864 0.578491519307
0.945754716981 0.578852399856
0.945786682381 0.579213280404
0.94581861013 0.579574160953
0.945850500294 0.579935041501
0.945882352941 0.58029592205
0.945914168136 0.580656802598
0.945945945946 0.581017683147
0.945390487375 0.581017683147
0.945422535211 0.581378563695
0.945454545455 0.581739444244
0.945486518171 0.582100324792
0.944932630346 0.582100324792
0.944379391101 0.582100324792
0.944411936805 0.582461205341
0.944444444444 0.58282208589
0.944476914085 0.583182966438
0.943925233645 0.583182966438
0.943957968476 0.583543846987
0.943990665111 0.583904727535
0.944023323615 0.584265608084
0.944055944056 0.584626488632
0.9440885265 0.584987369181
0.944121071013 0.585348249729
0.943571844095 0.585348249729
0.943604651163 0.585709130278
0.943637420105 0.586070010826
0.943670150987 0.586430891375
0.943702843877 0.586791771923
0.94373549884 0.587152652472
0.943768115942 0.587513533021
0.943800695249 0.587874413569
0.943833236827 0.588235294118
0.943865740741 0.588596174666
0.943898207056 0.588957055215
0.943930635838 0.589317935763
0.943963027152 0.589678816312
0.943995381062 0.59003969686
0.944027697634 0.590400577409
0.944059976932 0.590761457957
0.94409221902 0.591122338506
0.944124423963 0.591483219054
0.944156591825 0.591844099603
0.94418872267 0.592204980152
0.944220816561 0.5925658607
0.944252873563 0.592926741249
0.944284893739 0.593287621797
0.944316877153 0.593648502346
0.944348823867 0.594009382894
0.944380733945 0.594370263443
0.94441260745 0.594731143991
0.944444444444 0.59509202454
0.944476244991 0.595452905088
0.944508009153 0.595813785637
0.944539736993 0.596174666185
0.944571428571 0.596535546734
0.944603083952 0.596896427283
0.944634703196 0.597257307831
0.944666286366 0.59761818838
0.944127708096 0.59761818838
0.94415954416 0.597979068928
0.944191343964 0.598339949477
0.94422310757 0.598700830025
0.94425483504 0.599061710574
0.944286526435 0.599422591122
0.944318181818 0.599783471671
0.944349801249 0.600144352219
0.94438138479 0.600505232768
0.943845717527 0.600505232768
0.94387755102 0.600866113316
0.943909348442 0.601226993865
0.943941109853 0.601587874414
0.943972835314 0.601948754962
0.944004524887 0.602309635511
0.944036178632 0.602670516059
0.94406779661 0.603031396608
0.944099378882 0.603392277156
0.943566591422 0.603392277156
0.943034404963 0.603392277156
0.943066516347 0.603753157705
0.943098591549 0.604114038253
0.943130630631 0.604474918802
0.943162633652 0.60483579935
0.943194600675 0.605196679899
0.943226531759 0.605557560447
0.943258426966 0.605918440996
0.943290286356 0.606279321545
0.943322109989 0.606640202093
0.943353897925 0.607001082642
0.943385650224 0.60736196319
0.942857142857 0.60736196319
0.942889137738 0.607722843739
0.94292109681 0.608083724287
0.942953020134 0.608444604836
0.94298490777 0.608805485384
0.943016759777 0.609166365933
0.943048576214 0.609527246481
0.943080357143 0.60988812703
0.943112102621 0.610249007578
0.943143812709 0.610609888127
0.943175487465 0.610970768676
0.943207126949 0.611331649224
0.943238731219 0.611692529773
0.942714126808 0.611692529773
0.942745969983 0.612053410321
0.942777777778 0.61241429087
0.94280955025 0.612775171418
0.942841287458 0.613136051967
0.942872989462 0.613496932515
0.942904656319 0.613857813064
0.942936288089 0.614218693612
0.942967884828 0.614579574161
0.942999446597 0.614940454709
0.943030973451 0.615301335258
0.943062465451 0.615662215807
0.943093922652 0.616023096355
0.943125345113 0.616383976904
0.943156732892 0.616744857452
0.943188086045 0.617105738001
0.943219404631 0.617466618549
0.943250688705 0.617827499098
0.943281938326 0.618188379646
0.94331315355 0.618549260195
0.943344334433 0.618910140743
0.943375481034 0.619271021292
0.943406593407 0.61963190184
0.943437671609 0.619992782389
0.943468715697 0.620353662938
0.943499725727 0.620714543486
0.943530701754 0.621075424035
0.943561643836 0.621436304583
0.943592552026 0.621797185132
0.943623426382 0.62215806568
0.943654266958 0.622518946229
0.943685073811 0.622879826777
0.943715846995 0.623240707326
0.943746586565 0.623601587874
0.943777292576 0.623962468423
0.943807965085 0.624323348971
0.943838604144 0.62468422952
0.943324250681 0.62468422952
0.943355119826 0.625045110069
0.943385955362 0.625405990617
0.943416757345 0.625766871166
0.943447525829 0.626127751714
0.94347826087 0.626488632263
0.94350896252 0.626849512811
0.942996742671 0.626849512811
0.943027672273 0.62721039336
0.94305856833 0.627571273908
0.942547425474 0.627571273908
0.942578548212 0.627932154457
0.94260963725 0.628293035005
0.942640692641 0.628653915554
0.94267171444 0.629014796102
0.942702702703 0.629375676651
0.942733657482 0.6297365572
0.94222462203 0.6297365572
0.941716135996 0.6297365572
0.941747572816 0.630097437748
0.941778975741 0.630458318297
0.941810344828 0.630819198845
0.941841680129 0.631180079394
0.941872981701 0.631540959942
0.941366325982 0.631540959942
0.940860215054 0.631540959942
0.940891993552 0.631901840491
0.940923737916 0.632262721039
0.940955448202 0.632623601588
0.940987124464 0.632984482136
0.941018766756 0.633345362685
0.941050375134 0.633706243233
0.941081949652 0.634067123782
0.941113490364 0.634428004331
0.941144997325 0.634788884879
0.941176470588 0.635149765428
0.940673436665 0.635149765428
0.940705128205 0.635510645976
0.940736785905 0.635871526525
0.940768409819 0.636232407073
0.9408 0.636593287622
0.940831556503 0.63695416817
0.940330314331 0.63695416817
0.939829605964 0.63695416817
0.939861628526 0.637315048719
0.939893617021 0.637675929267
0.939925571505 0.638036809816
0.93995749203 0.638397690364
0.939458311206 0.638397690364
0.938959660297 0.638397690364
0.93899204244 0.638758570913
0.939024390244 0.639119451462
0.939056703763 0.63948033201
0.939088983051 0.639841212559
0.939121228163 0.640202093107
0.939153439153 0.640562973656
0.939185616076 0.640923854204
0.939217758985 0.641284734753
0.939249867934 0.641645615301
0.939281942978 0.64200649585
0.939313984169 0.642367376398
0.939345991561 0.642728256947
0.939377965208 0.643089137495
0.939409905163 0.643450018044
0.938915218536 0.643450018044
0.938947368421 0.643810898593
0.938979484482 0.644171779141
0.939011566772 0.64453265969
0.939043615344 0.644893540238
0.939075630252 0.645254420787
0.939107611549 0.645615301335
0.939139559286 0.645976181884
0.93864708967 0.645976181884
0.938679245283 0.646337062432
0.938711367208 0.646697942981
0.938743455497 0.647058823529
0.938775510204 0.647419704078
0.938284518828 0.647419704078
0.938316779927 0.647780584626
0.938349007315 0.648141465175
0.938381201044 0.648502345724
0.938413361169 0.648863226272
0.937923839332 0.648863226272
0.93795620438 0.649224106821
0.937988535696 0.649584987369
0.938020833333 0.649945867918
0.938053097345 0.650306748466
0.938085327784 0.650667629015
0.938117524701 0.651028509563
0.93814968815 0.651389390112
0.938181818182 0.65175027066
0.93769470405 0.65175027066
0.937727036845 0.652111151209
0.9377593361 0.652472031757
0.937791601866 0.652832912306
0.937823834197 0.653193792855
0.937856033143 0.653554673403
0.937888198758 0.653915553952
0.937920331092 0.6542764345
0.937952430196 0.654637315049
0.937984496124 0.654998195597
0.938016528926 0.655359076146
0.938048528653 0.655719956694
0.937564499484 0.655719956694
0.93759669933 0.656080837243
0.937628865979 0.656441717791
0.937660999485 0.65680259834
0.937693099897 0.657163478888
0.937725167267 0.657524359437
0.937757201646 0.657885239986
0.937789203085 0.658246120534
0.937821171634 0.658607001083
0.937853107345 0.658967881631
0.937885010267 0.65932876218
0.937916880452 0.659689642728
0.937948717949 0.660050523277
0.937980522809 0.660411403825
0.938012295082 0.660772284374
0.938044034818 0.661133164922
0.938075742068 0.661494045471
0.93810741688 0.661854926019
0.938139059305 0.662215806568
0.938170669392 0.662576687117
0.937691521961 0.662576687117
0.937212863706 0.662576687117
0.937244897959 0.662937567665
0.937276899541 0.663298448214
0.937308868502 0.663659328762
0.93734080489 0.664020209311
0.937372708758 0.664381089859
0.937404580153 0.664741970408
0.937436419125 0.665102850956
0.937468225724 0.665463731505
0.9375 0.665824612053
0.937531742001 0.666185492602
0.937563451777 0.66654637315
0.937595129376 0.666907253699
0.937119675456 0.666907253699
0.937151545869 0.667268134248
0.937183383992 0.667629014796
0.937215189873 0.667989895345
0.937246963563 0.668350775893
0.937278705109 0.668711656442
0.93731041456 0.66907253699
0.937342091966 0.669433417539
0.936868686869 0.669433417539
0.936900555275 0.669794298087
0.936932391524 0.670155178636
0.936964195663 0.670516059184
0.936995967742 0.670876939733
0.937027707809 0.671237820281
0.937059415911 0.67159870083
0.936587820835 0.67159870083
0.93661971831 0.671959581379
0.93665158371 0.672320461927
0.936683417085 0.672681342476
0.936715218483 0.673042223024
0.936746987952 0.673403103573
0.936276969393 0.673403103573
0.93630892678 0.673763984121
0.93634085213 0.67412486467
0.936372745491 0.674485745218
0.93640460691 0.674846625767
0.936436436436 0.675207506315
0.935967983992 0.675207506315
0.936 0.675568386864
0.936031984008 0.675929267412
0.936063936064 0.676290147961
0.936095856216 0.67665102851
0.936127744511 0.677011909058
0.936159600998 0.677372789607
0.936191425723 0.677733670155
0.936223218734 0.678094550704
0.93625498008 0.678455431252
0.935788949726 0.678455431252
0.935820895522 0.678816311801
0.935852809547 0.679177192349
0.935387673956 0.679177192349
0.935419771485 0.679538072898
0.93545183714 0.679898953446
0.935483870968 0.680259833995
0.935515873016 0.680620714543
0.935547843332 0.680981595092
0.935579781962 0.681342475641
0.935611688955 0.681703356189
0.935643564356 0.682064236738
0.935675408214 0.682425117286
0.935707220574 0.682785997835
0.935739001483 0.683146878383
0.935770750988 0.683507758932
0.935802469136 0.68386863948
0.935834155972 0.684229520029
0.935865811544 0.684590400577
0.93540433925 0.684590400577
0.934943321833 0.684590400577
0.934482758621 0.684590400577
0.934515017233 0.684951281126
0.934547244094 0.685312161674
0.934579439252 0.685673042223
0.934611602753 0.686033922772
0.934643734644 0.68639480332
0.934675834971 0.686755683869
0.934216985763 0.686755683869
0.93375858685 0.686755683869
0.933791074056 0.687116564417
0.933823529412 0.687477444966
0.933855952964 0.687838325514
0.93388834476 0.688199206063
0.933920704846 0.688560086611
0.933953033268 0.68892096716
0.933985330073 0.689281847708
0.934017595308 0.689642728257
0.934049829018 0.690003608805
0.93408203125 0.690364489354
0.93411420205 0.690725369903
0.934146341463 0.691086250451
0.933690882496 0.691086250451
0.933723196881 0.691447131
0.933755479786 0.691808011548
0.933787731256 0.692168892097
0.933819951338 0.692529772645
0.933852140078 0.692890653194
0.933884297521 0.693251533742
0.933916423712 0.693612414291
0.933948518698 0.693973294839
0.933495145631 0.693973294839
0.933527413877 0.694334175388
0.933074684772 0.694334175388
0.932622394571 0.694334175388
0.93265503876 0.694695055936
0.932687651332 0.695055936485
0.932720232333 0.695416817034
0.932752781809 0.695777697582
0.932301740812 0.695777697582
0.932334461092 0.696138578131
0.931884057971 0.696138578131
0.931434089812 0.696138578131
0.930984555985 0.696138578131
0.930535455861 0.696138578131
0.930568948891 0.696499458679
0.930602409639 0.696860339228
0.93063583815 0.697221219776
0.930669234473 0.697582100325
0.930702598653 0.697942980873
0.930735930736 0.698303861422
0.930288461538 0.698303861422
0.930321960596 0.69866474197
0.930355427474 0.699025622519
0.930388862218 0.699386503067
0.930422264875 0.699747383616
0.930455635492 0.700108264165
0.930009587728 0.700108264165
0.930043124102 0.700469144713
0.930076628352 0.700830025262
0.930110100527 0.70119090581
0.92966507177 0.70119090581
0.929698708752 0.701551786359
0.929732313576 0.701912666907
0.929765886288 0.702273547456
0.929799426934 0.702634428004
0.929832935561 0.702995308553
0.929866412214 0.703356189101
0.929422985217 0.703356189101
0.929456625357 0.70371706965
0.929490233444 0.704077950198
0.929523809524 0.704438830747
0.929557353641 0.704799711296
0.929590865842 0.705160591844
0.929624346172 0.705521472393
0.929657794677 0.705882352941
0.929691211401 0.70624323349
0.929724596391 0.706604114038
0.929757949692 0.706964994587
0.929791271347 0.707325875135
0.929824561404 0.707686755684
0.929857819905 0.708047636232
0.929417337755 0.708047636232
0.929450757576 0.708408516781
0.929484145764 0.708769397329
0.929517502365 0.709130277878
0.929550827423 0.709491158427
0.929584120983 0.709852038975
0.929145016533 0.709852038975
0.928706326723 0.709852038975
0.928739971685 0.710212919524
0.928773584906 0.710573800072
0.928807166431 0.710934680621
0.928369462771 0.710934680621
0.928403203015 0.711295561169
0.928436911488 0.711656441718
0.928470588235 0.712017322266
0.928504233302 0.712378202815
0.928067700987 0.712378202815
0.928101503759 0.712739083363
0.928135274777 0.713099963912
0.928169014085 0.71346084446
0.928202721727 0.713821725009
0.928236397749 0.714182605558
0.92780121894 0.714182605558
0.927835051546 0.714543486106
0.927868852459 0.714904366655
0.927434456929 0.714904366655
0.927468413664 0.715265247203
0.927502338634 0.715626127752
0.927536231884 0.7159870083
0.927570093458 0.716347888849
0.9276039234 0.716708769397
0.927170868347 0.716708769397
0.926738217452 0.716708769397
0.926305970149 0.716708769397
0.92634032634 0.717069649946
0.925908667288 0.717069649946
0.925943176525 0.717430530494
0.925977653631 0.717791411043
0.926012098651 0.718152291591
0.925581395349 0.718152291591
0.925615992562 0.71851317214
0.925185873606 0.71851317214
0.925220622387 0.718874052689
0.925255338904 0.719234933237
0.925290023202 0.719595813786
0.925324675325 0.719956694334
0.924895688456 0.719956694334
0.924930491196 0.720317574883
0.924965261695 0.720678455431
0.925 0.72103933598
0.925034706155 0.721400216528
0.925069380204 0.721761097077
0.924641701341 0.721761097077
0.924676524954 0.722121977625
0.924711316397 0.722482858174
0.924746075716 0.722843738722
0.924780802953 0.723204619271
0.924354243542 0.723204619271
0.923928077455 0.723204619271
0.923502304147 0.723204619271
0.923537540304 0.72356549982
0.923572744015 0.723926380368
0.923607915324 0.724287260917
0.923643054278 0.724648141465
0.92367816092 0.725009022014
0.923253676471 0.725009022014
0.922829581994 0.725009022014
0.922865013774 0.725369902562
0.922900413034 0.725730783111
0.922935779817 0.726091663659
0.922971114168 0.726452544208
0.923006416132 0.726813424756
0.92258360055 0.726813424756
0.922619047619 0.727174305305
0.922654462243 0.727535185853
0.922689844465 0.727896066402
0.92272519433 0.728256946951
0.922760511883 0.728617827499
0.922795797168 0.728978708048
0.922374429224 0.728978708048
0.922409858512 0.729339588596
0.921989051095 0.729339588596
0.921568627451 0.729339588596
0.92160437557 0.729700469145
0.921640091116 0.730061349693
0.921220400729 0.730061349693
0.920801092399 0.730061349693
0.920837124659 0.730422230242
0.920873124147 0.73078311079
0.920909090909 0.731143991339
0.920490686052 0.731143991339
0.920072661217 0.731143991339
0.919655015887 0.731143991339
0.919691470054 0.731504871887
0.919727891156 0.731865752436
0.919764279238 0.732226632984
0.919800634345 0.732587513533
0.919836956522 0.732948394082
0.919873245813 0.73330927463
0.919909502262 0.733670155179
0.919945725916 0.734031035727
0.919981916817 0.734391916276
0.920018075011 0.734752796824
0.920054200542 0.735113677373
0.919638826185 0.735113677373
0.919675090253 0.735474557921
0.919260261615 0.735474557921
0.919296663661 0.73583543847
0.919333032898 0.736196319018
0.919369369369 0.736557199567
0.91940567312 0.736918080115
0.919441944194 0.737278960664
0.919478182636 0.737639841213
0.919514388489 0.738000721761
0.919550561798 0.73836160231
0.919586702606 0.738722482858
0.919622810956 0.739083363407
0.91921005386 0.739083363407
0.918797667115 0.739083363407
0.918834080717 0.739444243955
0.918870461676 0.739805124504
0.918458781362 0.739805124504
0.918495297806 0.740166005052
0.918531781558 0.740526885601
0.918120805369 0.740526885601
0.918157423971 0.740887766149
0.918194009835 0.741248646698
0.918230563003 0.741609527246
0.917820455561 0.741609527246
0.917857142857 0.741970407795
0.917893797412 0.742331288344
0.917930419269 0.742692168892
0.917967008471 0.743053049441
0.918003565062 0.743413929989
0.918040089087 0.743774810538
0.918076580588 0.744135691086
0.918113039608 0.744496571635
0.918149466192 0.744857452183
0.917741218319 0.744857452183
0.917777777778 0.745218332732
0.917814304753 0.74557921328
0.917406749556 0.74557921328
0.916999556147 0.74557921328
0.917036379769 0.745940093829
0.917073170732 0.746300974377
0.916666666667 0.746300974377
0.916260522818 0.746300974377
0.916297608503 0.746661854926
0.916334661355 0.747022735475
0.916371681416 0.747383616023
0.916408668731 0.747744496572
0.916445623342 0.74810537712
0.916482545294 0.748466257669
0.916519434629 0.748827138217
0.916114790287 0.748827138217
0.915710503089 0.748827138217
0.915747684164 0.749188018766
0.915784832451 0.749548899314
0.915821947995 0.749909779863
0.915859030837 0.750270660411
0.915896081022 0.75063154096
0.915933098592 0.750992421508
0.91597008359 0.751353302057
0.91600703606 0.751714182606
0.916043956044 0.752075063154
0.916080843585 0.752435943703
0.915678524374 0.752435943703
0.915715539947 0.752796824251
0.915313734094 0.752796824251
0.915350877193 0.7531577048
0.914949583516 0.7531577048
0.914986853637 0.753518585348
0.915024091108 0.753879465897
0.915061295972 0.754240346445
0.915098468271 0.754601226994
0.91469816273 0.754601226994
0.914735461303 0.754962107542
0.914772727273 0.755322988091
0.914809960682 0.755683868639
0.914847161572 0.756044749188
0.914884329987 0.756405629737
0.914485165794 0.756405629737
0.91452245966 0.756766510285
0.914123801221 0.756766510285
0.914161220044 0.757127390834
0.914198606272 0.757488271382
0.914235959948 0.757849151931
0.914273281114 0.758210032479
0.913875598086 0.758210032479
0.913913043478 0.758570913028
0.913950456323 0.758931793576
0.913987836664 0.759292674125
0.913590968302 0.759292674125
0.913628472222 0.759653554673
0.913665943601 0.760014435222
0.913269731136 0.760014435222
0.912873862159 0.760014435222
0.912911611785 0.76037531577
0.912949328714 0.760736196319
0.912987012987 0.761097076868
0.912591951536 0.761097076868
0.912197231834 0.761097076868
0.911802853437 0.761097076868
0.911840968021 0.761457957416
0.911879049676 0.761818837965
0.911917098446 0.762179718513
0.911523521795 0.762179718513
0.911561691113 0.762540599062
0.911599827512 0.76290147961
0.911637931034 0.763262360159
0.911676001723 0.763623240707
0.9112833764 0.763623240707
0.911321566939 0.763984121256
0.911359724613 0.764345001804
0.911397849462 0.764705882353
0.911006018917 0.764705882353
0.91061452514 0.764705882353
0.910652920962 0.765066762901
0.910691283813 0.76542764345
0.910300429185 0.76542764345
0.910338910339 0.765788523999
0.910377358491 0.766149404547
0.90998714102 0.766149404547
0.909597257926 0.766149404547
0.909207708779 0.766149404547
0.909246575342 0.766510285096
0.908857509628 0.766510285096
0.908896492729 0.766871165644
0.908935442497 0.767232046193
0.908974358974 0.767592926741
0.908586074327 0.767592926741
0.908198121264 0.767592926741
0.90781049936 0.767592926741
0.907423208191 0.767592926741
0.907036247335 0.767592926741
0.907075873828 0.76795380729
0.907115466553 0.768314687838
0.907155025554 0.768675568387
0.907194550873 0.769036448935
0.906808510638 0.769036448935
0.906848149724 0.769397329484
0.906462585034 0.769397329484
0.906502337442 0.769758210032
0.906542056075 0.770119090581
0.906157112527 0.770119090581
0.906196943973 0.77047997113
0.906236741621 0.770840851678
0.906276505513 0.771201732227
0.905892327257 0.771201732227
0.90593220339 0.771562612775
0.905972045743 0.771923493324
0.906011854361 0.772284373872
0.905628438426 0.772284373872
0.905668358714 0.772645254421
0.905708245243 0.773006134969
0.905325443787 0.773006134969
0.905365441487 0.773367015518
0.904983108108 0.773367015518
0.904601097509 0.773367015518
0.904641350211 0.773727896066
0.904259805989 0.773727896066
0.904300168634 0.774088776615
0.904340497261 0.774449657163
0.904380791912 0.774810537712
0.904421052632 0.775171418261
0.904461279461 0.775532298809
0.904080774085 0.775532298809
0.90370058873 0.775532298809
0.903741067675 0.775893179358
0.903781512605 0.776254059906
0.903821923562 0.776614940455
0.903442485306 0.776614940455
0.903483004616 0.776975821003
0.903104026846 0.776975821003
0.903144654088 0.777336701552
0.903185247276 0.7776975821
0.902806870549 0.7776975821
0.902847571189 0.778058462649
0.902888237756 0.778419343197
0.902510460251 0.778419343197
0.902551233793 0.778780223746
0.902591973244 0.779141104294
0.902632678646 0.779501984843
0.902673350042 0.779862865392
0.902296450939 0.779862865392
0.901919866444 0.779862865392
0.901960784314 0.78022374594
0.901584653878 0.78022374594
0.901625677366 0.780584626489
0.90125 0.780584626489
0.900874635569 0.780584626489
0.900915903414 0.780945507037
0.900957136912 0.781306387586
0.900998336106 0.781667268134
0.900623700624 0.781667268134
0.900665004156 0.782028148683
0.900706273369 0.782389029231
0.900332225914 0.782389029231
0.900373599004 0.78274990978
0.900414937759 0.783110790328
0.900456242223 0.783471670877
0.90008291874 0.783471670877
0.899709904683 0.783471670877
0.899337199669 0.783471670877
0.899378881988 0.783832551425
0.899420529801 0.784193431974
0.899462143153 0.784554312523
0.899090157155 0.784554312523
0.899131872675 0.784915193071
0.899173553719 0.78527607362
0.89921520033 0.785636954168
0.899256812552 0.785997834717
0.89888567891 0.785997834717
0.898927392739 0.786358715265
0.898556701031 0.786358715265
0.898598516076 0.786719595814
0.898228265348 0.786719595814
0.898270181219 0.787080476362
0.897900370523 0.787080476362
0.897530864198 0.787080476362
0.897161661868 0.787080476362
0.896792763158 0.787080476362
0.896424167694 0.787080476362
0.896055875103 0.787080476362
0.896098562628 0.787441356911
0.896141215107 0.787802237459
0.895773491998 0.787802237459
0.895816242822 0.788163118008
0.89585895859 0.788523998556
0.895901639344 0.788884879105
0.895944285129 0.789245759654
0.895577395577 0.789245759654
0.895210806386 0.789245759654
0.895253682488 0.789606640202
0.895296523517 0.789967520751
0.894930498774 0.789967520751
0.894973436861 0.790328401299
0.894607843137 0.790328401299
0.894242547979 0.790328401299
0.89387755102 0.790328401299
0.893920848633 0.790689281848
0.893556280587 0.790689281848
0.893599673869 0.791050162396
0.893235533822 0.791050162396
0.893279022403 0.791411042945
0.892915309446 0.791411042945
0.892551892552 0.791411042945
0.892188771359 0.791411042945
0.892232614884 0.791771923493
0.891869918699 0.791771923493
0.891507517269 0.791771923493
0.891145410236 0.791771923493
0.891189606171 0.792132804042
0.890827922078 0.792132804042
0.89046653144 0.792132804042
0.890105433901 0.792132804042
0.889744629104 0.792132804042
0.889384116694 0.792132804042
0.889428918591 0.79249368459
0.889068825911 0.79249368459
0.889113719142 0.792854565139
0.889158576052 0.793215445687
0.889203396684 0.793576326236
0.889248181083 0.793937206785
0.889292929293 0.794298087333
0.888933764136 0.794298087333
0.888574888979 0.794298087333
0.888619854722 0.794658967882
0.888664784187 0.79501984843
0.888709677419 0.795380728979
0.888754534462 0.795741609527
0.888799355359 0.796102490076
0.88844140153 0.796102490076
0.888486312399 0.796463370624
0.888128772636 0.796463370624
0.887771520515 0.796463370624
0.88741455569 0.796463370624
0.887057877814 0.796463370624
0.887103254319 0.796824251173
0.886746987952 0.796824251173
0.88679245283 0.797185131721
0.886436597111 0.797185131721
0.886081026875 0.797185131721
0.88572574178 0.797185131721
0.885370741483 0.797185131721
0.885416666667 0.79754601227
0.885462555066 0.797906892818
0.885508406725 0.798267773367
0.885554221689 0.798628653916
0.8852 0.798628653916
0.885245901639 0.798989534464
0.885291766587 0.799350415013
0.884938074311 0.799350415013
0.884984025559 0.799711295561


==> figures/pr_raw_data/Luo/att/bag_att_mix.txt <==
0 0.0
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
1.0 0.00396968603392
1.0 0.00433056658246
1.0 0.004691447131
1.0 0.00505232767954
1.0 0.00541320822808
1.0 0.00577408877661
1.0 0.00613496932515
1.0 0.00649584987369
1.0 0.00685673042223
1.0 0.00721761097077
1.0 0.00757849151931
1.0 0.00793937206785
1.0 0.00830025261638
0.958333333333 0.00830025261638
0.96 0.00866113316492
0.961538461538 0.00902201371346
0.962962962963 0.009382894262
0.964285714286 0.00974377481054
0.965517241379 0.0101046553591
0.966666666667 0.0104655359076
0.967741935484 0.0108264164562
0.96875 0.0111872970047
0.969696969697 0.0115481775532
0.970588235294 0.0119090581018
0.971428571429 0.0122699386503
0.944444444444 0.0122699386503
0.945945945946 0.0126308191988
0.947368421053 0.0129916997474
0.948717948718 0.0133525802959
0.95 0.0137134608445
0.951219512195 0.014074341393
0.952380952381 0.0144352219415
0.953488372093 0.0147961024901
0.954545454545 0.0151569830386
0.955555555556 0.0155178635872
0.95652173913 0.0158787441357
0.957446808511 0.0162396246842
0.958333333333 0.0166005052328
0.959183673469 0.0169613857813
0.96 0.0173222663298
0.960784313725 0.0176831468784
0.961538461538 0.0180440274269
0.962264150943 0.0184049079755
0.962962962963 0.018765788524
0.963636363636 0.0191266690725
0.964285714286 0.0194875496211
0.964912280702 0.0198484301696
0.965517241379 0.0202093107182
0.966101694915 0.0205701912667
0.966666666667 0.0209310718152
0.967213114754 0.0212919523638
0.967741935484 0.0216528329123
0.952380952381 0.0216528329123
0.9375 0.0216528329123
0.938461538462 0.0220137134608
0.939393939394 0.0223745940094
0.940298507463 0.0227354745579
0.941176470588 0.0230963551065
0.942028985507 0.023457235655
0.942857142857 0.0238181162035
0.943661971831 0.0241789967521
0.944444444444 0.0245398773006
0.945205479452 0.0249007578492
0.945945945946 0.0252616383977
0.946666666667 0.0256225189462
0.947368421053 0.0259833994948
0.948051948052 0.0263442800433
0.948717948718 0.0267051605918
0.949367088608 0.0270660411404
0.95 0.0274269216889
0.938271604938 0.0274269216889
0.939024390244 0.0277878022375
0.939759036145 0.028148682786
0.940476190476 0.0285095633345
0.941176470588 0.0288704438831
0.941860465116 0.0292313244316
0.942528735632 0.0295922049802
0.943181818182 0.0299530855287
0.943820224719 0.0303139660772
0.944444444444 0.0306748466258
0.945054945055 0.0310357271743
0.945652173913 0.0313966077228
0.94623655914 0.0317574882714
0.946808510638 0.0321183688199
0.947368421053 0.0324792493685
0.947916666667 0.032840129917
0.948453608247 0.0332010104655
0.948979591837 0.0335618910141
0.949494949495 0.0339227715626
0.95 0.0342836521112
0.950495049505 0.0346445326597
0.950980392157 0.0350054132082
0.95145631068 0.0353662937568
0.951923076923 0.0357271743053
0.952380952381 0.0360880548538
0.952830188679 0.0364489354024
0.953271028037 0.0368098159509
0.953703703704 0.0371706964995
0.954128440367 0.037531577048
0.954545454545 0.0378924575965
0.954954954955 0.0382533381451
0.955357142857 0.0386142186936
0.955752212389 0.0389750992422
0.956140350877 0.0393359797907
0.95652173913 0.0396968603392
0.956896551724 0.0400577408878
0.957264957265 0.0404186214363
0.957627118644 0.0407795019848
0.957983193277 0.0411403825334
0.958333333333 0.0415012630819
0.95867768595 0.0418621436305
0.959016393443 0.042223024179
0.959349593496 0.0425839047275
0.959677419355 0.0429447852761
0.96 0.0433056658246
0.960317460317 0.0436665463732
0.96062992126 0.0440274269217
0.9609375 0.0443883074702
0.961240310078 0.0447491880188
0.961538461538 0.0451100685673
0.961832061069 0.0454709491158
0.962121212121 0.0458318296644
0.962406015038 0.0461927102129
0.962686567164 0.0465535907615
0.962962962963 0.04691447131
0.963235294118 0.0472753518585
0.963503649635 0.0476362324071
0.963768115942 0.0479971129556
0.964028776978 0.0483579935042
0.957142857143 0.0483579935042
0.957446808511 0.0487188740527
0.957746478873 0.0490797546012
0.958041958042 0.0494406351498
0.958333333333 0.0498015156983
0.958620689655 0.0501623962468
0.958904109589 0.0505232767954
0.959183673469 0.0508841573439
0.959459459459 0.0512450378925
0.959731543624 0.051605918441
0.96 0.0519667989895
0.960264900662 0.0523276795381
0.960526315789 0.0526885600866
0.960784313725 0.0530494406351
0.954545454545 0.0530494406351
0.954838709677 0.0534103211837
0.955128205128 0.0537712017322
0.955414012739 0.0541320822808
0.955696202532 0.0544929628293
0.955974842767 0.0548538433778
0.95625 0.0552147239264
0.95652173913 0.0555756044749
0.956790123457 0.0559364850235
0.957055214724 0.056297365572
0.957317073171 0.0566582461205
0.957575757576 0.0570191266691
0.957831325301 0.0573800072176
0.958083832335 0.0577408877661
0.958333333333 0.0581017683147
0.958579881657 0.0584626488632
0.958823529412 0.0588235294118
0.959064327485 0.0591844099603
0.959302325581 0.0595452905088
0.959537572254 0.0599061710574
0.959770114943 0.0602670516059
0.96 0.0606279321545
0.960227272727 0.060988812703
0.960451977401 0.0613496932515
0.960674157303 0.0617105738001
0.960893854749 0.0620714543486
0.961111111111 0.0624323348971
0.961325966851 0.0627932154457
0.961538461538 0.0631540959942
0.96174863388 0.0635149765428
0.961956521739 0.0638758570913
0.962162162162 0.0642367376398
0.962365591398 0.0645976181884
0.96256684492 0.0649584987369
0.962765957447 0.0653193792855
0.962962962963 0.065680259834
0.963157894737 0.0660411403825
0.96335078534 0.0664020209311
0.963541666667 0.0667629014796
0.963730569948 0.0671237820281
0.963917525773 0.0674846625767
0.964102564103 0.0678455431252
0.964285714286 0.0682064236738
0.964467005076 0.0685673042223
0.964646464646 0.0689281847708
0.964824120603 0.0692890653194
0.965 0.0696499458679
0.965174129353 0.0700108264165
0.965346534653 0.070371706965
0.965517241379 0.0707325875135
0.96568627451 0.0710934680621
0.965853658537 0.0714543486106
0.966019417476 0.0718152291591
0.966183574879 0.0721761097077
0.966346153846 0.0725369902562
0.966507177033 0.0728978708048
0.966666666667 0.0732587513533
0.96682464455 0.0736196319018
0.966981132075 0.0739805124504
0.967136150235 0.0743413929989
0.967289719626 0.0747022735475
0.967441860465 0.075063154096
0.967592592593 0.0754240346445
0.967741935484 0.0757849151931
0.967889908257 0.0761457957416
0.96803652968 0.0765066762901
0.968181818182 0.0768675568387
0.968325791855 0.0772284373872
0.968468468468 0.0775893179358
0.968609865471 0.0779501984843
0.96875 0.0783110790328
0.968888888889 0.0786719595814
0.969026548673 0.0790328401299
0.969162995595 0.0793937206785
0.969298245614 0.079754601227
0.96943231441 0.0801154817755
0.969565217391 0.0804763623241
0.969696969697 0.0808372428726
0.969827586207 0.0811981234211
0.969957081545 0.0815590039697
0.970085470085 0.0819198845182
0.970212765957 0.0822807650668
0.970338983051 0.0826416456153
0.970464135021 0.0830025261638
0.970588235294 0.0833634067124
0.970711297071 0.0837242872609
0.970833333333 0.0840851678095
0.970954356846 0.084446048358
0.971074380165 0.0848069289065
0.971193415638 0.0851678094551
0.97131147541 0.0855286900036
0.971428571429 0.0858895705521
0.971544715447 0.0862504511007
0.971659919028 0.0866113316492
0.971774193548 0.0869722121978
0.971887550201 0.0873330927463
0.972 0.0876939732948
0.972111553785 0.0880548538434
0.972222222222 0.0884157343919
0.97233201581 0.0887766149405
0.972440944882 0.089137495489
0.972549019608 0.0894983760375
0.97265625 0.0898592565861
0.972762645914 0.0902201371346
0.972868217054 0.0905810176831
0.972972972973 0.0909418982317
0.969230769231 0.0909418982317
0.969348659004 0.0913027787802
0.969465648855 0.0916636593288
0.969581749049 0.0920245398773
0.969696969697 0.0923854204258
0.969811320755 0.0927463009744
0.96992481203 0.0931071815229
0.970037453184 0.0934680620715
0.970149253731 0.09382894262
0.970260223048 0.0941898231685
0.97037037037 0.0945507037171
0.970479704797 0.0949115842656
0.970588235294 0.0952724648141
0.970695970696 0.0956333453627
0.970802919708 0.0959942259112
0.970909090909 0.0963551064598
0.971014492754 0.0967159870083
0.971119133574 0.0970768675568
0.971223021583 0.0974377481054
0.971326164875 0.0977986286539
0.971428571429 0.0981595092025
0.97153024911 0.098520389751
0.971631205674 0.0988812702995
0.971731448763 0.0992421508481
0.971830985915 0.0996030313966
0.971929824561 0.0999639119451
0.972027972028 0.100324792494
0.97212543554 0.100685673042
0.972222222222 0.101046553591
0.9723183391 0.101407434139
0.972413793103 0.101768314688
0.972508591065 0.102129195236
0.972602739726 0.102490075785
0.972696245734 0.102850956333
0.972789115646 0.103211836882
0.972881355932 0.103572717431
0.972972972973 0.103933597979
0.973063973064 0.104294478528
0.973154362416 0.104655359076
0.973244147157 0.105016239625
0.973333333333 0.105377120173
0.97342192691 0.105738000722
0.973509933775 0.10609888127
0.973597359736 0.106459761819
0.973684210526 0.106820642367
0.973770491803 0.107181522916
0.97385620915 0.107542403464
0.973941368078 0.107903284013
0.974025974026 0.108264164562
0.974110032362 0.10862504511
0.974193548387 0.108985925659
0.974276527331 0.109346806207
0.974358974359 0.109707686756
0.974440894569 0.110068567304
0.974522292994 0.110429447853
0.974603174603 0.110790328401
0.974683544304 0.11115120895
0.97476340694 0.111512089498
0.974842767296 0.111872970047
0.974921630094 0.112233850595
0.975 0.112594731144
0.97507788162 0.112955611693
0.975155279503 0.113316492241
0.975232198142 0.11367737279
0.975308641975 0.114038253338
0.975384615385 0.114399133887
0.975460122699 0.114760014435
0.975535168196 0.115120894984
0.975609756098 0.115481775532
0.975683890578 0.115842656081
0.975757575758 0.116203536629
0.97583081571 0.116564417178
0.975903614458 0.116925297726
0.975975975976 0.117286178275
0.976047904192 0.117647058824
0.976119402985 0.118007939372
0.97619047619 0.118368819921
0.976261127596 0.118729700469
0.976331360947 0.119090581018
0.976401179941 0.119451461566
0.976470588235 0.119812342115
0.976539589443 0.120173222663
0.976608187135 0.120534103212
0.97667638484 0.12089498376
0.976744186047 0.121255864309
0.976811594203 0.121616744857
0.976878612717 0.121977625406
0.976945244957 0.122338505955
0.977011494253 0.122699386503
0.977077363897 0.123060267052
0.977142857143 0.1234211476
0.977207977208 0.123782028149
0.977272727273 0.124142908697
0.977337110482 0.124503789246
0.977401129944 0.124864669794
0.977464788732 0.125225550343
0.977528089888 0.125586430891
0.977591036415 0.12594731144
0.977653631285 0.126308191988
0.977715877437 0.126669072537
0.977777777778 0.127029953086
0.97783933518 0.127390833634
0.977900552486 0.127751714183
0.977961432507 0.128112594731
0.978021978022 0.12847347528
0.978082191781 0.128834355828
0.978142076503 0.129195236377
0.978201634877 0.129556116925
0.978260869565 0.129916997474
0.978319783198 0.130277878022
0.978378378378 0.130638758571
0.978436657682 0.130999639119
0.978494623656 0.131360519668
0.97855227882 0.131721400217
0.978609625668 0.132082280765
0.978666666667 0.132443161314
0.978723404255 0.132804041862
0.978779840849 0.133164922411
0.978835978836 0.133525802959
0.97889182058 0.133886683508
0.978947368421 0.134247564056
0.979002624672 0.134608444605
0.979057591623 0.134969325153
0.97911227154 0.135330205702
0.979166666667 0.13569108625
0.979220779221 0.136051966799
0.979274611399 0.136412847348
0.979328165375 0.136773727896
0.979381443299 0.137134608445
0.979434447301 0.137495488993
0.979487179487 0.137856369542
0.979539641944 0.13821725009
0.979591836735 0.138578130639
0.977099236641 0.138578130639
0.977157360406 0.138939011187
0.977215189873 0.139299891736
0.977272727273 0.139660772284
0.977329974811 0.140021652833
0.977386934673 0.140382533381
0.977443609023 0.14074341393
0.9775 0.141104294479
0.977556109726 0.141465175027
0.977611940299 0.141826055576
0.977667493797 0.142186936124
0.977722772277 0.142547816673
0.977777777778 0.142908697221
0.977832512315 0.14326957777
0.977886977887 0.143630458318
0.977941176471 0.143991338867
0.977995110024 0.144352219415
0.978048780488 0.144713099964
0.978102189781 0.145073980512
0.978155339806 0.145434861061
0.978208232446 0.14579574161
0.978260869565 0.146156622158
0.978313253012 0.146517502707
0.978365384615 0.146878383255
0.978417266187 0.147239263804
0.978468899522 0.147600144352
0.978520286396 0.147961024901
0.978571428571 0.148321905449
0.978622327791 0.148682785998
0.978672985782 0.149043666546
0.976359338061 0.149043666546
0.974056603774 0.149043666546
0.974117647059 0.149404547095
0.974178403756 0.149765427643
0.974238875878 0.150126308192
0.974299065421 0.150487188741
0.974358974359 0.150848069289
0.974418604651 0.151208949838
0.974477958237 0.151569830386
0.974537037037 0.151930710935
0.972286374134 0.151930710935
0.972350230415 0.152291591483
0.972413793103 0.152652472032
0.97247706422 0.15301335258
0.972540045767 0.153374233129
0.970319634703 0.153374233129
0.970387243736 0.153735113677
0.970454545455 0.154095994226
0.97052154195 0.154456874774
0.970588235294 0.154817755323
0.97065462754 0.155178635872
0.970720720721 0.15553951642
0.970786516854 0.155900396969
0.970852017937 0.156261277517
0.970917225951 0.156622158066
0.970982142857 0.156983038614
0.971046770601 0.157343919163
0.971111111111 0.157704799711
0.971175166297 0.15806568026
0.971238938053 0.158426560808
0.971302428256 0.158787441357
0.971365638767 0.159148321905
0.971428571429 0.159509202454
0.97149122807 0.159870083003
0.971553610503 0.160230963551
0.971615720524 0.1605918441
0.971677559913 0.160952724648
0.971739130435 0.161313605197
0.971800433839 0.161674485745
0.971861471861 0.162035366294
0.97192224622 0.162396246842
0.969827586207 0.162396246842
0.969892473118 0.162757127391
0.969957081545 0.163118007939
0.970021413276 0.163478888488
0.970085470085 0.163839769036
0.970149253731 0.164200649585
0.970212765957 0.164561530134
0.970276008493 0.164922410682
0.970338983051 0.165283291231
0.970401691332 0.165644171779
0.970464135021 0.166005052328
0.970526315789 0.166365932876
0.970588235294 0.166726813425
0.970649895178 0.167087693973
0.970711297071 0.167448574522
0.970772442589 0.16780945507
0.970833333333 0.168170335619
0.970893970894 0.168531216167
0.970954356846 0.168892096716
0.971014492754 0.169252977265
0.971074380165 0.169613857813
0.971134020619 0.169974738362
0.971193415638 0.17033561891
0.971252566735 0.170696499459
0.97131147541 0.171057380007
0.971370143149 0.171418260556
0.971428571429 0.171779141104
0.971486761711 0.172140021653
0.971544715447 0.172500902201
0.971602434077 0.17286178275
0.971659919028 0.173222663298
0.969696969697 0.173222663298
0.969758064516 0.173583543847
0.969818913481 0.173944424396
0.969879518072 0.174305304944
0.96993987976 0.174666185493
0.97 0.175027066041
0.968063872255 0.175027066041
0.96812749004 0.17538794659
0.968190854871 0.175748827138
0.968253968254 0.176109707687
0.968316831683 0.176470588235
0.96837944664 0.176831468784
0.968441814596 0.177192349332
0.968503937008 0.177553229881
0.968565815324 0.177914110429
0.96862745098 0.178274990978
0.968688845401 0.178635871527
0.96875 0.178996752075
0.968810916179 0.179357632624
0.968871595331 0.179718513172
0.968932038835 0.180079393721
0.968992248062 0.180440274269
0.969052224371 0.180801154818
0.969111969112 0.181162035366
0.969171483622 0.181522915915
0.967307692308 0.181522915915
0.967370441459 0.181883796463
0.967432950192 0.182244677012
0.967495219885 0.18260555756
0.967557251908 0.182966438109
0.967619047619 0.183327318658
0.967680608365 0.183688199206
0.967741935484 0.184049079755
0.967803030303 0.184409960303
0.96786389414 0.184770840852
0.967924528302 0.1851317214
0.967984934087 0.185492601949
0.968045112782 0.185853482497
0.968105065666 0.186214363046
0.968164794007 0.186575243594
0.968224299065 0.186936124143
0.96828358209 0.187297004691
0.966480446927 0.187297004691
0.966542750929 0.18765788524
0.966604823748 0.188018765789
0.966666666667 0.188379646337
0.966728280961 0.188740526886
0.966789667897 0.189101407434
0.965009208103 0.189101407434
0.965073529412 0.189462287983
0.965137614679 0.189823168531
0.965201465201 0.19018404908
0.965265082267 0.190544929628
0.965328467153 0.190905810177
0.965391621129 0.191266690725
0.965454545455 0.191627571274
0.965517241379 0.191988451822
0.963768115942 0.191988451822
0.962025316456 0.191988451822
0.962093862816 0.192349332371
0.962162162162 0.19271021292
0.962230215827 0.193071093468
0.962298025135 0.193431974017
0.962365591398 0.193792854565
0.962432915921 0.194153735114
0.960714285714 0.194153735114
0.960784313725 0.194514615662
0.959074733096 0.194514615662
0.959147424512 0.194875496211
0.959219858156 0.195236376759
0.959292035398 0.195597257308
0.957597173145 0.195597257308
0.957671957672 0.195958137856
0.957746478873 0.196319018405
0.957820738137 0.196679898953
0.957894736842 0.197040779502
0.957968476357 0.197401660051
0.958041958042 0.197762540599
0.958115183246 0.198123421148
0.95818815331 0.198484301696
0.958260869565 0.198845182245
0.958333333333 0.199206062793
0.958405545927 0.199566943342
0.958477508651 0.19992782389
0.958549222798 0.200288704439
0.958620689655 0.200649584987
0.958691910499 0.201010465536
0.958762886598 0.201371346084
0.958833619211 0.201732226633
0.958904109589 0.202093107182
0.958974358974 0.20245398773
0.959044368601 0.202814868279
0.959114139693 0.203175748827
0.959183673469 0.203536629376
0.959252971138 0.203897509924
0.959322033898 0.204258390473
0.959390862944 0.204619271021
0.959459459459 0.20498015157
0.959527824621 0.205341032118
0.959595959596 0.205701912667
0.959663865546 0.206062793215
0.959731543624 0.206423673764
0.959798994975 0.206784554313
0.959866220736 0.207145434861
0.959933222037 0.20750631541
0.96 0.207867195958
0.96006655574 0.208228076507
0.958471760797 0.208228076507
0.958540630182 0.208588957055
0.958609271523 0.208949837604
0.95867768595 0.209310718152
0.958745874587 0.209671598701
0.95881383855 0.210032479249
0.958881578947 0.210393359798
0.95894909688 0.210754240346
0.959016393443 0.211115120895
0.959083469722 0.211476001444
0.959150326797 0.211836881992
0.959216965742 0.212197762541
0.959283387622 0.212558643089
0.959349593496 0.212919523638
0.959415584416 0.213280404186
0.959481361426 0.213641284735
0.957928802589 0.213641284735
0.957996768982 0.214002165283
0.958064516129 0.214363045832
0.958132045089 0.21472392638
0.958199356913 0.215084806929
0.958266452648 0.215445687477
0.958333333333 0.215806568026
0.9584 0.216167448575
0.958466453674 0.216528329123
0.958532695375 0.216889209672
0.958598726115 0.21725009022
0.9586645469 0.217610970769
0.957142857143 0.217610970769
0.957210776545 0.217971851317
0.957278481013 0.218332731866
0.957345971564 0.218693612414
0.957413249211 0.219054492963
0.957480314961 0.219415373511
0.957547169811 0.21977625406
0.957613814757 0.220137134608
0.957680250784 0.220498015157
0.957746478873 0.220858895706
0.9578125 0.221219776254
0.957878315133 0.221580656803
0.957943925234 0.221941537351
0.95800933126 0.2223024179
0.958074534161 0.222663298448
0.956589147287 0.222663298448
0.956656346749 0.223024178997
0.956723338485 0.223385059545
0.956790123457 0.223745940094
0.956856702619 0.224106820642
0.956923076923 0.224467701191
0.956989247312 0.224828581739
0.957055214724 0.225189462288
0.957120980092 0.225550342837
0.957186544343 0.225911223385
0.957251908397 0.226272103934
0.957317073171 0.226632984482
0.957382039574 0.226993865031
0.957446808511 0.227354745579
0.95751138088 0.227715626128
0.957575757576 0.228076506676
0.957639939486 0.228437387225
0.957703927492 0.228798267773
0.957767722474 0.229159148322
0.957831325301 0.22952002887
0.957894736842 0.229880909419
0.957957957958 0.230241789968
0.958020989505 0.230602670516
0.958083832335 0.230963551065
0.958146487294 0.231324431613
0.958208955224 0.231685312162
0.95827123696 0.23204619271
0.958333333333 0.232407073259
0.958395245171 0.232767953807
0.958456973294 0.233128834356
0.958518518519 0.233489714904
0.957100591716 0.233489714904
0.957163958641 0.233850595453
0.957227138643 0.234211476001
0.957290132548 0.23457235655
0.957352941176 0.234933237099
0.957415565345 0.235294117647
0.957478005865 0.235654998196
0.957540263543 0.236015878744
0.957602339181 0.236376759293
0.957664233577 0.236737639841
0.957725947522 0.23709852039
0.957787481805 0.237459400938
0.957848837209 0.237820281487
0.957910014514 0.238181162035
0.957971014493 0.238542042584
0.958031837916 0.238902923132
0.958092485549 0.239263803681
0.958152958153 0.23962468423
0.958213256484 0.239985564778
0.958273381295 0.240346445327
0.958333333333 0.240707325875
0.958393113343 0.241068206424
0.958452722063 0.241429086972
0.958512160229 0.241789967521
0.958571428571 0.242150848069
0.958630527817 0.242511728618
0.958689458689 0.242872609166
0.958748221906 0.243233489715
0.958806818182 0.243594370263
0.957446808511 0.243594370263
0.956090651558 0.243594370263
0.956152758133 0.243955250812
0.956214689266 0.244316131361
0.956276445698 0.244677011909
0.956338028169 0.245037892458
0.956399437412 0.245398773006
0.956460674157 0.245759653555
0.95652173913 0.246120534103
0.956582633053 0.246481414652
0.956643356643 0.2468422952
0.956703910615 0.247203175749
0.955369595537 0.247203175749
0.955431754875 0.247564056297
0.955493741307 0.247924936846
0.955555555556 0.248285817394
0.955617198336 0.248646697943
0.95567867036 0.249007578492
0.955739972337 0.24936845904
0.955801104972 0.249729339589
0.955862068966 0.250090220137
0.955922865014 0.250451100686
0.95598349381 0.250811981234
0.956043956044 0.251172861783
0.956104252401 0.251533742331
0.956164383562 0.25189462288
0.956224350205 0.252255503428
0.956284153005 0.252616383977
0.956343792633 0.252977264525
0.956403269755 0.253338145074
0.956462585034 0.253699025623
0.95652173913 0.254059906171
0.9565807327 0.25442078672
0.956639566396 0.254781667268
0.956698240866 0.255142547817
0.956756756757 0.255503428365
0.95681511471 0.255864308914
0.956873315364 0.256225189462
0.956931359354 0.256586070011
0.956989247312 0.256946950559
0.957046979866 0.257307831108
0.957104557641 0.257668711656
0.957161981258 0.258029592205
0.957219251337 0.258390472754
0.957276368491 0.258751353302
0.957333333333 0.259112233851
0.957390146471 0.259473114399
0.956117021277 0.259473114399
0.956175298805 0.259833994948
0.956233421751 0.260194875496
0.956291390728 0.260555756045
0.956349206349 0.260916636593
0.956406869221 0.261277517142
0.956464379947 0.26163839769
0.95652173913 0.261999278239
0.956578947368 0.262360158787
0.956636005256 0.262721039336
0.956692913386 0.263081919885
0.956749672346 0.263442800433
0.956806282723 0.263803680982
0.956862745098 0.26416456153
0.956919060052 0.264525442079
0.956975228162 0.264886322627
0.95703125 0.265247203176
0.957087126138 0.265608083724
0.957142857143 0.265968964273
0.95719844358 0.266329844821
0.95725388601 0.26669072537
0.957309184994 0.267051605918
0.957364341085 0.267412486467
0.957419354839 0.267773367016
0.957474226804 0.268134247564
0.957528957529 0.268495128113
0.957583547558 0.268856008661
0.957637997433 0.26921688921
0.957692307692 0.269577769758
0.957746478873 0.269938650307
0.957800511509 0.270299530855
0.95785440613 0.270660411404
0.957908163265 0.271021291952
0.957961783439 0.271382172501
0.956743002545 0.271382172501
0.956797966963 0.271743053049
0.956852791878 0.272103933598
0.95690747782 0.272464814147
0.955696202532 0.272464814147
0.955752212389 0.272825694695
0.955808080808 0.273186575244
0.955863808323 0.273547455792
0.955919395466 0.273908336341
0.955974842767 0.274269216889
0.956030150754 0.274630097438
0.95608531995 0.274990977986
0.956140350877 0.275351858535
0.956195244055 0.275712739083
0.95625 0.276073619632
0.956304619226 0.27643450018
0.956359102244 0.276795380729
0.956413449564 0.277156261278
0.956467661692 0.277517141826
0.955279503106 0.277517141826
0.955334987593 0.277878022375
0.955390334572 0.278238902923
0.955445544554 0.278599783472
0.955500618047 0.27896066402
0.955555555556 0.279321544569
0.955610357583 0.279682425117
0.955665024631 0.280043305666
0.955719557196 0.280404186214
0.955773955774 0.280765066763
0.955828220859 0.281125947311
0.955882352941 0.28148682786
0.955936352509 0.281847708409
0.955990220049 0.282208588957
0.956043956044 0.282569469506
0.956097560976 0.282930350054
0.956151035323 0.283291230603
0.956204379562 0.283652111151
0.956257594168 0.2840129917
0.956310679612 0.284373872248
0.956363636364 0.284734752797
0.956416464891 0.285095633345
0.956469165659 0.285456513894
0.95652173913 0.285817394442
0.956574185766 0.286178274991
0.956626506024 0.28653915554
0.955475330927 0.28653915554
0.955528846154 0.286900036088
0.955582232893 0.287260916637
0.955635491607 0.287621797185
0.955688622754 0.287982677734
0.955741626794 0.288343558282
0.954599761051 0.288343558282
0.953460620525 0.288343558282
0.953516090584 0.288704438831
0.953571428571 0.289065319379
0.953626634958 0.289426199928
0.953681710214 0.289787080476
0.953736654804 0.290147961025
0.953791469194 0.290508841573
0.952662721893 0.290508841573
0.952718676123 0.290869722122
0.952774498229 0.291230602671
0.952830188679 0.291591483219
0.952885747939 0.291952363768
0.952941176471 0.292313244316
0.952996474736 0.292674124865
0.953051643192 0.293035005413
0.953106682298 0.293395885962
0.953161592506 0.29375676651
0.953216374269 0.294117647059
0.953271028037 0.294478527607
0.953325554259 0.294839408156
0.95337995338 0.295200288704
0.953434225844 0.295561169253
0.953488372093 0.295922049802
0.953542392567 0.29628293035
0.953596287703 0.296643810899
0.953650057937 0.297004691447
0.953703703704 0.297365571996
0.952601156069 0.297365571996
0.952655889145 0.297726452544
0.952710495963 0.298087333093
0.952764976959 0.298448213641
0.952819332566 0.29880909419
0.952873563218 0.299169974738
0.952927669346 0.299530855287
0.952981651376 0.299891735835
0.953035509737 0.300252616384
0.953089244851 0.300613496933
0.953142857143 0.300974377481
0.953196347032 0.30133525803
0.953249714937 0.301696138578
0.953302961276 0.302057019127
0.953356086462 0.302417899675
0.953409090909 0.302778780224
0.953461975028 0.303139660772
0.952380952381 0.303139660772
0.952434881087 0.303500541321
0.952488687783 0.303861421869
0.952542372881 0.304222302418
0.952595936795 0.304583182966
0.952649379932 0.304944063515
0.952702702703 0.305304944064
0.951631046119 0.305304944064
0.951685393258 0.305665824612
0.951739618406 0.306026705161
0.951793721973 0.306387585709
0.951847704367 0.306748466258
0.951901565996 0.307109346806
0.951955307263 0.307470227355
0.952008928571 0.307831107903
0.952062430323 0.308191988452
0.952115812918 0.308552869
0.952169076752 0.308913749549
0.952222222222 0.309274630097
0.952275249723 0.309635510646
0.952328159645 0.309996391195
0.952380952381 0.310357271743
0.951327433628 0.310357271743
0.95138121547 0.310718152292
0.951434878587 0.31107903284
0.951488423374 0.311439913389
0.95154185022 0.311800793937
0.951595159516 0.312161674486
0.951648351648 0.312522555034
0.951701427003 0.312883435583
0.951754385965 0.313244316131
0.951807228916 0.31360519668
0.951859956236 0.313966077228
0.951912568306 0.314326957777
0.951965065502 0.314687838326
0.952017448201 0.315048718874
0.952069716776 0.315409599423
0.9521218716 0.315770479971
0.952173913043 0.31613136052
0.952225841477 0.316492241068
0.952277657267 0.316853121617
0.95232936078 0.317214002165
0.952380952381 0.317574882714
0.952432432432 0.317935763262
0.952483801296 0.318296643811
0.952535059331 0.318657524359
0.952586206897 0.319018404908
0.952637244349 0.319379285457
0.952688172043 0.319740166005
0.952738990333 0.320101046554
0.952789699571 0.320461927102
0.952840300107 0.320822807651
0.952890792291 0.321183688199
0.952941176471 0.321544568748
0.952991452991 0.321905449296
0.953041622199 0.322266329845
0.952025586354 0.322266329845
0.952076677316 0.322627210393
0.952127659574 0.322988090942
0.952178533475 0.32334897149
0.952229299363 0.323709852039
0.952279957582 0.324070732588
0.952330508475 0.324431613136
0.952380952381 0.324792493685
0.952431289641 0.325153374233
0.952481520591 0.325514254782
0.95253164557 0.32587513533
0.95258166491 0.326236015879
0.952631578947 0.326596896427
0.952681388013 0.326957776976
0.952731092437 0.327318657524
0.95278069255 0.327679538073
0.952830188679 0.328040418621
0.952879581152 0.32840129917
0.952928870293 0.328762179719
0.952978056426 0.329123060267
0.953027139875 0.329483940816
0.953076120959 0.329844821364
0.953125 0.330205701913
0.953173777315 0.330566582461
0.953222453222 0.33092746301
0.953271028037 0.331288343558
0.953319502075 0.331649224107
0.953367875648 0.332010104655
0.953416149068 0.332370985204
0.953464322647 0.332731865752
0.953512396694 0.333092746301
0.953560371517 0.33345362685
0.953608247423 0.333814507398
0.953656024717 0.334175387947
0.953703703704 0.334536268495
0.953751284687 0.334897149044
0.953798767967 0.335258029592
0.953846153846 0.335618910141
0.953893442623 0.335979790689
0.953940634596 0.336340671238
0.953987730061 0.336701551786
0.954034729316 0.337062432335
0.954081632653 0.337423312883
0.954128440367 0.337784193432
0.954175152749 0.338145073981
0.954221770092 0.338505954529
0.954268292683 0.338866835078
0.954314720812 0.339227715626
0.954361054767 0.339588596175
0.954407294833 0.339949476723
0.954453441296 0.340310357272
0.954499494439 0.34067123782
0.954545454545 0.341032118369
0.954591321897 0.341392998917
0.953629032258 0.341392998917
0.953675730111 0.341753879466
0.953722334004 0.342114760014
0.953768844221 0.342475640563
0.953815261044 0.342836521112
0.953861584754 0.34319740166
0.953907815631 0.343558282209
0.953953953954 0.343919162757
0.953 0.343919162757
0.952047952048 0.343919162757
0.952095808383 0.344280043306
0.952143569292 0.344640923854
0.95219123506 0.345001804403
0.95223880597 0.345362684951
0.952286282306 0.3457235655
0.95233366435 0.346084446048
0.952380952381 0.346445326597
0.95242814668 0.346806207145
0.952475247525 0.347167087694
0.952522255193 0.347527968243
0.95256916996 0.347888848791
0.952615992103 0.34824972934
0.952662721893 0.348610609888
0.952709359606 0.348971490437
0.952755905512 0.349332370985
0.952802359882 0.349693251534
0.952848722986 0.350054132082
0.952894995093 0.350415012631
0.952941176471 0.350775893179
0.952987267385 0.351136773728
0.953033268102 0.351497654276
0.953079178886 0.351858534825
0.953125 0.352219415374
0.953170731707 0.352580295922
0.953216374269 0.352941176471
0.953261927945 0.353302057019
0.953307392996 0.353662937568
0.953352769679 0.354023818116
0.953398058252 0.354384698665
0.953443258972 0.354745579213
0.953488372093 0.355106459762
0.95353339787 0.35546734031
0.953578336557 0.355828220859
0.953623188406 0.356189101407
0.952702702703 0.356189101407
0.95274831244 0.356549981956
0.952793834297 0.356910862505
0.952839268527 0.357271743053
0.952884615385 0.357632623602
0.95292987512 0.35799350415
0.952015355086 0.35799350415
0.952061361457 0.358354384699
0.952107279693 0.358715265247
0.952153110048 0.359076145796
0.952198852772 0.359437026344
0.952244508118 0.359797906893
0.952290076336 0.360158787441
0.952335557674 0.36051966799
0.952380952381 0.360880548538
0.952426260704 0.361241429087
0.951520912548 0.361241429087
0.951566951567 0.361602309636
0.951612903226 0.361963190184
0.951658767773 0.362324070733
0.951704545455 0.362684951281
0.951750236518 0.36304583183
0.95179584121 0.363406712378
0.951841359773 0.363767592927
0.951886792453 0.364128473475
0.951932139491 0.364489354024
0.95197740113 0.364850234572
0.952022577611 0.365211115121
0.952067669173 0.365571995669
0.952112676056 0.365932876218
0.952157598499 0.366293756767
0.952202436739 0.366654637315
0.951310861423 0.366654637315
0.951356407858 0.367015517864
0.951401869159 0.367376398412
0.951447245565 0.367737278961
0.951492537313 0.368098159509
0.951537744641 0.368459040058
0.951582867784 0.368819920606
0.951627906977 0.369180801155
0.951672862454 0.369541681703
0.951717734448 0.369902562252
0.951762523191 0.3702634428
0.950880444856 0.3702634428
0.95 0.3702634428
0.949121184089 0.3702634428
0.949168207024 0.370624323349
0.949215143121 0.370985203898
0.948339483395 0.370985203898
0.948387096774 0.371346084446
0.948434622468 0.371706964995
0.948482060718 0.372067845543
0.948529411765 0.372428726092
0.948576675849 0.37278960664
0.948623853211 0.373150487189
0.948670944088 0.373511367737
0.948717948718 0.373872248286
0.948764867338 0.374233128834
0.948811700183 0.374594009383
0.948858447489 0.374954889931
0.948905109489 0.37531577048
0.948951686418 0.375676651029
0.948998178506 0.376037531577
0.949044585987 0.376398412126
0.949090909091 0.376759292674
0.949137148047 0.377120173223
0.949183303085 0.377481053771
0.949229374433 0.37784193432
0.949275362319 0.378202814868
0.949321266968 0.378563695417
0.949367088608 0.378924575965
0.949412827462 0.379285456514
0.949458483755 0.379646337062
0.94950405771 0.380007217611
0.94954954955 0.38036809816
0.949594959496 0.380728978708
0.94964028777 0.381089859257
0.949685534591 0.381450739805
0.94973070018 0.381811620354
0.949775784753 0.382172500902
0.94982078853 0.382533381451
0.949865711728 0.382894261999
0.949910554562 0.383255142548
0.949955317248 0.383616023096
0.95 0.383976903645
0.950044603033 0.384337784193
0.949197860963 0.384337784193
0.948352626892 0.384337784193
0.947508896797 0.384337784193
0.947555555556 0.384698664742
0.947602131439 0.385059545291
0.947648624667 0.385420425839
0.947695035461 0.385781306388
0.947741364039 0.386142186936
0.947787610619 0.386503067485
0.94783377542 0.386863948033
0.947879858657 0.387224828582
0.947043248014 0.387224828582
0.94708994709 0.38758570913
0.947136563877 0.387946589679
0.947183098592 0.388307470227
0.947229551451 0.388668350776
0.947275922671 0.389029231324
0.947322212467 0.389390111873
0.947368421053 0.389750992422
0.947414548642 0.39011187297
0.946584938704 0.39011187297
0.946631671041 0.390472753519
0.946678321678 0.390833634067
0.94672489083 0.391194514616
0.946771378709 0.391555395164
0.946817785527 0.391916275713
0.946864111498 0.392277156261
0.946910356832 0.39263803681
0.946956521739 0.392998917358
0.947002606429 0.393359797907
0.947048611111 0.393720678455
0.947094535993 0.394081559004
0.947140381282 0.394442439553
0.947186147186 0.394803320101
0.94723183391 0.39516420065
0.947277441659 0.395525081198
0.947322970639 0.395885961747
0.947368421053 0.396246842295
0.947413793103 0.396607722844
0.947459086994 0.396968603392
0.947504302926 0.397329483941
0.947549441101 0.397690364489
0.947594501718 0.398051245038
0.947639484979 0.398412125586
0.947684391081 0.398773006135
0.947729220223 0.399133886684
0.947773972603 0.399494767232
0.947818648417 0.399855647781
0.947863247863 0.400216528329
0.947907771136 0.400577408878
0.94795221843 0.400938289426
0.94799658994 0.401299169975
0.94804088586 0.401660050523
0.948085106383 0.402020931072
0.948129251701 0.40238181162
0.948173322005 0.402742692169
0.948217317487 0.403103572717
0.948261238338 0.403464453266
0.948305084746 0.403825333815
0.948348856901 0.404186214363
0.948392554992 0.404547094912
0.948436179205 0.40490797546
0.94847972973 0.405268856009
0.947679324895 0.405268856009
0.947723440135 0.405629736557
0.947767481045 0.405990617106
0.947811447811 0.406351497654
0.947855340622 0.406712378203
0.947899159664 0.407073258751
0.947942905122 0.4074341393
0.947986577181 0.407795019848
0.94719195306 0.407795019848
0.947236180905 0.408155900397
0.947280334728 0.408516780946
0.947324414716 0.408877661494
0.947368421053 0.409238542043
0.947412353923 0.409599422591
0.946622185154 0.409599422591
0.946666666667 0.40996030314
0.946711074105 0.410321183688
0.946755407654 0.410682064237
0.946799667498 0.411042944785
0.946843853821 0.411403825334
0.946887966805 0.411764705882
0.946932006633 0.412125586431
0.946975973488 0.412486466979
0.94701986755 0.412847347528
0.947063688999 0.413208228077
0.947107438017 0.413569108625
0.947151114781 0.413929989174
0.947194719472 0.414290869722
0.947238252267 0.414651750271
0.947281713344 0.415012630819
0.946502057613 0.415012630819
0.946546052632 0.415373511368
0.946589975349 0.415734391916
0.946633825944 0.416095272465
0.946677604594 0.416456153013
0.946721311475 0.416817033562
0.946764946765 0.41717791411
0.946808510638 0.417538794659
0.946852003271 0.417899675208
0.946895424837 0.418260555756
0.94693877551 0.418621436305
0.946982055465 0.418982316853
0.947025264874 0.419343197402
0.947068403909 0.41970407795
0.947111472742 0.420064958499
0.947154471545 0.420425839047
0.947197400487 0.420786719596
0.94724025974 0.421147600144
0.947283049473 0.421508480693
0.947325769854 0.421869361241
0.947368421053 0.42223024179
0.947411003236 0.422591122339
0.947453516572 0.422952002887
0.947495961228 0.423312883436
0.947538337369 0.423673763984
0.947580645161 0.424034644533
0.94762288477 0.424395525081
0.947665056361 0.42475640563
0.947707160097 0.425117286178
0.947749196141 0.425478166727
0.946987951807 0.425478166727
0.947030497592 0.425839047275
0.94707297514 0.426199927824
0.947115384615 0.426560808372
0.947157726181 0.426921688921
0.9472 0.42728256947
0.946442845723 0.42728256947
0.946485623003 0.427643450018
0.946528332003 0.428004330567
0.946570972887 0.428365211115
0.946613545817 0.428726091664
0.946656050955 0.429086972212
0.946698488465 0.429447852761
0.946740858506 0.429808733309
0.946783161239 0.430169613858
0.946825396825 0.430530494406
0.946867565424 0.430891374955
0.946117274168 0.430891374955
0.946159936659 0.431252255503
0.946202531646 0.431613136052
0.946245059289 0.431974016601
0.946287519747 0.432334897149
0.946329913181 0.432695777698
0.946372239748 0.433056658246
0.946414499606 0.433417538795
0.946456692913 0.433778419343
0.946498819827 0.434139299892
0.946540880503 0.43450018044
0.946582875098 0.434861060989
0.946624803768 0.435221941537
0.946666666667 0.435582822086
0.94670846395 0.435943702634
0.946750195771 0.436304583183
0.946791862285 0.436665463732
0.946833463643 0.43702634428
0.946875 0.437387224829
0.946916471507 0.437748105377
0.946957878315 0.438108985926
0.946999220577 0.438469866474
0.947040498442 0.438830747023
0.947081712062 0.439191627571
0.94634525661 0.439191627571
0.946386946387 0.43955250812
0.946428571429 0.439913388668
0.946470131885 0.440274269217
0.946511627907 0.440635149765
0.946553059644 0.440996030314
0.945820433437 0.440996030314
0.945862335654 0.441356910863
0.945904173107 0.441717791411
0.945945945946 0.44207867196
0.945987654321 0.442439552508
0.946029298381 0.442800433057
0.946070878274 0.443161313605
0.946112394149 0.443522194154
0.946153846154 0.443883074702
0.946195234435 0.444243955251
0.94623655914 0.444604835799
0.946277820414 0.444965716348
0.945552147239 0.444965716348
0.945593869732 0.445326596896
0.945635528331 0.445687477445
0.945677123183 0.446048357994
0.945718654434 0.446409238542
0.945760122231 0.446770119091
0.945801526718 0.447130999639
0.94584286804 0.447491880188
0.945884146341 0.447852760736
0.945925361767 0.448213641285
0.94596651446 0.448574521833
0.946007604563 0.448935402382
0.946048632219 0.44929628293
0.94608959757 0.449657163479
0.946130500759 0.450018044027
0.945413191812 0.450018044027
0.945454545455 0.450378924576
0.945495836488 0.450739805125
0.945537065053 0.451100685673
0.945578231293 0.451461566222
0.945619335347 0.45182244677
0.945660377358 0.452183327319
0.945701357466 0.452544207867
0.94574227581 0.452905088416
0.94578313253 0.453265968964
0.945823927765 0.453626849513
0.945864661654 0.453987730061
0.945905334335 0.45434861061
0.945945945946 0.454709491158
0.945986496624 0.455070371707
0.946026986507 0.455431252256
0.94606741573 0.455792132804
0.946107784431 0.456153013353
0.946148092745 0.456513893901
0.946188340807 0.45687477445
0.946228528753 0.457235654998
0.946268656716 0.457596535547
0.946308724832 0.457957416095
0.946348733234 0.458318296644
0.946388682055 0.458679177192
0.946428571429 0.459040057741
0.946468401487 0.459400938289
0.946508172363 0.459761818838
0.946547884187 0.460122699387
0.946587537092 0.460483579935
0.946627131208 0.460844460484
0.946666666667 0.461205341032
0.945965951147 0.461205341032
0.94600591716 0.461566221581
0.946045824095 0.461927102129
0.946085672083 0.462287982678
0.946125461255 0.462648863226
0.94616519174 0.463009743775
0.94620486367 0.463370624323
0.946244477172 0.463731504872
0.946284032377 0.46409238542
0.946323529412 0.464453265969
0.946362968406 0.464814146518
0.946402349486 0.465175027066
0.946441672781 0.465535907615
0.946480938416 0.465896788163
0.94652014652 0.466257668712
0.946559297218 0.46661854926
0.946598390636 0.466979429809
0.946637426901 0.467340310357
0.946676406136 0.467701190906
0.946715328467 0.468062071454
0.946754194019 0.468422952003
0.946793002915 0.468783832551
0.94683175528 0.4691447131
0.946870451237 0.469505593649
0.946909090909 0.469866474197
0.946947674419 0.470227354746
0.946986201888 0.470588235294
0.94702467344 0.470949115843
0.947063089195 0.471309996391
0.947101449275 0.47167087694
0.947139753802 0.472031757488
0.947178002894 0.472392638037
0.947216196674 0.472753518585
0.94725433526 0.473114399134
0.947292418773 0.473475279682
0.94733044733 0.473836160231
0.947368421053 0.47419704078
0.947406340058 0.474557921328
0.947444204464 0.474918801877
0.947482014388 0.475279682425
0.94751976995 0.475640562974
0.947557471264 0.476001443522
0.947595118449 0.476362324071
0.947632711621 0.476723204619
0.947670250896 0.477084085168
0.94770773639 0.477444965716
0.947745168218 0.477805846265
0.947782546495 0.478166726813
0.947819871337 0.478527607362
0.947857142857 0.478888487911
0.947894361171 0.479249368459
0.947931526391 0.479610249008
0.947968638632 0.479971129556
0.948005698006 0.480332010105
0.948042704626 0.480692890653
0.948079658606 0.481053771202
0.948116560057 0.48141465175
0.948153409091 0.481775532299
0.947480482612 0.481775532299
0.947517730496 0.482136412847
0.947554925585 0.482497293396
0.947592067989 0.482858173944
0.94762915782 0.483219054493
0.947666195191 0.483579935042
0.947703180212 0.48394081559
0.947740112994 0.484301696139
0.947776993649 0.484662576687
0.947813822285 0.485023457236
0.947850599013 0.485384337784
0.947887323944 0.485745218333
0.947923997185 0.486106098881
0.947960618847 0.48646697943
0.947997189037 0.486827859978
0.948033707865 0.487188740527
0.947368421053 0.487188740527
0.947405329593 0.487549621075
0.947442186405 0.487910501624
0.947478991597 0.488271382173
0.947515745276 0.488632262721
0.947552447552 0.48899314327
0.947589098532 0.489354023818
0.947625698324 0.489714904367
0.947662247034 0.490075784915
0.94769874477 0.490436665464
0.947735191638 0.490797546012
0.947771587744 0.491158426561
0.947807933194 0.491519307109
0.947844228095 0.491880187658
0.94788047255 0.492241068206
0.947916666667 0.492601948755
0.947952810548 0.492962829304
0.947295423024 0.492962829304
0.947331947332 0.493323709852
0.947368421053 0.493684590401
0.947404844291 0.494045470949
0.947441217151 0.494406351498
0.947477539737 0.494767232046
0.947513812155 0.495128112595
0.947550034507 0.495488993143
0.947586206897 0.495849873692
0.947622329428 0.49621075424
0.947658402204 0.496571634789
0.947694425327 0.496932515337
0.9477303989 0.497293395886
0.947766323024 0.497654276435
0.947802197802 0.498015156983
0.947838023336 0.498376037532
0.947873799726 0.49873691808
0.947909527073 0.499097798629
0.947945205479 0.499458679177
0.947980835044 0.499819559726
0.948016415869 0.500180440274
0.948051948052 0.500541320823
0.948087431694 0.500902201371
0.948122866894 0.50126308192
0.948158253752 0.501623962468
0.948193592365 0.501984843017
0.948228882834 0.502345723565
0.948264125255 0.502706604114
0.948299319728 0.503067484663
0.948334466349 0.503428365211
0.948369565217 0.50378924576
0.948404616429 0.504150126308
0.948439620081 0.504511006857
0.948474576271 0.504871887405
0.948509485095 0.505232767954
0.948544346649 0.505593648502
0.948579161028 0.505954529051
0.94861392833 0.506315409599
0.948648648649 0.506676290148
0.94868332208 0.507037170696
0.948717948718 0.507398051245
0.948752528658 0.507758931794
0.948787061995 0.508119812342
0.948821548822 0.508480692891
0.948855989233 0.508841573439
0.948890383322 0.509202453988
0.948924731183 0.509563334536
0.948959032908 0.509924215085
0.948993288591 0.510285095633
0.949027498323 0.510645976182
0.949061662198 0.51100685673
0.949095780308 0.511367737279
0.949129852744 0.511728617827
0.949163879599 0.512089498376
0.949197860963 0.512450378925
0.949231796927 0.512811259473
0.949265687583 0.513172140022
0.949299533022 0.51353302057
0.949333333333 0.513893901119
0.949367088608 0.514254781667
0.949400798935 0.514615662216
0.949434464405 0.514976542764
0.949468085106 0.515337423313
0.94950166113 0.515698303861
0.948871181939 0.515698303861
0.948905109489 0.51605918441
0.948938992042 0.516420064958
0.948972829689 0.516780945507
0.949006622517 0.517141826056
0.949040370615 0.517502706604
0.949074074074 0.517863587153
0.949107732981 0.518224467701
0.949141347424 0.51858534825
0.949174917492 0.518946228798
0.949208443272 0.519307109347
0.949241924852 0.519667989895
0.949275362319 0.520028870444
0.94930875576 0.520389750992
0.949342105263 0.520750631541
0.948717948718 0.520750631541
0.948751642576 0.521111512089
0.948785292186 0.521472392638
0.948818897638 0.521833273187
0.948852459016 0.522194153735
0.948885976409 0.522555034284
0.948919449902 0.522915914832
0.948952879581 0.523276795381
0.948986265533 0.523637675929
0.949019607843 0.523998556478
0.949052906597 0.524359437026
0.94908616188 0.524720317575
0.949119373777 0.525081198123
0.949152542373 0.525442078672
0.949185667752 0.52580295922
0.94921875 0.526163839769
0.9492517892 0.526524720318
0.948634590377 0.526524720318
0.948018193632 0.526524720318
0.948051948052 0.526885600866
0.948085658663 0.527246481415
0.948119325551 0.527607361963
0.948152948801 0.527968242512
0.948186528497 0.52832912306
0.948220064725 0.528690003609
0.948253557568 0.529050884157
0.947640594699 0.529050884157
0.947674418605 0.529411764706
0.947708198838 0.529772645254
0.947741935484 0.530133525803
0.947775628627 0.530494406351
0.947809278351 0.5308552869
0.947842884739 0.531216167449
0.947876447876 0.531577047997
0.947909967846 0.531937928546
0.947300771208 0.531937928546
0.946692357097 0.531937928546
0.946726572529 0.532298809094
0.946760744067 0.532659689643
0.946794871795 0.533020570191
0.946828955798 0.53338145074
0.946862996159 0.533742331288
0.946896992962 0.534103211837
0.946930946292 0.534464092385
0.94696485623 0.534824972934
0.946998722861 0.535185853482
0.947032546267 0.535546734031
0.947066326531 0.53590761458
0.947100063735 0.536268495128
0.947133757962 0.536629375677
0.947167409293 0.536990256225
0.947201017812 0.537351136774
0.947234583598 0.537712017322
0.947268106734 0.538072897871
0.947301587302 0.538433778419
0.947335025381 0.538794658968
0.947368421053 0.539155539516
0.946768060837 0.539155539516
0.946801773274 0.539516420065
0.946835443038 0.539877300613
0.946869070209 0.540238181162
0.946902654867 0.540599061711
0.946936197094 0.540959942259
0.94696969697 0.541320822808
0.947003154574 0.541681703356
0.947036569987 0.542042583905
0.947069943289 0.542403464453
0.946473551637 0.542403464453
0.946507237256 0.542764345002
0.946540880503 0.54312522555
0.946574481458 0.543486106099
0.946608040201 0.543846986647
0.946641556811 0.544207867196
0.946675031368 0.544568747744
0.94670846395 0.544929628293
0.946741854637 0.545290508842
0.94614902943 0.545290508842
0.946182728411 0.54565138939
0.946216385241 0.546012269939
0.94625 0.546373150487
0.946283572767 0.546734031036
0.94631710362 0.547094911584
0.946350592639 0.547455792133
0.9463840399 0.547816672681
0.946417445483 0.54817755323
0.946450809465 0.548538433778
0.946484131923 0.548899314327
0.946517412935 0.549260194875
0.946550652579 0.549621075424
0.946583850932 0.549981955973
0.94661700807 0.550342836521
0.946650124069 0.55070371707
0.946063236206 0.55070371707
0.945477075589 0.55070371707
0.945510835913 0.551064597618
0.945544554455 0.551425478167
0.945578231293 0.551786358715
0.945611866502 0.552147239264
0.945645460161 0.552508119812
0.945679012346 0.552869000361
0.945712523134 0.553229880909
0.945745992602 0.553590761458
0.945779420826 0.553951642006
0.945812807882 0.554312522555
0.945846153846 0.554673403104
0.945879458795 0.555034283652
0.945912722803 0.555395164201
0.945945945946 0.555756044749
0.9459791283 0.556116925298
0.946012269939 0.556477805846
0.946045370938 0.556838686395
0.946078431373 0.557199566943
0.946111451317 0.557560447492
0.946144430845 0.55792132804
0.946177370031 0.558282208589
0.946210268949 0.558643089137
0.946243127673 0.559003969686
0.946275946276 0.559364850235
0.946308724832 0.559725730783
0.946341463415 0.560086611332
0.946374162096 0.56044749188
0.94640682095 0.560808372429
0.946439440049 0.561169252977
0.945863746959 0.561169252977
0.945896656535 0.561530133526
0.945929526124 0.561891014074
0.945962355798 0.562251894623
0.945995145631 0.562612775171
0.946027895694 0.56297365572
0.946060606061 0.563334536268
0.946093276802 0.563695416817
0.94612590799 0.564056297366
0.946158499698 0.564417177914
0.946191051995 0.564778058463
0.946223564955 0.565138939011
0.946256038647 0.56549981956
0.946288473144 0.565860700108
0.946320868516 0.566221580657
0.946353224834 0.566582461205
0.946385542169 0.566943341754
0.94641782059 0.567304222302
0.946450060168 0.567665102851
0.946482260974 0.568025983399
0.946514423077 0.568386863948
0.946546546547 0.568747744497
0.946578631453 0.569108625045
0.94601079784 0.569108625045
0.946043165468 0.569469505594
0.946075494308 0.569830386142
0.946107784431 0.570191266691
0.946140035907 0.570552147239
0.946172248804 0.570913027788
0.946204423192 0.571273908336
0.94623655914 0.571634788885
0.946268656716 0.571995669433
0.94630071599 0.572356549982
0.94633273703 0.57271743053
0.946364719905 0.573078311079
0.946396664681 0.573439191628
0.946428571429 0.573800072176
0.945865556217 0.573800072176
0.945897740785 0.574160952725
0.945929887106 0.574521833273
0.945961995249 0.574882713822
0.945994065282 0.57524359437
0.946026097272 0.575604474919
0.946058091286 0.575965355467
0.946090047393 0.576326236016
0.94612196566 0.576687116564
0.946153846154 0.577047997113
0.946185688941 0.577408877661
0.94621749409 0.57776975821
0.946249261666 0.578130638759
0.946280991736 0.578491519307
0.946312684366 0.578852399856
0.946344339623 0.579213280404
0.946375957572 0.579574160953
0.94640753828 0.579935041501
0.946439081813 0.58029592205
0.946470588235 0.580656802598
0.946502057613 0.581017683147
0.946533490012 0.581378563695
0.946564885496 0.581739444244
0.946596244131 0.582100324792
0.946627565982 0.582461205341
0.946658851114 0.58282208589
0.94669009959 0.583182966438
0.946721311475 0.583543846987
0.946752486834 0.583904727535
0.946783625731 0.584265608084
0.946814728229 0.584626488632
0.946845794393 0.584987369181
0.946876824285 0.585348249729
0.946324387398 0.585348249729
0.946355685131 0.585709130278
0.946386946387 0.586070010826
0.946418171229 0.586430891375
0.946449359721 0.586791771923
0.946480511926 0.587152652472
0.946511627907 0.587513533021
0.946542707728 0.587874413569
0.946573751452 0.588235294118
0.946604759141 0.588596174666
0.946635730858 0.588957055215
0.946666666667 0.589317935763
0.946697566628 0.589678816312
0.946149392009 0.589678816312
0.946180555556 0.59003969686
0.946211683054 0.590400577409
0.945664739884 0.590400577409
0.945696129405 0.590761457957
0.945727482679 0.591122338506
0.945758799769 0.591483219054
0.945790080738 0.591844099603
0.945821325648 0.592204980152
0.945852534562 0.5925658607
0.945883707542 0.592926741249
0.945914844649 0.593287621797
0.945945945946 0.593648502346
0.945977011494 0.594009382894
0.946008041356 0.594370263443
0.946039035591 0.594731143991
0.946069994263 0.59509202454
0.946100917431 0.595452905088
0.946131805158 0.595813785637
0.946162657503 0.596174666185
0.946193474528 0.596535546734
0.946224256293 0.596896427283
0.946255002859 0.597257307831
0.946285714286 0.59761818838
0.946316390634 0.597979068928
0.945776255708 0.597979068928
0.945807187678 0.598339949477
0.945838084379 0.598700830025
0.945868945869 0.599061710574
0.94589977221 0.599422591122
0.94593056346 0.599783471671
0.945961319681 0.600144352219
0.945992040932 0.600505232768
0.946022727273 0.600866113316
0.946053378762 0.601226993865
0.94608399546 0.601587874414
0.946114577425 0.601948754962
0.946145124717 0.602309635511
0.946175637394 0.602670516059
0.946206115515 0.603031396608
0.94623655914 0.603392277156
0.946266968326 0.603753157705
0.946297343132 0.604114038253
0.946327683616 0.604474918802
0.946357989836 0.60483579935
0.946388261851 0.605196679899
0.946418499718 0.605557560447
0.946448703495 0.605918440996
0.946478873239 0.606279321545
0.946509009009 0.606640202093
0.946539110861 0.607001082642
0.946006749156 0.607001082642
0.945474985947 0.607001082642
0.945505617978 0.60736196319
0.945536215609 0.607722843739
0.9455667789 0.608083724287
0.945597307908 0.608444604836
0.945627802691 0.608805485384
0.945658263305 0.609166365933
0.94568868981 0.609527246481
0.945719082261 0.60988812703
0.945749440716 0.610249007578
0.945779765232 0.610609888127
0.945810055866 0.610970768676
0.945840312674 0.611331649224
0.945870535714 0.611692529773
0.945900725042 0.612053410321
0.945930880713 0.61241429087
0.945961002786 0.612775171418
0.945991091314 0.613136051967
0.946021146355 0.613496932515
0.946051167964 0.613857813064
0.946081156198 0.614218693612
0.946111111111 0.614579574161
0.94614103276 0.614940454709
0.946170921199 0.615301335258
0.946200776484 0.615662215807
0.945676274945 0.615662215807
0.945152354571 0.615662215807
0.945182724252 0.616023096355
0.945213060321 0.616383976904
0.945243362832 0.616744857452
0.944720840243 0.616744857452
0.944751381215 0.617105738001
0.944781888459 0.617466618549
0.944812362031 0.617827499098
0.944842801986 0.618188379646
0.944873208379 0.618549260195
0.94435261708 0.618549260195
0.944383259912 0.618910140743
0.944413869015 0.619271021292
0.944444444444 0.61963190184
0.944474986256 0.619992782389
0.944505494505 0.620353662938
0.944535969248 0.620714543486
0.944017563117 0.620714543486
0.944048272079 0.621075424035
0.944078947368 0.621436304583
0.944109589041 0.621797185132
0.944140197152 0.62215806568
0.944170771757 0.622518946229
0.943654266958 0.622518946229
0.943138326955 0.622518946229
0.943169398907 0.622879826777
0.94320043692 0.623240707326
0.943231441048 0.623601587874
0.94271685761 0.623601587874
0.942202835333 0.623601587874
0.941689373297 0.623601587874
0.941176470588 0.623601587874
0.941208492107 0.623962468423
0.941240478781 0.624323348971
0.941272430669 0.62468422952
0.941304347826 0.625045110069
0.94133623031 0.625405990617
0.940825190011 0.625405990617
0.940857297884 0.625766871166
0.940889370933 0.626127751714
0.940921409214 0.626488632263
0.940953412784 0.626849512811
0.9409853817 0.62721039336
0.941017316017 0.627571273908
0.941049215792 0.627932154457
0.941081081081 0.628293035005
0.940572663425 0.628293035005
0.940064794816 0.628293035005
0.939557474366 0.628293035005
0.939050701187 0.628293035005
0.939083557951 0.628653915554
0.93911637931 0.629014796102
0.93914916532 0.629375676651
0.939181916039 0.6297365572
0.939214631522 0.630097437748
0.939247311828 0.630458318297
0.938742611499 0.630458318297
0.938775510204 0.630819198845
0.938808373591 0.631180079394
0.938841201717 0.631540959942
0.938873994638 0.631901840491
0.938906752412 0.632262721039
0.938939475094 0.632623601588
0.938972162741 0.632984482136
0.939004815409 0.633345362685
0.938502673797 0.633345362685
0.938535542491 0.633706243233
0.938568376068 0.634067123782
0.938601174586 0.634428004331
0.9386339381 0.634788884879
0.938666666667 0.635149765428
0.938699360341 0.635510645976
0.93873201918 0.635871526525
0.938764643237 0.636232407073
0.938797232571 0.636593287622
0.938829787234 0.63695416817
0.938862307283 0.637315048719
0.938894792774 0.637675929267
0.93892724376 0.638036809816
0.938959660297 0.638397690364
0.93899204244 0.638758570913
0.939024390244 0.639119451462
0.938526762056 0.639119451462
0.938029661017 0.639119451462
0.938062466914 0.63948033201
0.938095238095 0.639841212559
0.938127974617 0.640202093107
0.938160676533 0.640562973656
0.938193343899 0.640923854204
0.938225976769 0.641284734753
0.938258575198 0.641645615301
0.938291139241 0.64200649585
0.938323668951 0.642367376398
0.938356164384 0.642728256947
0.938388625592 0.643089137495
0.937894736842 0.643089137495
0.937927406628 0.643450018044
0.937960042061 0.643810898593
0.937992643195 0.644171779141
0.938025210084 0.64453265969
0.938057742782 0.644893540238
0.938090241343 0.645254420787
0.938122705821 0.645615301335
0.938155136268 0.645976181884
0.937663698271 0.645976181884
0.937172774869 0.645976181884
0.937205651491 0.646337062432
0.937238493724 0.646697942981
0.93727130162 0.647058823529
0.937304075235 0.647419704078
0.937336814621 0.647780584626
0.936847599165 0.647780584626
0.936880542514 0.648141465175
0.936913451512 0.648502345724
0.936946326212 0.648863226272
0.936458333333 0.648863226272
0.936491410724 0.649224106821
0.936524453694 0.649584987369
0.936557462298 0.649945867918
0.93659043659 0.650306748466
0.936623376623 0.650667629015
0.936137071651 0.650667629015
0.935651271406 0.650667629015
0.935684647303 0.651028509563
0.935717988595 0.651389390112
0.935751295337 0.65175027066
0.935784567582 0.652111151209
0.935817805383 0.652472031757
0.935851008795 0.652832912306
0.93588417787 0.653193792855
0.935917312661 0.653554673403
0.935950413223 0.653915553952
0.935983479608 0.6542764345
0.936016511868 0.654637315049
0.936049510057 0.654998195597
0.936082474227 0.655359076146
0.936115404431 0.655719956694
0.936148300721 0.656080837243
0.935666495111 0.656080837243
0.935699588477 0.656441717791
0.935732647815 0.65680259834
0.935765673176 0.657163478888
0.935798664612 0.657524359437
0.935831622177 0.657885239986
0.935864545921 0.658246120534
0.935897435897 0.658607001083
0.935930292158 0.658967881631
0.935963114754 0.65932876218
0.935995903738 0.659689642728
0.936028659161 0.660050523277
0.936061381074 0.660411403825
0.93609406953 0.660772284374
0.936126724578 0.661133164922
0.936159346272 0.661494045471
0.936191934661 0.661854926019
0.936224489796 0.662215806568
0.936257011729 0.662576687117
0.93628950051 0.662937567665
0.93632195619 0.663298448214
0.936354378819 0.663659328762
0.936386768448 0.664020209311
0.936419125127 0.664381089859
0.936451448907 0.664741970408
0.936483739837 0.665102850956
0.936515997969 0.665463731505
0.93654822335 0.665824612053
0.936580416032 0.666185492602
0.936612576065 0.66654637315
0.936644703497 0.666907253699
0.936676798379 0.667268134248
0.936708860759 0.667629014796
0.936740890688 0.667989895345
0.936772888214 0.668350775893
0.936804853387 0.668711656442
0.936331480546 0.668711656442
0.935858585859 0.668711656442
0.93589096416 0.66907253699
0.935923309788 0.669433417539
0.935955622794 0.669794298087
0.935483870968 0.669794298087
0.935516372796 0.670155178636
0.935548841893 0.670516059184
0.935581278309 0.670876939733
0.935613682093 0.671237820281
0.935143288084 0.671237820281
0.935175879397 0.67159870083
0.935208437971 0.671959581379
0.935240963855 0.672320461927
0.9352734571 0.672681342476
0.935305917753 0.673042223024
0.935338345865 0.673403103573
0.935370741483 0.673763984121
0.93490235353 0.673763984121
0.934934934935 0.67412486467
0.934967483742 0.674485745218
0.935 0.674846625767
0.935032483758 0.675207506315
0.934565434565 0.675207506315
0.934598102846 0.675568386864
0.934630738523 0.675929267412
0.934663341646 0.676290147961
0.934695912263 0.67665102851
0.934728450424 0.677011909058
0.934760956175 0.677372789607
0.934793429567 0.677733670155
0.934825870647 0.678094550704
0.934858279463 0.678455431252
0.934890656064 0.678816311801
0.934426229508 0.678816311801
0.934458788481 0.679177192349
0.934491315136 0.679538072898
0.934523809524 0.679898953446
0.934556271691 0.680259833995
0.934588701685 0.680620714543
0.934621099554 0.680981595092
0.934158415842 0.680981595092
0.934190994557 0.681342475641
0.934223541048 0.681703356189
0.934256055363 0.682064236738
0.934288537549 0.682425117286
0.934320987654 0.682785997835
0.934353405726 0.683146878383
0.934385791811 0.683507758932
0.934418145957 0.68386863948
0.934450468211 0.684229520029
0.934482758621 0.684590400577
0.934515017233 0.684951281126
0.934547244094 0.685312161674
0.934579439252 0.685673042223
0.934611602753 0.686033922772
0.934643734644 0.68639480332
0.934675834971 0.686755683869
0.93470790378 0.687116564417
0.934739941119 0.687477444966
0.934771947033 0.687838325514
0.934803921569 0.688199206063
0.934835864772 0.688560086611
0.93486777669 0.68892096716
0.934899657367 0.689281847708
0.934931506849 0.689642728257
0.934963325183 0.690003608805
0.934506353861 0.690003608805
0.934538348803 0.690364489354
0.9345703125 0.690725369903
0.934602244998 0.691086250451
0.934634146341 0.691447131
0.934666016577 0.691808011548
0.93469785575 0.692168892097
0.934729663906 0.692529772645
0.934761441091 0.692890653194
0.934793187348 0.693251533742
0.934824902724 0.693612414291
0.934856587263 0.693973294839
0.934888241011 0.694334175388
0.934919864012 0.694695055936
0.934466019417 0.694695055936
0.934497816594 0.695055936485
0.934529582929 0.695416817034
0.934561318468 0.695777697582
0.934593023256 0.696138578131
0.934624697337 0.696499458679
0.934656340755 0.696860339228
0.934687953556 0.697221219776
0.934235976789 0.697221219776
0.934267762204 0.697582100325
0.934299516908 0.697942980873
0.934331240946 0.698303861422
0.934362934363 0.69866474197
0.934394597202 0.699025622519
0.934426229508 0.699386503067
0.934457831325 0.699747383616
0.934489402697 0.700108264165
0.934520943669 0.700469144713
0.934552454283 0.700830025262
0.934583934584 0.70119090581
0.934615384615 0.701551786359
0.934646804421 0.701912666907
0.934678194044 0.702273547456
0.934709553529 0.702634428004
0.934740882917 0.702995308553
0.934772182254 0.703356189101
0.934803451582 0.70371706965
0.934834690944 0.704077950198
0.934865900383 0.704438830747
0.934897079943 0.704799711296
0.934928229665 0.705160591844
0.934959349593 0.705521472393
0.934990439771 0.705882352941
0.935021500239 0.70624323349
0.935052531041 0.706604114038
0.93508353222 0.706964994587
0.93463740458 0.706964994587
0.934668574154 0.707325875135
0.934699714013 0.707686755684
0.934730824202 0.708047636232
0.934761904762 0.708408516781
0.934792955735 0.708769397329
0.934823977165 0.709130277878
0.934854969092 0.709491158427
0.934410646388 0.709491158427
0.934441805226 0.709852038975
0.934472934473 0.710212919524
0.934504034172 0.710573800072
0.934535104364 0.710934680621
0.934566145092 0.711295561169
0.934597156398 0.711656441718
0.934628138323 0.712017322266
0.934659090909 0.712378202815
0.934216753431 0.712378202815
0.934247871334 0.712739083363
0.934278959811 0.713099963912
0.934310018904 0.71346084446
0.934341048654 0.713821725009
0.934372049103 0.714182605558
0.934403020293 0.714543486106
0.934433962264 0.714904366655
0.93399339934 0.714904366655
0.934024505184 0.715265247203
0.934055581724 0.715626127752
0.934086629002 0.7159870083
0.934117647059 0.716347888849
0.934148635936 0.716708769397
0.933709449929 0.716708769397
0.933270676692 0.716708769397
0.933302019728 0.717069649946
0.933333333333 0.717430530494
0.93336461755 0.717791411043
0.93339587242 0.718152291591
0.933427097984 0.71851317214
0.933458294283 0.718874052689
0.933489461358 0.719234933237
0.933520599251 0.719595813786
0.933551708002 0.719956694334
0.933582787652 0.720317574883
0.933613838242 0.720678455431
0.933644859813 0.72103933598
0.933208780943 0.72103933598
0.932773109244 0.72103933598
0.932804479701 0.721400216528
0.932369402985 0.721400216528
0.932400932401 0.721761097077
0.932432432432 0.722121977625
0.932463903121 0.722482858174
0.932495344507 0.722843738722
0.932526756631 0.723204619271
0.932558139535 0.72356549982
0.932589493259 0.723926380368
0.932620817844 0.724287260917
0.93265211333 0.724648141465
0.932219127205 0.724648141465
0.932250580046 0.725009022014
0.932282003711 0.725369902562
0.931849791377 0.725369902562
0.931417979611 0.725369902562
0.931449745252 0.725730783111
0.931481481481 0.726091663659
0.931513188339 0.726452544208
0.931544865865 0.726813424756
0.93111419325 0.726813424756
0.931146025878 0.727174305305
0.931177829099 0.727535185853
0.931209602955 0.727896066402
0.931241347485 0.728256946951
0.931273062731 0.728617827499
0.931304748732 0.728978708048
0.93133640553 0.729339588596
0.931368033164 0.729700469145
0.931399631676 0.730061349693
0.931431201104 0.730422230242
0.93100275989 0.730422230242
0.930574712644 0.730422230242
0.930606617647 0.73078311079
0.930638493339 0.731143991339
0.930670339761 0.731504871887
0.930702156953 0.731865752436
0.930733944954 0.732226632984
0.930765703806 0.732587513533
0.930797433547 0.732948394082
0.930829134219 0.73330927463
0.930860805861 0.733670155179
0.930892448513 0.734031035727
0.930924062214 0.734391916276
0.930955647005 0.734752796824
0.930987202925 0.735113677373
0.930561900411 0.735113677373
0.930593607306 0.735474557921
0.930625285258 0.73583543847
0.930656934307 0.736196319018
0.930688554492 0.736557199567
0.930720145852 0.736918080115
0.930751708428 0.737278960664
0.930783242259 0.737639841213
0.930814747383 0.738000721761
0.93084622384 0.73836160231
0.930877671669 0.738722482858
0.930454545455 0.738722482858
0.930031803726 0.738722482858
0.930063578565 0.739083363407
0.930095324557 0.739444243955
0.930127041742 0.739805124504
0.930158730159 0.740166005052
0.930190389846 0.740526885601
0.930222020843 0.740887766149
0.930253623188 0.741248646698
0.930285196922 0.741609527246
0.930316742081 0.741970407795
0.930348258706 0.742331288344
0.930379746835 0.742692168892
0.929959331225 0.742692168892
0.929990966576 0.743053049441
0.929571106095 0.743053049441
0.929151624549 0.743053049441
0.928732521425 0.743053049441
0.92876465284 0.743413929989
0.928346101848 0.743413929989
0.927927927928 0.743413929989
0.927960378208 0.743774810538
0.92799279928 0.744135691086
0.928025191183 0.744496571635
0.927607913669 0.744496571635
0.927640449438 0.744857452183
0.927672955975 0.745218332732
0.927256398743 0.745218332732
0.927289048474 0.74557921328
0.92732166891 0.745940093829
0.926905829596 0.745940093829
0.926938592559 0.746300974377
0.926523297491 0.746300974377
0.926556202418 0.746661854926
0.926589077887 0.747022735475
0.926174496644 0.747022735475
0.926207513417 0.747383616023
0.925793473402 0.747383616023
0.92582663092 0.747744496572
0.925413130862 0.747744496572
0.925446428571 0.74810537712
0.925479696564 0.748466257669
0.92506690455 0.748466257669
0.925100312082 0.748827138217
0.92513368984 0.749188018766
0.925167037862 0.749548899314
0.925200356189 0.749909779863
0.92523364486 0.750270660411
0.925266903915 0.75063154096
0.925300133393 0.750992421508
0.925333333333 0.751353302057
0.925366503776 0.751714182606
0.92539964476 0.752075063154
0.924988903684 0.752075063154
0.924578527063 0.752075063154
0.924611973392 0.752435943703
0.924645390071 0.752796824251
0.924678777138 0.7531577048
0.924712134632 0.753518585348
0.924302788845 0.753518585348
0.924336283186 0.753879465897
0.924369747899 0.754240346445
0.923961096375 0.754240346445
0.923994697304 0.754601226994
0.923586572438 0.754601226994
0.923620309051 0.754962107542
0.923654015887 0.755322988091
0.923687692986 0.755683868639
0.923721340388 0.756044749188
0.923314235346 0.756044749188
0.922907488987 0.756044749188
0.922941435491 0.756405629737
0.922975352113 0.756766510285
0.923009238891 0.757127390834
0.922603342128 0.757127390834
0.922637362637 0.757488271382
0.922671353251 0.757849151931
0.92270531401 0.758210032479
0.922300263389 0.758210032479
0.922334357174 0.758570913028
0.921929824561 0.758570913028
0.921964050855 0.758931793576
0.921560035057 0.758931793576
0.921156373193 0.758931793576
0.92119089317 0.759292674125
0.921225382932 0.759653554673
0.92125984252 0.760014435222
0.921294271972 0.76037531577
0.921328671329 0.760736196319
0.921363040629 0.761097076868
0.92096069869 0.761097076868
0.920558707988 0.761097076868
0.920593368237 0.761457957416
0.920627998256 0.761818837965
0.920662598082 0.762179718513
0.920261437908 0.762179718513
0.919860627178 0.762179718513
0.91989551589 0.762540599062
0.919930374238 0.76290147961
0.919965202262 0.763262360159
0.92 0.763623240707
0.920034767492 0.763984121256
0.919635099913 0.763984121256
0.919235779418 0.763984121256
0.919270833333 0.764345001804
0.919305856833 0.764705882353
0.919340849957 0.765066762901
0.918942349371 0.765066762901
0.918977469671 0.76542764345
0.918579471633 0.76542764345
0.918614718615 0.765788523999
0.918649935093 0.766149404547
0.918685121107 0.766510285096
0.918720276697 0.766871165644
0.918755401901 0.767232046193
0.91879049676 0.767592926741
0.918825561313 0.76795380729
0.918860595598 0.768314687838
0.918895599655 0.768675568387
0.918930573523 0.769036448935
0.918965517241 0.769397329484
0.918569582077 0.769397329484
0.918604651163 0.769758210032
0.918639690056 0.770119090581
0.918244406196 0.770119090581
0.918279569892 0.77047997113
0.918314703353 0.770840851678
0.917920068758 0.770840851678
0.917525773196 0.770840851678
0.91713181623 0.770840851678
0.916738197425 0.770840851678
0.916773916774 0.771201732227
0.916380789022 0.771201732227
0.916416630947 0.771562612775
0.916452442159 0.771923493324
0.916059957173 0.771923493324
0.916095890411 0.772284373872
0.915703893881 0.772284373872
0.915739948674 0.772645254421
0.915348439504 0.772645254421
0.914957264957 0.772645254421
0.914993592482 0.773006134969
0.914602903501 0.773006134969
0.914212548015 0.773006134969
0.914249146758 0.773367015518
0.914285714286 0.773727896066
0.914322250639 0.774088776615
0.914358755859 0.774449657163
0.914395229983 0.774810537712
0.914431673052 0.775171418261
0.914468085106 0.775532298809
0.91407911527 0.775532298809
0.914115646259 0.775893179358
0.914152146196 0.776254059906
0.914188615123 0.776614940455
0.913800424628 0.776614940455
0.913837011885 0.776975821003
0.913873568095 0.777336701552
0.913486005089 0.777336701552
0.913098770666 0.777336701552
0.91313559322 0.7776975821
0.912748835239 0.7776975821
0.912785774767 0.778058462649
0.912399492171 0.778058462649
0.912013536379 0.778058462649
0.911627906977 0.778058462649
0.911665257819 0.778419343197
0.911702577102 0.778780223746
0.911739864865 0.779141104294
0.911777121148 0.779501984843
0.911814345992 0.779862865392
0.911851539435 0.78022374594
0.911888701518 0.780584626489
0.91192583228 0.780945507037
0.911541701769 0.780945507037
0.911578947368 0.781306387586
0.911195286195 0.781306387586
0.910811947833 0.781306387586
0.910849453322 0.781667268134
0.910466582598 0.781667268134
0.910504201681 0.782028148683
0.910121797564 0.782028148683
0.909739714526 0.782028148683
0.909777591272 0.782389029231
0.909395973154 0.782389029231
0.909433962264 0.78274990978
0.909052808047 0.78274990978
0.908671973188 0.78274990978
0.908291457286 0.78274990978
0.908329845123 0.783110790328
0.907949790795 0.783110790328
0.907988289419 0.783471670877
0.907608695652 0.783471670877
0.907229419139 0.783471670877
0.907268170426 0.783832551425
0.907306889353 0.784193431974
0.90734557596 0.784554312523
0.906967042136 0.784554312523
0.907005838198 0.784915193071
0.907044601917 0.78527607362
0.907083333333 0.785636954168
0.906705539359 0.785636954168
0.906744379684 0.785997834717
0.906367041199 0.785997834717
0.906405990017 0.786358715265
0.906444906445 0.786719595814
0.906483790524 0.787080476362
0.906522642293 0.787441356911
0.906561461794 0.787802237459
0.906185139062 0.787802237459
0.90622406639 0.788163118008
0.905848195769 0.788163118008
0.905472636816 0.788163118008
0.905097389142 0.788163118008
0.905136702568 0.788523998556
0.904761904762 0.788523998556
0.904387417219 0.788523998556
0.90442697559 0.788884879105
0.904052936311 0.788884879105
0.904092600248 0.789245759654
0.903719008264 0.789245759654
0.903758777365 0.789606640202
0.903385631709 0.789606640202
0.903012794057 0.789606640202
0.902640264026 0.789606640202
0.902268041237 0.789606640202
0.902308326463 0.789967520751
0.901936547178 0.789967520751
0.90197693575 0.790328401299
0.901605599012 0.790328401299
0.901646090535 0.790689281848
0.901275195393 0.790689281848
0.901315789474 0.791050162396
0.901356350185 0.791411042945
0.901396877568 0.791771923493
0.901437371663 0.792132804042
0.901477832512 0.79249368459
0.901107919573 0.79249368459
0.90073831009 0.79249368459
0.90077900779 0.792854565139
0.900409836066 0.792854565139
0.900040966817 0.792854565139
0.900081900082 0.793215445687
0.899713467049 0.793215445687
0.899345335516 0.793215445687
0.899386503067 0.793576326236
0.899427636958 0.793937206785
0.899468737229 0.794298087333
0.899509803922 0.794658967882
0.899142507146 0.794658967882
0.899183673469 0.79501984843
0.899224806202 0.795380728979
0.898858075041 0.795380728979
0.898491642886 0.795380728979
0.898533007335 0.795741609527
0.89816700611 0.795741609527
0.897801302932 0.795741609527
0.897435897436 0.795741609527
0.89707078926 0.795741609527
0.897112647418 0.796102490076
0.897154471545 0.796463370624
0.896789922796 0.796463370624
0.896425670187 0.796463370624
0.89646772229 0.796824251173
0.896103896104 0.796824251173
0.896146044625 0.797185131721
0.896188158962 0.79754601227
0.896230239157 0.797906892818
0.895867098865 0.797906892818
0.89590927501 0.798267773367
0.895546558704 0.798267773367
0.895588830433 0.798628653916
0.895226537217 0.798628653916
0.894864537 0.798628653916
0.894907033145 0.798989534464
0.894545454545 0.798989534464
0.894184168013 0.798989534464
0.894226887364 0.799350415013
0.894269572236 0.799711295561
0.893908834207 0.799711295561
0.893548387097 0.799711295561
0.893188230552 0.799711295561
0.892828364222 0.799711295561
0.892468787757 0.799711295561
0.892109500805 0.799711295561
0.892152917505 0.80007217611
0.891794046661 0.80007217611
0.891435464415 0.80007217611
0.891077170418 0.80007217611
0.891120932101 0.800433056658
0.890763052209 0.800433056658


==> figures/pr_raw_data/Luo/att/bag_att_mix_TM.txt <==
1.0 0.000360880548538
1.0 0.000721761097077
0.666666666667 0.000721761097077
0.75 0.00108264164562
0.8 0.00144352219415
0.833333333333 0.00180440274269
0.857142857143 0.00216528329123
0.875 0.00252616383977
0.888888888889 0.00288704438831
0.9 0.00324792493685
0.909090909091 0.00360880548538
0.916666666667 0.00396968603392
0.923076923077 0.00433056658246
0.928571428571 0.004691447131
0.933333333333 0.00505232767954
0.9375 0.00541320822808
0.941176470588 0.00577408877661
0.944444444444 0.00613496932515
0.947368421053 0.00649584987369
0.95 0.00685673042223
0.952380952381 0.00721761097077
0.954545454545 0.00757849151931
0.95652173913 0.00793937206785
0.958333333333 0.00830025261638
0.96 0.00866113316492
0.961538461538 0.00902201371346
0.962962962963 0.009382894262
0.964285714286 0.00974377481054
0.965517241379 0.0101046553591
0.966666666667 0.0104655359076
0.967741935484 0.0108264164562
0.96875 0.0111872970047
0.969696969697 0.0115481775532
0.970588235294 0.0119090581018
0.971428571429 0.0122699386503
0.972222222222 0.0126308191988
0.972972972973 0.0129916997474
0.973684210526 0.0133525802959
0.974358974359 0.0137134608445
0.95 0.0137134608445
0.951219512195 0.014074341393
0.952380952381 0.0144352219415
0.953488372093 0.0147961024901
0.954545454545 0.0151569830386
0.955555555556 0.0155178635872
0.95652173913 0.0158787441357
0.936170212766 0.0158787441357
0.9375 0.0162396246842
0.938775510204 0.0166005052328
0.94 0.0169613857813
0.941176470588 0.0173222663298
0.942307692308 0.0176831468784
0.943396226415 0.0180440274269
0.944444444444 0.0184049079755
0.945454545455 0.018765788524
0.946428571429 0.0191266690725
0.947368421053 0.0194875496211
0.948275862069 0.0198484301696
0.949152542373 0.0202093107182
0.95 0.0205701912667
0.950819672131 0.0209310718152
0.951612903226 0.0212919523638
0.952380952381 0.0216528329123
0.953125 0.0220137134608
0.953846153846 0.0223745940094
0.954545454545 0.0227354745579
0.955223880597 0.0230963551065
0.955882352941 0.023457235655
0.95652173913 0.0238181162035
0.957142857143 0.0241789967521
0.957746478873 0.0245398773006
0.958333333333 0.0249007578492
0.958904109589 0.0252616383977
0.959459459459 0.0256225189462
0.96 0.0259833994948
0.960526315789 0.0263442800433
0.961038961039 0.0267051605918
0.961538461538 0.0270660411404
0.962025316456 0.0274269216889
0.9625 0.0277878022375
0.962962962963 0.028148682786
0.963414634146 0.0285095633345
0.963855421687 0.0288704438831
0.964285714286 0.0292313244316
0.964705882353 0.0295922049802
0.96511627907 0.0299530855287
0.965517241379 0.0303139660772
0.954545454545 0.0303139660772
0.955056179775 0.0306748466258
0.955555555556 0.0310357271743
0.956043956044 0.0313966077228
0.945652173913 0.0313966077228
0.94623655914 0.0317574882714
0.946808510638 0.0321183688199
0.947368421053 0.0324792493685
0.947916666667 0.032840129917
0.948453608247 0.0332010104655
0.948979591837 0.0335618910141
0.949494949495 0.0339227715626
0.95 0.0342836521112
0.950495049505 0.0346445326597
0.950980392157 0.0350054132082
0.95145631068 0.0353662937568
0.951923076923 0.0357271743053
0.952380952381 0.0360880548538
0.952830188679 0.0364489354024
0.953271028037 0.0368098159509
0.953703703704 0.0371706964995
0.954128440367 0.037531577048
0.954545454545 0.0378924575965
0.954954954955 0.0382533381451
0.955357142857 0.0386142186936
0.955752212389 0.0389750992422
0.956140350877 0.0393359797907
0.95652173913 0.0396968603392
0.956896551724 0.0400577408878
0.957264957265 0.0404186214363
0.957627118644 0.0407795019848
0.957983193277 0.0411403825334
0.958333333333 0.0415012630819
0.95867768595 0.0418621436305
0.959016393443 0.042223024179
0.959349593496 0.0425839047275
0.959677419355 0.0429447852761
0.96 0.0433056658246
0.960317460317 0.0436665463732
0.96062992126 0.0440274269217
0.9609375 0.0443883074702
0.961240310078 0.0447491880188
0.961538461538 0.0451100685673
0.961832061069 0.0454709491158
0.962121212121 0.0458318296644
0.962406015038 0.0461927102129
0.962686567164 0.0465535907615
0.962962962963 0.04691447131
0.963235294118 0.0472753518585
0.963503649635 0.0476362324071
0.963768115942 0.0479971129556
0.964028776978 0.0483579935042
0.964285714286 0.0487188740527
0.964539007092 0.0490797546012
0.964788732394 0.0494406351498
0.965034965035 0.0498015156983
0.965277777778 0.0501623962468
0.965517241379 0.0505232767954
0.965753424658 0.0508841573439
0.965986394558 0.0512450378925
0.966216216216 0.051605918441
0.96644295302 0.0519667989895
0.966666666667 0.0523276795381
0.966887417219 0.0526885600866
0.967105263158 0.0530494406351
0.967320261438 0.0534103211837
0.967532467532 0.0537712017322
0.967741935484 0.0541320822808
0.967948717949 0.0544929628293
0.968152866242 0.0548538433778
0.96835443038 0.0552147239264
0.968553459119 0.0555756044749
0.96875 0.0559364850235
0.968944099379 0.056297365572
0.969135802469 0.0566582461205
0.969325153374 0.0570191266691
0.969512195122 0.0573800072176
0.969696969697 0.0577408877661
0.969879518072 0.0581017683147
0.97005988024 0.0584626488632
0.970238095238 0.0588235294118
0.970414201183 0.0591844099603
0.970588235294 0.0595452905088
0.970760233918 0.0599061710574
0.970930232558 0.0602670516059
0.971098265896 0.0606279321545
0.971264367816 0.060988812703
0.971428571429 0.0613496932515
0.971590909091 0.0617105738001
0.971751412429 0.0620714543486
0.97191011236 0.0624323348971
0.972067039106 0.0627932154457
0.972222222222 0.0631540959942
0.966850828729 0.0631540959942
0.967032967033 0.0635149765428
0.967213114754 0.0638758570913
0.967391304348 0.0642367376398
0.967567567568 0.0645976181884
0.967741935484 0.0649584987369
0.967914438503 0.0653193792855
0.968085106383 0.065680259834
0.968253968254 0.0660411403825
0.968421052632 0.0664020209311
0.968586387435 0.0667629014796
0.96875 0.0671237820281
0.968911917098 0.0674846625767
0.969072164948 0.0678455431252
0.969230769231 0.0682064236738
0.969387755102 0.0685673042223
0.969543147208 0.0689281847708
0.969696969697 0.0692890653194
0.969849246231 0.0696499458679
0.97 0.0700108264165
0.970149253731 0.070371706965
0.970297029703 0.0707325875135
0.970443349754 0.0710934680621
0.970588235294 0.0714543486106
0.970731707317 0.0718152291591
0.970873786408 0.0721761097077
0.971014492754 0.0725369902562
0.971153846154 0.0728978708048
0.971291866029 0.0732587513533
0.971428571429 0.0736196319018
0.971563981043 0.0739805124504
0.971698113208 0.0743413929989
0.971830985915 0.0747022735475
0.971962616822 0.075063154096
0.972093023256 0.0754240346445
0.972222222222 0.0757849151931
0.972350230415 0.0761457957416
0.97247706422 0.0765066762901
0.972602739726 0.0768675568387
0.972727272727 0.0772284373872
0.972850678733 0.0775893179358
0.972972972973 0.0779501984843
0.973094170404 0.0783110790328
0.973214285714 0.0786719595814
0.973333333333 0.0790328401299
0.973451327434 0.0793937206785
0.969162995595 0.0793937206785
0.969298245614 0.079754601227
0.96943231441 0.0801154817755
0.969565217391 0.0804763623241
0.969696969697 0.0808372428726
0.969827586207 0.0811981234211
0.969957081545 0.0815590039697
0.970085470085 0.0819198845182
0.970212765957 0.0822807650668
0.966101694915 0.0822807650668
0.966244725738 0.0826416456153
0.966386554622 0.0830025261638
0.966527196653 0.0833634067124
0.966666666667 0.0837242872609
0.966804979253 0.0840851678095
0.96694214876 0.084446048358
0.9670781893 0.0848069289065
0.963114754098 0.0848069289065
0.963265306122 0.0851678094551
0.963414634146 0.0855286900036
0.963562753036 0.0858895705521
0.963709677419 0.0862504511007
0.963855421687 0.0866113316492
0.964 0.0869722121978
0.964143426295 0.0873330927463
0.964285714286 0.0876939732948
0.96442687747 0.0880548538434
0.964566929134 0.0884157343919
0.964705882353 0.0887766149405
0.96484375 0.089137495489
0.964980544747 0.0894983760375
0.961240310078 0.0894983760375
0.96138996139 0.0898592565861
0.961538461538 0.0902201371346
0.961685823755 0.0905810176831
0.961832061069 0.0909418982317
0.961977186312 0.0913027787802
0.962121212121 0.0916636593288
0.962264150943 0.0920245398773
0.962406015038 0.0923854204258
0.962546816479 0.0927463009744
0.962686567164 0.0931071815229
0.96282527881 0.0934680620715
0.962962962963 0.09382894262
0.963099630996 0.0941898231685
0.963235294118 0.0945507037171
0.96336996337 0.0949115842656
0.963503649635 0.0952724648141
0.963636363636 0.0956333453627
0.963768115942 0.0959942259112
0.963898916968 0.0963551064598
0.964028776978 0.0967159870083
0.964157706093 0.0970768675568
0.964285714286 0.0974377481054
0.964412811388 0.0977986286539
0.964539007092 0.0981595092025
0.964664310954 0.098520389751
0.964788732394 0.0988812702995
0.964912280702 0.0992421508481
0.965034965035 0.0996030313966
0.965156794425 0.0999639119451
0.965277777778 0.100324792494
0.965397923875 0.100685673042
0.965517241379 0.101046553591
0.965635738832 0.101407434139
0.965753424658 0.101768314688
0.965870307167 0.102129195236
0.965986394558 0.102490075785
0.966101694915 0.102850956333
0.966216216216 0.103211836882
0.96632996633 0.103572717431
0.96644295302 0.103933597979
0.966555183946 0.104294478528
0.966666666667 0.104655359076
0.966777408638 0.105016239625
0.966887417219 0.105377120173
0.96699669967 0.105738000722
0.967105263158 0.10609888127
0.967213114754 0.106459761819
0.967320261438 0.106820642367
0.967426710098 0.107181522916
0.967532467532 0.107542403464
0.967637540453 0.107903284013
0.967741935484 0.108264164562
0.967845659164 0.10862504511
0.964743589744 0.10862504511
0.964856230032 0.108985925659
0.964968152866 0.109346806207
0.965079365079 0.109707686756
0.965189873418 0.110068567304
0.965299684543 0.110429447853
0.965408805031 0.110790328401
0.965517241379 0.11115120895
0.965625 0.111512089498
0.965732087227 0.111872970047
0.965838509317 0.112233850595
0.965944272446 0.112594731144
0.966049382716 0.112955611693
0.966153846154 0.113316492241
0.966257668712 0.11367737279
0.966360856269 0.114038253338
0.966463414634 0.114399133887
0.966565349544 0.114760014435
0.966666666667 0.115120894984
0.966767371601 0.115481775532
0.96686746988 0.115842656081
0.966966966967 0.116203536629
0.967065868263 0.116564417178
0.967164179104 0.116925297726
0.967261904762 0.117286178275
0.967359050445 0.117647058824
0.967455621302 0.118007939372
0.967551622419 0.118368819921
0.967647058824 0.118729700469
0.964809384164 0.118729700469
0.961988304094 0.118729700469
0.962099125364 0.119090581018
0.962209302326 0.119451461566
0.96231884058 0.119812342115
0.962427745665 0.120173222663
0.962536023055 0.120534103212
0.962643678161 0.12089498376
0.962750716332 0.121255864309
0.962857142857 0.121616744857
0.962962962963 0.121977625406
0.963068181818 0.122338505955
0.963172804533 0.122699386503
0.963276836158 0.123060267052
0.96338028169 0.1234211476
0.963483146067 0.123782028149
0.963585434174 0.124142908697
0.963687150838 0.124503789246
0.963788300836 0.124864669794
0.963888888889 0.125225550343
0.963988919668 0.125586430891
0.96408839779 0.12594731144
0.964187327824 0.126308191988
0.964285714286 0.126669072537
0.964383561644 0.127029953086
0.964480874317 0.127390833634
0.964577656676 0.127751714183
0.964673913043 0.128112594731
0.964769647696 0.12847347528
0.964864864865 0.128834355828
0.964959568733 0.129195236377
0.965053763441 0.129556116925
0.965147453083 0.129916997474
0.965240641711 0.130277878022
0.965333333333 0.130638758571
0.965425531915 0.130999639119
0.965517241379 0.131360519668
0.965608465608 0.131721400217
0.965699208443 0.132082280765
0.965789473684 0.132443161314
0.965879265092 0.132804041862
0.965968586387 0.133164922411
0.966057441253 0.133525802959
0.966145833333 0.133886683508
0.966233766234 0.134247564056
0.966321243523 0.134608444605
0.966408268734 0.134969325153
0.966494845361 0.135330205702
0.964010282776 0.135330205702
0.964102564103 0.13569108625
0.964194373402 0.136051966799
0.964285714286 0.136412847348
0.964376590331 0.136773727896
0.96192893401 0.136773727896
0.962025316456 0.137134608445
0.962121212121 0.137495488993
0.962216624685 0.137856369542
0.962311557789 0.13821725009
0.962406015038 0.138578130639
0.9625 0.138939011187
0.962593516209 0.139299891736
0.962686567164 0.139660772284
0.962779156328 0.140021652833
0.962871287129 0.140382533381
0.962962962963 0.14074341393
0.963054187192 0.141104294479
0.963144963145 0.141465175027
0.963235294118 0.141826055576
0.963325183374 0.142186936124
0.963414634146 0.142547816673
0.963503649635 0.142908697221
0.96359223301 0.14326957777
0.963680387409 0.143630458318
0.963768115942 0.143991338867
0.963855421687 0.144352219415
0.963942307692 0.144713099964
0.964028776978 0.145073980512
0.964114832536 0.145434861061
0.964200477327 0.14579574161
0.964285714286 0.146156622158
0.964370546318 0.146517502707
0.964454976303 0.146878383255
0.964539007092 0.147239263804
0.964622641509 0.147600144352
0.964705882353 0.147961024901
0.964788732394 0.148321905449
0.964871194379 0.148682785998
0.964953271028 0.149043666546
0.965034965035 0.149404547095
0.96511627907 0.149765427643
0.965197215777 0.150126308192
0.965277777778 0.150487188741
0.965357967667 0.150848069289
0.965437788018 0.151208949838
0.965517241379 0.151569830386
0.965596330275 0.151930710935
0.965675057208 0.152291591483
0.965753424658 0.152652472032
0.96583143508 0.15301335258
0.965909090909 0.153374233129
0.965986394558 0.153735113677
0.966063348416 0.154095994226
0.966139954853 0.154456874774
0.966216216216 0.154817755323
0.966292134831 0.155178635872
0.966367713004 0.15553951642
0.96644295302 0.155900396969
0.966517857143 0.156261277517
0.966592427617 0.156622158066
0.966666666667 0.156983038614
0.966740576497 0.157343919163
0.966814159292 0.157704799711
0.966887417219 0.15806568026
0.966960352423 0.158426560808
0.967032967033 0.158787441357
0.967105263158 0.159148321905
0.967177242888 0.159509202454
0.967248908297 0.159870083003
0.967320261438 0.160230963551
0.967391304348 0.1605918441
0.967462039046 0.160952724648
0.967532467532 0.161313605197
0.967602591793 0.161674485745
0.967672413793 0.162035366294
0.967741935484 0.162396246842
0.967811158798 0.162757127391
0.967880085653 0.163118007939
0.967948717949 0.163478888488
0.968017057569 0.163839769036
0.968085106383 0.164200649585
0.968152866242 0.164561530134
0.968220338983 0.164922410682
0.968287526427 0.165283291231
0.96835443038 0.165644171779
0.968421052632 0.166005052328
0.968487394958 0.166365932876
0.968553459119 0.166726813425
0.968619246862 0.167087693973
0.968684759916 0.167448574522
0.96875 0.16780945507
0.968814968815 0.168170335619
0.96887966805 0.168531216167
0.968944099379 0.168892096716
0.969008264463 0.169252977265
0.969072164948 0.169613857813
0.9670781893 0.169613857813
0.967145790554 0.169974738362
0.967213114754 0.17033561891
0.967280163599 0.170696499459
0.967346938776 0.171057380007
0.967413441955 0.171418260556
0.967479674797 0.171779141104
0.967545638945 0.172140021653
0.967611336032 0.172500902201
0.967676767677 0.17286178275
0.967741935484 0.173222663298
0.965794768612 0.173222663298
0.965863453815 0.173583543847
0.965931863727 0.173944424396
0.966 0.174305304944
0.966067864271 0.174666185493
0.966135458167 0.175027066041
0.9662027833 0.17538794659
0.96626984127 0.175748827138
0.966336633663 0.176109707687
0.966403162055 0.176470588235
0.966469428008 0.176831468784
0.966535433071 0.177192349332
0.966601178782 0.177553229881
0.966666666667 0.177914110429
0.966731898239 0.178274990978
0.966796875 0.178635871527
0.966861598441 0.178996752075
0.966926070039 0.179357632624
0.966990291262 0.179718513172
0.967054263566 0.180079393721
0.967117988395 0.180440274269
0.967181467181 0.180801154818
0.967244701349 0.181162035366
0.967307692308 0.181522915915
0.967370441459 0.181883796463
0.967432950192 0.182244677012
0.967495219885 0.18260555756
0.967557251908 0.182966438109
0.967619047619 0.183327318658
0.967680608365 0.183688199206
0.965844402277 0.183688199206
0.965909090909 0.184049079755
0.965973534972 0.184409960303
0.966037735849 0.184770840852
0.966101694915 0.1851317214
0.966165413534 0.185492601949
0.966228893058 0.185853482497
0.966292134831 0.186214363046
0.966355140187 0.186575243594
0.966417910448 0.186936124143
0.966480446927 0.187297004691
0.966542750929 0.18765788524
0.966604823748 0.188018765789
0.966666666667 0.188379646337
0.966728280961 0.188740526886
0.966789667897 0.189101407434
0.965009208103 0.189101407434
0.965073529412 0.189462287983
0.965137614679 0.189823168531
0.965201465201 0.19018404908
0.965265082267 0.190544929628
0.965328467153 0.190905810177
0.965391621129 0.191266690725
0.965454545455 0.191627571274
0.965517241379 0.191988451822
0.965579710145 0.192349332371
0.965641952984 0.19271021292
0.965703971119 0.193071093468
0.965765765766 0.193431974017
0.965827338129 0.193792854565
0.965888689408 0.194153735114
0.965949820789 0.194514615662
0.966010733453 0.194875496211
0.964285714286 0.194875496211
0.964349376114 0.195236376759
0.964412811388 0.195597257308
0.964476021314 0.195958137856
0.964539007092 0.196319018405
0.964601769912 0.196679898953
0.964664310954 0.197040779502
0.964726631393 0.197401660051
0.964788732394 0.197762540599
0.964850615114 0.198123421148
0.964912280702 0.198484301696
0.964973730298 0.198845182245
0.965034965035 0.199206062793
0.965095986038 0.199566943342
0.965156794425 0.19992782389
0.965217391304 0.200288704439
0.965277777778 0.200649584987
0.965337954939 0.201010465536
0.965397923875 0.201371346084
0.965457685665 0.201732226633
0.965517241379 0.202093107182
0.965576592083 0.20245398773
0.965635738832 0.202814868279
0.965694682676 0.203175748827
0.965753424658 0.203536629376
0.965811965812 0.203897509924
0.964163822526 0.203897509924
0.964224872232 0.204258390473
0.964285714286 0.204619271021
0.964346349745 0.20498015157
0.964406779661 0.205341032118
0.964467005076 0.205701912667
0.964527027027 0.206062793215
0.964586846543 0.206423673764
0.962962962963 0.206423673764
0.963025210084 0.206784554313
0.963087248322 0.207145434861
0.963149078727 0.20750631541
0.963210702341 0.207867195958
0.9632721202 0.208228076507
0.961666666667 0.208228076507
0.961730449251 0.208588957055
0.961794019934 0.208949837604
0.961857379768 0.209310718152
0.961920529801 0.209671598701
0.961983471074 0.210032479249
0.96204620462 0.210393359798
0.962108731466 0.210754240346
0.962171052632 0.211115120895
0.96223316913 0.211476001444
0.962295081967 0.211836881992
0.962356792144 0.212197762541
0.962418300654 0.212558643089
0.960848287113 0.212558643089
0.960912052117 0.212919523638
0.960975609756 0.213280404186
0.961038961039 0.213641284735
0.961102106969 0.214002165283
0.961165048544 0.214363045832
0.961227786753 0.21472392638
0.961290322581 0.215084806929
0.961352657005 0.215445687477
0.961414790997 0.215806568026
0.959871589085 0.215806568026
0.959935897436 0.216167448575
0.96 0.216528329123
0.960063897764 0.216889209672
0.960127591707 0.21725009022
0.960191082803 0.217610970769
0.960254372019 0.217971851317
0.960317460317 0.218332731866
0.960380348653 0.218693612414
0.960443037975 0.219054492963
0.960505529226 0.219415373511
0.960567823344 0.21977625406
0.96062992126 0.220137134608
0.960691823899 0.220498015157
0.960753532182 0.220858895706
0.960815047022 0.221219776254
0.960876369327 0.221580656803
0.9609375 0.221941537351
0.960998439938 0.2223024179
0.961059190031 0.222663298448
0.961119751166 0.223024178997
0.961180124224 0.223385059545
0.961240310078 0.223745940094
0.961300309598 0.224106820642
0.961360123648 0.224467701191
0.961419753086 0.224828581739
0.961479198767 0.225189462288
0.961538461538 0.225550342837
0.961597542243 0.225911223385
0.961656441718 0.226272103934
0.961715160796 0.226632984482
0.961773700306 0.226993865031
0.961832061069 0.227354745579
0.961890243902 0.227715626128
0.961948249619 0.228076506676
0.962006079027 0.228437387225
0.962063732929 0.228798267773
0.962121212121 0.229159148322
0.962178517398 0.22952002887
0.962235649547 0.229880909419
0.962292609351 0.230241789968
0.96234939759 0.230602670516
0.962406015038 0.230963551065
0.962462462462 0.231324431613
0.96251874063 0.231685312162
0.962574850299 0.23204619271
0.962630792227 0.232407073259
0.962686567164 0.232767953807
0.962742175857 0.233128834356
0.962797619048 0.233489714904
0.962852897474 0.233850595453
0.962908011869 0.234211476001
0.962962962963 0.23457235655
0.963017751479 0.234933237099
0.963072378139 0.235294117647
0.963126843658 0.235654998196
0.963181148748 0.236015878744
0.963235294118 0.236376759293
0.96328928047 0.236737639841
0.963343108504 0.23709852039
0.963396778917 0.237459400938
0.963450292398 0.237820281487
0.963503649635 0.238181162035
0.963556851312 0.238542042584
0.963609898108 0.238902923132
0.963662790698 0.239263803681
0.963715529753 0.23962468423
0.963768115942 0.239985564778
0.963820549928 0.240346445327
0.96387283237 0.240707325875
0.963924963925 0.241068206424
0.963976945245 0.241429086972
0.964028776978 0.241789967521
0.962643678161 0.241789967521
0.962697274032 0.242150848069
0.962750716332 0.242511728618
0.962804005722 0.242872609166
0.962857142857 0.243233489715
0.962910128388 0.243594370263
0.962962962963 0.243955250812
0.963015647226 0.244316131361
0.963068181818 0.244677011909
0.963120567376 0.245037892458
0.963172804533 0.245398773006
0.963224893918 0.245759653555
0.963276836158 0.246120534103
0.963328631876 0.246481414652
0.96338028169 0.2468422952
0.963431786217 0.247203175749
0.963483146067 0.247564056297
0.963534361851 0.247924936846
0.963585434174 0.248285817394
0.963636363636 0.248646697943
0.963687150838 0.249007578492
0.963737796374 0.24936845904
0.962395543175 0.24936845904
0.962447844228 0.249729339589
0.9625 0.250090220137
0.962552011096 0.250451100686
0.962603878116 0.250811981234
0.96265560166 0.251172861783
0.96270718232 0.251533742331
0.96275862069 0.25189462288
0.962809917355 0.252255503428
0.962861072902 0.252616383977
0.962912087912 0.252977264525
0.962962962963 0.253338145074
0.96301369863 0.253699025623
0.963064295486 0.254059906171
0.96174863388 0.254059906171
0.961800818554 0.25442078672
0.961852861035 0.254781667268
0.961904761905 0.255142547817
0.961956521739 0.255503428365
0.962008141113 0.255864308914
0.962059620596 0.256225189462
0.962110960758 0.256586070011
0.962162162162 0.256946950559
0.962213225371 0.257307831108
0.962264150943 0.257668711656
0.962314939435 0.258029592205
0.962365591398 0.258390472754
0.962416107383 0.258751353302
0.962466487936 0.259112233851
0.962516733601 0.259473114399
0.96256684492 0.259833994948
0.96261682243 0.260194875496
0.962666666667 0.260555756045
0.962716378162 0.260916636593
0.962765957447 0.261277517142
0.962815405046 0.26163839769
0.962864721485 0.261999278239
0.962913907285 0.262360158787
0.962962962963 0.262721039336
0.963011889036 0.263081919885
0.963060686016 0.263442800433
0.961791831357 0.263442800433
0.961842105263 0.263803680982
0.961892247043 0.26416456153
0.961942257218 0.264525442079
0.961992136304 0.264886322627
0.962041884817 0.265247203176
0.962091503268 0.265608083724
0.962140992167 0.265968964273
0.962190352021 0.266329844821
0.962239583333 0.26669072537
0.962288686606 0.267051605918
0.961038961039 0.267051605918
0.961089494163 0.267412486467
0.961139896373 0.267773367016
0.961190168176 0.268134247564
0.961240310078 0.268495128113
0.961290322581 0.268856008661
0.961340206186 0.26921688921
0.96138996139 0.269577769758
0.961439588689 0.269938650307
0.961489088575 0.270299530855
0.961538461538 0.270660411404
0.961587708067 0.271021291952
0.961636828645 0.271382172501
0.961685823755 0.271743053049
0.961734693878 0.272103933598
0.96178343949 0.272464814147
0.961832061069 0.272825694695
0.961880559085 0.273186575244
0.96192893401 0.273547455792
0.961977186312 0.273908336341
0.962025316456 0.274269216889
0.962073324905 0.274630097438
0.962121212121 0.274990977986
0.962168978562 0.275351858535
0.962216624685 0.275712739083
0.962264150943 0.276073619632
0.962311557789 0.27643450018
0.962358845671 0.276795380729
0.962406015038 0.277156261278
0.962453066333 0.277517141826
0.9625 0.277878022375
0.961298377029 0.277878022375
0.961346633416 0.278238902923
0.961394769614 0.278599783472
0.96144278607 0.27896066402
0.96149068323 0.279321544569
0.961538461538 0.279682425117
0.961586121437 0.280043305666
0.961633663366 0.280404186214
0.961681087763 0.280765066763
0.961728395062 0.281125947311
0.961775585697 0.28148682786
0.961822660099 0.281847708409
0.961869618696 0.282208588957
0.961916461916 0.282569469506
0.961963190184 0.282930350054
0.962009803922 0.283291230603
0.96205630355 0.283652111151
0.962102689487 0.2840129917
0.962148962149 0.284373872248
0.962195121951 0.284734752797
0.962241169306 0.285095633345
0.962287104623 0.285456513894
0.962332928311 0.285817394442
0.962378640777 0.286178274991
0.962424242424 0.28653915554
0.962469733656 0.286900036088
0.962515114873 0.287260916637
0.962560386473 0.287621797185
0.962605548854 0.287982677734
0.96265060241 0.288343558282
0.962695547533 0.288704438831
0.962740384615 0.289065319379
0.962785114046 0.289426199928
0.962829736211 0.289787080476
0.961676646707 0.289787080476
0.961722488038 0.290147961025
0.961768219833 0.290508841573
0.961813842482 0.290869722122
0.961859356377 0.291230602671
0.961904761905 0.291591483219
0.961950059453 0.291952363768
0.961995249406 0.292313244316
0.962040332147 0.292674124865
0.962085308057 0.293035005413
0.960946745562 0.293035005413
0.960992907801 0.293395885962
0.961038961039 0.29375676651
0.96108490566 0.294117647059
0.961130742049 0.294478527607
0.961176470588 0.294839408156
0.961222091657 0.295200288704
0.961267605634 0.295561169253
0.961313012896 0.295922049802
0.961358313817 0.29628293035
0.961403508772 0.296643810899
0.961448598131 0.297004691447
0.961493582264 0.297365571996
0.961538461538 0.297726452544
0.961583236321 0.298087333093
0.961627906977 0.298448213641
0.961672473868 0.29880909419
0.961716937355 0.299169974738
0.961761297798 0.299530855287
0.961805555556 0.299891735835
0.961849710983 0.300252616384
0.961893764434 0.300613496933
0.961937716263 0.300974377481
0.96198156682 0.30133525803
0.962025316456 0.301696138578
0.962068965517 0.302057019127
0.962112514351 0.302417899675
0.962155963303 0.302778780224
0.962199312715 0.303139660772
0.962242562929 0.303500541321
0.962285714286 0.303861421869
0.962328767123 0.304222302418
0.961231470924 0.304222302418
0.96013667426 0.304222302418
0.960182025028 0.304583182966
0.960227272727 0.304944063515
0.960272417707 0.305304944064
0.960317460317 0.305665824612
0.960362400906 0.306026705161
0.960407239819 0.306387585709
0.960451977401 0.306748466258
0.959367945824 0.306748466258
0.959413754228 0.307109346806
0.959459459459 0.307470227355
0.959505061867 0.307831107903
0.959550561798 0.308191988452
0.959595959596 0.308552869
0.959641255605 0.308913749549
0.959686450168 0.309274630097
0.959731543624 0.309635510646
0.959776536313 0.309996391195
0.959821428571 0.310357271743
0.958751393534 0.310357271743
0.958797327394 0.310718152292
0.958843159066 0.31107903284
0.958888888889 0.311439913389
0.95782463929 0.311439913389
0.956762749446 0.311439913389
0.955703211517 0.311439913389
0.955752212389 0.311800793937
0.955801104972 0.312161674486
0.955849889625 0.312522555034
0.955898566703 0.312883435583
0.955947136564 0.313244316131
0.95599559956 0.31360519668
0.956043956044 0.313966077228
0.956092206367 0.314326957777
0.956140350877 0.314687838326
0.956188389923 0.315048718874
0.956236323851 0.315409599423
0.956284153005 0.315770479971
0.956331877729 0.31613136052
0.956379498364 0.316492241068
0.956427015251 0.316853121617
0.956474428727 0.317214002165
0.95652173913 0.317574882714
0.955483170467 0.317574882714
0.955531453362 0.317935763262
0.955579631636 0.318296643811
0.955627705628 0.318657524359
0.955675675676 0.319018404908
0.955723542117 0.319379285457
0.954692556634 0.319379285457
0.95474137931 0.319740166005
0.954790096878 0.320101046554
0.954838709677 0.320461927102
0.954887218045 0.320822807651
0.954935622318 0.321183688199
0.95498392283 0.321544568748
0.955032119914 0.321905449296
0.955080213904 0.322266329845
0.955128205128 0.322627210393
0.955176093917 0.322988090942
0.955223880597 0.32334897149
0.955271565495 0.323709852039
0.955319148936 0.324070732588
0.955366631243 0.324431613136
0.955414012739 0.324792493685
0.955461293743 0.325153374233
0.955508474576 0.325514254782
0.955555555556 0.32587513533
0.954545454545 0.32587513533
0.95459345301 0.326236015879
0.954641350211 0.326596896427
0.95468914647 0.326957776976
0.954736842105 0.327318657524
0.954784437434 0.327679538073
0.954831932773 0.328040418621
0.954879328437 0.32840129917
0.954926624738 0.328762179719
0.95497382199 0.329123060267
0.955020920502 0.329483940816
0.955067920585 0.329844821364
0.955114822547 0.330205701913
0.955161626694 0.330566582461
0.955208333333 0.33092746301
0.955254942768 0.331288343558
0.955301455301 0.331649224107
0.955347871236 0.332010104655
0.955394190871 0.332370985204
0.955440414508 0.332731865752
0.955486542443 0.333092746301
0.955532574974 0.33345362685
0.955578512397 0.333814507398
0.955624355005 0.334175387947
0.955670103093 0.334536268495
0.955715756952 0.334897149044
0.955761316872 0.335258029592
0.955806783145 0.335618910141
0.955852156057 0.335979790689
0.955897435897 0.336340671238
0.955942622951 0.336701551786
0.955987717503 0.337062432335
0.956032719836 0.337423312883
0.956077630235 0.337784193432
0.95612244898 0.338145073981
0.956167176351 0.338505954529
0.956211812627 0.338866835078
0.956256358087 0.339227715626
0.956300813008 0.339588596175
0.956345177665 0.339949476723
0.956389452333 0.340310357272
0.956433637285 0.34067123782
0.956477732794 0.341032118369
0.95652173913 0.341392998917
0.956565656566 0.341753879466
0.956609485368 0.342114760014
0.956653225806 0.342475640563
0.956696878147 0.342836521112
0.956740442656 0.34319740166
0.956783919598 0.343558282209
0.956827309237 0.343919162757
0.956870611836 0.344280043306
0.956913827655 0.344640923854
0.956956956957 0.345001804403
0.957 0.345362684951
0.957042957043 0.3457235655
0.957085828343 0.346084446048
0.957128614158 0.346445326597
0.957171314741 0.346806207145
0.957213930348 0.347167087694
0.957256461233 0.347527968243
0.957298907646 0.347888848791
0.957341269841 0.34824972934
0.957383548067 0.348610609888
0.957425742574 0.348971490437
0.95746785361 0.349332370985
0.957509881423 0.349693251534
0.957551826259 0.350054132082
0.957593688363 0.350415012631
0.95763546798 0.350775893179
0.957677165354 0.351136773728
0.957718780728 0.351497654276
0.957760314342 0.351858534825
0.957801766438 0.352219415374
0.957843137255 0.352580295922
0.957884427032 0.352941176471
0.957925636008 0.353302057019
0.957966764418 0.353662937568
0.9580078125 0.354023818116
0.958048780488 0.354384698665
0.958089668616 0.354745579213
0.958130477118 0.355106459762
0.958171206226 0.35546734031
0.958211856171 0.355828220859
0.958252427184 0.356189101407
0.958292919496 0.356549981956
0.958333333333 0.356910862505
0.958373668925 0.357271743053
0.958413926499 0.357632623602
0.95845410628 0.35799350415
0.958494208494 0.358354384699
0.958534233365 0.358715265247
0.958574181118 0.359076145796
0.958614051973 0.359437026344
0.957692307692 0.359437026344
0.957732949087 0.359797906893
0.957773512476 0.360158787441
0.957813998082 0.36051966799
0.95785440613 0.360880548538
0.957894736842 0.361241429087
0.95793499044 0.361602309636
0.957975167144 0.361963190184
0.958015267176 0.362324070733
0.958055290753 0.362684951281
0.958095238095 0.36304583183
0.95813510942 0.363406712378
0.957224334601 0.363406712378
0.957264957265 0.363767592927
0.957305502846 0.364128473475
0.957345971564 0.364489354024
0.957386363636 0.364850234572
0.957426679281 0.365211115121
0.957466918715 0.365571995669
0.957507082153 0.365932876218
0.957547169811 0.366293756767
0.957587181904 0.366654637315
0.957627118644 0.367015517864
0.957666980245 0.367376398412
0.957706766917 0.367737278961
0.957746478873 0.368098159509
0.957786116323 0.368459040058
0.957825679475 0.368819920606
0.957865168539 0.369180801155
0.957904583723 0.369541681703
0.957943925234 0.369902562252
0.957983193277 0.3702634428
0.95802238806 0.370624323349
0.958061509786 0.370985203898
0.958100558659 0.371346084446
0.958139534884 0.371706964995
0.958178438662 0.372067845543
0.958217270195 0.372428726092
0.9573283859 0.372428726092
0.957367933272 0.37278960664
0.957407407407 0.373150487189
0.957446808511 0.373511367737
0.957486136784 0.373872248286
0.957525392428 0.374233128834
0.957564575646 0.374594009383
0.957603686636 0.374954889931
0.957642725599 0.37531577048
0.957681692732 0.375676651029
0.957720588235 0.376037531577
0.957759412305 0.376398412126
0.957798165138 0.376759292674
0.957836846929 0.377120173223
0.957875457875 0.377481053771
0.95791399817 0.37784193432
0.957952468007 0.378202814868
0.95799086758 0.378563695417
0.95802919708 0.378924575965
0.9580674567 0.379285456514
0.95810564663 0.379646337062
0.958143767061 0.380007217611
0.958181818182 0.38036809816
0.958219800182 0.380728978708
0.958257713249 0.381089859257
0.95829555757 0.381450739805
0.958333333333 0.381811620354
0.958371040724 0.382172500902
0.958408679928 0.382533381451
0.958446251129 0.382894261999
0.957581227437 0.382894261999
0.957619477006 0.383255142548
0.957657657658 0.383616023096
0.957695769577 0.383976903645
0.95773381295 0.384337784193
0.95777178796 0.384698664742
0.957809694794 0.385059545291
0.957847533632 0.385420425839
0.957885304659 0.385781306388
0.957923008057 0.386142186936
0.957960644007 0.386503067485
0.95799821269 0.386863948033
0.958035714286 0.387224828582
0.958073148974 0.38758570913
0.958110516934 0.387946589679
0.958147818344 0.388307470227
0.958185053381 0.388668350776
0.958222222222 0.389029231324
0.958259325044 0.389390111873
0.958296362023 0.389750992422
0.958333333333 0.39011187297
0.95837023915 0.390472753519
0.958407079646 0.390833634067
0.958443854996 0.391194514616
0.958480565371 0.391555395164
0.958517210944 0.391916275713
0.958553791887 0.392277156261
0.957709251101 0.392277156261
0.957746478873 0.39263803681
0.957783641161 0.392998917358
0.957820738137 0.393359797907
0.957857769974 0.393720678455
0.957894736842 0.394081559004
0.957931638913 0.394442439553
0.957968476357 0.394803320101
0.958005249344 0.39516420065
0.958041958042 0.395525081198
0.95807860262 0.395885961747
0.958115183246 0.396246842295
0.958151700087 0.396607722844
0.95818815331 0.396968603392
0.958224543081 0.397329483941
0.958260869565 0.397690364489
0.958297132928 0.398051245038
0.957465277778 0.398051245038
0.956634865568 0.398051245038
0.956672443674 0.398412125586
0.95670995671 0.398773006135
0.956747404844 0.399133886684
0.956784788245 0.399494767232
0.956822107081 0.399855647781
0.956859361519 0.400216528329
0.956896551724 0.400577408878
0.956933677864 0.400938289426
0.956110154905 0.400938289426
0.956147893379 0.401299169975
0.95618556701 0.401660050523
0.956223175966 0.402020931072
0.956260720412 0.40238181162
0.956298200514 0.402742692169
0.956335616438 0.403103572717
0.955517536356 0.403103572717
0.955555555556 0.403464453266
0.955593509821 0.403825333815
0.955631399317 0.404186214363
0.955669224211 0.404547094912
0.955706984668 0.40490797546
0.955744680851 0.405268856009
0.955782312925 0.405629736557
0.955819881054 0.405990617106
0.955857385399 0.406351497654
0.955894826124 0.406712378203
0.95593220339 0.407073258751
0.955969517358 0.4074341393
0.95600676819 0.407795019848
0.956043956044 0.408155900397
0.956081081081 0.408516780946
0.95611814346 0.408877661494
0.956155143339 0.409238542043
0.956192080876 0.409599422591
0.956228956229 0.40996030314
0.956265769554 0.410321183688
0.956302521008 0.410682064237
0.956339210747 0.411042944785
0.956375838926 0.411403825334
0.9564124057 0.411764705882
0.956448911223 0.412125586431
0.956485355649 0.412486466979
0.95652173913 0.412847347528
0.956558061821 0.413208228077
0.956594323873 0.413569108625
0.955796497081 0.413569108625
0.955833333333 0.413929989174
0.955870108243 0.414290869722
0.955906821963 0.414651750271
0.955943474647 0.415012630819
0.955980066445 0.415373511368
0.95601659751 0.415734391916
0.956053067993 0.416095272465
0.956089478045 0.416456153013
0.956125827815 0.416817033562
0.956162117452 0.41717791411
0.956198347107 0.417538794659
0.956234516928 0.417899675208
0.956270627063 0.418260555756
0.956306677659 0.418621436305
0.956342668863 0.418982316853
0.956378600823 0.419343197402
0.956414473684 0.41970407795
0.956450287592 0.420064958499
0.956486042693 0.420425839047
0.95652173913 0.420786719596
0.956557377049 0.421147600144
0.956592956593 0.421508480693
0.956628477905 0.421869361241
0.956663941128 0.42223024179
0.956699346405 0.422591122339
0.956734693878 0.422952002887
0.956769983687 0.423312883436
0.956805215974 0.423673763984
0.956840390879 0.424034644533
0.956061838893 0.424034644533
0.955284552846 0.424034644533
0.955320877335 0.424395525081
0.955357142857 0.42475640563
0.955393349554 0.425117286178
0.955429497569 0.425478166727
0.955465587045 0.425839047275
0.955501618123 0.426199927824
0.955537590946 0.426560808372
0.955573505654 0.426921688921
0.955609362389 0.42728256947
0.95564516129 0.427643450018
0.955680902498 0.428004330567
0.955716586151 0.428365211115
0.955752212389 0.428726091664
0.95578778135 0.429086972212
0.955823293173 0.429447852761
0.955858747994 0.429808733309
0.95589414595 0.430169613858
0.955929487179 0.430530494406
0.955964771817 0.430891374955
0.956 0.431252255503
0.956035171863 0.431613136052
0.95607028754 0.431974016601
0.956105347167 0.432334897149
0.956140350877 0.432695777698
0.956175298805 0.433056658246
0.956210191083 0.433417538795
0.956245027844 0.433778419343
0.956279809221 0.434139299892
0.956314535346 0.43450018044
0.956349206349 0.434861060989
0.956383822363 0.435221941537
0.956418383518 0.435582822086
0.956452889945 0.435943702634
0.956487341772 0.436304583183
0.95652173913 0.436665463732
0.956556082148 0.43702634428
0.956590370955 0.437387224829
0.955835962145 0.437387224829
0.955870764381 0.437748105377
0.955905511811 0.438108985926
0.955940204563 0.438469866474
0.955974842767 0.438830747023
0.956009426551 0.439191627571
0.956043956044 0.43955250812
0.956078431373 0.439913388668
0.956112852665 0.440274269217
0.956147220047 0.440635149765
0.956181533646 0.440996030314
0.956215793589 0.441356910863
0.95625 0.441717791411
0.956284153005 0.44207867196
0.95631825273 0.442439552508
0.956352299299 0.442800433057
0.956386292835 0.443161313605
0.956420233463 0.443522194154
0.956454121306 0.443883074702
0.956487956488 0.444243955251
0.95652173913 0.444604835799
0.956555469356 0.444965716348
0.956589147287 0.445326596896
0.956622773044 0.445687477445
0.956656346749 0.446048357994
0.956689868523 0.446409238542
0.956723338485 0.446770119091
0.956756756757 0.447130999639
0.956790123457 0.447491880188
0.956823438705 0.447852760736
0.956856702619 0.448213641285
0.956889915319 0.448574521833
0.956923076923 0.448935402382
0.956956187548 0.44929628293
0.956989247312 0.449657163479
0.957022256332 0.450018044027
0.957055214724 0.450378924576
0.957088122605 0.450739805125
0.956355283308 0.450739805125
0.956388676358 0.451100685673
0.956422018349 0.451461566222
0.956455309396 0.45182244677
0.956488549618 0.452183327319
0.95652173913 0.452544207867
0.956554878049 0.452905088416
0.956587966489 0.453265968964
0.956621004566 0.453626849513
0.955893536122 0.453626849513
0.955167173252 0.453626849513
0.95444191344 0.453626849513
0.954476479514 0.453987730061
0.954510993177 0.45434861061
0.954545454545 0.454709491158
0.95457986374 0.455070371707
0.953857791225 0.455070371707
0.953892668178 0.455431252256
0.953927492447 0.455792132804
0.953962264151 0.456153013353
0.953996983409 0.456513893901
0.954031650339 0.45687477445
0.95406626506 0.457235654998
0.953348382242 0.457235654998
0.953383458647 0.457596535547
0.953418482344 0.457957416095
0.953453453453 0.458318296644
0.953488372093 0.458679177192
0.953523238381 0.459040057741
0.953558052434 0.459400938289
0.953592814371 0.459761818838
0.953627524308 0.460122699387
0.953662182362 0.460483579935
0.953696788648 0.460844460484
0.953731343284 0.461205341032
0.953020134228 0.461205341032
0.95305514158 0.461566221581
0.953090096798 0.461927102129
0.953125 0.462287982678
0.953159851301 0.462648863226
0.953194650817 0.463009743775
0.953229398664 0.463370624323
0.953264094955 0.463731504872
0.953298739807 0.46409238542
0.953333333333 0.464453265969
0.953367875648 0.464814146518
0.953402366864 0.465175027066
0.953436807095 0.465535907615
0.953471196455 0.465896788163
0.953505535055 0.466257668712
0.953539823009 0.46661854926
0.953574060427 0.466979429809
0.953608247423 0.467340310357
0.953642384106 0.467701190906
0.953676470588 0.468062071454
0.95371050698 0.468422952003
0.953010279001 0.468422952003
0.953044754219 0.468783832551
0.953079178886 0.4691447131
0.953113553114 0.469505593649
0.953147877013 0.469866474197
0.953182150695 0.470227354746
0.953216374269 0.470588235294
0.953250547845 0.470949115843
0.953284671533 0.471309996391
0.953318745441 0.47167087694
0.953352769679 0.472031757488
0.953386744355 0.472392638037
0.953420669578 0.472753518585
0.953454545455 0.473114399134
0.953488372093 0.473475279682
0.953522149601 0.473836160231
0.953555878084 0.47419704078
0.95358955765 0.474557921328
0.953623188406 0.474918801877
0.953656770456 0.475279682425
0.953690303907 0.475640562974
0.953723788865 0.476001443522
0.953757225434 0.476362324071
0.953790613718 0.476723204619
0.953823953824 0.477084085168
0.953857245854 0.477444965716
0.953890489914 0.477805846265
0.953923686105 0.478166726813
0.953956834532 0.478527607362
0.953989935298 0.478888487911
0.954022988506 0.479249368459
0.954055994257 0.479610249008
0.953371592539 0.479610249008
0.953405017921 0.479971129556
0.953438395415 0.480332010105
0.953471725125 0.480692890653
0.953505007153 0.481053771202
0.953538241601 0.48141465175
0.953571428571 0.481775532299
0.953604568166 0.482136412847
0.953637660485 0.482497293396
0.953670705631 0.482858173944
0.953703703704 0.483219054493
0.953736654804 0.483579935042
0.953769559033 0.48394081559
0.953802416489 0.484301696139
0.953835227273 0.484662576687
0.953867991483 0.485023457236
0.95390070922 0.485384337784
0.953933380581 0.485745218333
0.953966005666 0.486106098881
0.953998584572 0.48646697943
0.954031117397 0.486827859978
0.95406360424 0.487188740527
0.954096045198 0.487549621075
0.954128440367 0.487910501624
0.954160789845 0.488271382173
0.954193093728 0.488632262721
0.954225352113 0.48899314327
0.954257565095 0.489354023818
0.954289732771 0.489714904367
0.954321855235 0.490075784915
0.954353932584 0.490436665464
0.954385964912 0.490797546012
0.954417952314 0.491158426561
0.954449894884 0.491519307109
0.954481792717 0.491880187658
0.954513645906 0.492241068206
0.954545454545 0.492601948755
0.954577218728 0.492962829304
0.954608938547 0.493323709852
0.954640614096 0.493684590401
0.954672245467 0.494045470949
0.954703832753 0.494406351498
0.954038997214 0.494406351498
0.954070981211 0.494767232046
0.954102920723 0.495128112595
0.954134815844 0.495488993143
0.954166666667 0.495849873692
0.954198473282 0.49621075424
0.954230235784 0.496571634789
0.954261954262 0.496932515337
0.954293628809 0.497293395886
0.954325259516 0.497654276435
0.954356846473 0.498015156983
0.954388389772 0.498376037532
0.954419889503 0.49873691808
0.954451345756 0.499097798629
0.954482758621 0.499458679177
0.954514128187 0.499819559726
0.954545454545 0.500180440274
0.954576737784 0.500541320823
0.954607977992 0.500902201371
0.954639175258 0.50126308192
0.95467032967 0.501623962468
0.954701441318 0.501984843017
0.954732510288 0.502345723565
0.954763536669 0.502706604114
0.954794520548 0.503067484663
0.954825462012 0.503428365211
0.954856361149 0.50378924576
0.954887218045 0.504150126308
0.954918032787 0.504511006857
0.954266211604 0.504511006857
0.954297407913 0.504871887405
0.954328561691 0.505232767954
0.954359673025 0.505593648502
0.954390742001 0.505954529051
0.954421768707 0.506315409599
0.954452753229 0.506676290148
0.954483695652 0.507037170696
0.954514596062 0.507398051245
0.954545454545 0.507758931794
0.954576271186 0.508119812342
0.95460704607 0.508480692891
0.954637779282 0.508841573439
0.954668470907 0.509202453988
0.954699121028 0.509563334536
0.95472972973 0.509924215085
0.95408507765 0.509924215085
0.954116059379 0.510285095633
0.954146999326 0.510645976182
0.954177897574 0.51100685673
0.954208754209 0.511367737279
0.954239569314 0.511728617827
0.954270342972 0.512089498376
0.954301075269 0.512450378925
0.954331766286 0.512811259473
0.954362416107 0.513172140022
0.954393024816 0.51353302057
0.954423592493 0.513893901119
0.954454119223 0.514254781667
0.954484605087 0.514615662216
0.954515050167 0.514976542764
0.954545454545 0.515337423313
0.954575818303 0.515698303861
0.954606141522 0.51605918441
0.954636424283 0.516420064958
0.954666666667 0.516780945507
0.954030646236 0.516780945507
0.954061251664 0.517141826056
0.954091816367 0.517502706604
0.954122340426 0.517863587153
0.95415282392 0.518224467701
0.954183266932 0.51858534825
0.954213669542 0.518946228798
0.95424403183 0.519307109347
0.954274353877 0.519667989895
0.954304635762 0.520028870444
0.954334877565 0.520389750992
0.954365079365 0.520750631541
0.954395241243 0.521111512089
0.954425363276 0.521472392638
0.954455445545 0.521833273187
0.954485488127 0.522194153735
0.954515491101 0.522555034284
0.954545454545 0.522915914832
0.954575378539 0.523276795381
0.954605263158 0.523637675929
0.954635108481 0.523998556478
0.954664914586 0.524359437026
0.95469468155 0.524720317575
0.95406824147 0.524720317575
0.953442622951 0.524720317575
0.953473132372 0.525081198123
0.953503601834 0.525442078672
0.953534031414 0.52580295922
0.95356442119 0.526163839769
0.953594771242 0.526524720318
0.953625081646 0.526885600866
0.95365535248 0.527246481415
0.953685583823 0.527607361963
0.95371577575 0.527968242512
0.953745928339 0.52832912306
0.953776041667 0.528690003609
0.95380611581 0.529050884157
0.953836150845 0.529411764706
0.953866146849 0.529772645254
0.953896103896 0.530133525803
0.953926022064 0.530494406351
0.953955901427 0.5308552869
0.953985742061 0.531216167449
0.954015544041 0.531577047997
0.954045307443 0.531937928546
0.954075032342 0.532298809094
0.954104718811 0.532659689643
0.954134366925 0.533020570191
0.954163976759 0.53338145074
0.954193548387 0.533742331288
0.954223081883 0.534103211837
0.95425257732 0.534464092385
0.954282034771 0.534824972934
0.954311454311 0.535185853482
0.954340836013 0.535546734031
0.954370179949 0.53590761458
0.954399486191 0.536268495128
0.954428754814 0.536629375677
0.954457985888 0.536990256225
0.954487179487 0.537351136774
0.954516335682 0.537712017322
0.954545454545 0.538072897871
0.954574536148 0.538433778419
0.954603580563 0.538794658968
0.954632587859 0.539155539516
0.95466155811 0.539516420065
0.954690491385 0.539877300613
0.954719387755 0.540238181162
0.954748247291 0.540599061711
0.954777070064 0.540959942259
0.954169318905 0.540959942259
0.954198473282 0.541320822808
0.954227590591 0.541681703356
0.954256670902 0.542042583905
0.954285714286 0.542403464453
0.954314720812 0.542764345002
0.954343690552 0.54312522555
0.954372623574 0.543486106099
0.953768207726 0.543486106099
0.953797468354 0.543846986647
0.953826691967 0.544207867196
0.953855878635 0.544568747744
0.953885028427 0.544929628293
0.953914141414 0.545290508842
0.953943217666 0.54565138939
0.953972257251 0.546012269939
0.954001260239 0.546373150487
0.9540302267 0.546734031036
0.954059156702 0.547094911584
0.954088050314 0.547455792133
0.953488372093 0.547455792133
0.95351758794 0.547816672681
0.953546767106 0.54817755323
0.953575909661 0.548538433778
0.953605015674 0.548899314327
0.953634085213 0.549260194875
0.953663118347 0.549621075424
0.953692115144 0.549981955973
0.953721075672 0.550342836521
0.95375 0.55070371707
0.953778888195 0.551064597618
0.953807740325 0.551425478167
0.953836556457 0.551786358715
0.953865336658 0.552147239264
0.953894080997 0.552508119812
0.953922789539 0.552869000361
0.953951462352 0.553229880909
0.953980099502 0.553590761458
0.954008701057 0.553951642006
0.954037267081 0.554312522555
0.954065797641 0.554673403104
0.954094292804 0.555034283652
0.954122752635 0.555395164201
0.9541511772 0.555756044749
0.954179566563 0.556116925298
0.954207920792 0.556477805846
0.954236239951 0.556838686395
0.954264524104 0.557199566943
0.954292773317 0.557560447492
0.954320987654 0.55792132804
0.954349167181 0.558282208589
0.954377311961 0.558643089137
0.954405422058 0.559003969686
0.954433497537 0.559364850235
0.953846153846 0.559364850235
0.953874538745 0.559725730783
0.953902888752 0.560086611332
0.953931203931 0.56044749188
0.953959484346 0.560808372429
0.953987730061 0.561169252977
0.953402820356 0.561169252977
0.953431372549 0.561530133526
0.953459889773 0.561891014074
0.953488372093 0.562251894623
0.953516819572 0.562612775171
0.953545232274 0.56297365572
0.953573610263 0.563334536268
0.953601953602 0.563695416817
0.953630262355 0.564056297366
0.953658536585 0.564417177914
0.953686776356 0.564778058463
0.95371498173 0.565138939011
0.953743152769 0.56549981956
0.953771289538 0.565860700108
0.953799392097 0.566221580657
0.953219927096 0.566221580657
0.953248330298 0.566582461205
0.953276699029 0.566943341754
0.953305033354 0.567304222302
0.953333333333 0.567665102851
0.953361599031 0.568025983399
0.953389830508 0.568386863948
0.953418027828 0.568747744497
0.953446191052 0.569108625045
0.953474320242 0.569469505594
0.953502415459 0.569830386142
0.953530476765 0.570191266691
0.953558504222 0.570552147239
0.95358649789 0.570913027788
0.953012048193 0.570913027788
0.953040337146 0.571273908336
0.953068592058 0.571634788885
0.953096812989 0.571995669433
0.953125 0.572356549982
0.953153153153 0.57271743053
0.953181272509 0.573078311079
0.953209358128 0.573439191628
0.953237410072 0.573800072176
0.9532654284 0.574160952725
0.952694610778 0.574160952725
0.952124476361 0.574160952725
0.951555023923 0.574160952725
0.951583980873 0.574521833273
0.951612903226 0.574882713822
0.951641791045 0.57524359437
0.951670644391 0.575604474919
0.951699463327 0.575965355467
0.951728247914 0.576326236016
0.951756998213 0.576687116564
0.951785714286 0.577047997113
0.951814396193 0.577408877661
0.951843043995 0.57776975821
0.951871657754 0.578130638759
0.95190023753 0.578491519307
0.951928783383 0.578852399856
0.951957295374 0.579213280404
0.951985773563 0.579574160953
0.952014218009 0.579935041501
0.951450562463 0.579935041501
0.951479289941 0.58029592205
0.951507983442 0.580656802598
0.951536643026 0.581017683147
0.951565268754 0.581378563695
0.951593860685 0.581739444244
0.951622418879 0.582100324792
0.951650943396 0.582461205341
0.951679434296 0.58282208589
0.951707891637 0.583182966438
0.95173631548 0.583543846987
0.951764705882 0.583904727535
0.951793062904 0.584265608084
0.951821386604 0.584626488632
0.95126247798 0.584626488632
0.951291079812 0.584987369181
0.951319648094 0.585348249729
0.951348182884 0.585709130278
0.951376684241 0.586070010826
0.951405152225 0.586430891375
0.951433586893 0.586791771923
0.951461988304 0.587152652472
0.951490356517 0.587513533021
0.950934579439 0.587513533021
0.950379451255 0.587513533021
0.9504084014 0.587874413569
0.950437317784 0.588235294118
0.950466200466 0.588596174666
0.950495049505 0.588957055215
0.950523864959 0.589317935763
0.950552646888 0.589678816312
0.950581395349 0.59003969686
0.950610110401 0.590400577409
0.950058072009 0.590400577409
0.949506674405 0.590400577409
0.948955916473 0.590400577409
0.948985507246 0.590761457957
0.949015063731 0.591122338506
0.949044585987 0.591483219054
0.949074074074 0.591844099603
0.949103528051 0.592204980152
0.949132947977 0.5925658607
0.949162333911 0.592926741249
0.949191685912 0.593287621797
0.949221004039 0.593648502346
0.949250288351 0.594009382894
0.949279538905 0.594370263443
0.94930875576 0.594731143991
0.949337938975 0.59509202454
0.949367088608 0.595452905088
0.949396204715 0.595813785637
0.949425287356 0.596174666185
0.949454336588 0.596535546734
0.949483352468 0.596896427283
0.949512335055 0.597257307831
0.949541284404 0.59761818838
0.949570200573 0.597979068928
0.94959908362 0.598339949477
0.9496279336 0.598700830025
0.949084668192 0.598700830025
0.948542024014 0.598700830025
0.948 0.598700830025
0.948029697316 0.599061710574
0.948059360731 0.599422591122
0.948088990302 0.599783471671
0.948118586089 0.600144352219
0.948148148148 0.600505232768
0.947608200456 0.600505232768
0.947638019351 0.600866113316
0.947667804323 0.601226993865
0.947697555429 0.601587874414
0.947727272727 0.601948754962
0.947756956275 0.602309635511
0.947786606129 0.602670516059
0.947249007374 0.602670516059
0.947278911565 0.603031396608
0.94730878187 0.603392277156
0.947338618347 0.603753157705
0.947368421053 0.604114038253
0.947398190045 0.604474918802
0.947427925382 0.60483579935
0.947457627119 0.605196679899
0.947487295313 0.605557560447
0.947516930023 0.605918440996
0.947546531303 0.606279321545
0.947576099211 0.606640202093
0.947605633803 0.607001082642
0.947635135135 0.60736196319
0.947664603264 0.607722843739
0.947694038245 0.608083724287
0.947723440135 0.608444604836
0.947752808989 0.608805485384
0.947782144862 0.609166365933
0.947811447811 0.609527246481
0.947840717891 0.60988812703
0.947869955157 0.610249007578
0.947899159664 0.610609888127
0.947928331467 0.610970768676
0.947957470621 0.611331649224
0.947986577181 0.611692529773
0.948015651202 0.612053410321
0.948044692737 0.61241429087
0.948073701843 0.612775171418
0.948102678571 0.613136051967
0.948131622978 0.613496932515
0.948160535117 0.613857813064
0.948189415042 0.614218693612
0.948218262806 0.614579574161
0.948247078464 0.614940454709
0.948275862069 0.615301335258
0.948304613674 0.615662215807
0.948333333333 0.616023096355
0.948362021099 0.616383976904
0.948390677026 0.616744857452
0.948419301165 0.617105738001
0.94844789357 0.617466618549
0.948476454294 0.617827499098
0.948504983389 0.618188379646
0.948533480908 0.618549260195
0.948008849558 0.618549260195
0.948037589829 0.618910140743
0.948066298343 0.619271021292
0.948094975152 0.61963190184
0.947571743929 0.61963190184
0.947600661886 0.619992782389
0.94762954796 0.620353662938
0.947658402204 0.620714543486
0.94768722467 0.621075424035
0.94771601541 0.621436304583
0.947744774477 0.621797185132
0.947223749313 0.621797185132
0.947252747253 0.62215806568
0.947281713344 0.622518946229
0.94731064764 0.622879826777
0.947339550192 0.623240707326
0.947368421053 0.623601587874
0.947397260274 0.623962468423
0.947426067908 0.624323348971
0.947454844007 0.62468422952
0.947483588621 0.625045110069
0.947512301804 0.625405990617
0.947540983607 0.625766871166
0.94756963408 0.626127751714
0.947598253275 0.626488632263
0.947626841244 0.626849512811
0.947655398037 0.62721039336
0.947683923706 0.627571273908
0.947712418301 0.627932154457
0.947740881873 0.628293035005
0.947769314472 0.628653915554
0.94779771615 0.629014796102
0.947826086957 0.629375676651
0.947854426942 0.6297365572
0.947882736156 0.630097437748
0.94791101465 0.630458318297
0.947939262473 0.630819198845
0.947425474255 0.630819198845
0.947453954496 0.631180079394
0.947482403898 0.631540959942
0.947510822511 0.631901840491
0.947539210384 0.632262721039
0.947567567568 0.632623601588
0.947595894111 0.632984482136
0.947624190065 0.633345362685
0.947652455478 0.633706243233
0.947680690399 0.634067123782
0.947708894879 0.634428004331
0.947737068966 0.634788884879
0.947765212709 0.635149765428
0.947793326157 0.635510645976
0.94782140936 0.635871526525
0.947849462366 0.636232407073
0.947877485223 0.636593287622
0.947905477981 0.63695416817
0.947933440687 0.637315048719
0.947961373391 0.637675929267
0.947989276139 0.638036809816
0.948017148982 0.638397690364
0.948044991966 0.638758570913
0.947537473233 0.638758570913
0.947565543071 0.639119451462
0.947593582888 0.63948033201
0.947621592731 0.639841212559
0.94764957265 0.640202093107
0.947677522691 0.640562973656
0.947705442903 0.640923854204
0.947733333333 0.641284734753
0.94776119403 0.641645615301
0.94778902504 0.64200649585
0.947816826411 0.642367376398
0.947844598191 0.642728256947
0.947872340426 0.643089137495
0.947900053163 0.643450018044
0.947927736451 0.643810898593
0.947955390335 0.644171779141
0.947983014862 0.64453265969
0.94801061008 0.644893540238
0.948038176034 0.645254420787
0.947535771065 0.645254420787
0.947563559322 0.645615301335
0.947591318158 0.645976181884
0.947619047619 0.646337062432
0.947646747753 0.646697942981
0.947674418605 0.647058823529
0.947702060222 0.647419704078
0.94772967265 0.647780584626
0.947757255937 0.648141465175
0.947257383966 0.648141465175
0.947285187138 0.648502345724
0.947312961012 0.648863226272
0.947340705635 0.649224106821
0.947368421053 0.649584987369
0.947396107312 0.649945867918
0.947423764458 0.650306748466
0.946925906463 0.650306748466
0.946953781513 0.650667629015
0.946981627297 0.651028509563
0.947009443861 0.651389390112
0.947037231253 0.65175027066
0.947064989518 0.652111151209
0.947092718701 0.652472031757
0.947120418848 0.652832912306
0.947148090005 0.653193792855
0.947175732218 0.653554673403
0.947203345531 0.653915553952
0.94723092999 0.6542764345
0.94725848564 0.654637315049
0.947286012526 0.654998195597
0.947313510694 0.655359076146
0.947340980188 0.655719956694
0.947368421053 0.656080837243
0.947395833333 0.656441717791
0.947423217074 0.65680259834
0.94745057232 0.657163478888
0.947477899116 0.657524359437
0.947505197505 0.657885239986
0.947532467532 0.658246120534
0.947559709242 0.658607001083
0.947586922678 0.658967881631
0.947095435685 0.658967881631
0.947122861586 0.65932876218
0.947150259067 0.659689642728
0.947177628172 0.660050523277
0.947204968944 0.660411403825
0.946714950854 0.660411403825
0.946742502585 0.660772284374
0.94677002584 0.661133164922
0.946797520661 0.661494045471
0.946824987093 0.661854926019
0.946852425181 0.662215806568
0.946879834966 0.662576687117
0.946907216495 0.662937567665
0.946934569809 0.663298448214
0.946961894954 0.663659328762
0.946989191971 0.664020209311
0.947016460905 0.664381089859
0.947043701799 0.664741970408
0.947070914697 0.665102850956
0.94709809964 0.665463731505
0.947125256674 0.665824612053
0.947152385839 0.666185492602
0.947179487179 0.66654637315
0.947206560738 0.666907253699
0.947233606557 0.667268134248
0.94726062468 0.667629014796
0.947287615148 0.667989895345
0.947314578005 0.668350775893
0.947341513292 0.668711656442
0.947368421053 0.66907253699
0.947395301328 0.669433417539
0.94742215416 0.669794298087
0.947448979592 0.670155178636
0.947475777664 0.670516059184
0.94750254842 0.670876939733
0.9475292919 0.671237820281
0.947556008147 0.67159870083
0.947582697201 0.671959581379
0.947100712106 0.671959581379
0.946619217082 0.671959581379
0.946646341463 0.672320461927
0.946673438294 0.672681342476
0.946700507614 0.673042223024
0.946727549467 0.673403103573
0.946754563895 0.673763984121
0.946274708566 0.673763984121
0.946301925025 0.67412486467
0.946329113924 0.674485745218
0.946356275304 0.674846625767
0.946383409206 0.675207506315
0.946410515672 0.675568386864
0.946437594745 0.675929267412
0.946464646465 0.676290147961
0.946491670873 0.67665102851
0.946518668012 0.677011909058
0.946545637922 0.677372789607
0.946572580645 0.677733670155
0.946599496222 0.678094550704
0.946626384693 0.678455431252
0.9466532461 0.678816311801
0.946680080483 0.679177192349
0.946706887883 0.679538072898
0.946733668342 0.679898953446
0.946760421899 0.680259833995
0.946787148594 0.680620714543
0.94681384847 0.680981595092
0.946840521565 0.681342475641
0.94686716792 0.681703356189
0.946392785571 0.681703356189
0.946419629444 0.682064236738
0.945945945946 0.682064236738
0.945972986493 0.682425117286
0.946 0.682785997835
0.946026986507 0.683146878383
0.946053946054 0.683507758932
0.945581627559 0.683507758932
0.945109780439 0.683507758932
0.945137157107 0.68386863948
0.945164506481 0.684229520029
0.9451918286 0.684590400577
0.945219123506 0.684951281126
0.945246391239 0.685312161674
0.945273631841 0.685673042223
0.944803580308 0.685673042223
0.944333996024 0.685673042223
0.94436164928 0.686033922772
0.944389275074 0.68639480332
0.944416873449 0.686755683869
0.944444444444 0.687116564417
0.944471988101 0.687477444966
0.94449950446 0.687838325514
0.944031698861 0.687838325514
0.943564356436 0.687838325514
0.943592281049 0.688199206063
0.943620178042 0.688560086611
0.943648047454 0.68892096716
0.943675889328 0.689281847708
0.943703703704 0.689642728257
0.943731490622 0.690003608805
0.943759250123 0.690364489354
0.943786982249 0.690725369903
0.943814687038 0.691086250451
0.943842364532 0.691447131
0.943870014771 0.691808011548
0.943405511811 0.691808011548
0.943433349729 0.692168892097
0.943461160275 0.692529772645
0.943488943489 0.692890653194
0.943516699411 0.693251533742
0.943544428081 0.693612414291
0.943081452404 0.693612414291
0.943109367337 0.693973294839
0.943137254902 0.694334175388
0.94316511514 0.694695055936
0.94319294809 0.695055936485
0.943220753793 0.695416817034
0.94324853229 0.695777697582
0.943276283619 0.696138578131
0.94330400782 0.696499458679
0.942843185149 0.696499458679
0.94287109375 0.696860339228
0.94289897511 0.697221219776
0.942926829268 0.697582100325
0.942954656265 0.697942980873
0.94298245614 0.698303861422
0.943010228933 0.69866474197
0.943037974684 0.699025622519
0.942579075426 0.699025622519
0.942607003891 0.699386503067
0.942634905202 0.699747383616
0.942176870748 0.699747383616
0.942204953861 0.700108264165
0.942233009709 0.700469144713
0.941775836972 0.700469144713
0.941804073715 0.700830025262
0.941347552109 0.700830025262
0.940891472868 0.700830025262
0.940920096852 0.70119090581
0.940948693127 0.701551786359
0.940493468795 0.701551786359
0.940522243714 0.701912666907
0.940550990817 0.702273547456
0.940579710145 0.702634428004
0.940608401738 0.702995308553
0.940637065637 0.703356189101
0.940183309214 0.703356189101
0.940212150434 0.70371706965
0.940240963855 0.704077950198
0.940269749518 0.704438830747
0.940298507463 0.704799711296
0.939846005775 0.704799711296
0.939874939875 0.705160591844
0.939903846154 0.705521472393
0.939932724652 0.705882352941
0.939961575408 0.70624323349
0.939990398464 0.706604114038
0.939539347409 0.706604114038
0.939568345324 0.706964994587
0.939597315436 0.707325875135
0.939626257786 0.707686755684
0.939176245211 0.707686755684
0.938726663475 0.707686755684
0.938755980861 0.708047636232
0.938785270206 0.708408516781
0.938814531549 0.708769397329
0.938843764931 0.709130277878
0.938872970392 0.709491158427
0.938902147971 0.709852038975
0.938454198473 0.709852038975
0.938483547926 0.710212919524
0.938512869399 0.710573800072
0.938542162935 0.710934680621
0.938571428571 0.711295561169
0.938124702523 0.711295561169
0.938154138915 0.711656441718
0.938183547313 0.712017322266
0.938212927757 0.712378202815
0.938242280285 0.712739083363
0.938271604938 0.713099963912
0.938300901756 0.71346084446
0.938330170778 0.713821725009
0.938359412044 0.714182605558
0.937914691943 0.714182605558
0.937944102321 0.714543486106
0.937973484848 0.714904366655
0.938002839565 0.715265247203
0.938032166509 0.715626127752
0.937588652482 0.715626127752
0.937618147448 0.7159870083
0.937647614549 0.716347888849
0.937204910293 0.716347888849
0.937234544597 0.716708769397
0.93679245283 0.716708769397
0.936822253654 0.717069649946
0.93685202639 0.717430530494
0.936881771079 0.717791411043
0.936911487759 0.718152291591
0.936941176471 0.71851317214
0.936970837253 0.718874052689
0.937000470146 0.719234933237
0.937030075188 0.719595813786
0.937059652419 0.719956694334
0.937089201878 0.720317574883
0.937118723604 0.720678455431
0.937148217636 0.72103933598
0.937177684013 0.721400216528
0.937207122774 0.721761097077
0.937236533958 0.722121977625
0.937265917603 0.722482858174
0.937295273748 0.722843738722
0.937324602432 0.723204619271
0.936886395512 0.723204619271
0.93691588785 0.72356549982
0.936945352639 0.723926380368
0.936974789916 0.724287260917
0.93700419972 0.724648141465
0.936567164179 0.724648141465
0.936130536131 0.724648141465
0.936160298229 0.725009022014
0.936190032604 0.725369902562
0.936219739292 0.725730783111
0.936249418334 0.726091663659
0.936279069767 0.726452544208
0.935843793584 0.726452544208
0.935873605948 0.726813424756
0.935903390618 0.727174305305
0.935933147632 0.727535185853
0.93596287703 0.727896066402
0.93599257885 0.728256946951
0.935558646268 0.728256946951
0.935125115848 0.728256946951
0.935155164428 0.728617827499
0.934722222222 0.728617827499
0.934752429431 0.728978708048
0.934782608696 0.729339588596
0.934350439205 0.729339588596
0.93438077634 0.729700469145
0.93441108545 0.730061349693
0.934441366574 0.730422230242
0.934010152284 0.730422230242
0.933579335793 0.730422230242
0.933609958506 0.73078311079
0.933179723502 0.73078311079
0.932749884846 0.73078311079
0.932780847145 0.731143991339
0.932811780948 0.731504871887
0.932842686293 0.731865752436
0.932873563218 0.732226632984
0.932904411765 0.732587513533
0.932935231971 0.732948394082
0.932966023875 0.73330927463
0.932996787517 0.733670155179
0.933027522936 0.734031035727
0.93305823017 0.734391916276
0.933088909258 0.734752796824
0.933119560238 0.735113677373
0.932692307692 0.735113677373
0.932723112128 0.735474557921
0.932296431839 0.735474557921
0.931870141747 0.735474557921
0.931444241316 0.735474557921
0.931018730014 0.735474557921
0.931050228311 0.73583543847
0.930625285258 0.73583543847
0.930656934307 0.736196319018
0.930688554492 0.736557199567
0.930720145852 0.736918080115
0.930751708428 0.737278960664
0.930783242259 0.737639841213
0.930814747383 0.738000721761
0.93084622384 0.73836160231
0.930877671669 0.738722482858
0.930909090909 0.739083363407
0.930940481599 0.739444243955
0.930971843778 0.739805124504
0.931003177485 0.740166005052
0.931034482759 0.740526885601
0.931065759637 0.740887766149
0.93109700816 0.741248646698
0.931128228364 0.741609527246
0.930706521739 0.741609527246
0.930285196922 0.741609527246
0.930316742081 0.741970407795
0.929895974672 0.741970407795
0.929927667269 0.742331288344
0.929959331225 0.742692168892
0.929990966576 0.743053049441
0.930022573363 0.743413929989
0.929602888087 0.743413929989
0.929634641407 0.743774810538
0.929215509468 0.743774810538
0.928796755295 0.743774810538
0.928828828829 0.744135691086
0.92886087348 0.744496571635
0.928892889289 0.744857452183
0.928924876293 0.745218332732
0.928507194245 0.745218332732
0.92808988764 0.745218332732
0.927672955975 0.745218332732
0.927705433318 0.74557921328
0.927289048474 0.74557921328
0.926873037236 0.74557921328
0.926905829596 0.745940093829
0.926938592559 0.746300974377
0.926523297491 0.746300974377
0.926108374384 0.746300974377
0.926141450313 0.746661854926
0.926174496644 0.747022735475
0.926207513417 0.747383616023
0.925793473402 0.747383616023
0.92582663092 0.747744496572
0.925859758821 0.74810537712
0.925892857143 0.748466257669
0.925925925926 0.748827138217
0.92595896521 0.749188018766
0.925991975033 0.749548899314
0.926024955437 0.749909779863
0.926057906459 0.750270660411
0.926090828139 0.75063154096
0.926123720516 0.750992421508
0.925711743772 0.750992421508
0.925300133393 0.750992421508
0.925333333333 0.751353302057
0.924922256775 0.751353302057
0.924955595027 0.751714182606
0.924988903684 0.752075063154
0.925022182786 0.752435943703
0.925055432373 0.752796824251
0.924645390071 0.752796824251
0.924678777138 0.7531577048
0.924269264836 0.7531577048
0.923860115095 0.7531577048
0.92389380531 0.753518585348
0.923485183547 0.753518585348
0.923519009726 0.753879465897
0.92355280601 0.754240346445
0.923586572438 0.754601226994
0.923178807947 0.754601226994
0.92321270962 0.754962107542
0.923246581385 0.755322988091
0.92328042328 0.755683868639
0.923314235346 0.756044749188
0.923348017621 0.756405629737
0.922941435491 0.756405629737
0.922975352113 0.756766510285
0.923009238891 0.757127390834
0.923043095866 0.757488271382
0.923076923077 0.757849151931
0.923110720562 0.758210032479
0.92270531401 0.758210032479
0.922739244952 0.758570913028
0.922773146117 0.758931793576
0.922807017544 0.759292674125
0.922402455064 0.759292674125
0.922436459246 0.759653554673
0.92247043364 0.760014435222
0.922066549912 0.760014435222
0.922100656455 0.76037531577
0.922134733158 0.760736196319
0.922168780061 0.761097076868
0.921765734266 0.761097076868
0.921363040629 0.761097076868
0.921397379913 0.761457957416
0.921431689219 0.761818837965
0.921465968586 0.762179718513
0.921500218055 0.762540599062
0.921098517873 0.762540599062
0.920697167756 0.762540599062
0.920731707317 0.76290147961
0.920330866347 0.76290147961
0.919930374238 0.76290147961
0.919530230535 0.76290147961
0.919130434783 0.76290147961
0.919165580183 0.763262360159
0.919200695048 0.763623240707
0.918801563178 0.763623240707
0.918836805556 0.763984121256
0.918872017354 0.764345001804
0.918907198612 0.764705882353
0.918942349371 0.765066762901
0.918977469671 0.76542764345
0.91901255955 0.765788523999
0.919047619048 0.766149404547
0.919082648204 0.766510285096
0.919117647059 0.766871165644
0.918720276697 0.766871165644
0.918755401901 0.767232046193
0.918358531317 0.767232046193
0.918393782383 0.767592926741
0.918429003021 0.76795380729
0.91846419327 0.768314687838
0.918068132816 0.768314687838
0.917672413793 0.768314687838
0.917707884533 0.768675568387
0.917312661499 0.768675568387
0.917348256565 0.769036448935
0.916953528399 0.769036448935
0.916989247312 0.769397329484
0.917024935512 0.769758210032
0.916630855178 0.769758210032
0.916666666667 0.770119090581
0.916273078574 0.770119090581
0.915879828326 0.770119090581
0.915915915916 0.77047997113
0.915523156089 0.77047997113
0.915559365624 0.770840851678
0.915167095116 0.770840851678
0.915203426124 0.771201732227
0.915239726027 0.771562612775
0.915275994865 0.771923493324
0.914884516681 0.771923493324
0.91492090637 0.772284373872
0.914957264957 0.772645254421
0.914566424605 0.772645254421
0.914602903501 0.773006134969
0.914639351259 0.773367015518
0.914675767918 0.773727896066
0.914285714286 0.773727896066
0.91389599318 0.773727896066
0.913932680017 0.774088776615
0.913969335605 0.774449657163
0.913580246914 0.774449657163
0.913617021277 0.774810537712
0.913228413441 0.774810537712
0.913265306122 0.775171418261
0.913302167446 0.775532298809
0.913338997451 0.775893179358
0.913375796178 0.776254059906
0.913412563667 0.776614940455
0.91302503182 0.776614940455
0.912637828668 0.776614940455
0.912250953794 0.776614940455
0.912288135593 0.776975821003
0.912325285896 0.777336701552
0.912362404742 0.7776975821
0.912399492171 0.778058462649
0.912436548223 0.778419343197
0.912473572939 0.778780223746
0.912087912088 0.778780223746
0.911702577102 0.778780223746
0.911739864865 0.779141104294
0.911777121148 0.779501984843
0.911814345992 0.779862865392
0.911851539435 0.78022374594
0.911888701518 0.780584626489
0.91192583228 0.780945507037
0.911962931761 0.781306387586
0.912 0.781667268134
0.911616161616 0.781667268134
0.911653344552 0.782028148683
0.911690496215 0.782389029231
0.911727616646 0.78274990978
0.911764705882 0.783110790328
0.911801763965 0.783471670877
0.911418975651 0.783471670877
0.911036508603 0.783471670877
0.911073825503 0.783832551425
0.911111111111 0.784193431974
0.911148365465 0.784554312523
0.911185588605 0.784915193071
0.91122278057 0.78527607362
0.911259941398 0.785636954168
0.910878661088 0.785636954168
0.910915934755 0.785997834717
0.910953177258 0.786358715265
0.910572503134 0.786358715265
0.910609857978 0.786719595814
0.910647181628 0.787080476362
0.910267111853 0.787080476362
0.909887359199 0.787080476362
0.909507923269 0.787080476362
0.909545644018 0.787441356911
0.909583333333 0.787802237459
0.909620991254 0.788163118008
0.909658617818 0.788523998556
0.909280066583 0.788523998556
0.909317803661 0.788884879105
0.909355509356 0.789245759654
0.909393183707 0.789606640202
0.909430826755 0.789967520751
0.909468438538 0.790328401299
0.909506019095 0.790689281848
0.909543568465 0.791050162396
0.909581086686 0.791411042945
0.909618573798 0.791771923493
0.909241607957 0.791771923493
0.908864954432 0.791771923493
0.908488612836 0.791771923493
0.908112582781 0.791771923493
0.908150599917 0.792132804042
0.908188585608 0.79249368459
0.908226539893 0.792854565139
0.907851239669 0.792854565139
0.907889301941 0.793215445687
0.907927332783 0.793576326236
0.907552620718 0.793576326236
0.907178217822 0.793576326236
0.906804123711 0.793576326236
0.906842539159 0.793937206785
0.90688092295 0.794298087333
0.906507413509 0.794298087333
0.906545903664 0.794658967882
0.906172839506 0.794658967882
0.905800082271 0.794658967882
0.905838815789 0.79501984843
0.905466502261 0.79501984843
0.905505341002 0.795380728979
0.905133470226 0.795380728979
0.905172413793 0.795741609527
0.904800984817 0.795741609527
0.904840032814 0.796102490076


==> figures/pr_raw_data/Luo/att/bag_att_reliable.txt <==
0 0.0
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
1.0 0.00396968603392
1.0 0.00433056658246
1.0 0.004691447131
1.0 0.00505232767954
1.0 0.00541320822808
1.0 0.00577408877661
1.0 0.00613496932515
1.0 0.00649584987369
1.0 0.00685673042223
1.0 0.00721761097077
1.0 0.00757849151931
1.0 0.00793937206785
1.0 0.00830025261638
1.0 0.00866113316492
1.0 0.00902201371346
1.0 0.009382894262
1.0 0.00974377481054
1.0 0.0101046553591
1.0 0.0104655359076
1.0 0.0108264164562
1.0 0.0111872970047
1.0 0.0115481775532
1.0 0.0119090581018
1.0 0.0122699386503
1.0 0.0126308191988
1.0 0.0129916997474
1.0 0.0133525802959
1.0 0.0137134608445
1.0 0.014074341393
1.0 0.0144352219415
1.0 0.0147961024901
1.0 0.0151569830386
1.0 0.0155178635872
1.0 0.0158787441357
1.0 0.0162396246842
1.0 0.0166005052328
1.0 0.0169613857813
1.0 0.0173222663298
1.0 0.0176831468784
1.0 0.0180440274269
1.0 0.0184049079755
1.0 0.018765788524
1.0 0.0191266690725
1.0 0.0194875496211
1.0 0.0198484301696
1.0 0.0202093107182
1.0 0.0205701912667
1.0 0.0209310718152
1.0 0.0212919523638
1.0 0.0216528329123
0.983606557377 0.0216528329123
0.983870967742 0.0220137134608
0.984126984127 0.0223745940094
0.984375 0.0227354745579
0.984615384615 0.0230963551065
0.984848484848 0.023457235655
0.985074626866 0.0238181162035
0.970588235294 0.0238181162035
0.95652173913 0.0238181162035
0.957142857143 0.0241789967521
0.957746478873 0.0245398773006
0.958333333333 0.0249007578492
0.958904109589 0.0252616383977
0.959459459459 0.0256225189462
0.96 0.0259833994948
0.960526315789 0.0263442800433
0.961038961039 0.0267051605918
0.961538461538 0.0270660411404
0.962025316456 0.0274269216889
0.9625 0.0277878022375
0.962962962963 0.028148682786
0.963414634146 0.0285095633345
0.963855421687 0.0288704438831
0.964285714286 0.0292313244316
0.964705882353 0.0295922049802
0.96511627907 0.0299530855287
0.965517241379 0.0303139660772
0.965909090909 0.0306748466258
0.966292134831 0.0310357271743
0.966666666667 0.0313966077228
0.967032967033 0.0317574882714
0.967391304348 0.0321183688199
0.967741935484 0.0324792493685
0.968085106383 0.032840129917
0.968421052632 0.0332010104655
0.96875 0.0335618910141
0.969072164948 0.0339227715626
0.969387755102 0.0342836521112
0.969696969697 0.0346445326597
0.96 0.0346445326597
0.960396039604 0.0350054132082
0.960784313725 0.0353662937568
0.961165048544 0.0357271743053
0.961538461538 0.0360880548538
0.961904761905 0.0364489354024
0.962264150943 0.0368098159509
0.96261682243 0.0371706964995
0.962962962963 0.037531577048
0.963302752294 0.0378924575965
0.963636363636 0.0382533381451
0.963963963964 0.0386142186936
0.964285714286 0.0389750992422
0.964601769912 0.0393359797907
0.964912280702 0.0396968603392
0.95652173913 0.0396968603392
0.956896551724 0.0400577408878
0.957264957265 0.0404186214363
0.957627118644 0.0407795019848
0.957983193277 0.0411403825334
0.958333333333 0.0415012630819
0.95867768595 0.0418621436305
0.959016393443 0.042223024179
0.959349593496 0.0425839047275
0.959677419355 0.0429447852761
0.96 0.0433056658246
0.960317460317 0.0436665463732
0.96062992126 0.0440274269217
0.9609375 0.0443883074702
0.961240310078 0.0447491880188
0.961538461538 0.0451100685673
0.961832061069 0.0454709491158
0.962121212121 0.0458318296644
0.962406015038 0.0461927102129
0.962686567164 0.0465535907615
0.962962962963 0.04691447131
0.963235294118 0.0472753518585
0.963503649635 0.0476362324071
0.963768115942 0.0479971129556
0.964028776978 0.0483579935042
0.964285714286 0.0487188740527
0.964539007092 0.0490797546012
0.964788732394 0.0494406351498
0.965034965035 0.0498015156983
0.965277777778 0.0501623962468
0.965517241379 0.0505232767954
0.965753424658 0.0508841573439
0.965986394558 0.0512450378925
0.966216216216 0.051605918441
0.96644295302 0.0519667989895
0.966666666667 0.0523276795381
0.966887417219 0.0526885600866
0.967105263158 0.0530494406351
0.967320261438 0.0534103211837
0.967532467532 0.0537712017322
0.967741935484 0.0541320822808
0.967948717949 0.0544929628293
0.968152866242 0.0548538433778
0.96835443038 0.0552147239264
0.968553459119 0.0555756044749
0.96875 0.0559364850235
0.968944099379 0.056297365572
0.969135802469 0.0566582461205
0.969325153374 0.0570191266691
0.969512195122 0.0573800072176
0.963636363636 0.0573800072176
0.957831325301 0.0573800072176
0.958083832335 0.0577408877661
0.958333333333 0.0581017683147
0.958579881657 0.0584626488632
0.958823529412 0.0588235294118
0.959064327485 0.0591844099603
0.959302325581 0.0595452905088
0.959537572254 0.0599061710574
0.959770114943 0.0602670516059
0.96 0.0606279321545
0.960227272727 0.060988812703
0.960451977401 0.0613496932515
0.960674157303 0.0617105738001
0.960893854749 0.0620714543486
0.961111111111 0.0624323348971
0.961325966851 0.0627932154457
0.961538461538 0.0631540959942
0.96174863388 0.0635149765428
0.961956521739 0.0638758570913
0.962162162162 0.0642367376398
0.962365591398 0.0645976181884
0.96256684492 0.0649584987369
0.962765957447 0.0653193792855
0.962962962963 0.065680259834
0.963157894737 0.0660411403825
0.96335078534 0.0664020209311
0.963541666667 0.0667629014796
0.963730569948 0.0671237820281
0.963917525773 0.0674846625767
0.964102564103 0.0678455431252
0.964285714286 0.0682064236738
0.964467005076 0.0685673042223
0.964646464646 0.0689281847708
0.964824120603 0.0692890653194
0.965 0.0696499458679
0.965174129353 0.0700108264165
0.965346534653 0.070371706965
0.965517241379 0.0707325875135
0.96568627451 0.0710934680621
0.965853658537 0.0714543486106
0.966019417476 0.0718152291591
0.966183574879 0.0721761097077
0.966346153846 0.0725369902562
0.966507177033 0.0728978708048
0.966666666667 0.0732587513533
0.96682464455 0.0736196319018
0.966981132075 0.0739805124504
0.967136150235 0.0743413929989
0.967289719626 0.0747022735475
0.967441860465 0.075063154096
0.967592592593 0.0754240346445
0.967741935484 0.0757849151931
0.967889908257 0.0761457957416
0.96803652968 0.0765066762901
0.968181818182 0.0768675568387
0.968325791855 0.0772284373872
0.968468468468 0.0775893179358
0.968609865471 0.0779501984843
0.96875 0.0783110790328
0.968888888889 0.0786719595814
0.969026548673 0.0790328401299
0.969162995595 0.0793937206785
0.969298245614 0.079754601227
0.96943231441 0.0801154817755
0.969565217391 0.0804763623241
0.969696969697 0.0808372428726
0.969827586207 0.0811981234211
0.969957081545 0.0815590039697
0.970085470085 0.0819198845182
0.970212765957 0.0822807650668
0.970338983051 0.0826416456153
0.966244725738 0.0826416456153
0.966386554622 0.0830025261638
0.966527196653 0.0833634067124
0.966666666667 0.0837242872609
0.966804979253 0.0840851678095
0.96694214876 0.084446048358
0.9670781893 0.0848069289065
0.967213114754 0.0851678094551
0.967346938776 0.0855286900036
0.967479674797 0.0858895705521
0.967611336032 0.0862504511007
0.967741935484 0.0866113316492
0.967871485944 0.0869722121978
0.968 0.0873330927463
0.96812749004 0.0876939732948
0.968253968254 0.0880548538434
0.96837944664 0.0884157343919
0.968503937008 0.0887766149405
0.96862745098 0.089137495489
0.96875 0.0894983760375
0.968871595331 0.0898592565861
0.968992248062 0.0902201371346
0.969111969112 0.0905810176831
0.965384615385 0.0905810176831
0.965517241379 0.0909418982317
0.965648854962 0.0913027787802
0.965779467681 0.0916636593288
0.965909090909 0.0920245398773
0.966037735849 0.0923854204258
0.966165413534 0.0927463009744
0.966292134831 0.0931071815229
0.966417910448 0.0934680620715
0.966542750929 0.09382894262
0.966666666667 0.0941898231685
0.966789667897 0.0945507037171
0.966911764706 0.0949115842656
0.967032967033 0.0952724648141
0.967153284672 0.0956333453627
0.967272727273 0.0959942259112
0.967391304348 0.0963551064598
0.967509025271 0.0967159870083
0.967625899281 0.0970768675568
0.964157706093 0.0970768675568
0.964285714286 0.0974377481054
0.964412811388 0.0977986286539
0.964539007092 0.0981595092025
0.964664310954 0.098520389751
0.964788732394 0.0988812702995
0.964912280702 0.0992421508481
0.965034965035 0.0996030313966
0.965156794425 0.0999639119451
0.965277777778 0.100324792494
0.965397923875 0.100685673042
0.965517241379 0.101046553591
0.965635738832 0.101407434139
0.962328767123 0.101407434139
0.962457337884 0.101768314688
0.962585034014 0.102129195236
0.962711864407 0.102490075785
0.962837837838 0.102850956333
0.962962962963 0.103211836882
0.963087248322 0.103572717431
0.963210702341 0.103933597979
0.963333333333 0.104294478528
0.960132890365 0.104294478528
0.960264900662 0.104655359076
0.960396039604 0.105016239625
0.960526315789 0.105377120173
0.960655737705 0.105738000722
0.960784313725 0.10609888127
0.960912052117 0.106459761819
0.961038961039 0.106820642367
0.961165048544 0.107181522916
0.961290322581 0.107542403464
0.961414790997 0.107903284013
0.961538461538 0.108264164562
0.961661341853 0.10862504511
0.96178343949 0.108985925659
0.961904761905 0.109346806207
0.962025316456 0.109707686756
0.96214511041 0.110068567304
0.962264150943 0.110429447853
0.962382445141 0.110790328401
0.9625 0.11115120895
0.96261682243 0.111512089498
0.962732919255 0.111872970047
0.962848297214 0.112233850595
0.962962962963 0.112594731144
0.963076923077 0.112955611693
0.963190184049 0.113316492241
0.963302752294 0.11367737279
0.963414634146 0.114038253338
0.963525835866 0.114399133887
0.963636363636 0.114760014435
0.963746223565 0.115120894984
0.963855421687 0.115481775532
0.963963963964 0.115842656081
0.964071856287 0.116203536629
0.964179104478 0.116564417178
0.964285714286 0.116925297726
0.964391691395 0.117286178275
0.96449704142 0.117647058824
0.964601769912 0.118007939372
0.964705882353 0.118368819921
0.964809384164 0.118729700469
0.964912280702 0.119090581018
0.965014577259 0.119451461566
0.96511627907 0.119812342115
0.965217391304 0.120173222663
0.965317919075 0.120534103212
0.965417867435 0.12089498376
0.965517241379 0.121255864309
0.965616045845 0.121616744857
0.965714285714 0.121977625406
0.965811965812 0.122338505955
0.965909090909 0.122699386503
0.966005665722 0.123060267052
0.966101694915 0.1234211476
0.96338028169 0.1234211476
0.963483146067 0.123782028149
0.963585434174 0.124142908697
0.963687150838 0.124503789246
0.963788300836 0.124864669794
0.963888888889 0.125225550343
0.963988919668 0.125586430891
0.96408839779 0.12594731144
0.964187327824 0.126308191988
0.964285714286 0.126669072537
0.964383561644 0.127029953086
0.964480874317 0.127390833634
0.964577656676 0.127751714183
0.964673913043 0.128112594731
0.964769647696 0.12847347528
0.964864864865 0.128834355828
0.964959568733 0.129195236377
0.965053763441 0.129556116925
0.965147453083 0.129916997474
0.965240641711 0.130277878022
0.965333333333 0.130638758571
0.965425531915 0.130999639119
0.965517241379 0.131360519668
0.965608465608 0.131721400217
0.965699208443 0.132082280765
0.965789473684 0.132443161314
0.965879265092 0.132804041862
0.965968586387 0.133164922411
0.966057441253 0.133525802959
0.966145833333 0.133886683508
0.966233766234 0.134247564056
0.966321243523 0.134608444605
0.966408268734 0.134969325153
0.966494845361 0.135330205702
0.966580976864 0.13569108625
0.966666666667 0.136051966799
0.966751918159 0.136412847348
0.966836734694 0.136773727896
0.966921119593 0.137134608445
0.967005076142 0.137495488993
0.967088607595 0.137856369542
0.967171717172 0.13821725009
0.96725440806 0.138578130639
0.967336683417 0.138939011187
0.967418546366 0.139299891736
0.9675 0.139660772284
0.967581047382 0.140021652833
0.967661691542 0.140382533381
0.967741935484 0.14074341393
0.967821782178 0.141104294479
0.967901234568 0.141465175027
0.967980295567 0.141826055576
0.968058968059 0.142186936124
0.968137254902 0.142547816673
0.968215158924 0.142908697221
0.968292682927 0.14326957777
0.968369829684 0.143630458318
0.968446601942 0.143991338867
0.968523002421 0.144352219415
0.968599033816 0.144713099964
0.968674698795 0.145073980512
0.96875 0.145434861061
0.968824940048 0.14579574161
0.968899521531 0.146156622158
0.968973747017 0.146517502707
0.969047619048 0.146878383255
0.969121140143 0.147239263804
0.969194312796 0.147600144352
0.96926713948 0.147961024901
0.969339622642 0.148321905449
0.969411764706 0.148682785998
0.969483568075 0.149043666546
0.969555035129 0.149404547095
0.969626168224 0.149765427643
0.969696969697 0.150126308192
0.96976744186 0.150487188741
0.969837587007 0.150848069289
0.967592592593 0.150848069289
0.96766743649 0.151208949838
0.967741935484 0.151569830386
0.967816091954 0.151930710935
0.967889908257 0.152291591483
0.967963386728 0.152652472032
0.96803652968 0.15301335258
0.968109339408 0.153374233129
0.968181818182 0.153735113677
0.968253968254 0.154095994226
0.968325791855 0.154456874774
0.968397291196 0.154817755323
0.966216216216 0.154817755323
0.96404494382 0.154817755323
0.964125560538 0.155178635872
0.964205816555 0.15553951642
0.964285714286 0.155900396969
0.964365256125 0.156261277517
0.964444444444 0.156622158066
0.964523281596 0.156983038614
0.962389380531 0.156983038614
0.962472406181 0.157343919163
0.962555066079 0.157704799711
0.962637362637 0.15806568026
0.962719298246 0.158426560808
0.962800875274 0.158787441357
0.96288209607 0.159148321905
0.962962962963 0.159509202454
0.960869565217 0.159509202454
0.958785249458 0.159509202454
0.958874458874 0.159870083003
0.958963282937 0.160230963551
0.959051724138 0.1605918441
0.959139784946 0.160952724648
0.959227467811 0.161313605197
0.959314775161 0.161674485745
0.959401709402 0.162035366294
0.959488272921 0.162396246842
0.959574468085 0.162757127391
0.95966029724 0.163118007939
0.959745762712 0.163478888488
0.959830866808 0.163839769036
0.957805907173 0.163839769036
0.957894736842 0.164200649585
0.957983193277 0.164561530134
0.958071278826 0.164922410682
0.958158995816 0.165283291231
0.958246346555 0.165644171779
0.958333333333 0.166005052328
0.95841995842 0.166365932876
0.958506224066 0.166726813425
0.958592132505 0.167087693973
0.95867768595 0.167448574522
0.958762886598 0.16780945507
0.958847736626 0.168170335619
0.958932238193 0.168531216167
0.959016393443 0.168892096716
0.959100204499 0.169252977265
0.959183673469 0.169613857813
0.959266802444 0.169974738362
0.957317073171 0.169974738362
0.95537525355 0.169974738362
0.955465587045 0.17033561891
0.955555555556 0.170696499459
0.95564516129 0.171057380007
0.955734406439 0.171418260556
0.955823293173 0.171779141104
0.955911823647 0.172140021653
0.956 0.172500902201
0.956087824351 0.17286178275
0.956175298805 0.173222663298
0.956262425447 0.173583543847
0.956349206349 0.173944424396
0.956435643564 0.174305304944
0.95652173913 0.174666185493
0.956607495069 0.175027066041
0.956692913386 0.17538794659
0.956777996071 0.175748827138
0.956862745098 0.176109707687
0.956947162427 0.176470588235
0.95703125 0.176831468784
0.957115009747 0.177192349332
0.95719844358 0.177553229881
0.955339805825 0.177553229881
0.955426356589 0.177914110429
0.955512572534 0.178274990978
0.955598455598 0.178635871527
0.955684007707 0.178996752075
0.955769230769 0.179357632624
0.955854126679 0.179718513172
0.955938697318 0.180079393721
0.954110898662 0.180079393721
0.954198473282 0.180440274269
0.954285714286 0.180801154818
0.954372623574 0.181162035366
0.954459203036 0.181522915915
0.954545454545 0.181883796463
0.954631379962 0.182244677012
0.954716981132 0.18260555756
0.954802259887 0.182966438109
0.953007518797 0.182966438109
0.953095684803 0.183327318658
0.953183520599 0.183688199206
0.951401869159 0.183688199206
0.951492537313 0.184049079755
0.951582867784 0.184409960303
0.951672862454 0.184770840852
0.951762523191 0.1851317214
0.95 0.1851317214
0.948243992606 0.1851317214
0.948339483395 0.185492601949
0.948434622468 0.185853482497
0.948529411765 0.186214363046
0.948623853211 0.186575243594
0.948717948718 0.186936124143
0.948811700183 0.187297004691
0.947080291971 0.187297004691
0.947176684882 0.18765788524
0.947272727273 0.188018765789
0.947368421053 0.188379646337
0.947463768116 0.188740526886
0.947558770344 0.189101407434
0.947653429603 0.189462287983
0.947747747748 0.189823168531
0.947841726619 0.19018404908
0.947935368043 0.190544929628
0.948028673835 0.190905810177
0.948121645796 0.191266690725
0.948214285714 0.191627571274
0.946524064171 0.191627571274
0.946619217082 0.191988451822
0.946714031972 0.192349332371
0.946808510638 0.19271021292
0.946902654867 0.193071093468
0.946996466431 0.193431974017
0.94708994709 0.193792854565
0.947183098592 0.194153735114
0.947275922671 0.194514615662
0.947368421053 0.194875496211
0.945709281961 0.194875496211
0.945804195804 0.195236376759
0.94589877836 0.195597257308
0.945993031359 0.195958137856
0.946086956522 0.196319018405
0.946180555556 0.196679898953
0.946273830156 0.197040779502
0.946366782007 0.197401660051
0.946459412781 0.197762540599
0.946551724138 0.198123421148
0.946643717728 0.198484301696
0.946735395189 0.198845182245
0.946826758148 0.199206062793
0.946917808219 0.199566943342
0.947008547009 0.19992782389
0.947098976109 0.200288704439
0.947189097104 0.200649584987
0.947278911565 0.201010465536
0.947368421053 0.201371346084
0.947457627119 0.201732226633
0.947546531303 0.202093107182
0.947635135135 0.20245398773
0.947723440135 0.202814868279
0.947811447811 0.203175748827
0.947899159664 0.203536629376
0.947986577181 0.203897509924
0.948073701843 0.204258390473
0.948160535117 0.204619271021
0.948247078464 0.20498015157
0.948333333333 0.205341032118
0.948419301165 0.205701912667
0.948504983389 0.206062793215
0.948590381426 0.206423673764
0.948675496689 0.206784554313
0.948760330579 0.207145434861
0.948844884488 0.20750631541
0.948929159802 0.207867195958
0.949013157895 0.208228076507
0.949096880131 0.208588957055
0.949180327869 0.208949837604
0.949263502455 0.209310718152
0.949346405229 0.209671598701
0.94942903752 0.210032479249
0.949511400651 0.210393359798
0.949593495935 0.210754240346
0.949675324675 0.211115120895
0.949756888169 0.211476001444
0.949838187702 0.211836881992
0.949919224556 0.212197762541
0.95 0.212558643089
0.950080515298 0.212919523638
0.950160771704 0.213280404186
0.950240770465 0.213641284735
0.950320512821 0.214002165283
0.9504 0.214363045832
0.950479233227 0.21472392638
0.950558213716 0.215084806929
0.950636942675 0.215445687477
0.950715421304 0.215806568026
0.949206349206 0.215806568026
0.947702060222 0.215806568026
0.946202531646 0.215806568026
0.946287519747 0.216167448575
0.946372239748 0.216528329123
0.946456692913 0.216889209672
0.946540880503 0.21725009022
0.946624803768 0.217610970769
0.94670846395 0.217971851317
0.945226917058 0.217971851317
0.9453125 0.218332731866
0.945397815913 0.218693612414
0.945482866044 0.219054492963
0.945567651633 0.219415373511
0.944099378882 0.219415373511
0.944186046512 0.21977625406
0.94427244582 0.220137134608
0.944358578053 0.220498015157
0.944444444444 0.220858895706
0.944530046225 0.221219776254
0.944615384615 0.221580656803
0.944700460829 0.221941537351
0.944785276074 0.2223024179
0.944869831547 0.222663298448
0.94495412844 0.223024178997
0.945038167939 0.223385059545
0.94512195122 0.223745940094
0.945205479452 0.224106820642
0.945288753799 0.224467701191
0.945371775417 0.224828581739
0.945454545455 0.225189462288
0.945537065053 0.225550342837
0.945619335347 0.225911223385
0.945701357466 0.226272103934
0.94578313253 0.226632984482
0.945864661654 0.226993865031
0.945945945946 0.227354745579
0.946026986507 0.227715626128
0.946107784431 0.228076506676
0.946188340807 0.228437387225
0.946268656716 0.228798267773
0.946348733234 0.229159148322
0.946428571429 0.22952002887
0.946508172363 0.229880909419
0.946587537092 0.230241789968
0.946666666667 0.230602670516
0.94674556213 0.230963551065
0.94682422452 0.231324431613
0.946902654867 0.231685312162
0.946980854197 0.23204619271
0.947058823529 0.232407073259
0.947136563877 0.232767953807
0.947214076246 0.233128834356
0.94729136164 0.233489714904
0.947368421053 0.233850595453
0.94598540146 0.233850595453
0.946064139942 0.234211476001
0.946142649199 0.23457235655
0.946220930233 0.234933237099
0.946298984035 0.235294117647
0.946376811594 0.235654998196
0.946454413893 0.236015878744
0.946531791908 0.236376759293
0.946608946609 0.236737639841
0.946685878963 0.23709852039
0.946762589928 0.237459400938
0.94683908046 0.237820281487
0.946915351506 0.238181162035
0.946991404011 0.238542042584
0.947067238913 0.238902923132
0.947142857143 0.239263803681
0.947218259629 0.23962468423
0.947293447293 0.239985564778
0.947368421053 0.240346445327
0.947443181818 0.240707325875
0.947517730496 0.241068206424
0.947592067989 0.241429086972
0.946251768034 0.241429086972
0.946327683616 0.241789967521
0.946403385049 0.242150848069
0.945070422535 0.242150848069
0.945147679325 0.242511728618
0.945224719101 0.242872609166
0.945301542777 0.243233489715
0.945378151261 0.243594370263
0.945454545455 0.243955250812
0.945530726257 0.244316131361
0.945606694561 0.244677011909
0.944289693593 0.244677011909
0.944367176634 0.245037892458
0.944444444444 0.245398773006
0.94452149792 0.245759653555
0.94459833795 0.246120534103
0.943291839557 0.246120534103
0.943370165746 0.246481414652
0.943448275862 0.2468422952
0.943526170799 0.247203175749
0.943603851444 0.247564056297
0.943681318681 0.247924936846
0.943758573388 0.248285817394
0.943835616438 0.248646697943
0.9439124487 0.249007578492
0.943989071038 0.24936845904
0.944065484311 0.249729339589
0.944141689373 0.250090220137
0.944217687075 0.250451100686
0.944293478261 0.250811981234
0.944369063772 0.251172861783
0.944444444444 0.251533742331
0.94451962111 0.25189462288
0.944594594595 0.252255503428
0.944669365722 0.252616383977
0.94474393531 0.252977264525
0.944818304172 0.253338145074
0.944892473118 0.253699025623
0.944966442953 0.254059906171
0.943699731903 0.254059906171
0.943775100402 0.25442078672
0.94385026738 0.254781667268
0.943925233645 0.255142547817
0.944 0.255503428365
0.944074567244 0.255864308914
0.94414893617 0.256225189462
0.94422310757 0.256586070011
0.944297082228 0.256946950559
0.944370860927 0.257307831108
0.944444444444 0.257668711656
0.944517833554 0.258029592205
0.944591029024 0.258390472754
0.944664031621 0.258751353302
0.944736842105 0.259112233851
0.944809461235 0.259473114399
0.944881889764 0.259833994948
0.94495412844 0.260194875496
0.94502617801 0.260555756045
0.945098039216 0.260916636593
0.945169712794 0.261277517142
0.945241199478 0.26163839769
0.9453125 0.261999278239
0.945383615085 0.262360158787
0.945454545455 0.262721039336
0.945525291829 0.263081919885
0.945595854922 0.263442800433
0.945666235446 0.263803680982
0.945736434109 0.26416456153
0.945806451613 0.264525442079
0.94587628866 0.264886322627
0.945945945946 0.265247203176
0.946015424165 0.265608083724
0.946084724005 0.265968964273
0.946153846154 0.266329844821
0.946222791293 0.26669072537
0.946291560102 0.267051605918
0.946360153257 0.267412486467
0.946428571429 0.267773367016
0.946496815287 0.268134247564
0.946564885496 0.268495128113
0.946632782719 0.268856008661
0.946700507614 0.26921688921
0.946768060837 0.269577769758
0.946835443038 0.269938650307
0.946902654867 0.270299530855
0.94696969697 0.270660411404
0.947036569987 0.271021291952
0.947103274559 0.271382172501
0.945911949686 0.271382172501
0.945979899497 0.271743053049
0.946047678795 0.272103933598
0.946115288221 0.272464814147
0.946182728411 0.272825694695
0.94625 0.273186575244
0.94631710362 0.273547455792
0.9463840399 0.273908336341
0.946450809465 0.274269216889
0.946517412935 0.274630097438
0.946583850932 0.274990977986
0.94540942928 0.274990977986
0.944237918216 0.274990977986
0.944306930693 0.275351858535
0.944375772559 0.275712739083
0.944444444444 0.276073619632
0.944512946979 0.27643450018
0.943349753695 0.27643450018
0.943419434194 0.276795380729
0.943488943489 0.277156261278
0.943558282209 0.277517141826
0.94362745098 0.277878022375
0.943696450428 0.278238902923
0.942542787286 0.278238902923
0.942612942613 0.278599783472
0.942682926829 0.27896066402
0.94275274056 0.279321544569
0.942822384428 0.279682425117
0.941676792224 0.279682425117
0.941747572816 0.280043305666
0.941818181818 0.280404186214
0.941888619855 0.280765066763
0.941958887545 0.281125947311
0.942028985507 0.28148682786
0.942098914355 0.281847708409
0.942168674699 0.282208588957
0.942238267148 0.282569469506
0.942307692308 0.282930350054
0.94237695078 0.283291230603
0.942446043165 0.283652111151
0.94251497006 0.2840129917
0.942583732057 0.284373872248
0.942652329749 0.284734752797
0.941527446301 0.284734752797
0.940405244338 0.284734752797
0.940476190476 0.285095633345
0.940546967895 0.285456513894
0.940617577197 0.285817394442
0.94068801898 0.286178274991
0.940758293839 0.28653915554
0.940828402367 0.286900036088
0.940898345154 0.287260916637
0.940968122786 0.287621797185
0.941037735849 0.287982677734
0.941107184923 0.288343558282
0.94 0.288343558282
0.940070505288 0.288704438831
0.94014084507 0.289065319379
0.94021101993 0.289426199928
0.940281030445 0.289787080476
0.93918128655 0.289787080476
0.93808411215 0.289787080476
0.938156359393 0.290147961025
0.938228438228 0.290508841573
0.938300349243 0.290869722122
0.938372093023 0.291230602671
0.937282229965 0.291230602671
0.937354988399 0.291591483219
0.937427578216 0.291952363768
0.9375 0.292313244316
0.937572254335 0.292674124865
0.937644341801 0.293035005413
0.937716262976 0.293395885962
0.937788018433 0.29375676651
0.937859608746 0.294117647059
0.937931034483 0.294478527607
0.938002296211 0.294839408156
0.938073394495 0.295200288704
0.938144329897 0.295561169253
0.938215102975 0.295922049802
0.938285714286 0.29628293035
0.938356164384 0.296643810899
0.93842645382 0.297004691447
0.938496583144 0.297365571996
0.938566552901 0.297726452544
0.938636363636 0.298087333093
0.938706015891 0.298448213641
0.937641723356 0.298448213641
0.937712344281 0.29880909419
0.93778280543 0.299169974738
0.937853107345 0.299530855287
0.937923250564 0.299891735835
0.937993235626 0.300252616384
0.936936936937 0.300252616384
0.935883014623 0.300252616384
0.93595505618 0.300613496933
0.936026936027 0.300974377481
0.936098654709 0.30133525803
0.936170212766 0.301696138578
0.936241610738 0.302057019127
0.936312849162 0.302417899675
0.936383928571 0.302778780224
0.936454849498 0.303139660772
0.936525612472 0.303500541321
0.93659621802 0.303861421869
0.936666666667 0.304222302418
0.936736958935 0.304583182966
0.936807095344 0.304944063515
0.936877076412 0.305304944064
0.936946902655 0.305665824612
0.937016574586 0.306026705161
0.937086092715 0.306387585709
0.937155457552 0.306748466258
0.937224669604 0.307109346806
0.937293729373 0.307470227355
0.937362637363 0.307831107903
0.937431394072 0.308191988452
0.9375 0.308552869
0.937568455641 0.308913749549
0.937636761488 0.309274630097
0.937704918033 0.309635510646
0.937772925764 0.309996391195
0.937840785169 0.310357271743
0.937908496732 0.310718152292
0.937976060936 0.31107903284
0.938043478261 0.311439913389
0.938110749186 0.311800793937
0.938177874187 0.312161674486
0.938244853738 0.312522555034
0.938311688312 0.312883435583
0.938378378378 0.313244316131
0.938444924406 0.31360519668
0.938511326861 0.313966077228
0.938577586207 0.314326957777
0.937567276642 0.314326957777
0.936559139785 0.314326957777
0.936627282492 0.314687838326
0.93669527897 0.315048718874
0.936763129689 0.315409599423
0.936830835118 0.315770479971
0.936898395722 0.31613136052
0.936965811966 0.316492241068
0.937033084312 0.316853121617
0.93710021322 0.317214002165
0.937167199148 0.317574882714
0.937234042553 0.317935763262
0.937300743889 0.318296643811
0.937367303609 0.318657524359
0.937433722163 0.319018404908
0.9375 0.319379285457
0.937566137566 0.319740166005
0.937632135307 0.320101046554
0.937697993664 0.320461927102
0.93776371308 0.320822807651
0.937829293994 0.321183688199
0.937894736842 0.321544568748
0.937960042061 0.321905449296
0.938025210084 0.322266329845
0.938090241343 0.322627210393
0.938155136268 0.322988090942
0.938219895288 0.32334897149
0.938284518828 0.323709852039
0.938349007315 0.324070732588
0.938413361169 0.324431613136
0.938477580813 0.324792493685
0.938541666667 0.325153374233
0.938605619147 0.325514254782
0.938669438669 0.32587513533
0.938733125649 0.326236015879
0.938796680498 0.326596896427
0.938860103627 0.326957776976
0.938923395445 0.327318657524
0.93898655636 0.327679538073
0.939049586777 0.328040418621
0.9391124871 0.32840129917
0.939175257732 0.328762179719
0.939237899073 0.329123060267
0.939300411523 0.329483940816
0.939362795478 0.329844821364
0.939425051335 0.330205701913
0.939487179487 0.330566582461
0.939549180328 0.33092746301
0.939611054248 0.331288343558
0.939672801636 0.331649224107
0.93973442288 0.332010104655
0.939795918367 0.332370985204
0.939857288481 0.332731865752
0.939918533605 0.333092746301
0.938962360122 0.333092746301
0.939024390244 0.33345362685
0.939086294416 0.333814507398
0.939148073022 0.334175387947
0.939209726444 0.334536268495
0.939271255061 0.334897149044
0.939332659252 0.335258029592
0.939393939394 0.335618910141
0.939455095863 0.335979790689
0.939516129032 0.336340671238
0.939577039275 0.336701551786
0.939637826962 0.337062432335
0.939698492462 0.337423312883
0.939759036145 0.337784193432
0.938816449348 0.337784193432
0.938877755511 0.338145073981
0.938938938939 0.338505954529
0.939 0.338866835078
0.939060939061 0.339227715626
0.939121756487 0.339588596175
0.939182452642 0.339949476723
0.939243027888 0.340310357272
0.938308457711 0.340310357272
0.938369781312 0.34067123782
0.938430983118 0.341032118369
0.938492063492 0.341392998917
0.938553022795 0.341753879466
0.938613861386 0.342114760014
0.938674579624 0.342475640563
0.938735177866 0.342836521112
0.938795656466 0.34319740166
0.938856015779 0.343558282209
0.938916256158 0.343919162757
0.938976377953 0.344280043306
0.938053097345 0.344280043306
0.938113948919 0.344640923854
0.93817468106 0.345001804403
0.938235294118 0.345362684951
0.938295788443 0.3457235655
0.938356164384 0.346084446048
0.938416422287 0.346445326597
0.9384765625 0.346806207145
0.938536585366 0.347167087694
0.937621832359 0.347167087694
0.937682570594 0.347527968243
0.937743190661 0.347888848791
0.937803692906 0.34824972934
0.93786407767 0.348610609888
0.937924345296 0.348971490437
0.937984496124 0.349332370985
0.938044530494 0.349693251534
0.938104448743 0.350054132082
0.938164251208 0.350415012631
0.938223938224 0.350775893179
0.938283510125 0.351136773728
0.938342967245 0.351497654276
0.938402309913 0.351858534825
0.938461538462 0.352219415374
0.938520653218 0.352580295922
0.938579654511 0.352941176471
0.938638542665 0.353302057019
0.938697318008 0.353662937568
0.937799043062 0.353662937568
0.937858508604 0.354023818116
0.937917860554 0.354384698665
0.937977099237 0.354745579213
0.938036224976 0.355106459762
0.938095238095 0.35546734031
0.938154138915 0.355828220859
0.938212927757 0.356189101407
0.938271604938 0.356549981956
0.938330170778 0.356910862505
0.938388625592 0.357271743053
0.938446969697 0.357632623602
0.938505203406 0.35799350415
0.938563327032 0.358354384699
0.938621340888 0.358715265247
0.938679245283 0.359076145796
0.938737040528 0.359437026344
0.93879472693 0.359797906893
0.938852304798 0.360158787441
0.938909774436 0.36051966799
0.93896713615 0.360880548538
0.939024390244 0.361241429087
0.93908153702 0.361602309636
0.939138576779 0.361963190184
0.939195509822 0.362324070733
0.939252336449 0.362684951281
0.939309056956 0.36304583183
0.939365671642 0.363406712378
0.938490214352 0.363406712378
0.938547486034 0.363767592927
0.938604651163 0.364128473475
0.938661710037 0.364489354024
0.938718662953 0.364850234572
0.938775510204 0.365211115121
0.938832252085 0.365571995669
0.938888888889 0.365932876218
0.938020351526 0.365932876218
0.938077634011 0.366293756767
0.938134810711 0.366654637315
0.938191881919 0.367015517864
0.938248847926 0.367376398412
0.938305709024 0.367737278961
0.938362465501 0.368098159509
0.938419117647 0.368459040058
0.938475665748 0.368819920606
0.938532110092 0.369180801155
0.937671860678 0.369180801155
0.937728937729 0.369541681703
0.937785910339 0.369902562252
0.937842778793 0.3702634428
0.937899543379 0.370624323349
0.93795620438 0.370985203898
0.938012762078 0.371346084446
0.938069216758 0.371706964995
0.938125568699 0.372067845543
0.938181818182 0.372428726092
0.938237965486 0.37278960664
0.938294010889 0.373150487189
0.938349954669 0.373511367737
0.938405797101 0.373872248286
0.938461538462 0.374233128834
0.938517179024 0.374594009383
0.938572719061 0.374954889931
0.938628158845 0.37531577048
0.938683498647 0.375676651029
0.938738738739 0.376037531577
0.938793879388 0.376398412126
0.938848920863 0.376759292674
0.938903863432 0.377120173223
0.938958707361 0.377481053771
0.939013452915 0.37784193432
0.939068100358 0.378202814868
0.939122649955 0.378563695417
0.939177101968 0.378924575965
0.939231456658 0.379285456514
0.939285714286 0.379646337062
0.939339875112 0.380007217611
0.939393939394 0.38036809816
0.939447907391 0.380728978708
0.939501779359 0.381089859257
0.939555555556 0.381450739805
0.939609236234 0.381811620354
0.93966282165 0.382172500902
0.939716312057 0.382533381451
0.939769707706 0.382894261999
0.93982300885 0.383255142548
0.939876215738 0.383616023096
0.939929328622 0.383976903645
0.939982347749 0.384337784193
0.940035273369 0.384698664742
0.940088105727 0.385059545291
0.94014084507 0.385420425839
0.939313984169 0.385420425839
0.939367311072 0.385781306388
0.939420544337 0.386142186936
0.939473684211 0.386503067485
0.939526730938 0.386863948033
0.939579684764 0.387224828582
0.939632545932 0.38758570913
0.939685314685 0.387946589679
0.939737991266 0.388307470227
0.939790575916 0.388668350776
0.939843068875 0.389029231324
0.939895470383 0.389390111873
0.939947780679 0.389750992422
0.94 0.39011187297
0.940052128584 0.390472753519
0.940104166667 0.390833634067
0.940156114484 0.391194514616
0.94020797227 0.391555395164
0.94025974026 0.391916275713
0.939446366782 0.391916275713
0.939498703544 0.392277156261
0.939550949914 0.39263803681
0.939603106126 0.392998917358
0.939655172414 0.393359797907
0.939707149009 0.393720678455
0.939759036145 0.394081559004
0.93981083405 0.394442439553
0.939862542955 0.394803320101
0.939055793991 0.394803320101
0.938250428816 0.394803320101
0.938303341902 0.39516420065
0.938356164384 0.395525081198
0.938408896493 0.395885961747
0.938461538462 0.396246842295
0.938514090521 0.396607722844
0.938566552901 0.396968603392
0.938618925831 0.397329483941
0.93867120954 0.397690364489
0.938723404255 0.398051245038
0.938775510204 0.398412125586
0.938827527613 0.398773006135
0.938879456706 0.399133886684
0.93893129771 0.399494767232
0.938983050847 0.399855647781
0.939034716342 0.400216528329
0.938240270728 0.400216528329
0.938292476754 0.400577408878
0.938344594595 0.400938289426
0.937552742616 0.400938289426
0.93760539629 0.401299169975
0.937657961247 0.401660050523
0.93771043771 0.402020931072
0.937762825904 0.40238181162
0.93781512605 0.402742692169
0.937867338371 0.403103572717
0.937919463087 0.403464453266
0.937971500419 0.403825333815
0.938023450586 0.404186214363
0.938075313808 0.404547094912
0.938127090301 0.40490797546
0.938178780284 0.405268856009
0.938230383973 0.405629736557
0.938281901585 0.405990617106
0.938333333333 0.406351497654
0.938384679434 0.406712378203
0.9384359401 0.407073258751
0.938487115544 0.4074341393
0.93853820598 0.407795019848
0.938589211618 0.408155900397
0.93864013267 0.408516780946
0.938690969345 0.408877661494
0.938741721854 0.409238542043
0.938792390405 0.409599422591
0.938842975207 0.40996030314
0.938893476466 0.410321183688
0.938943894389 0.410682064237
0.938994229184 0.411042944785
0.939044481054 0.411403825334
0.939094650206 0.411764705882
0.939144736842 0.412125586431
0.939194741167 0.412486466979
0.939244663383 0.412847347528
0.939294503692 0.413208228077
0.939344262295 0.413569108625
0.939393939394 0.413929989174
0.939443535188 0.414290869722
0.939493049877 0.414651750271
0.93954248366 0.415012630819
0.939591836735 0.415373511368
0.939641109299 0.415734391916
0.939690301548 0.416095272465
0.939739413681 0.416456153013
0.939788445891 0.416817033562
0.939837398374 0.41717791411
0.939886271324 0.417538794659
0.939935064935 0.417899675208
0.9399837794 0.418260555756
0.940032414911 0.418621436305
0.94008097166 0.418982316853
0.93932038835 0.418982316853
0.939369442199 0.419343197402
0.939418416801 0.41970407795
0.939467312349 0.420064958499
0.939516129032 0.420425839047
0.939564867043 0.420786719596
0.93961352657 0.421147600144
0.939662107804 0.421508480693
0.939710610932 0.421869361241
0.939759036145 0.42223024179
0.939807383628 0.422591122339
0.939053728949 0.422591122339
0.938301282051 0.422591122339
0.938350680544 0.422952002887
0.9384 0.423312883436
0.938449240608 0.423673763984
0.938498402556 0.424034644533
0.938547486034 0.424395525081
0.938596491228 0.42475640563
0.938645418327 0.425117286178
0.938694267516 0.425478166727
0.938743038982 0.425839047275
0.938791732909 0.426199927824
0.938840349484 0.426560808372
0.938888888889 0.426921688921
0.938937351308 0.42728256947
0.938985736926 0.427643450018
0.939034045922 0.428004330567
0.939082278481 0.428365211115
0.939130434783 0.428726091664
0.938388625592 0.428726091664
0.938437253354 0.429086972212
0.938485804416 0.429447852761
0.937746256895 0.429447852761
0.937795275591 0.429808733309
0.937844217152 0.430169613858
0.937893081761 0.430530494406
0.937941869599 0.430891374955
0.937990580848 0.431252255503
0.938039215686 0.431613136052
0.938087774295 0.431974016601
0.938136256852 0.432334897149
0.938184663537 0.432695777698
0.938232994527 0.433056658246
0.93828125 0.433417538795
0.938329430133 0.433778419343
0.9375975039 0.433778419343
0.937646141855 0.434139299892
0.93769470405 0.43450018044
0.937743190661 0.434861060989
0.937791601866 0.435221941537
0.93783993784 0.435582822086
0.937888198758 0.435943702634
0.937936384794 0.436304583183
0.937984496124 0.436665463732
0.93803253292 0.43702634428
0.938080495356 0.437387224829
0.938128383604 0.437748105377
0.938176197836 0.438108985926
0.938223938224 0.438469866474
0.938271604938 0.438830747023
0.93831919815 0.439191627571
0.938366718028 0.43955250812
0.938414164742 0.439913388668
0.938461538462 0.440274269217
0.938508839354 0.440635149765
0.938556067588 0.440996030314
0.938603223331 0.441356910863
0.938650306748 0.441717791411
0.938697318008 0.44207867196
0.938744257274 0.442439552508
0.938791124713 0.442800433057
0.938837920489 0.443161313605
0.938884644767 0.443522194154
0.93893129771 0.443883074702
0.938977879481 0.444243955251
0.939024390244 0.444604835799
0.938309215537 0.444604835799
0.937595129376 0.444604835799
0.937642585551 0.444965716348
0.937689969605 0.445326596896
0.937737281701 0.445687477445
0.937784522003 0.446048357994
0.937831690675 0.446409238542
0.937878787879 0.446770119091
0.937925813777 0.447130999639
0.937972768533 0.447491880188
0.938019652305 0.447852760736
0.938066465257 0.448213641285
0.938113207547 0.448574521833
0.938159879336 0.448935402382
0.938206480784 0.44929628293
0.938253012048 0.449657163479
0.938299473288 0.450018044027
0.938345864662 0.450378924576
0.938392186326 0.450739805125
0.938438438438 0.451100685673
0.938484621155 0.451461566222
0.938530734633 0.45182244677
0.938576779026 0.452183327319
0.938622754491 0.452544207867
0.938668661182 0.452905088416
0.938714499253 0.453265968964
0.938760268857 0.453626849513
0.938805970149 0.453987730061
0.938851603281 0.45434861061
0.938897168405 0.454709491158
0.938942665674 0.455070371707
0.938988095238 0.455431252256
0.939033457249 0.455792132804
0.939078751857 0.456153013353
0.938381588716 0.456153013353
0.938427299703 0.456513893901
0.938472942921 0.45687477445
0.938518518519 0.457235654998
0.938564026647 0.457596535547
0.938609467456 0.457957416095
0.938654841094 0.458318296644
0.93870014771 0.458679177192
0.938745387454 0.459040057741
0.938790560472 0.459400938289
0.938835666912 0.459761818838
0.938880706922 0.460122699387
0.938925680648 0.460483579935
0.938970588235 0.460844460484
0.939015429831 0.461205341032
0.93906020558 0.461566221581
0.939104915627 0.461927102129
0.938416422287 0.461927102129
0.938461538462 0.462287982678
0.93850658858 0.462648863226
0.938551572787 0.463009743775
0.938596491228 0.463370624323
0.938641344047 0.463731504872
0.938686131387 0.46409238542
0.938730853392 0.464453265969
0.938775510204 0.464814146518
0.938820101966 0.465175027066
0.938864628821 0.465535907615
0.938909090909 0.465896788163
0.938953488372 0.466257668712
0.938997821351 0.46661854926
0.939042089985 0.466979429809
0.939086294416 0.467340310357
0.939130434783 0.467701190906
0.939174511224 0.468062071454
0.939218523878 0.468422952003
0.939262472885 0.468783832551
0.939306358382 0.4691447131
0.939350180505 0.469505593649
0.939393939394 0.469866474197
0.939437635184 0.470227354746
0.939481268012 0.470588235294
0.939524838013 0.470949115843
0.939568345324 0.471309996391
0.939611790079 0.47167087694
0.939655172414 0.472031757488
0.939698492462 0.472392638037
0.939741750359 0.472753518585
0.939784946237 0.473114399134
0.939828080229 0.473475279682
0.93987115247 0.473836160231
0.93991416309 0.47419704078
0.939957112223 0.474557921328
0.94 0.474918801877
0.940042826552 0.475279682425
0.940085592011 0.475640562974
0.940128296507 0.476001443522
0.940170940171 0.476362324071
0.940213523132 0.476723204619
0.940256045519 0.477084085168
0.940298507463 0.477444965716
0.940340909091 0.477805846265
0.940383250532 0.478166726813
0.940425531915 0.478527607362
0.940467753366 0.478888487911
0.940509915014 0.479249368459
0.940552016985 0.479610249008
0.939886845827 0.479610249008
0.939929328622 0.479971129556
0.939971751412 0.480332010105
0.940014114326 0.480692890653
0.940056417489 0.481053771202
0.940098661029 0.48141465175
0.94014084507 0.481775532299
0.94018296974 0.482136412847
0.940225035162 0.482497293396
0.939564300773 0.482497293396
0.938904494382 0.482497293396
0.938947368421 0.482858173944
0.938990182328 0.483219054493
0.93903293623 0.483579935042
0.939075630252 0.48394081559
0.939118264521 0.484301696139
0.939160839161 0.484662576687
0.939203354298 0.485023457236
0.938547486034 0.485023457236
0.938590369853 0.485384337784
0.938633193863 0.485745218333
0.938675958188 0.486106098881
0.938718662953 0.48646697943
0.938761308281 0.486827859978
0.938803894298 0.487188740527
0.938846421126 0.487549621075
0.938888888889 0.487910501624
0.93893129771 0.488271382173
0.938973647712 0.488632262721
0.939015939016 0.48899314327
0.939058171745 0.489354023818
0.939100346021 0.489714904367
0.939142461964 0.490075784915
0.939184519696 0.490436665464
0.939226519337 0.490797546012
0.939268461008 0.491158426561
0.939310344828 0.491519307109
0.939352170917 0.491880187658
0.939393939394 0.492241068206
0.939435650379 0.492601948755
0.939477303989 0.492962829304
0.939518900344 0.493323709852
0.93956043956 0.493684590401
0.939601921757 0.494045470949
0.939643347051 0.494406351498
0.939684715559 0.494767232046
0.939726027397 0.495128112595
0.939767282683 0.495488993143
0.939808481532 0.495849873692
0.93984962406 0.49621075424
0.939890710383 0.496571634789
0.939931740614 0.496932515337
0.93997271487 0.497293395886
0.940013633265 0.497654276435
0.940054495913 0.498015156983
0.939414567733 0.498015156983
0.939455782313 0.498376037532
0.939496940857 0.49873691808
0.939538043478 0.499097798629
0.939579090292 0.499458679177
0.939620081411 0.499819559726
0.939661016949 0.500180440274
0.939701897019 0.500541320823
0.939742721733 0.500902201371
0.939783491204 0.50126308192
0.939824205544 0.501623962468
0.939864864865 0.501984843017
0.939905469278 0.502345723565
0.939946018893 0.502706604114
0.939986513823 0.503067484663
0.940026954178 0.503428365211
0.939393939394 0.503428365211
0.939434724092 0.50378924576
0.939475453934 0.504150126308
0.939516129032 0.504511006857
0.939556749496 0.504871887405
0.939597315436 0.505232767954
0.939637826962 0.505593648502
0.939008042895 0.505593648502
0.939048894843 0.505954529051
0.939089692102 0.506315409599
0.939130434783 0.506676290148
0.939171122995 0.507037170696
0.939211756847 0.507398051245
0.939252336449 0.507758931794
0.9386257505 0.507758931794
0.938666666667 0.508119812342
0.938707528314 0.508480692891
0.938748335553 0.508841573439
0.93878908849 0.509202453988
0.938829787234 0.509563334536
0.938870431894 0.509924215085
0.938247011952 0.509924215085
0.938287989383 0.510285095633
0.938328912467 0.510645976182
0.938369781312 0.51100685673
0.938410596026 0.511367737279
0.938451356717 0.511728617827
0.938492063492 0.512089498376
0.938532716457 0.512450378925
0.93857331572 0.512811259473
0.938613861386 0.513172140022
0.938654353562 0.51353302057
0.938694792353 0.513893901119
0.938735177866 0.514254781667
0.938775510204 0.514615662216
0.938815789474 0.514976542764
0.938856015779 0.515337423313
0.938896189225 0.515698303861
0.938936309915 0.51605918441
0.938976377953 0.516420064958
0.939016393443 0.516780945507
0.939056356488 0.517141826056
0.939096267191 0.517502706604
0.939136125654 0.517863587153
0.938521909745 0.517863587153
0.938562091503 0.518224467701
0.938602220771 0.51858534825
0.93864229765 0.518946228798
0.938682322244 0.519307109347
0.938722294654 0.519667989895
0.938762214984 0.520028870444
0.938151041667 0.520028870444
0.938191281718 0.520389750992
0.938231469441 0.520750631541
0.938271604938 0.521111512089
0.938311688312 0.521472392638
0.938351719663 0.521833273187
0.938391699092 0.522194153735
0.938431626701 0.522555034284
0.937823834197 0.522555034284
0.93786407767 0.522915914832
0.937904269082 0.523276795381
0.937944408533 0.523637675929
0.937984496124 0.523998556478
0.938024531956 0.524359437026
0.938064516129 0.524720317575
0.938104448743 0.525081198123
0.9375 0.525081198123
0.937540244688 0.525442078672
0.93758043758 0.52580295922
0.937620578778 0.526163839769
0.93766066838 0.526524720318
0.937700706487 0.526885600866
0.937740693196 0.527246481415
0.937780628608 0.527607361963
0.937820512821 0.527968242512
0.937860345932 0.52832912306
0.937900128041 0.528690003609
0.937939859245 0.529050884157
0.937979539642 0.529411764706
0.938019169329 0.529772645254
0.938058748404 0.530133525803
0.938098276962 0.530494406351
0.9375 0.530494406351
0.937539834289 0.5308552869
0.937579617834 0.531216167449
0.937619350732 0.531577047997
0.937659033079 0.531937928546
0.937698664971 0.532298809094
0.937738246506 0.532659689643
0.937777777778 0.533020570191
0.937817258883 0.53338145074
0.937856689918 0.533742331288
0.937896070976 0.534103211837
0.937935402153 0.534464092385
0.937974683544 0.534824972934
0.938013915244 0.535185853482
0.938053097345 0.535546734031
0.938092229943 0.53590761458
0.938131313131 0.536268495128
0.938170347003 0.536629375677
0.938209331652 0.536990256225
0.937618147448 0.536990256225
0.937027707809 0.536990256225
0.937067337948 0.537351136774
0.937106918239 0.537712017322
0.937146448774 0.538072897871
0.937185929648 0.538433778419
0.937225360954 0.538794658968
0.937264742785 0.539155539516
0.937304075235 0.539516420065
0.937343358396 0.539877300613
0.937382592361 0.540238181162
0.937421777222 0.540599061711
0.937460913071 0.540959942259
0.9375 0.541320822808
0.936914428482 0.541320822808
0.93695380774 0.541681703356
0.936993137867 0.542042583905
0.937032418953 0.542403464453
0.93707165109 0.542764345002
0.937110834371 0.54312522555
0.937149968886 0.543486106099
0.936567164179 0.543486106099
0.936606587943 0.543846986647
0.936645962733 0.544207867196
0.936685288641 0.544568747744
0.936724565757 0.544929628293
0.936763794172 0.545290508842
0.936802973978 0.54565138939
0.936842105263 0.546012269939
0.936881188119 0.546373150487
0.936920222635 0.546734031036
0.9369592089 0.547094911584
0.936998147004 0.547455792133
0.937037037037 0.547816672681
0.937075879087 0.54817755323
0.937114673243 0.548538433778
0.937153419593 0.548899314327
0.937192118227 0.549260194875
0.937230769231 0.549621075424
0.937269372694 0.549981955973
0.937307928703 0.550342836521
0.937346437346 0.55070371707
0.937384898711 0.551064597618
0.937423312883 0.551425478167
0.936848559166 0.551425478167
0.936887254902 0.551786358715
0.936925903246 0.552147239264
0.936964504284 0.552508119812
0.937003058104 0.552869000361
0.937041564792 0.553229880909
0.937080024435 0.553590761458
0.937118437118 0.553951642006
0.937156802929 0.554312522555
0.937195121951 0.554673403104
0.937233394272 0.555034283652
0.937271619976 0.555395164201
0.937309799148 0.555756044749
0.937347931873 0.556116925298
0.937386018237 0.556477805846
0.936816524909 0.556477805846
0.936854887675 0.556838686395
0.936893203883 0.557199566943
0.93693147362 0.557560447492
0.93696969697 0.55792132804
0.937007874016 0.558282208589
0.937046004843 0.558643089137
0.937084089534 0.559003969686
0.937122128174 0.559364850235
0.937160120846 0.559725730783
0.937198067633 0.560086611332
0.937235968618 0.56044749188
0.937273823884 0.560808372429
0.937311633514 0.561169252977
0.93734939759 0.561530133526
0.937387116195 0.561891014074
0.93742478941 0.562251894623
0.937462417318 0.562612775171
0.9375 0.56297365572
0.937537537538 0.563334536268
0.937575030012 0.563695416817
0.937612477504 0.564056297366
0.937649880096 0.564417177914
0.937687237867 0.564778058463
0.937724550898 0.565138939011
0.93776181927 0.56549981956
0.937799043062 0.565860700108
0.937836222355 0.566221580657
0.937873357228 0.566582461205
0.937910447761 0.566943341754
0.937947494033 0.567304222302
0.937984496124 0.567665102851
0.938021454112 0.568025983399
0.938058368076 0.568386863948
0.9375 0.568386863948
0.93753718025 0.568747744497
0.93757431629 0.569108625045
0.937017231135 0.569108625045
0.937054631829 0.569469505594
0.937091988131 0.569830386142
0.937129300119 0.570191266691
0.937166567872 0.570552147239
0.937203791469 0.570913027788
0.937240970989 0.571273908336
0.937278106509 0.571634788885
0.937315198108 0.571995669433
0.937352245863 0.572356549982
0.937389249852 0.57271743053
0.937426210153 0.573078311079
0.937463126844 0.573439191628
0.9375 0.573800072176
0.937536829699 0.574160952725
0.937573616019 0.574521833273
0.937610359035 0.574882713822
0.937647058824 0.57524359437
0.937683715461 0.575604474919
0.937720329025 0.575965355467
0.937756899589 0.576326236016
0.93779342723 0.576687116564
0.937829912023 0.577047997113
0.937866354045 0.577408877661
0.937902753368 0.57776975821
0.93793911007 0.578130638759
0.937975424225 0.578491519307
0.938011695906 0.578852399856
0.93804792519 0.579213280404
0.93808411215 0.579574160953
0.938120256859 0.579935041501
0.938156359393 0.58029592205
0.938192419825 0.580656802598
0.938228438228 0.581017683147
0.938264414677 0.581378563695
0.938300349243 0.581739444244
0.937754508435 0.581739444244
0.937790697674 0.582100324792
0.937826844858 0.582461205341
0.937862950058 0.58282208589
0.937899013349 0.583182966438
0.937935034803 0.583543846987
0.937971014493 0.583904727535
0.938006952491 0.584265608084
0.938042848871 0.584626488632
0.938078703704 0.584987369181
0.938114517062 0.585348249729
0.938150289017 0.585709130278
0.938186019642 0.586070010826
0.938221709007 0.586430891375
0.938257357184 0.586791771923
0.938292964245 0.587152652472
0.938328530259 0.587513533021
0.9383640553 0.587874413569
0.938399539436 0.588235294118
0.938434982739 0.588596174666
0.938470385279 0.588957055215
0.938505747126 0.589317935763
0.938541068352 0.589678816312
0.938576349024 0.59003969686
0.938611589214 0.590400577409
0.938646788991 0.590761457957
0.938681948424 0.591122338506
0.938717067583 0.591483219054
0.938752146537 0.591844099603
0.938787185355 0.592204980152
0.938822184105 0.5925658607
0.938857142857 0.592926741249
0.938892061679 0.593287621797
0.938356164384 0.593287621797
0.937820878494 0.593287621797
0.937856328392 0.593648502346
0.937891737892 0.594009382894
0.937927107062 0.594370263443
0.93796243597 0.594731143991
0.937997724687 0.59509202454
0.937464468448 0.59509202454
0.9375 0.595452905088
0.937535491198 0.595813785637
0.937570942111 0.596174666185
0.937606352808 0.596535546734
0.937641723356 0.596896427283
0.937677053824 0.597257307831
0.937712344281 0.59761818838
0.937747594793 0.597979068928
0.93778280543 0.598339949477
0.937817976258 0.598700830025
0.937853107345 0.599061710574
0.937888198758 0.599422591122
0.937923250564 0.599783471671
0.937958262831 0.600144352219
0.937429537768 0.600144352219
0.937464788732 0.600505232768
0.9375 0.600866113316
0.937535171638 0.601226993865
0.937570303712 0.601587874414
0.93760539629 0.601948754962
0.937640449438 0.602309635511
0.937675463223 0.602670516059
0.93771043771 0.603031396608
0.937745372967 0.603392277156
0.937780269058 0.603753157705
0.93781512605 0.604114038253
0.937849944009 0.604474918802
0.937884722999 0.60483579935
0.937919463087 0.605196679899
0.937954164338 0.605557560447
0.937988826816 0.605918440996
0.938023450586 0.606279321545
0.938058035714 0.606640202093
0.938092582264 0.607001082642
0.938127090301 0.60736196319
0.938161559889 0.607722843739
0.938195991091 0.608083724287
0.938230383973 0.608444604836
0.938264738598 0.608805485384
0.938299055031 0.609166365933
0.938333333333 0.609527246481
0.93836757357 0.60988812703
0.938401775805 0.610249007578
0.9384359401 0.610609888127
0.938470066519 0.610970768676
0.938504155125 0.611331649224
0.93853820598 0.611692529773
0.938572219148 0.612053410321
0.93860619469 0.61241429087
0.93864013267 0.612775171418
0.938674033149 0.613136051967
0.93870789619 0.613496932515
0.938741721854 0.613857813064
0.938775510204 0.614218693612
0.938809261301 0.614579574161
0.938842975207 0.614940454709
0.938876651982 0.615301335258
0.93891029169 0.615662215807
0.938943894389 0.616023096355
0.938977460143 0.616383976904
0.939010989011 0.616744857452
0.939044481054 0.617105738001
0.939077936334 0.617466618549
0.939111354909 0.617827499098
0.939144736842 0.618188379646
0.939178082192 0.618549260195
0.939211391019 0.618910140743
0.938697318008 0.618910140743
0.938730853392 0.619271021292
0.938764352105 0.61963190184
0.938797814208 0.619992782389
0.938285090115 0.619992782389
0.938318777293 0.620353662938
0.938352427714 0.620714543486
0.937840785169 0.620714543486
0.937874659401 0.621075424035
0.937908496732 0.621436304583
0.937942297224 0.621797185132
0.937976060936 0.62215806568
0.938009787928 0.622518946229
0.938043478261 0.622879826777
0.938077131993 0.623240707326
0.938110749186 0.623601587874
0.938144329897 0.623962468423
0.938177874187 0.624323348971
0.938211382114 0.62468422952
0.938244853738 0.625045110069
0.937736870601 0.625045110069
0.937770562771 0.625405990617
0.937804218496 0.625766871166
0.937837837838 0.626127751714
0.937871420854 0.626488632263
0.937904967603 0.626849512811
0.937938478144 0.62721039336
0.937971952535 0.627571273908
0.938005390836 0.627932154457
0.938038793103 0.628293035005
0.938072159397 0.628653915554
0.938105489774 0.629014796102
0.937600860678 0.629014796102
0.937096774194 0.629014796102
0.93713057496 0.629375676651
0.93716433942 0.6297365572
0.937198067633 0.630097437748
0.937231759657 0.630458318297
0.93726541555 0.630819198845
0.93729903537 0.631180079394
0.937332619175 0.631540959942
0.937366167024 0.631901840491
0.937399678973 0.632262721039
0.93743315508 0.632623601588
0.937466595404 0.632984482136
0.9375 0.633345362685
0.937533368927 0.633706243233
0.937566702241 0.634067123782
0.9376 0.634428004331
0.93763326226 0.634788884879
0.937666489078 0.635149765428
0.937699680511 0.635510645976
0.937732836615 0.635871526525
0.937765957447 0.636232407073
0.937799043062 0.636593287622
0.937832093518 0.63695416817
0.937334041423 0.63695416817
0.937367303609 0.637315048719
0.937400530504 0.637675929267
0.937433722163 0.638036809816
0.937466878643 0.638397690364
0.936970338983 0.638397690364
0.93647432504 0.638397690364
0.936507936508 0.638758570913
0.936541512427 0.639119451462
0.936575052854 0.63948033201
0.936608557845 0.639841212559
0.936114044351 0.639841212559
0.936147757256 0.640202093107
0.936181434599 0.640562973656
0.936215076436 0.640923854204
0.936248682824 0.641284734753
0.936282253818 0.641645615301
0.936315789474 0.64200649585
0.936349289847 0.642367376398
0.936382754995 0.642728256947
0.936416184971 0.643089137495
0.936449579832 0.643450018044
0.936482939633 0.643810898593
0.936516264428 0.644171779141
0.936025170425 0.644171779141
0.93605870021 0.64453265969
0.936092194866 0.644893540238
0.93612565445 0.645254420787
0.936159079016 0.645615301335
0.936192468619 0.645976181884
0.936225823314 0.646337062432
0.936259143156 0.646697942981
0.936292428198 0.647058823529
0.936325678497 0.647419704078
0.936358894105 0.647780584626
0.935870698644 0.647780584626
0.935904116727 0.648141465175
0.9359375 0.648502345724
0.935970848516 0.648863226272
0.936004162331 0.649224106821
0.936037441498 0.649584987369
0.936070686071 0.649945867918
0.936103896104 0.650306748466
0.935617860852 0.650306748466
0.935132330047 0.650306748466
0.935165975104 0.650667629015
0.935199585277 0.651028509563
0.935233160622 0.651389390112
0.935266701191 0.65175027066
0.935300207039 0.652111151209
0.934816347646 0.652111151209
0.934850051706 0.652472031757
0.93488372093 0.652832912306
0.934917355372 0.653193792855
0.934950955085 0.653554673403
0.934984520124 0.653915553952
0.935018050542 0.6542764345
0.935051546392 0.654637315049
0.935085007728 0.654998195597
0.935118434604 0.655359076146
0.935151827072 0.655719956694
0.935185185185 0.656080837243
0.935218508997 0.656441717791
0.935251798561 0.65680259834
0.935285053929 0.657163478888
0.935318275154 0.657524359437
0.935351462288 0.657885239986
0.935384615385 0.658246120534
0.935417734495 0.658607001083
0.935450819672 0.658967881631
0.935483870968 0.65932876218
0.935005117707 0.65932876218
0.935038363171 0.659689642728
0.935071574642 0.660050523277
0.935104752172 0.660411403825
0.935137895812 0.660772284374
0.935171005615 0.661133164922
0.935204081633 0.661494045471
0.935237123916 0.661854926019
0.935270132518 0.662215806568
0.935303107489 0.662576687117
0.93533604888 0.662937567665
0.935368956743 0.663298448214
0.935401831129 0.663659328762
0.935434672089 0.664020209311
0.935467479675 0.664381089859
0.935500253936 0.664741970408
0.935025380711 0.664741970408
0.935058346017 0.665102850956
0.93509127789 0.665463731505
0.935124176381 0.665824612053
0.93515704154 0.666185492602
0.935189873418 0.66654637315
0.935222672065 0.666907253699
0.935255437532 0.667268134248
0.934782608696 0.667268134248
0.934815563416 0.667629014796
0.934848484848 0.667989895345
0.934376577486 0.667989895345
0.934409687185 0.668350775893
0.93444276349 0.668711656442
0.934475806452 0.66907253699
0.934508816121 0.669433417539
0.934541792548 0.669794298087
0.934574735783 0.670155178636
0.934607645875 0.670516059184
0.934640522876 0.670876939733
0.934673366834 0.671237820281
0.9347061778 0.67159870083
0.934738955823 0.671959581379
0.934771700953 0.672320461927
0.934302908726 0.672320461927
0.934335839599 0.672681342476
0.934368737475 0.673042223024
0.933900851277 0.673042223024
0.933933933934 0.673403103573
0.933966983492 0.673763984121
0.934 0.67412486467
0.934032983508 0.674485745218
0.934065934066 0.674846625767
0.934098851722 0.675207506315
0.934131736527 0.675568386864
0.934164588529 0.675929267412
0.934197407777 0.676290147961
0.93423019432 0.67665102851
0.934262948207 0.677011909058
0.934295669487 0.677372789607
0.934328358209 0.677733670155
0.934361014421 0.678094550704
0.934393638171 0.678455431252
0.934426229508 0.678816311801
0.934458788481 0.679177192349
0.934491315136 0.679538072898
0.934523809524 0.679898953446
0.93406048587 0.679898953446
0.934093161546 0.680259833995
0.934125804854 0.680620714543
0.934158415842 0.680981595092
0.934190994557 0.681342475641
0.934223541048 0.681703356189
0.934256055363 0.682064236738
0.934288537549 0.682425117286
0.934320987654 0.682785997835
0.934353405726 0.683146878383
0.934385791811 0.683507758932
0.934418145957 0.68386863948
0.934450468211 0.684229520029
0.934482758621 0.684590400577
0.934515017233 0.684951281126
0.934547244094 0.685312161674
0.934579439252 0.685673042223
0.934611602753 0.686033922772
0.934643734644 0.68639480332
0.934184675835 0.68639480332
0.934216985763 0.686755683869
0.934249263984 0.687116564417
0.934281510544 0.687477444966
0.93431372549 0.687838325514
0.934345908868 0.688199206063
0.934378060725 0.688560086611
0.934410181106 0.68892096716
0.933953033268 0.68892096716
0.933985330073 0.689281847708
0.934017595308 0.689642728257
0.933561309233 0.689642728257
0.93359375 0.690003608805
0.933626159102 0.690364489354
0.933658536585 0.690725369903
0.933690882496 0.691086250451
0.933723196881 0.691447131
0.933755479786 0.691808011548
0.933787731256 0.692168892097
0.933819951338 0.692529772645
0.933852140078 0.692890653194
0.933884297521 0.693251533742
0.933916423712 0.693612414291
0.933948518698 0.693973294839
0.933980582524 0.694334175388
0.934012615235 0.694695055936
0.934044616877 0.695055936485
0.934076587494 0.695416817034
0.934108527132 0.695777697582
0.934140435835 0.696138578131
0.93417231365 0.696499458679
0.934204160619 0.696860339228
0.934235976789 0.697221219776
0.933784436926 0.697221219776
0.933333333333 0.697221219776
0.933365523901 0.697582100325
0.933397683398 0.697942980873
0.933429811867 0.698303861422
0.933461909354 0.69866474197
0.933493975904 0.699025622519
0.933044315992 0.699025622519
0.93307655272 0.699386503067
0.933108758422 0.699747383616
0.933140933141 0.700108264165
0.933173076923 0.700469144713
0.933205189813 0.700830025262
0.933237271854 0.70119090581
0.933269323092 0.701551786359
0.93330134357 0.701912666907
0.933333333333 0.702273547456
0.933365292426 0.702634428004
0.933397220891 0.702995308553
0.933429118774 0.703356189101
0.933460986118 0.70371706965
0.933492822967 0.704077950198
0.933524629364 0.704438830747
0.933556405354 0.704799711296
0.933588150979 0.705160591844
0.933142311366 0.705160591844
0.933174224344 0.705521472393
0.93320610687 0.705882352941
0.933237958989 0.70624323349
0.933269780744 0.706604114038
0.933301572177 0.706964994587
0.933333333333 0.707325875135
0.933365064255 0.707686755684
0.933396764986 0.708047636232
0.933428435568 0.708408516781
0.933460076046 0.708769397329
0.933491686461 0.709130277878
0.933048433048 0.709130277878
0.933080208828 0.709491158427
0.933111954459 0.709852038975
0.933143669986 0.710212919524
0.932701421801 0.710212919524
0.932733301753 0.710573800072
0.932765151515 0.710934680621
0.932796971131 0.711295561169
0.932828760643 0.711656441718
0.932387706856 0.711656441718
0.931947069943 0.711656441718
0.931979215872 0.712017322266
0.932011331445 0.712378202815
0.932043416706 0.712739083363
0.932075471698 0.713099963912
0.932107496464 0.71346084446
0.932139491046 0.713821725009
0.932171455488 0.714182605558
0.931732580038 0.714182605558
0.931294117647 0.714182605558
0.931326434619 0.714543486106
0.931358721204 0.714904366655
0.930921052632 0.714904366655
0.930953499295 0.715265247203
0.930985915493 0.715626127752
0.931018301267 0.7159870083
0.930581613508 0.7159870083
0.930614158462 0.716347888849
0.930646672915 0.716708769397
0.930679156909 0.717069649946
0.930711610487 0.717430530494
0.930744033692 0.717791411043
0.930776426567 0.718152291591
0.930808789154 0.71851317214
0.930841121495 0.718874052689
0.930873423634 0.719234933237
0.930905695612 0.719595813786
0.930937937471 0.719956694334
0.930970149254 0.720317574883
0.931002331002 0.720678455431
0.931034482759 0.72103933598
0.930600838379 0.72103933598
0.930633147114 0.721400216528
0.930665425779 0.721761097077
0.930697674419 0.722121977625
0.930729893073 0.722482858174
0.930762081784 0.722843738722
0.930329772411 0.722843738722
0.929897864438 0.722843738722
0.929930394432 0.723204619271
0.929962894249 0.72356549982
0.92953175707 0.72356549982
0.929101019462 0.72356549982
0.929133858268 0.723926380368
0.929166666667 0.724287260917
0.928736695974 0.724287260917
0.928769657724 0.724648141465
0.928802588997 0.725009022014
0.928835489834 0.725369902562
0.928868360277 0.725730783111
0.928901200369 0.726091663659
0.928934010152 0.726452544208
0.928966789668 0.726813424756
0.928999538958 0.727174305305
0.928571428571 0.727174305305
0.928604329802 0.727535185853
0.928637200737 0.727896066402
0.928670041417 0.728256946951
0.928702851886 0.728617827499
0.928735632184 0.728978708048
0.928768382353 0.729339588596
0.928801102435 0.729700469145
0.92883379247 0.730061349693
0.928866452501 0.730422230242
0.928440366972 0.730422230242
0.928014672169 0.730422230242
0.928047662695 0.73078311079
0.928080622996 0.731143991339
0.928113553114 0.731504871887
0.928146453089 0.731865752436
0.928179322964 0.732226632984
0.92821216278 0.732587513533
0.928244972578 0.732948394082
0.928277752398 0.73330927463
0.928310502283 0.733670155179
0.928343222273 0.734031035727
0.928375912409 0.734391916276
0.928408572731 0.734752796824
0.928441203282 0.735113677373
0.9284738041 0.735474557921
0.928051001821 0.735474557921
0.927628584433 0.735474557921
0.92720655141 0.735474557921
0.926784902228 0.735474557921
0.926818181818 0.73583543847
0.926851431168 0.736196319018
0.926430517711 0.736196319018
0.926463912846 0.736557199567
0.926497277677 0.736918080115
0.926530612245 0.737278960664
0.926563916591 0.737639841213
0.926597190757 0.738000721761
0.926630434783 0.73836160231
0.92666364871 0.738722482858
0.926244343891 0.738722482858
0.925825418363 0.738722482858
0.925858951175 0.739083363407
0.925892453683 0.739444243955
0.925925925926 0.739805124504
0.925959367946 0.740166005052
0.925992779783 0.740526885601
0.926026161479 0.740887766149
0.926059513075 0.741248646698
0.92609283461 0.741609527246
0.926126126126 0.741970407795
0.926159387663 0.742331288344
0.926192619262 0.742692168892
0.926225820963 0.743053049441
0.926258992806 0.743413929989
0.926292134831 0.743774810538
0.92632524708 0.744135691086
0.926358329591 0.744496571635
0.926391382406 0.744857452183
0.926424405563 0.745218332732
0.926457399103 0.74557921328
0.926490363066 0.745940093829
0.926523297491 0.746300974377
0.926556202418 0.746661854926
0.926589077887 0.747022735475
0.926621923937 0.747383616023
0.926654740608 0.747744496572
0.926687527939 0.74810537712
0.926273458445 0.74810537712
0.925859758821 0.74810537712
0.925892857143 0.748466257669
0.925925925926 0.748827138217
0.92551293488 0.748827138217
0.925546143558 0.749188018766
0.925579322638 0.749548899314
0.92561247216 0.749909779863
0.925645592164 0.750270660411
0.925678682688 0.75063154096
0.925711743772 0.750992421508
0.925744775456 0.751353302057
0.925777777778 0.751714182606
0.925810750777 0.752075063154
0.92539964476 0.752075063154
0.925432756325 0.752435943703
0.925465838509 0.752796824251
0.925498891353 0.7531577048
0.925531914894 0.753518585348
0.925564909171 0.753879465897
0.925597874225 0.754240346445
0.925630810093 0.754601226994
0.925663716814 0.754962107542
0.925254312251 0.754962107542
0.925287356322 0.755322988091
0.925320371189 0.755683868639
0.92535335689 0.756044749188
0.924944812362 0.756044749188
0.92453662842 0.756044749188
0.924128804588 0.756044749188
0.923721340388 0.756044749188
0.923754958131 0.756405629737
0.923348017621 0.756405629737
0.923381770145 0.756766510285
0.923415492958 0.757127390834
0.923009238891 0.757127390834
0.923043095866 0.757488271382
0.923076923077 0.757849151931
0.923110720562 0.758210032479
0.92270531401 0.758210032479
0.922739244952 0.758570913028
0.922773146117 0.758931793576
0.922807017544 0.759292674125
0.922840859272 0.759653554673
0.922874671341 0.760014435222
0.922908453789 0.76037531577
0.922942206655 0.760736196319
0.922975929978 0.761097076868
0.922572178478 0.761097076868
0.922606034106 0.761457957416
0.922202797203 0.761457957416
0.921799912626 0.761457957416
0.921397379913 0.761457957416
0.921431689219 0.761818837965
0.921029668412 0.761818837965
0.921064108155 0.762179718513
0.921098517873 0.762540599062
0.921132897603 0.76290147961
0.921167247387 0.763262360159
0.921201567262 0.763623240707
0.921235857267 0.763984121256
0.920835145716 0.763984121256
0.920434782609 0.763984121256
0.920469361147 0.764345001804
0.920503909644 0.764705882353
0.920538428137 0.765066762901
0.920572916667 0.76542764345
0.920607375271 0.765788523999
0.920208152645 0.765788523999
0.920242739489 0.766149404547
0.92027729636 0.766510285096
0.919878735383 0.766510285096
0.919913419913 0.766871165644
0.919948074427 0.767232046193
0.919982698962 0.767592926741
0.920017293558 0.76795380729
0.919619706137 0.76795380729
0.919654427646 0.768314687838
0.919257340242 0.768314687838
0.919292188174 0.768675568387
0.91932700604 0.769036448935
0.919361793877 0.769397329484
0.919396551724 0.769758210032
0.919000430849 0.769758210032
0.919035314384 0.770119090581
0.919070167886 0.77047997113
0.919104991394 0.770840851678
0.919139784946 0.771201732227
0.918744625967 0.771201732227
0.918779544478 0.771562612775
0.918384879725 0.771562612775
0.917990553886 0.771562612775
0.918025751073 0.771923493324
0.918060918061 0.772284373872
0.917667238422 0.772284373872
0.917702528933 0.772645254421
0.917737789203 0.773006134969
0.917344753747 0.773006134969
0.916952054795 0.773006134969
0.916987590929 0.773367015518
0.917023096664 0.773727896066
0.916631038906 0.773727896066
0.916666666667 0.774088776615
0.916275096113 0.774088776615
0.915883859949 0.774088776615
0.915492957746 0.774088776615
0.915102389078 0.774088776615
0.915138592751 0.774449657163
0.915174765558 0.774810537712
0.915210907542 0.775171418261
0.914821124361 0.775171418261
0.914431673052 0.775171418261
0.914468085106 0.775532298809
0.914504466185 0.775893179358
0.914115646259 0.775893179358
0.913727156821 0.775893179358
0.913338997451 0.775893179358
0.912951167728 0.775893179358
0.91298811545 0.776254059906
0.912600763683 0.776254059906
0.912213740458 0.776254059906
0.911827045358 0.776254059906
0.911440677966 0.776254059906
0.911478187209 0.776614940455
0.911092294666 0.776614940455
0.910706728735 0.776614940455
0.910744500846 0.776975821003
0.910782241015 0.777336701552
0.910397295013 0.777336701552
0.910012674271 0.777336701552
0.910050675676 0.7776975821
0.910088644998 0.778058462649
0.910126582278 0.778419343197
0.909742724589 0.778419343197
0.909359190556 0.778419343197
0.908975979772 0.778419343197
0.90901432182 0.778780223746
0.909052631579 0.779141104294
0.909090909091 0.779501984843
0.908708456037 0.779501984843
0.908326324643 0.779501984843
0.907944514502 0.779501984843
0.907983193277 0.779862865392
0.907601847963 0.779862865392
0.907640638119 0.78022374594
0.907259756609 0.78022374594
0.907298657718 0.780584626489
0.906918238994 0.780584626489
0.906957250629 0.780945507037
0.906577293674 0.780945507037
0.90661641541 0.781306387586
0.906236919213 0.781306387586
0.905857740586 0.781306387586
0.905897114178 0.781667268134
0.905518394649 0.781667268134
0.905139991642 0.781667268134
0.904761904762 0.781667268134
0.904384133612 0.781667268134
0.904006677796 0.781667268134
0.903629536921 0.781667268134
0.903252710592 0.781667268134
0.902876198416 0.781667268134
0.9025 0.781667268134
0.902124114952 0.781667268134
0.901748542881 0.781667268134
0.901373283396 0.781667268134
0.900998336106 0.781667268134
0.900623700624 0.781667268134
0.900249376559 0.781667268134


==> figures/pr_raw_data/Luo/avg/bag_avg_currd.txt <==
0 0.0
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
1.0 0.00396968603392
1.0 0.00433056658246
1.0 0.004691447131
1.0 0.00505232767954
1.0 0.00541320822808
1.0 0.00577408877661
1.0 0.00613496932515
1.0 0.00649584987369
0.947368421053 0.00649584987369
0.95 0.00685673042223
0.952380952381 0.00721761097077
0.954545454545 0.00757849151931
0.95652173913 0.00793937206785
0.958333333333 0.00830025261638
0.92 0.00830025261638
0.923076923077 0.00866113316492
0.925925925926 0.00902201371346
0.928571428571 0.009382894262
0.931034482759 0.00974377481054
0.933333333333 0.0101046553591
0.935483870968 0.0104655359076
0.9375 0.0108264164562
0.909090909091 0.0108264164562
0.911764705882 0.0111872970047
0.914285714286 0.0115481775532
0.916666666667 0.0119090581018
0.918918918919 0.0122699386503
0.921052631579 0.0126308191988
0.923076923077 0.0129916997474
0.925 0.0133525802959
0.926829268293 0.0137134608445
0.928571428571 0.014074341393
0.93023255814 0.0144352219415
0.931818181818 0.0147961024901
0.933333333333 0.0151569830386
0.934782608696 0.0155178635872
0.936170212766 0.0158787441357
0.9375 0.0162396246842
0.938775510204 0.0166005052328
0.94 0.0169613857813
0.941176470588 0.0173222663298
0.942307692308 0.0176831468784
0.943396226415 0.0180440274269
0.944444444444 0.0184049079755
0.945454545455 0.018765788524
0.946428571429 0.0191266690725
0.947368421053 0.0194875496211
0.948275862069 0.0198484301696
0.949152542373 0.0202093107182
0.95 0.0205701912667
0.950819672131 0.0209310718152
0.951612903226 0.0212919523638
0.952380952381 0.0216528329123
0.953125 0.0220137134608
0.953846153846 0.0223745940094
0.954545454545 0.0227354745579
0.955223880597 0.0230963551065
0.955882352941 0.023457235655
0.95652173913 0.0238181162035
0.957142857143 0.0241789967521
0.957746478873 0.0245398773006
0.958333333333 0.0249007578492
0.958904109589 0.0252616383977
0.959459459459 0.0256225189462
0.946666666667 0.0256225189462
0.947368421053 0.0259833994948
0.948051948052 0.0263442800433
0.948717948718 0.0267051605918
0.949367088608 0.0270660411404
0.95 0.0274269216889
0.950617283951 0.0277878022375
0.951219512195 0.028148682786
0.951807228916 0.0285095633345
0.952380952381 0.0288704438831
0.952941176471 0.0292313244316
0.953488372093 0.0295922049802
0.954022988506 0.0299530855287
0.954545454545 0.0303139660772
0.955056179775 0.0306748466258
0.955555555556 0.0310357271743
0.956043956044 0.0313966077228
0.95652173913 0.0317574882714
0.956989247312 0.0321183688199
0.957446808511 0.0324792493685
0.957894736842 0.032840129917
0.958333333333 0.0332010104655
0.958762886598 0.0335618910141
0.959183673469 0.0339227715626
0.959595959596 0.0342836521112
0.96 0.0346445326597
0.960396039604 0.0350054132082
0.960784313725 0.0353662937568
0.961165048544 0.0357271743053
0.961538461538 0.0360880548538
0.961904761905 0.0364489354024
0.962264150943 0.0368098159509
0.96261682243 0.0371706964995
0.962962962963 0.037531577048
0.963302752294 0.0378924575965
0.963636363636 0.0382533381451
0.963963963964 0.0386142186936
0.964285714286 0.0389750992422
0.964601769912 0.0393359797907
0.964912280702 0.0396968603392
0.965217391304 0.0400577408878
0.965517241379 0.0404186214363
0.965811965812 0.0407795019848
0.966101694915 0.0411403825334
0.966386554622 0.0415012630819
0.966666666667 0.0418621436305
0.96694214876 0.042223024179
0.967213114754 0.0425839047275
0.967479674797 0.0429447852761
0.967741935484 0.0433056658246
0.96 0.0433056658246
0.960317460317 0.0436665463732
0.96062992126 0.0440274269217
0.9609375 0.0443883074702
0.961240310078 0.0447491880188
0.961538461538 0.0451100685673
0.961832061069 0.0454709491158
0.962121212121 0.0458318296644
0.962406015038 0.0461927102129
0.962686567164 0.0465535907615
0.962962962963 0.04691447131
0.963235294118 0.0472753518585
0.963503649635 0.0476362324071
0.963768115942 0.0479971129556
0.964028776978 0.0483579935042
0.964285714286 0.0487188740527
0.957446808511 0.0487188740527
0.957746478873 0.0490797546012
0.958041958042 0.0494406351498
0.958333333333 0.0498015156983
0.958620689655 0.0501623962468
0.958904109589 0.0505232767954
0.959183673469 0.0508841573439
0.959459459459 0.0512450378925
0.959731543624 0.051605918441
0.96 0.0519667989895
0.960264900662 0.0523276795381
0.960526315789 0.0526885600866
0.960784313725 0.0530494406351
0.961038961039 0.0534103211837
0.961290322581 0.0537712017322
0.961538461538 0.0541320822808
0.96178343949 0.0544929628293
0.962025316456 0.0548538433778
0.962264150943 0.0552147239264
0.9625 0.0555756044749
0.962732919255 0.0559364850235
0.962962962963 0.056297365572
0.963190184049 0.0566582461205
0.963414634146 0.0570191266691
0.963636363636 0.0573800072176
0.963855421687 0.0577408877661
0.964071856287 0.0581017683147
0.964285714286 0.0584626488632
0.96449704142 0.0588235294118
0.964705882353 0.0591844099603
0.964912280702 0.0595452905088
0.96511627907 0.0599061710574
0.965317919075 0.0602670516059
0.965517241379 0.0606279321545
0.965714285714 0.060988812703
0.960227272727 0.060988812703
0.960451977401 0.0613496932515
0.960674157303 0.0617105738001
0.960893854749 0.0620714543486
0.961111111111 0.0624323348971
0.961325966851 0.0627932154457
0.961538461538 0.0631540959942
0.96174863388 0.0635149765428
0.961956521739 0.0638758570913
0.962162162162 0.0642367376398
0.962365591398 0.0645976181884
0.96256684492 0.0649584987369
0.962765957447 0.0653193792855
0.962962962963 0.065680259834
0.963157894737 0.0660411403825
0.96335078534 0.0664020209311
0.963541666667 0.0667629014796
0.963730569948 0.0671237820281
0.963917525773 0.0674846625767
0.964102564103 0.0678455431252
0.964285714286 0.0682064236738
0.964467005076 0.0685673042223
0.964646464646 0.0689281847708
0.964824120603 0.0692890653194
0.965 0.0696499458679
0.965174129353 0.0700108264165
0.965346534653 0.070371706965
0.965517241379 0.0707325875135
0.96568627451 0.0710934680621
0.965853658537 0.0714543486106
0.966019417476 0.0718152291591
0.966183574879 0.0721761097077
0.966346153846 0.0725369902562
0.966507177033 0.0728978708048
0.961904761905 0.0728978708048
0.962085308057 0.0732587513533
0.962264150943 0.0736196319018
0.962441314554 0.0739805124504
0.96261682243 0.0743413929989
0.962790697674 0.0747022735475
0.962962962963 0.075063154096
0.963133640553 0.0754240346445
0.963302752294 0.0757849151931
0.963470319635 0.0761457957416
0.963636363636 0.0765066762901
0.963800904977 0.0768675568387
0.963963963964 0.0772284373872
0.964125560538 0.0775893179358
0.964285714286 0.0779501984843
0.964444444444 0.0783110790328
0.964601769912 0.0786719595814
0.964757709251 0.0790328401299
0.964912280702 0.0793937206785
0.965065502183 0.079754601227
0.965217391304 0.0801154817755
0.965367965368 0.0804763623241
0.965517241379 0.0808372428726
0.965665236052 0.0811981234211
0.965811965812 0.0815590039697
0.965957446809 0.0819198845182
0.966101694915 0.0822807650668
0.966244725738 0.0826416456153
0.966386554622 0.0830025261638
0.966527196653 0.0833634067124
0.966666666667 0.0837242872609
0.966804979253 0.0840851678095
0.96694214876 0.084446048358
0.9670781893 0.0848069289065
0.967213114754 0.0851678094551
0.967346938776 0.0855286900036
0.967479674797 0.0858895705521
0.967611336032 0.0862504511007
0.967741935484 0.0866113316492
0.967871485944 0.0869722121978
0.968 0.0873330927463
0.96812749004 0.0876939732948
0.968253968254 0.0880548538434
0.96837944664 0.0884157343919
0.968503937008 0.0887766149405
0.96862745098 0.089137495489
0.96875 0.0894983760375
0.968871595331 0.0898592565861
0.968992248062 0.0902201371346
0.969111969112 0.0905810176831
0.969230769231 0.0909418982317
0.965517241379 0.0909418982317
0.965648854962 0.0913027787802
0.965779467681 0.0916636593288
0.965909090909 0.0920245398773
0.966037735849 0.0923854204258
0.966165413534 0.0927463009744
0.966292134831 0.0931071815229
0.966417910448 0.0934680620715
0.966542750929 0.09382894262
0.966666666667 0.0941898231685
0.966789667897 0.0945507037171
0.966911764706 0.0949115842656
0.967032967033 0.0952724648141
0.967153284672 0.0956333453627
0.967272727273 0.0959942259112
0.967391304348 0.0963551064598
0.967509025271 0.0967159870083
0.967625899281 0.0970768675568
0.967741935484 0.0974377481054
0.967857142857 0.0977986286539
0.967971530249 0.0981595092025
0.968085106383 0.098520389751
0.968197879859 0.0988812702995
0.968309859155 0.0992421508481
0.968421052632 0.0996030313966
0.968531468531 0.0999639119451
0.968641114983 0.100324792494
0.96875 0.100685673042
0.968858131488 0.101046553591
0.968965517241 0.101407434139
0.969072164948 0.101768314688
0.969178082192 0.102129195236
0.969283276451 0.102490075785
0.969387755102 0.102850956333
0.969491525424 0.103211836882
0.969594594595 0.103572717431
0.969696969697 0.103933597979
0.969798657718 0.104294478528
0.969899665552 0.104655359076
0.97 0.105016239625
0.970099667774 0.105377120173
0.970198675497 0.105738000722
0.970297029703 0.10609888127
0.970394736842 0.106459761819
0.970491803279 0.106820642367
0.970588235294 0.107181522916
0.970684039088 0.107542403464
0.970779220779 0.107903284013
0.970873786408 0.108264164562
0.970967741935 0.10862504511
0.971061093248 0.108985925659
0.971153846154 0.109346806207
0.97124600639 0.109707686756
0.971337579618 0.110068567304
0.971428571429 0.110429447853
0.971518987342 0.110790328401
0.971608832808 0.11115120895
0.971698113208 0.111512089498
0.971786833856 0.111872970047
0.971875 0.112233850595
0.971962616822 0.112594731144
0.972049689441 0.112955611693
0.97213622291 0.113316492241
0.972222222222 0.11367737279
0.972307692308 0.114038253338
0.972392638037 0.114399133887
0.97247706422 0.114760014435
0.97256097561 0.115120894984
0.9726443769 0.115481775532
0.972727272727 0.115842656081
0.972809667674 0.116203536629
0.972891566265 0.116564417178
0.972972972973 0.116925297726
0.973053892216 0.117286178275
0.973134328358 0.117647058824
0.973214285714 0.118007939372
0.973293768546 0.118368819921
0.973372781065 0.118729700469
0.973451327434 0.119090581018
0.973529411765 0.119451461566
0.973607038123 0.119812342115
0.973684210526 0.120173222663
0.973760932945 0.120534103212
0.973837209302 0.12089498376
0.971014492754 0.12089498376
0.971098265896 0.121255864309
0.971181556196 0.121616744857
0.971264367816 0.121977625406
0.971346704871 0.122338505955
0.971428571429 0.122699386503
0.97150997151 0.123060267052
0.971590909091 0.1234211476
0.971671388102 0.123782028149
0.971751412429 0.124142908697
0.971830985915 0.124503789246
0.97191011236 0.124864669794
0.971988795518 0.125225550343
0.972067039106 0.125586430891
0.972144846797 0.12594731144
0.972222222222 0.126308191988
0.972299168975 0.126669072537
0.972375690608 0.127029953086
0.972451790634 0.127390833634
0.972527472527 0.127751714183
0.972602739726 0.128112594731
0.972677595628 0.12847347528
0.972752043597 0.128834355828
0.972826086957 0.129195236377
0.972899728997 0.129556116925
0.97027027027 0.129556116925
0.970350404313 0.129916997474
0.970430107527 0.130277878022
0.970509383378 0.130638758571
0.970588235294 0.130999639119
0.970666666667 0.131360519668
0.970744680851 0.131721400217
0.970822281167 0.132082280765
0.970899470899 0.132443161314
0.970976253298 0.132804041862
0.971052631579 0.133164922411
0.971128608924 0.133525802959
0.968586387435 0.133525802959
0.968668407311 0.133886683508
0.96875 0.134247564056
0.968831168831 0.134608444605
0.968911917098 0.134969325153
0.968992248062 0.135330205702
0.969072164948 0.13569108625
0.969151670951 0.136051966799
0.969230769231 0.136412847348
0.969309462916 0.136773727896
0.969387755102 0.137134608445
0.969465648855 0.137495488993
0.969543147208 0.137856369542
0.969620253165 0.13821725009
0.969696969697 0.138578130639
0.969773299748 0.138939011187
0.969849246231 0.139299891736
0.96992481203 0.139660772284
0.97 0.140021652833
0.970074812968 0.140382533381
0.970149253731 0.14074341393
0.970223325062 0.141104294479
0.970297029703 0.141465175027
0.97037037037 0.141826055576
0.970443349754 0.142186936124
0.970515970516 0.142547816673
0.970588235294 0.142908697221
0.970660146699 0.14326957777
0.970731707317 0.143630458318
0.970802919708 0.143991338867
0.970873786408 0.144352219415
0.970944309927 0.144713099964
0.971014492754 0.145073980512
0.971084337349 0.145434861061
0.971153846154 0.14579574161
0.971223021583 0.146156622158
0.971291866029 0.146517502707
0.971360381862 0.146878383255
0.971428571429 0.147239263804
0.971496437055 0.147600144352
0.971563981043 0.147961024901
0.971631205674 0.148321905449
0.971698113208 0.148682785998
0.971764705882 0.149043666546
0.971830985915 0.149404547095
0.971896955504 0.149765427643
0.971962616822 0.150126308192
0.972027972028 0.150487188741
0.972093023256 0.150848069289
0.972157772622 0.151208949838
0.972222222222 0.151569830386
0.972286374134 0.151930710935
0.972350230415 0.152291591483
0.972413793103 0.152652472032
0.97247706422 0.15301335258
0.972540045767 0.153374233129
0.972602739726 0.153735113677
0.972665148064 0.154095994226
0.972727272727 0.154456874774
0.972789115646 0.154817755323
0.972850678733 0.155178635872
0.972911963883 0.15553951642
0.972972972973 0.155900396969
0.973033707865 0.156261277517
0.973094170404 0.156622158066
0.973154362416 0.156983038614
0.973214285714 0.157343919163
0.973273942094 0.157704799711
0.973333333333 0.15806568026
0.973392461197 0.158426560808
0.973451327434 0.158787441357
0.973509933775 0.159148321905
0.973568281938 0.159509202454
0.973626373626 0.159870083003
0.973684210526 0.160230963551
0.973741794311 0.1605918441
0.973799126638 0.160952724648
0.971677559913 0.160952724648
0.971739130435 0.161313605197
0.971800433839 0.161674485745
0.971861471861 0.162035366294
0.97192224622 0.162396246842
0.971982758621 0.162757127391
0.972043010753 0.163118007939
0.972103004292 0.163478888488
0.972162740899 0.163839769036
0.972222222222 0.164200649585
0.972281449893 0.164561530134
0.972340425532 0.164922410682
0.972399150743 0.165283291231
0.970338983051 0.165283291231
0.970401691332 0.165644171779
0.970464135021 0.166005052328
0.970526315789 0.166365932876
0.970588235294 0.166726813425
0.970649895178 0.167087693973
0.968619246862 0.167087693973
0.968684759916 0.167448574522
0.96875 0.16780945507
0.968814968815 0.168170335619
0.96887966805 0.168531216167
0.968944099379 0.168892096716
0.969008264463 0.169252977265
0.969072164948 0.169613857813
0.969135802469 0.169974738362
0.967145790554 0.169974738362
0.967213114754 0.17033561891
0.967280163599 0.170696499459
0.967346938776 0.171057380007
0.967413441955 0.171418260556
0.967479674797 0.171779141104
0.967545638945 0.172140021653
0.967611336032 0.172500902201
0.967676767677 0.17286178275
0.967741935484 0.173222663298
0.967806841046 0.173583543847
0.967871485944 0.173944424396
0.967935871743 0.174305304944
0.968 0.174666185493
0.968063872255 0.175027066041
0.96812749004 0.17538794659
0.968190854871 0.175748827138
0.968253968254 0.176109707687
0.968316831683 0.176470588235
0.96837944664 0.176831468784
0.968441814596 0.177192349332
0.968503937008 0.177553229881
0.968565815324 0.177914110429
0.96862745098 0.178274990978
0.968688845401 0.178635871527
0.96875 0.178996752075
0.968810916179 0.179357632624
0.968871595331 0.179718513172
0.968932038835 0.180079393721
0.968992248062 0.180440274269
0.969052224371 0.180801154818
0.969111969112 0.181162035366
0.969171483622 0.181522915915
0.969230769231 0.181883796463
0.969289827255 0.182244677012
0.969348659004 0.18260555756
0.969407265774 0.182966438109
0.969465648855 0.183327318658
0.969523809524 0.183688199206
0.969581749049 0.184049079755
0.969639468691 0.184409960303
0.969696969697 0.184770840852
0.969754253308 0.1851317214
0.967924528302 0.1851317214
0.967984934087 0.185492601949
0.968045112782 0.185853482497
0.968105065666 0.186214363046
0.968164794007 0.186575243594
0.968224299065 0.186936124143
0.96828358209 0.187297004691
0.96834264432 0.18765788524
0.968401486989 0.188018765789
0.968460111317 0.188379646337
0.968518518519 0.188740526886
0.968576709797 0.189101407434
0.968634686347 0.189462287983
0.968692449355 0.189823168531
0.96875 0.19018404908
0.96880733945 0.190544929628
0.968864468864 0.190905810177
0.968921389397 0.191266690725
0.967153284672 0.191266690725
0.967213114754 0.191627571274
0.967272727273 0.191988451822
0.967332123412 0.192349332371
0.967391304348 0.19271021292
0.967450271248 0.193071093468
0.967509025271 0.193431974017
0.967567567568 0.193792854565
0.967625899281 0.194153735114
0.967684021544 0.194514615662
0.967741935484 0.194875496211
0.967799642218 0.195236376759
0.967857142857 0.195597257308
0.967914438503 0.195958137856
0.967971530249 0.196319018405
0.968028419183 0.196679898953
0.968085106383 0.197040779502
0.966371681416 0.197040779502
0.966431095406 0.197401660051
0.966490299824 0.197762540599
0.966549295775 0.198123421148
0.966608084359 0.198484301696
0.966666666667 0.198845182245
0.966725043783 0.199206062793
0.966783216783 0.199566943342
0.966841186736 0.19992782389
0.966898954704 0.200288704439
0.966956521739 0.200649584987
0.967013888889 0.201010465536
0.967071057192 0.201371346084
0.967128027682 0.201732226633
0.967184801382 0.202093107182
0.96724137931 0.20245398773
0.967297762478 0.202814868279
0.96735395189 0.203175748827
0.967409948542 0.203536629376
0.967465753425 0.203897509924
0.967521367521 0.204258390473
0.967576791809 0.204619271021
0.967632027257 0.20498015157
0.96768707483 0.205341032118
0.967741935484 0.205701912667
0.967796610169 0.206062793215
0.966159052453 0.206062793215
0.966216216216 0.206423673764
0.966273187184 0.206784554313
0.96632996633 0.207145434861
0.966386554622 0.20750631541
0.96644295302 0.207867195958
0.966499162479 0.208228076507
0.966555183946 0.208588957055
0.966611018364 0.208949837604
0.965 0.208949837604
0.963394342762 0.208949837604
0.963455149502 0.209310718152
0.963515754561 0.209671598701
0.96357615894 0.210032479249
0.963636363636 0.210393359798
0.963696369637 0.210754240346
0.963756177924 0.211115120895
0.963815789474 0.211476001444
0.963875205255 0.211836881992
0.96393442623 0.212197762541
0.962356792144 0.212197762541
0.962418300654 0.212558643089
0.962479608483 0.212919523638
0.962540716612 0.213280404186
0.962601626016 0.213641284735
0.962662337662 0.214002165283
0.961102106969 0.214002165283
0.959546925566 0.214002165283
0.959612277868 0.214363045832
0.959677419355 0.21472392638
0.959742351047 0.215084806929
0.959807073955 0.215445687477
0.959871589085 0.215806568026
0.959935897436 0.216167448575
0.9584 0.216167448575
0.958466453674 0.216528329123
0.958532695375 0.216889209672
0.958598726115 0.21725009022
0.957074721781 0.21725009022
0.957142857143 0.217610970769
0.957210776545 0.217971851317
0.957278481013 0.218332731866
0.957345971564 0.218693612414
0.957413249211 0.219054492963
0.957480314961 0.219415373511
0.957547169811 0.21977625406
0.957613814757 0.220137134608
0.957680250784 0.220498015157
0.957746478873 0.220858895706
0.9578125 0.221219776254
0.957878315133 0.221580656803
0.957943925234 0.221941537351
0.95800933126 0.2223024179
0.95652173913 0.2223024179
0.956589147287 0.222663298448
0.956656346749 0.223024178997
0.956723338485 0.223385059545
0.956790123457 0.223745940094
0.956856702619 0.224106820642
0.956923076923 0.224467701191
0.955453149002 0.224467701191
0.953987730061 0.224467701191
0.954058192956 0.224828581739
0.954128440367 0.225189462288
0.954198473282 0.225550342837
0.954268292683 0.225911223385
0.954337899543 0.226272103934
0.954407294833 0.226632984482
0.954476479514 0.226993865031
0.954545454545 0.227354745579
0.954614220877 0.227715626128
0.953172205438 0.227715626128
0.953242835596 0.228076506676
0.953313253012 0.228437387225
0.953383458647 0.228798267773
0.953453453453 0.229159148322
0.953523238381 0.22952002887
0.953592814371 0.229880909419
0.953662182362 0.230241789968
0.953731343284 0.230602670516
0.953800298063 0.230963551065
0.953869047619 0.231324431613
0.953937592868 0.231685312162
0.954005934718 0.23204619271
0.954074074074 0.232407073259
0.954142011834 0.232767953807
0.954209748892 0.233128834356
0.954277286136 0.233489714904
0.954344624448 0.233850595453
0.954411764706 0.234211476001
0.954478707783 0.23457235655
0.954545454545 0.234933237099
0.954612005857 0.235294117647
0.954678362573 0.235654998196
0.954744525547 0.236015878744
0.953352769679 0.236015878744
0.951965065502 0.236015878744
0.952034883721 0.236376759293
0.952104499274 0.236737639841
0.952173913043 0.23709852039
0.952243125904 0.237459400938
0.952312138728 0.237820281487
0.952380952381 0.238181162035
0.952449567723 0.238542042584
0.952517985612 0.238902923132
0.952586206897 0.239263803681
0.952654232425 0.23962468423
0.952722063037 0.239985564778
0.952789699571 0.240346445327
0.952857142857 0.240707325875
0.952924393723 0.241068206424
0.952991452991 0.241429086972
0.953058321479 0.241789967521
0.953125 0.242150848069
0.953191489362 0.242511728618
0.951841359773 0.242511728618
0.950495049505 0.242511728618
0.950564971751 0.242872609166
0.950634696756 0.243233489715
0.950704225352 0.243594370263
0.950773558368 0.243955250812
0.950842696629 0.244316131361
0.950911640954 0.244677011909
0.950980392157 0.245037892458
0.951048951049 0.245398773006
0.951117318436 0.245759653555
0.951185495119 0.246120534103
0.951253481894 0.246481414652
0.951321279555 0.2468422952
0.951388888889 0.247203175749
0.95145631068 0.247564056297
0.951523545706 0.247924936846
0.951590594744 0.248285817394
0.951657458564 0.248646697943
0.951724137931 0.249007578492
0.951790633609 0.24936845904
0.950481430536 0.24936845904
0.950549450549 0.249729339589
0.950617283951 0.250090220137
0.950684931507 0.250451100686
0.950752393981 0.250811981234
0.950819672131 0.251172861783
0.950886766712 0.251533742331
0.950953678474 0.25189462288
0.951020408163 0.252255503428
0.951086956522 0.252616383977
0.951153324288 0.252977264525
0.951219512195 0.253338145074
0.951285520974 0.253699025623
0.951351351351 0.254059906171
0.951417004049 0.25442078672
0.951482479784 0.254781667268
0.951547779273 0.255142547817
0.951612903226 0.255503428365
0.951677852349 0.255864308914
0.951742627346 0.256225189462
0.951807228916 0.256586070011
0.950534759358 0.256586070011
0.950600801068 0.256946950559
0.950666666667 0.257307831108
0.950732356858 0.257668711656
0.95079787234 0.258029592205
0.950863213811 0.258390472754
0.950928381963 0.258751353302
0.950993377483 0.259112233851
0.951058201058 0.259473114399
0.951122853369 0.259833994948
0.951187335092 0.260194875496
0.951251646904 0.260555756045
0.951315789474 0.260916636593
0.951379763469 0.261277517142
0.951443569554 0.26163839769
0.951507208388 0.261999278239
0.951570680628 0.262360158787
0.951633986928 0.262721039336
0.951697127937 0.263081919885
0.951760104302 0.263442800433
0.951822916667 0.263803680982
0.95188556567 0.26416456153
0.951948051948 0.264525442079
0.952010376135 0.264886322627
0.95207253886 0.265247203176
0.95213454075 0.265608083724
0.952196382429 0.265968964273
0.952258064516 0.266329844821
0.951030927835 0.266329844821
0.949806949807 0.266329844821
0.949871465296 0.26669072537
0.949935815148 0.267051605918
0.95 0.267412486467
0.950064020487 0.267773367016
0.950127877238 0.268134247564
0.950191570881 0.268495128113
0.950255102041 0.268856008661
0.950318471338 0.26921688921
0.950381679389 0.269577769758
0.950444726811 0.269938650307
0.950507614213 0.270299530855
0.950570342205 0.270660411404
0.950632911392 0.271021291952
0.950695322377 0.271382172501
0.950757575758 0.271743053049
0.950819672131 0.272103933598
0.950881612091 0.272464814147
0.950943396226 0.272825694695
0.951005025126 0.273186575244
0.951066499373 0.273547455792
0.951127819549 0.273908336341
0.951188986233 0.274269216889
0.95125 0.274630097438
0.951310861423 0.274990977986
0.951371571072 0.275351858535
0.951432129514 0.275712739083
0.951492537313 0.276073619632
0.951552795031 0.27643450018
0.951612903226 0.276795380729
0.951672862454 0.277156261278
0.951732673267 0.277517141826
0.951792336218 0.277878022375
0.951851851852 0.278238902923
0.951911220715 0.278599783472
0.95197044335 0.27896066402
0.952029520295 0.279321544569
0.952088452088 0.279682425117
0.952147239264 0.280043305666
0.952205882353 0.280404186214
0.952264381885 0.280765066763
0.952322738386 0.281125947311
0.952380952381 0.28148682786
0.95243902439 0.281847708409
0.952496954933 0.282208588957
0.952554744526 0.282569469506
0.952612393682 0.282930350054
0.952669902913 0.283291230603
0.952727272727 0.283652111151
0.952784503632 0.2840129917
0.952841596131 0.284373872248
0.952898550725 0.284734752797
0.952955367913 0.285095633345
0.953012048193 0.285456513894
0.953068592058 0.285817394442
0.951923076923 0.285817394442
0.951980792317 0.286178274991
0.952038369305 0.28653915554
0.952095808383 0.286900036088
0.952153110048 0.287260916637
0.952210274791 0.287621797185
0.952267303103 0.287982677734
0.952324195471 0.288343558282
0.95119047619 0.288343558282
0.951248513674 0.288704438831
0.951306413302 0.289065319379
0.951364175563 0.289426199928
0.951421800948 0.289787080476
0.951479289941 0.290147961025
0.951536643026 0.290508841573
0.951593860685 0.290869722122
0.951650943396 0.291230602671
0.951707891637 0.291591483219
0.951764705882 0.291952363768
0.951821386604 0.292313244316
0.951877934272 0.292674124865
0.951934349355 0.293035005413
0.951990632319 0.293395885962
0.952046783626 0.29375676651
0.952102803738 0.294117647059
0.952158693116 0.294478527607
0.952214452214 0.294839408156
0.95227008149 0.295200288704
0.952325581395 0.295561169253
0.952380952381 0.295922049802
0.952436194896 0.29628293035
0.952491309386 0.296643810899
0.952546296296 0.297004691447
0.952601156069 0.297365571996
0.951501154734 0.297365571996
0.951557093426 0.297726452544
0.951612903226 0.298087333093
0.95166858458 0.298448213641
0.951724137931 0.29880909419
0.95177956372 0.299169974738
0.951834862385 0.299530855287
0.951890034364 0.299891735835
0.951945080092 0.300252616384
0.952 0.300613496933
0.952054794521 0.300974377481
0.952109464082 0.30133525803
0.952164009112 0.301696138578
0.952218430034 0.302057019127
0.952272727273 0.302417899675
0.952326901249 0.302778780224
0.952380952381 0.303139660772
0.952434881087 0.303500541321
0.952488687783 0.303861421869
0.952542372881 0.304222302418
0.952595936795 0.304583182966
0.952649379932 0.304944063515
0.952702702703 0.305304944064
0.952755905512 0.305665824612
0.952808988764 0.306026705161
0.952861952862 0.306387585709
0.952914798206 0.306748466258
0.952967525196 0.307109346806
0.953020134228 0.307470227355
0.953072625698 0.307831107903
0.953125 0.308191988452
0.953177257525 0.308552869
0.953229398664 0.308913749549
0.953281423804 0.309274630097
0.953333333333 0.309635510646
0.953385127636 0.309996391195
0.953436807095 0.310357271743
0.953488372093 0.310718152292
0.953539823009 0.31107903284
0.953591160221 0.311439913389
0.953642384106 0.311800793937
0.953693495039 0.312161674486
0.953744493392 0.312522555034
0.953795379538 0.312883435583
0.953846153846 0.313244316131
0.953896816685 0.31360519668
0.953947368421 0.313966077228
0.953997809419 0.314326957777
0.954048140044 0.314687838326
0.954098360656 0.315048718874
0.954148471616 0.315409599423
0.954198473282 0.315770479971
0.954248366013 0.31613136052
0.954298150163 0.316492241068
0.954347826087 0.316853121617
0.954397394137 0.317214002165
0.954446854664 0.317574882714
0.954496208017 0.317935763262
0.954545454545 0.318296643811
0.954594594595 0.318657524359
0.95464362851 0.319018404908
0.954692556634 0.319379285457
0.95474137931 0.319740166005
0.954790096878 0.320101046554
0.954838709677 0.320461927102
0.954887218045 0.320822807651
0.954935622318 0.321183688199
0.95498392283 0.321544568748
0.953961456103 0.321544568748
0.954010695187 0.321905449296
0.95405982906 0.322266329845
0.954108858058 0.322627210393
0.954157782516 0.322988090942
0.954206602769 0.32334897149
0.953191489362 0.32334897149
0.953241232731 0.323709852039
0.953290870488 0.324070732588
0.953340402969 0.324431613136
0.953389830508 0.324792493685
0.953439153439 0.325153374233
0.953488372093 0.325514254782
0.9535374868 0.32587513533
0.95358649789 0.326236015879
0.95363540569 0.326596896427
0.953684210526 0.326957776976
0.953732912723 0.327318657524
0.953781512605 0.327679538073
0.953830010493 0.328040418621
0.953878406709 0.32840129917
0.953926701571 0.328762179719
0.953974895397 0.329123060267
0.954022988506 0.329483940816
0.954070981211 0.329844821364
0.954118873827 0.330205701913
0.954166666667 0.330566582461
0.954214360042 0.33092746301
0.954261954262 0.331288343558
0.954309449637 0.331649224107
0.953319502075 0.331649224107
0.952331606218 0.331649224107
0.952380952381 0.332010104655
0.952430196484 0.332370985204
0.952479338843 0.332731865752
0.952528379773 0.333092746301
0.952577319588 0.33345362685
0.952626158599 0.333814507398
0.952674897119 0.334175387947
0.952723535457 0.334536268495
0.952772073922 0.334897149044
0.952820512821 0.335258029592
0.952868852459 0.335618910141
0.952917093142 0.335979790689
0.952965235174 0.336340671238
0.953013278856 0.336701551786
0.95306122449 0.337062432335
0.952089704383 0.337062432335
0.952138492872 0.337423312883
0.951169888098 0.337423312883
0.951219512195 0.337784193432
0.951269035533 0.338145073981
0.951318458418 0.338505954529
0.951367781155 0.338866835078
0.951417004049 0.339227715626
0.951466127401 0.339588596175
0.951515151515 0.339949476723
0.950554994955 0.339949476723
0.95060483871 0.340310357272
0.950654582075 0.34067123782
0.950704225352 0.341032118369
0.950753768844 0.341392998917
0.949799196787 0.341392998917
0.949849548646 0.341753879466
0.949899799599 0.342114760014
0.94994994995 0.342475640563
0.95 0.342836521112
0.95004995005 0.34319740166
0.949101796407 0.34319740166
0.949152542373 0.343558282209
0.949203187251 0.343919162757
0.949253731343 0.344280043306
0.94930417495 0.344640923854
0.949354518371 0.345001804403
0.949404761905 0.345362684951
0.949454905847 0.3457235655
0.949504950495 0.346084446048
0.949554896142 0.346445326597
0.949604743083 0.346806207145
0.949654491609 0.347167087694
0.949704142012 0.347527968243
0.949753694581 0.347888848791
0.949803149606 0.34824972934
0.949852507375 0.348610609888
0.949901768173 0.348971490437
0.949950932287 0.349332370985
0.95 0.349693251534
0.950048971596 0.350054132082
0.950097847358 0.350415012631
0.950146627566 0.350775893179
0.94921875 0.350775893179
0.949268292683 0.351136773728
0.949317738791 0.351497654276
0.949367088608 0.351858534825
0.949416342412 0.352219415374
0.949465500486 0.352580295922
0.949514563107 0.352941176471
0.949563530553 0.353302057019
0.949612403101 0.353662937568
0.949661181026 0.354023818116
0.948742746615 0.354023818116
0.948792270531 0.354384698665
0.948841698842 0.354745579213
0.948891031823 0.355106459762
0.94894026975 0.35546734031
0.948989412897 0.355828220859
0.949038461538 0.356189101407
0.948126801153 0.356189101407
0.948176583493 0.356549981956
0.948226270374 0.356910862505
0.948275862069 0.357271743053
0.948325358852 0.357632623602
0.948374760994 0.35799350415
0.948424068768 0.358354384699
0.948473282443 0.358715265247
0.948522402288 0.359076145796
0.948571428571 0.359437026344
0.94862036156 0.359797906893
0.948669201521 0.360158787441
0.948717948718 0.36051966799
0.948766603416 0.360880548538
0.948815165877 0.361241429087
0.948863636364 0.361602309636
0.948912015137 0.361963190184
0.948960302457 0.362324070733
0.949008498584 0.362684951281
0.949056603774 0.36304583183
0.949104618285 0.363406712378
0.949152542373 0.363767592927
0.949200376294 0.364128473475
0.949248120301 0.364489354024
0.949295774648 0.364850234572
0.949343339587 0.365211115121
0.94939081537 0.365571995669
0.949438202247 0.365932876218
0.948550046773 0.365932876218
0.948598130841 0.366293756767
0.948646125117 0.366654637315
0.948694029851 0.367015517864
0.948741845294 0.367376398412
0.948789571695 0.367737278961
0.948837209302 0.368098159509
0.948884758364 0.368459040058
0.948932219127 0.368819920606
0.948051948052 0.368819920606
0.948100092678 0.369180801155
0.948148148148 0.369541681703
0.948196114709 0.369902562252
0.948243992606 0.3702634428
0.948291782087 0.370624323349
0.948339483395 0.370985203898
0.948387096774 0.371346084446
0.948434622468 0.371706964995
0.948482060718 0.372067845543
0.948529411765 0.372428726092
0.948576675849 0.37278960664
0.948623853211 0.373150487189
0.948670944088 0.373511367737
0.948717948718 0.373872248286
0.948764867338 0.374233128834
0.9478976234 0.374233128834
0.947945205479 0.374594009383
0.94799270073 0.374954889931
0.948040109389 0.37531577048
0.948087431694 0.375676651029
0.94813466788 0.376037531577
0.948181818182 0.376398412126
0.948228882834 0.376759292674
0.948275862069 0.377120173223
0.94832275612 0.377481053771
0.948369565217 0.37784193432
0.948416289593 0.378202814868
0.948462929476 0.378563695417
0.947606142728 0.378563695417
0.946750902527 0.378563695417
0.946798917944 0.378924575965
0.946846846847 0.379285456514
0.946894689469 0.379646337062
0.946942446043 0.380007217611
0.946990116801 0.38036809816
0.946140035907 0.38036809816
0.946188340807 0.380728978708
0.94623655914 0.381089859257
0.946284691137 0.381450739805
0.94633273703 0.381811620354
0.946380697051 0.382172500902
0.945535714286 0.382172500902
0.945584299732 0.382533381451
0.945632798574 0.382894261999
0.945681211042 0.383255142548
0.945729537367 0.383616023096
0.945777777778 0.383976903645
0.945825932504 0.384337784193
0.945874001775 0.384698664742
0.945921985816 0.385059545291
0.945969884854 0.385420425839
0.946017699115 0.385781306388
0.946065428824 0.386142186936
0.946113074205 0.386503067485
0.946160635481 0.386863948033
0.946208112875 0.387224828582
0.946255506608 0.38758570913
0.946302816901 0.387946589679
0.946350043975 0.388307470227
0.946397188049 0.388668350776
0.945566286216 0.388668350776
0.945614035088 0.389029231324
0.945661700263 0.389390111873
0.945709281961 0.389750992422
0.945756780402 0.39011187297
0.945804195804 0.390472753519
0.945851528384 0.390833634067
0.94589877836 0.391194514616
0.945945945946 0.391555395164
0.945993031359 0.391916275713
0.946040034813 0.392277156261
0.946086956522 0.39263803681
0.946133796699 0.392998917358
0.946180555556 0.393359797907
0.946227233304 0.393720678455
0.946273830156 0.394081559004
0.94632034632 0.394442439553
0.946366782007 0.394803320101
0.946413137424 0.39516420065
0.946459412781 0.395525081198
0.946505608283 0.395885961747
0.946551724138 0.396246842295
0.946597760551 0.396607722844
0.946643717728 0.396968603392
0.946689595873 0.397329483941
0.946735395189 0.397690364489
0.94678111588 0.398051245038
0.946826758148 0.398412125586
0.946872322194 0.398773006135
0.946917808219 0.399133886684
0.946963216424 0.399494767232
0.947008547009 0.399855647781
0.947053800171 0.400216528329
0.947098976109 0.400577408878
0.947144075021 0.400938289426
0.947189097104 0.401299169975
0.947234042553 0.401660050523
0.947278911565 0.402020931072
0.947323704333 0.40238181162
0.947368421053 0.402742692169
0.947413061917 0.403103572717
0.947457627119 0.403464453266
0.94750211685 0.403825333815
0.947546531303 0.404186214363
0.947590870668 0.404547094912
0.946790540541 0.404547094912
0.946835443038 0.40490797546
0.946880269815 0.405268856009
0.946925021061 0.405629736557
0.94696969697 0.405990617106
0.947014297729 0.406351497654
0.947058823529 0.406712378203
0.947103274559 0.407073258751
0.947147651007 0.4074341393
0.94719195306 0.407795019848
0.947236180905 0.408155900397
0.947280334728 0.408516780946
0.947324414716 0.408877661494
0.947368421053 0.409238542043
0.947412353923 0.409599422591
0.947456213511 0.40996030314
0.9475 0.410321183688
0.947543713572 0.410682064237
0.947587354409 0.411042944785
0.947630922693 0.411403825334
0.947674418605 0.411764705882
0.947717842324 0.412125586431
0.94776119403 0.412486466979
0.946975973488 0.412486466979
0.94701986755 0.412847347528
0.947063688999 0.413208228077
0.947107438017 0.413569108625
0.947151114781 0.413929989174
0.946369636964 0.413929989174
0.946413849959 0.414290869722
0.946457990115 0.414651750271
0.946502057613 0.415012630819
0.946546052632 0.415373511368
0.946589975349 0.415734391916
0.946633825944 0.416095272465
0.946677604594 0.416456153013
0.946721311475 0.416817033562
0.946764946765 0.41717791411
0.946808510638 0.417538794659
0.946852003271 0.417899675208
0.946895424837 0.418260555756
0.94693877551 0.418621436305
0.946982055465 0.418982316853
0.947025264874 0.419343197402
0.947068403909 0.41970407795
0.947111472742 0.420064958499
0.946341463415 0.420064958499
0.946385052803 0.420425839047
0.946428571429 0.420786719596
0.946472019465 0.421147600144
0.946515397083 0.421508480693
0.946558704453 0.421869361241
0.946601941748 0.42223024179
0.946645109135 0.422591122339
0.945880452342 0.422591122339
0.945924132365 0.422952002887
0.945967741935 0.423312883436
0.946011281225 0.423673763984
0.946054750403 0.424034644533
0.946098149638 0.424395525081
0.9461414791 0.42475640563
0.946184738956 0.425117286178
0.946227929374 0.425478166727
0.946271050521 0.425839047275
0.946314102564 0.426199927824
0.946357085669 0.426560808372
0.9464 0.426921688921
0.945643485212 0.426921688921
0.945686900958 0.42728256947
0.945730247406 0.427643450018
0.945773524721 0.428004330567
0.945816733068 0.428365211115
0.945859872611 0.428726091664
0.945902943516 0.429086972212
0.945945945946 0.429447852761
0.945988880064 0.429808733309
0.946031746032 0.430169613858
0.946074544013 0.430530494406
0.946117274168 0.430891374955
0.946159936659 0.431252255503
0.946202531646 0.431613136052
0.946245059289 0.431974016601
0.946287519747 0.432334897149
0.946329913181 0.432695777698
0.946372239748 0.433056658246
0.946414499606 0.433417538795
0.946456692913 0.433778419343
0.946498819827 0.434139299892
0.946540880503 0.43450018044
0.946582875098 0.434861060989
0.946624803768 0.435221941537
0.946666666667 0.435582822086
0.94670846395 0.435943702634
0.946750195771 0.436304583183
0.946791862285 0.436665463732
0.946833463643 0.43702634428
0.946875 0.437387224829
0.946916471507 0.437748105377
0.946957878315 0.438108985926
0.946999220577 0.438469866474
0.947040498442 0.438830747023
0.947081712062 0.439191627571
0.947122861586 0.43955250812
0.947163947164 0.439913388668
0.947204968944 0.440274269217
0.947245927075 0.440635149765
0.947286821705 0.440996030314
0.947327652982 0.441356910863
0.947368421053 0.441717791411
0.947409126063 0.44207867196
0.946676970634 0.44207867196
0.946718146718 0.442439552508
0.946759259259 0.442800433057
0.946800308404 0.443161313605
0.946841294299 0.443522194154
0.94688221709 0.443883074702
0.946923076923 0.444243955251
0.946963873943 0.444604835799
0.947004608295 0.444965716348
0.947045280123 0.445326596896
0.947085889571 0.445687477445
0.947126436782 0.446048357994
0.947166921899 0.446409238542
0.947207345065 0.446770119091
0.947247706422 0.447130999639
0.947288006112 0.447491880188
0.947328244275 0.447852760736
0.947368421053 0.448213641285
0.946646341463 0.448213641285
0.94668697639 0.448574521833
0.946727549467 0.448935402382
0.946768060837 0.44929628293
0.946808510638 0.449657163479
0.946848899013 0.450018044027
0.9468892261 0.450378924576
0.946929492039 0.450739805125
0.94696969697 0.451100685673
0.94700984103 0.451461566222
0.947049924357 0.45182244677
0.94708994709 0.452183327319
0.947129909366 0.452544207867
0.947169811321 0.452905088416
0.947209653092 0.453265968964
0.947249434815 0.453626849513
0.947289156627 0.453987730061
0.947328818661 0.45434861061
0.947368421053 0.454709491158
0.947407963937 0.455070371707
0.947447447447 0.455431252256
0.947486871718 0.455792132804
0.947526236882 0.456153013353
0.947565543071 0.456513893901
0.947604790419 0.45687477445
0.947643979058 0.457235654998
0.947683109118 0.457596535547
0.947722180732 0.457957416095
0.94776119403 0.458318296644
0.947800149142 0.458679177192
0.9478390462 0.459040057741
0.947133283693 0.459040057741
0.946428571429 0.459040057741
0.946468401487 0.459400938289
0.946508172363 0.459761818838
0.946547884187 0.460122699387
0.946587537092 0.460483579935
0.946627131208 0.460844460484
0.946666666667 0.461205341032
0.946706143597 0.461566221581
0.94674556213 0.461927102129
0.946784922395 0.462287982678
0.94682422452 0.462648863226
0.946863468635 0.463009743775
0.946902654867 0.463370624323
0.946941783346 0.463731504872
0.946980854197 0.46409238542
0.94701986755 0.464453265969
0.947058823529 0.464814146518
0.947097722263 0.465175027066
0.947136563877 0.465535907615
0.947175348496 0.465896788163
0.947214076246 0.466257668712
0.947252747253 0.46661854926
0.94729136164 0.466979429809
0.947329919532 0.467340310357
0.947368421053 0.467701190906
0.947406866326 0.468062071454
0.947445255474 0.468422952003
0.947483588621 0.468783832551
0.947521865889 0.4691447131
0.9475600874 0.469505593649
0.947598253275 0.469866474197
0.947636363636 0.470227354746
0.946947674419 0.470227354746
0.946986201888 0.470588235294
0.94702467344 0.470949115843
0.947063089195 0.471309996391
0.947101449275 0.47167087694
0.947139753802 0.472031757488
0.947178002894 0.472392638037
0.947216196674 0.472753518585
0.94725433526 0.473114399134
0.947292418773 0.473475279682
0.94733044733 0.473836160231
0.947368421053 0.47419704078
0.947406340058 0.474557921328
0.947444204464 0.474918801877
0.947482014388 0.475279682425
0.94751976995 0.475640562974
0.94683908046 0.475640562974
0.94615936827 0.475640562974
0.946197991392 0.476001443522
0.94623655914 0.476362324071
0.946275071633 0.476723204619
0.946313528991 0.477084085168
0.94635193133 0.477444965716
0.946390278771 0.477805846265
0.946428571429 0.478166726813
0.945753033547 0.478166726813
0.945791726106 0.478527607362
0.945830363507 0.478888487911
0.945868945869 0.479249368459
0.94590747331 0.479610249008
0.945945945946 0.479971129556
0.945984363895 0.480332010105
0.946022727273 0.480692890653
0.946061036196 0.481053771202
0.94609929078 0.48141465175
0.946137491141 0.481775532299
0.946175637394 0.482136412847
0.946213729653 0.482497293396
0.946251768034 0.482858173944
0.94628975265 0.483219054493
0.946327683616 0.483579935042
0.946365561044 0.48394081559
0.946403385049 0.484301696139
0.946441155743 0.484662576687
0.946478873239 0.485023457236
0.94651653765 0.485384337784
0.945850914205 0.485384337784
0.945888966971 0.485745218333
0.945926966292 0.486106098881
0.945964912281 0.48646697943
0.946002805049 0.486827859978
0.946040644709 0.487188740527
0.946078431373 0.487549621075
0.94611616515 0.487910501624
0.946153846154 0.488271382173
0.946191474493 0.488632262721
0.946229050279 0.48899314327
0.946266573622 0.489354023818
0.94630404463 0.489714904367
0.946341463415 0.490075784915
0.946378830084 0.490436665464
0.946416144746 0.490797546012
0.94645340751 0.491158426561
0.945795691452 0.491158426561
0.945833333333 0.491519307109
0.94587092297 0.491880187658
0.945908460472 0.492241068206
0.945945945946 0.492601948755
0.945983379501 0.492962829304
0.946020761246 0.493323709852
0.946058091286 0.493684590401
0.94609536973 0.494045470949
0.946132596685 0.494406351498
0.946169772257 0.494767232046
0.946206896552 0.495128112595
0.946243969676 0.495488993143
0.946280991736 0.495849873692
0.94562973159 0.495849873692
0.945667125172 0.49621075424
0.945704467354 0.496571634789
0.945741758242 0.496932515337
0.945778997941 0.497293395886
0.945816186557 0.497654276435
0.945853324195 0.498015156983
0.945890410959 0.498376037532
0.945927446954 0.49873691808
0.945964432285 0.499097798629
0.946001367054 0.499458679177
0.946038251366 0.499819559726
0.946075085324 0.500180440274
0.946111869031 0.500541320823
0.94614860259 0.500902201371
0.946185286104 0.50126308192
0.946221919673 0.501623962468
0.946258503401 0.501984843017
0.94629503739 0.502345723565
0.946331521739 0.502706604114
0.946367956551 0.503067484663
0.946404341927 0.503428365211
0.946440677966 0.50378924576
0.945799457995 0.50378924576
0.945836154367 0.504150126308
0.945872801083 0.504511006857
0.945909398242 0.504871887405
0.945945945946 0.505232767954
0.945982444294 0.505593648502
0.946018893387 0.505954529051
0.946055293324 0.506315409599
0.945417789757 0.506315409599
0.944781144781 0.506315409599
0.944818304172 0.506676290148
0.944855413584 0.507037170696
0.944892473118 0.507398051245
0.944929482874 0.507758931794
0.944966442953 0.508119812342
0.945003353454 0.508480692891
0.945040214477 0.508841573439
0.944407233758 0.508841573439
0.944444444444 0.509202453988
0.944481605351 0.509563334536
0.944518716578 0.509924215085
0.944555778223 0.510285095633
0.944592790387 0.510645976182
0.944629753169 0.51100685673
0.944666666667 0.511367737279
0.944703530979 0.511728617827
0.944740346205 0.512089498376
0.944777112442 0.512450378925
0.944813829787 0.512811259473
0.944850498339 0.513172140022
0.944887118194 0.51353302057
0.944923689449 0.513893901119
0.944960212202 0.514254781667
0.944996686547 0.514615662216
0.945033112583 0.514976542764
0.945069490404 0.515337423313
0.945105820106 0.515698303861
0.945142101785 0.51605918441
0.945178335535 0.516420064958
0.945214521452 0.516780945507
0.944591029024 0.516780945507
0.944627554384 0.517141826056
0.944664031621 0.517502706604
0.944700460829 0.517863587153
0.944736842105 0.518224467701
0.944773175542 0.51858534825
0.944809461235 0.518946228798
0.944845699278 0.519307109347
0.944881889764 0.519667989895
0.944918032787 0.520028870444
0.94495412844 0.520389750992
0.944990176817 0.520750631541
0.94502617801 0.521111512089
0.945062132112 0.521472392638
0.944444444444 0.521472392638
0.944480731548 0.521833273187
0.944516971279 0.522194153735
0.944553163731 0.522555034284
0.944589308996 0.522915914832
0.944625407166 0.523276795381
0.944661458333 0.523637675929
0.944697462589 0.523998556478
0.944733420026 0.524359437026
0.944769330734 0.524720317575
0.944805194805 0.525081198123
0.94484101233 0.525442078672
0.944876783398 0.52580295922
0.944264419961 0.52580295922
0.944300518135 0.526163839769
0.944336569579 0.526524720318
0.944372574386 0.526885600866
0.944408532644 0.527246481415
0.944444444444 0.527607361963
0.944480309877 0.527968242512
0.944516129032 0.52832912306
0.944551901999 0.528690003609
0.944587628866 0.529050884157
0.944623309723 0.529411764706
0.944658944659 0.529772645254
0.944694533762 0.530133525803
0.944730077121 0.530494406351
0.944765574823 0.5308552869
0.944801026958 0.531216167449
0.944836433611 0.531577047997
0.944871794872 0.531937928546
0.944266495836 0.531937928546
0.943661971831 0.531937928546
0.943698016635 0.532298809094
0.943734015345 0.532659689643
0.943769968051 0.533020570191
0.94380587484 0.53338145074
0.943841735801 0.533742331288
0.94387755102 0.534103211837
0.943913320586 0.534464092385
0.943949044586 0.534824972934
0.943984723106 0.535185853482
0.944020356234 0.535546734031
0.944055944056 0.53590761458
0.944091486658 0.536268495128
0.944126984127 0.536629375677
0.944162436548 0.536990256225
0.944197844008 0.537351136774
0.943599493029 0.537351136774
0.94363521216 0.537712017322
0.943670886076 0.538072897871
0.943706514864 0.538433778419
0.943742098609 0.538794658968
0.943777637397 0.539155539516
0.943813131313 0.539516420065
0.943848580442 0.539877300613
0.943883984868 0.540238181162
0.943919344675 0.540599061711
0.94395465995 0.540959942259
0.943989930774 0.541320822808
0.944025157233 0.541681703356
0.944060339409 0.542042583905
0.944095477387 0.542403464453
0.944130571249 0.542764345002
0.944165621079 0.54312522555
0.944200626959 0.543486106099
0.944235588972 0.543846986647
0.944270507201 0.544207867196
0.944305381727 0.544568747744
0.944340212633 0.544929628293
0.944375 0.545290508842
0.94440974391 0.54565138939
0.944444444444 0.546012269939
0.944479101684 0.546373150487
0.944513715711 0.546734031036
0.944548286604 0.547094911584
0.94396014944 0.547094911584
0.94399502178 0.547455792133
0.944029850746 0.547816672681
0.94406463642 0.54817755323
0.944099378882 0.548538433778
0.944134078212 0.548899314327
0.944168734491 0.549260194875
0.944203347799 0.549621075424
0.944237918216 0.549981955973
0.94427244582 0.550342836521
0.944306930693 0.55070371707
0.944341372913 0.551064597618
0.944375772559 0.551425478167
0.943792464484 0.551425478167
0.943827160494 0.551786358715
0.943861813695 0.552147239264
0.943896424168 0.552508119812
0.94393099199 0.552869000361
0.943965517241 0.553229880909
0.944 0.553590761458
0.944034440344 0.553951642006
0.944068838353 0.554312522555
0.944103194103 0.554673403104
0.944137507673 0.555034283652
0.943558282209 0.555034283652
0.942979767014 0.555034283652
0.942401960784 0.555034283652
0.942437232088 0.555395164201
0.94247246022 0.555756044749
0.94250764526 0.556116925298
0.942542787286 0.556477805846
0.942577886378 0.556838686395
0.942612942613 0.557199566943
0.942647956071 0.557560447492
0.942682926829 0.55792132804
0.942717854966 0.558282208589
0.94275274056 0.558643089137
0.942787583688 0.559003969686
0.942822384428 0.559364850235
0.942857142857 0.559725730783
0.942891859052 0.560086611332
0.942319368549 0.560086611332
0.942354368932 0.56044749188
0.942389326865 0.560808372429
0.942424242424 0.561169252977
0.942459115687 0.561530133526
0.942493946731 0.561891014074
0.942528735632 0.562251894623
0.942563482467 0.562612775171
0.942598187311 0.56297365572
0.942028985507 0.56297365572
0.942063971032 0.563334536268
0.942098914355 0.563695416817
0.942133815552 0.564056297366
0.942168674699 0.564417177914
0.942203491872 0.564778058463
0.942238267148 0.565138939011
0.941671677691 0.565138939011
0.941706730769 0.56549981956
0.941741741742 0.565860700108
0.941776710684 0.566221580657
0.941811637672 0.566582461205
0.941846522782 0.566943341754
0.941881366087 0.567304222302
0.941916167665 0.567665102851
0.941950927588 0.568025983399
0.941985645933 0.568386863948
0.942020322773 0.568747744497
0.942054958184 0.569108625045
0.942089552239 0.569469505594
0.942124105012 0.569830386142
0.942158616577 0.570191266691
0.942193087008 0.570552147239
0.942227516379 0.570913027788
0.942261904762 0.571273908336
0.942296252231 0.571634788885
0.942330558859 0.571995669433
0.942364824718 0.572356549982
0.942399049881 0.57271743053
0.942433234421 0.573078311079
0.9418742586 0.573078311079
0.941315945465 0.573078311079
0.9413507109 0.573439191628
0.941385435169 0.573800072176
0.941420118343 0.574160952725
0.941454760497 0.574521833273
0.941489361702 0.574882713822
0.941523922032 0.57524359437
0.941558441558 0.575604474919
0.941592920354 0.575965355467
0.941627358491 0.576326236016
0.94166175604 0.576687116564
0.941696113074 0.577047997113
0.941730429665 0.577408877661
0.941764705882 0.57776975821
0.941798941799 0.578130638759
0.941833137485 0.578491519307
0.941867293012 0.578852399856
0.941901408451 0.579213280404
0.941935483871 0.579574160953
0.941969519343 0.579935041501
0.942003514938 0.58029592205
0.942037470726 0.580656802598
0.942071386776 0.581017683147
0.942105263158 0.581378563695
0.942139099942 0.581739444244
0.941588785047 0.581739444244
0.941039112668 0.581739444244
0.941073512252 0.582100324792
0.94110787172 0.582461205341
0.941142191142 0.58282208589
0.941176470588 0.583182966438
0.941210710128 0.583543846987
0.941244909831 0.583904727535
0.941279069767 0.584265608084
0.941313190006 0.584626488632
0.941347270616 0.584987369181
0.940800928613 0.584987369181
0.940835266821 0.585348249729
0.940869565217 0.585709130278
0.94090382387 0.586070010826
0.940938042849 0.586430891375
0.940972222222 0.586791771923
0.941006362059 0.587152652472
0.941040462428 0.587513533021
0.941074523397 0.587874413569
0.941108545035 0.588235294118
0.941142527409 0.588596174666
0.941176470588 0.588957055215
0.94121037464 0.589317935763
0.941244239631 0.589678816312
0.94127806563 0.59003969686
0.941311852704 0.590400577409
0.94134560092 0.590761457957
0.941379310345 0.591122338506
0.941412981045 0.591483219054
0.941446613088 0.591844099603
0.94148020654 0.592204980152
0.941513761468 0.5925658607
0.941547277937 0.592926741249
0.941580756014 0.593287621797
0.941614195764 0.593648502346
0.941075514874 0.593648502346
0.94110920526 0.594009382894
0.941142857143 0.594370263443
0.941176470588 0.594731143991
0.941210045662 0.59509202454
0.940673131774 0.59509202454
0.94070695553 0.595452905088
0.940740740741 0.595813785637
0.940774487472 0.596174666185
0.940808195788 0.596535546734
0.940841865757 0.596896427283
0.940875497442 0.597257307831
0.940909090909 0.59761818838
0.940942646224 0.597979068928
0.940976163451 0.598339949477
0.941009642655 0.598700830025
0.940476190476 0.598700830025
0.940509915014 0.599061710574
0.940543601359 0.599422591122
0.940577249576 0.599783471671
0.940610859729 0.600144352219
0.940644431882 0.600505232768
0.940677966102 0.600866113316
0.940711462451 0.601226993865
0.940744920993 0.601587874414
0.940778341794 0.601948754962
0.940811724915 0.602309635511
0.940845070423 0.602670516059
0.940878378378 0.603031396608
0.940911648846 0.603392277156
0.940382452193 0.603392277156
0.939853850478 0.603392277156
0.939325842697 0.603392277156
0.939359910163 0.603753157705
0.939393939394 0.604114038253
0.939427930454 0.604474918802
0.939461883408 0.60483579935
0.939495798319 0.605196679899
0.939529675252 0.605557560447
0.93956351427 0.605918440996
0.939597315436 0.606279321545
0.939631078815 0.606640202093
0.939664804469 0.607001082642
0.939698492462 0.60736196319
0.939732142857 0.607722843739
0.939765755717 0.608083724287
0.939799331104 0.608444604836
0.939832869081 0.608805485384
0.93986636971 0.609166365933
0.939899833055 0.609527246481
0.939933259177 0.60988812703
0.939966648138 0.610249007578
0.94 0.610609888127
0.940033314825 0.610970768676
0.940066592675 0.611331649224
0.940099833611 0.611692529773
0.940133037694 0.612053410321
0.940166204986 0.61241429087
0.940199335548 0.612775171418
0.940232429441 0.613136051967
0.940265486726 0.613496932515
0.940298507463 0.613857813064
0.940331491713 0.614218693612
0.940364439536 0.614579574161
0.940397350993 0.614940454709
0.940430226145 0.615301335258
0.94046306505 0.615662215807
0.940495867769 0.616023096355
0.940528634361 0.616383976904
0.940561364887 0.616744857452
0.940594059406 0.617105738001
0.940626717977 0.617466618549
0.940659340659 0.617827499098
0.940691927512 0.618188379646
0.940724478595 0.618549260195
0.940756993966 0.618910140743
0.940789473684 0.619271021292
0.940821917808 0.61963190184
0.940854326396 0.619992782389
0.940886699507 0.620353662938
0.940919037199 0.620714543486
0.94095133953 0.621075424035
0.940983606557 0.621436304583
0.94101583834 0.621797185132
0.941048034934 0.62215806568
0.941080196399 0.622518946229
0.941112322792 0.622879826777
0.941144414169 0.623240707326
0.941176470588 0.623601587874
0.941208492107 0.623962468423
0.941240478781 0.624323348971
0.941272430669 0.62468422952
0.941304347826 0.625045110069
0.94133623031 0.625405990617
0.941368078176 0.625766871166
0.941399891481 0.626127751714
0.941431670282 0.626488632263
0.941463414634 0.626849512811
0.941495124594 0.62721039336
0.941526800217 0.627571273908
0.941558441558 0.627932154457
0.941590048675 0.628293035005
0.941621621622 0.628653915554
0.941112911939 0.628653915554
0.94060475162 0.628653915554
0.940636805181 0.629014796102
0.940668824164 0.629375676651
0.940700808625 0.6297365572
0.940732758621 0.630097437748
0.940764674206 0.630458318297
0.940796555436 0.630819198845
0.940828402367 0.631180079394
0.940860215054 0.631540959942
0.940354648039 0.631540959942
0.940386680988 0.631901840491
0.940418679549 0.632262721039
0.940450643777 0.632623601588
0.940482573727 0.632984482136
0.940514469453 0.633345362685
0.940010712373 0.633345362685
0.939507494647 0.633345362685
0.939539860888 0.633706243233
0.939572192513 0.634067123782
0.939070016034 0.634067123782
0.939102564103 0.634428004331
0.939135077416 0.634788884879
0.93916755603 0.635149765428
0.9392 0.635510645976
0.939232409382 0.635871526525
0.93926478423 0.636232407073
0.939297124601 0.636593287622
0.939329430548 0.63695416817
0.939361702128 0.637315048719
0.939393939394 0.637675929267
0.938894792774 0.637675929267
0.938396176314 0.637675929267
0.938428874735 0.638036809816
0.938461538462 0.638397690364
0.93849416755 0.638758570913
0.938526762056 0.639119451462
0.938559322034 0.63948033201
0.938591847538 0.639841212559
0.938624338624 0.640202093107
0.938656795346 0.640562973656
0.938689217759 0.640923854204
0.938721605917 0.641284734753
0.938753959873 0.641645615301
0.938786279683 0.64200649585
0.938818565401 0.642367376398
0.93885081708 0.642728256947
0.938883034773 0.643089137495
0.938915218536 0.643450018044
0.938947368421 0.643810898593
0.938979484482 0.644171779141
0.939011566772 0.64453265969
0.939043615344 0.644893540238
0.939075630252 0.645254420787
0.939107611549 0.645615301335
0.939139559286 0.645976181884
0.939171473519 0.646337062432
0.939203354298 0.646697942981
0.939235201676 0.647058823529
0.939267015707 0.647419704078
0.939298796442 0.647780584626
0.939330543933 0.648141465175
0.939362258233 0.648502345724
0.939393939394 0.648863226272
0.939425587467 0.649224106821
0.939457202505 0.649584987369
0.939488784559 0.649945867918
0.939520333681 0.650306748466
0.939551849922 0.650667629015
0.939583333333 0.651028509563
0.939614783967 0.651389390112
0.939646201873 0.65175027066
0.939677587103 0.652111151209
0.939708939709 0.652472031757
0.93974025974 0.652832912306
0.939771547248 0.653193792855
0.939802802283 0.653554673403
0.939834024896 0.653915553952
0.93934681182 0.653915553952
0.939378238342 0.6542764345
0.939409632315 0.654637315049
0.939440993789 0.654998195597
0.939472322814 0.655359076146
0.939503619442 0.655719956694
0.939534883721 0.656080837243
0.939566115702 0.656441717791
0.939597315436 0.65680259834
0.939628482972 0.657163478888
0.93965961836 0.657524359437
0.939175257732 0.657524359437
0.938691396188 0.657524359437
0.938208032956 0.657524359437
0.938239835306 0.657885239986
0.938271604938 0.658246120534
0.938303341902 0.658607001083
0.937821171634 0.658607001083
0.937853107345 0.658967881631
0.937885010267 0.65932876218
0.937916880452 0.659689642728
0.937948717949 0.660050523277
0.937980522809 0.660411403825
0.938012295082 0.660772284374
0.938044034818 0.661133164922
0.938075742068 0.661494045471
0.93810741688 0.661854926019
0.938139059305 0.662215806568
0.937659683189 0.662215806568
0.937691521961 0.662576687117
0.937723328229 0.662937567665
0.937755102041 0.663298448214
0.937786843447 0.663659328762
0.937818552497 0.664020209311
0.937850229241 0.664381089859
0.937372708758 0.664381089859
0.9368956743 0.664381089859
0.936927772126 0.664741970408
0.936959837316 0.665102850956
0.936991869919 0.665463731505
0.937023869985 0.665824612053
0.937055837563 0.666185492602
0.937087772704 0.66654637315
0.937119675456 0.666907253699
0.937151545869 0.667268134248
0.937183383992 0.667629014796
0.937215189873 0.667989895345
0.937246963563 0.668350775893
0.937278705109 0.668711656442
0.93731041456 0.66907253699
0.937342091966 0.669433417539
0.937373737374 0.669794298087
0.936900555275 0.669794298087
0.936932391524 0.670155178636
0.936964195663 0.670516059184
0.936995967742 0.670876939733
0.937027707809 0.671237820281
0.937059415911 0.67159870083
0.937091092099 0.671959581379
0.937122736419 0.672320461927
0.93665158371 0.672320461927
0.936180904523 0.672320461927
0.936212958312 0.672681342476
0.93624497992 0.673042223024
0.936276969393 0.673403103573
0.93630892678 0.673763984121
0.93634085213 0.67412486467
0.936372745491 0.674485745218
0.93640460691 0.674846625767
0.936436436436 0.675207506315
0.936468234117 0.675568386864
0.9365 0.675929267412
0.936531734133 0.676290147961
0.936563436563 0.67665102851
0.936595107339 0.677011909058
0.936626746507 0.677372789607
0.936658354115 0.677733670155
0.936689930209 0.678094550704
0.936721474838 0.678455431252
0.936752988048 0.678816311801
0.936784469886 0.679177192349
0.936815920398 0.679538072898
0.936847339632 0.679898953446
0.936878727634 0.680259833995
0.936910084451 0.680620714543
0.936941410129 0.680981595092
0.936972704715 0.681342475641
0.937003968254 0.681703356189
0.937035200793 0.682064236738
0.937066402379 0.682425117286
0.937097573056 0.682785997835
0.937128712871 0.683146878383
0.93715982187 0.683507758932
0.937190900099 0.68386863948
0.936727632229 0.68386863948
0.936758893281 0.684229520029
0.936790123457 0.684590400577
0.936821322804 0.684951281126
0.936852491367 0.685312161674
0.936883629191 0.685673042223
0.936914736323 0.686033922772
0.936945812808 0.68639480332
0.93697685869 0.686755683869
0.936515748031 0.686755683869
0.936546974914 0.687116564417
0.936578171091 0.687477444966
0.936609336609 0.687838325514
0.936640471513 0.688199206063
0.936671575847 0.688560086611
0.936211972522 0.688560086611
0.936243256498 0.68892096716
0.936274509804 0.689281847708
0.936305732484 0.689642728257
0.935847208619 0.689642728257
0.935389133627 0.689642728257
0.93542074364 0.690003608805
0.935452322738 0.690364489354
0.935483870968 0.690725369903
0.935515388373 0.691086250451
0.935546875 0.691447131
0.935578330893 0.691808011548
0.935609756098 0.692168892097
0.935641150658 0.692529772645
0.93567251462 0.692890653194
0.935703848027 0.693251533742
0.935735150925 0.693612414291
0.935766423358 0.693973294839
0.93579766537 0.694334175388
0.935828877005 0.694695055936
0.935860058309 0.695055936485
0.935891209325 0.695416817034
0.935922330097 0.695777697582
0.93595342067 0.696138578131
0.935984481086 0.696499458679
0.936015511391 0.696860339228
0.936046511628 0.697221219776
0.935593220339 0.697221219776
0.935624394966 0.697582100325
0.935655539429 0.697942980873
0.935686653772 0.698303861422
0.935717738038 0.69866474197
0.935748792271 0.699025622519
0.935779816514 0.699386503067
0.935328185328 0.699386503067
0.93487698987 0.699386503067
0.934908389585 0.699747383616
0.934939759036 0.700108264165
0.934971098266 0.700469144713
0.935002407318 0.700830025262
0.935033686237 0.70119090581
0.935064935065 0.701551786359
0.935096153846 0.701912666907
0.935127342624 0.702273547456
0.935158501441 0.702634428004
0.934709553529 0.702634428004
0.934740882917 0.702995308553
0.934772182254 0.703356189101
0.934324065197 0.703356189101
0.93435553426 0.70371706965
0.93438697318 0.704077950198
0.934418382001 0.704438830747
0.934449760766 0.704799711296
0.934481109517 0.705160591844
0.934512428298 0.705521472393
0.934065934066 0.705521472393
0.933619866285 0.705521472393
0.933174224344 0.705521472393
0.93320610687 0.705882352941
0.933237958989 0.70624323349
0.933269780744 0.706604114038
0.933301572177 0.706964994587
0.932857142857 0.706964994587
0.932889100428 0.707325875135
0.932921027593 0.707686755684
0.932952924394 0.708047636232
0.932984790875 0.708408516781
0.932541567696 0.708408516781
0.93257359924 0.708769397329
0.93260560038 0.709130277878
0.932637571157 0.709491158427
0.932669511617 0.709852038975
0.932701421801 0.710212919524
0.932733301753 0.710573800072
0.932291666667 0.710573800072
0.932323710364 0.710934680621
0.932355723746 0.711295561169
0.932387706856 0.711656441718
0.932419659735 0.712017322266
0.932451582428 0.712378202815
0.932011331445 0.712378202815
0.932043416706 0.712739083363
0.932075471698 0.713099963912
0.932107496464 0.71346084446
0.932139491046 0.713821725009
0.932171455488 0.714182605558
0.931732580038 0.714182605558
0.931294117647 0.714182605558
0.931326434619 0.714543486106
0.931358721204 0.714904366655
0.931390977444 0.715265247203
0.931423203382 0.715626127752
0.930985915493 0.715626127752
0.931018301267 0.7159870083
0.93105065666 0.716347888849
0.931082981716 0.716708769397
0.931115276476 0.717069649946
0.931147540984 0.717430530494
0.931179775281 0.717791411043
0.93121197941 0.718152291591
0.931244153414 0.71851317214
0.931276297335 0.718874052689
0.931308411215 0.719234933237
0.931340495096 0.719595813786
0.93137254902 0.719956694334
0.930937937471 0.719956694334
0.930970149254 0.720317574883
0.931002331002 0.720678455431
0.931034482759 0.72103933598
0.930600838379 0.72103933598
0.930167597765 0.72103933598
0.930200093067 0.721400216528
0.92976744186 0.721400216528
0.929335192934 0.721400216528
0.92936802974 0.721761097077
0.929400836043 0.722121977625
0.929433611885 0.722482858174
0.929466357309 0.722843738722
0.929499072356 0.723204619271
0.92953175707 0.72356549982
0.929564411492 0.723926380368
0.929597035665 0.724287260917
0.92962962963 0.724648141465
0.929662193429 0.725009022014
0.929694727105 0.725369902562
0.929727230698 0.725730783111
0.929759704251 0.726091663659
0.929330254042 0.726091663659
0.929362880886 0.726452544208
0.928934010152 0.726452544208
0.928966789668 0.726813424756
0.928999538958 0.727174305305
0.929032258065 0.727535185853
0.928604329802 0.727535185853
0.92817679558 0.727535185853
0.928209848136 0.727896066402
0.928242870285 0.728256946951
0.928275862069 0.728617827499
0.928308823529 0.728978708048
0.927882406982 0.728978708048
0.927915518825 0.729339588596
0.927948600275 0.729700469145
0.927981651376 0.730061349693
0.928014672169 0.730422230242
0.928047662695 0.73078311079
0.928080622996 0.731143991339
0.928113553114 0.731504871887
0.927688787185 0.731504871887
0.927721866423 0.731865752436
0.927754915409 0.732226632984
0.927787934186 0.732587513533
0.927820922796 0.732948394082
0.927853881279 0.73330927463
0.927886809676 0.733670155179
0.927919708029 0.734031035727
0.927952576379 0.734391916276
0.927529626253 0.734391916276
0.927107061503 0.734391916276
0.927140255009 0.734752796824
0.927173418298 0.735113677373
0.92720655141 0.735474557921
0.927239654388 0.73583543847
0.927272727273 0.736196319018
0.927305770104 0.736557199567
0.927338782925 0.736918080115
0.92691783931 0.736918080115
0.926950998185 0.737278960664
0.926984126984 0.737639841213
0.927017225748 0.738000721761
0.927050294517 0.73836160231
0.926630434783 0.73836160231
0.92666364871 0.738722482858
0.926696832579 0.739083363407
0.926729986431 0.739444243955
0.926763110307 0.739805124504
0.926796204248 0.740166005052
0.926377597109 0.740166005052
0.926410835214 0.740526885601
0.926444043321 0.740887766149
0.92647722147 0.741248646698
0.926510369702 0.741609527246
0.926543488058 0.741970407795
0.926576576577 0.742331288344
0.926609635299 0.742692168892
0.926192619262 0.742692168892
0.925775978408 0.742692168892
0.925809352518 0.743053049441
0.925842696629 0.743413929989
0.925876010782 0.743774810538
0.925909295016 0.744135691086
0.925493716338 0.744135691086
0.925078510543 0.744135691086
0.925112107623 0.744496571635
0.925145674585 0.744857452183
0.924731182796 0.744857452183
0.924764890282 0.745218332732
0.924798567592 0.74557921328
0.924384787472 0.74557921328
0.924418604651 0.745940093829
0.924452391596 0.746300974377
0.924039320822 0.746300974377
0.923626619026 0.746300974377
0.923214285714 0.746300974377
0.922802320393 0.746300974377
0.922390722569 0.746300974377
0.921979491752 0.746300974377
0.921568627451 0.746300974377
0.921603563474 0.746661854926
0.921638468388 0.747022735475
0.921673342234 0.747383616023
0.921708185053 0.747744496572
0.921742996888 0.74810537712
0.921777777778 0.748466257669
0.921812527765 0.748827138217
0.921847246892 0.749188018766
0.921438082557 0.749188018766
0.921472937001 0.749548899314
0.921064301552 0.749548899314
0.92109929078 0.749909779863
0.921134249003 0.750270660411
0.920726306466 0.750270660411
0.920761398849 0.75063154096
0.920796460177 0.750992421508
0.920831490491 0.751353302057
0.920424403183 0.751353302057
0.920459566947 0.751714182606
0.920494699647 0.752075063154
0.920088300221 0.752075063154
0.920123565755 0.752435943703
0.920158800176 0.752796824251
0.920194003527 0.7531577048
0.920229175848 0.753518585348
0.920264317181 0.753879465897
0.920299427565 0.754240346445
0.920334507042 0.754601226994
0.920369555653 0.754962107542
0.919964819701 0.754962107542
0.91956043956 0.754962107542
0.919595782074 0.755322988091
0.919631093544 0.755683868639
0.919666374012 0.756044749188
0.919701623519 0.756405629737
0.919736842105 0.756766510285
0.919772029811 0.757127390834
0.919807186678 0.757488271382
0.919842312746 0.757849151931
0.919877408056 0.758210032479
0.919474835886 0.758210032479
0.919510061242 0.758570913028
0.919545255794 0.758931793576
0.91958041958 0.759292674125
0.919178680647 0.759292674125
0.919213973799 0.759653554673
0.919249236141 0.760014435222
0.919284467714 0.76037531577
0.919319668556 0.760736196319
0.918918918919 0.760736196319
0.918954248366 0.761097076868
0.918989547038 0.761457957416
0.919024814976 0.761818837965
0.919060052219 0.762179718513
0.919095258808 0.762540599062
0.919130434783 0.76290147961
0.919165580183 0.763262360159
0.918766290182 0.763262360159
0.918801563178 0.763623240707
0.918836805556 0.763984121256
0.918872017354 0.764345001804
0.918907198612 0.764705882353
0.918508885999 0.764705882353
0.918544194107 0.765066762901
0.918579471633 0.76542764345
0.918614718615 0.765788523999
0.918217221982 0.765788523999
0.918252595156 0.766149404547
0.918287937743 0.766510285096
0.917891097666 0.766510285096
0.917926565875 0.766871165644
0.917962003454 0.767232046193
0.917997410445 0.767592926741
0.918032786885 0.76795380729
0.918068132816 0.768314687838
0.918103448276 0.768675568387
0.917707884533 0.768675568387
0.917312661499 0.768675568387
0.917348256565 0.769036448935
0.917383820998 0.769397329484
0.917419354839 0.769758210032
0.917024935512 0.769758210032
0.917060593038 0.770119090581
0.917096219931 0.77047997113
0.916702447402 0.77047997113
0.916309012876 0.77047997113
0.916344916345 0.770840851678
0.916380789022 0.771201732227
0.916416630947 0.771562612775
0.916452442159 0.771923493324
0.916059957173 0.771923493324
0.916095890411 0.772284373872
0.915703893881 0.772284373872
0.915312232678 0.772284373872
0.915348439504 0.772645254421
0.915384615385 0.773006134969
0.915420760359 0.773367015518
0.915456874466 0.773727896066
0.915492957746 0.774088776615
0.915529010239 0.774449657163
0.915565031983 0.774810537712
0.915174765558 0.774810537712
0.915210907542 0.775171418261
0.914821124361 0.775171418261
0.914857386122 0.775532298809
0.914893617021 0.775893179358
0.914504466185 0.775893179358
0.914540816327 0.776254059906
0.914577135572 0.776614940455
0.914188615123 0.776614940455
0.913800424628 0.776614940455
0.913837011885 0.776975821003
0.913873568095 0.777336701552
0.913486005089 0.777336701552
0.913522679101 0.7776975821
0.913559322034 0.778058462649
0.913595933926 0.778419343197
0.913632514818 0.778780223746
0.913669064748 0.779141104294
0.913282571912 0.779141104294
0.91289640592 0.779141104294
0.912933220626 0.779501984843
0.912547528517 0.779501984843
0.912162162162 0.779501984843
0.911777121148 0.779501984843
0.911814345992 0.779862865392
0.911851539435 0.78022374594
0.911888701518 0.780584626489
0.91192583228 0.780945507037
0.911962931761 0.781306387586
0.912 0.781667268134
0.912037037037 0.782028148683
0.912074042911 0.782389029231
0.911690496215 0.782389029231
0.911307271963 0.782389029231
0.911344537815 0.78274990978
0.911381772365 0.783110790328
0.911418975651 0.783471670877
0.911456147713 0.783832551425
0.911073825503 0.783832551425
0.911111111111 0.784193431974
0.910729253982 0.784193431974
0.910766652702 0.784554312523
0.910804020101 0.784915193071
0.910841356216 0.78527607362
0.910878661088 0.785636954168
0.910915934755 0.785997834717
0.910535117057 0.785997834717
0.910572503134 0.786358715265
0.910609857978 0.786719595814
0.910229645094 0.786719595814
0.910267111853 0.787080476362
0.909887359199 0.787080476362
0.909924937448 0.787441356911
0.909545644018 0.787441356911
0.909583333333 0.787802237459
0.909204498126 0.787802237459
0.908825978351 0.787802237459
0.9088639201 0.788163118008
0.908485856905 0.788163118008
0.908108108108 0.788163118008
0.908146300914 0.788523998556
0.908184461986 0.788884879105
0.90780730897 0.788884879105
0.907430469074 0.788884879105
0.907053941909 0.788884879105
0.907092492742 0.789245759654
0.907131011609 0.789606640202
0.90716949855 0.789967520751
0.907207953604 0.790328401299
0.907246376812 0.790689281848
0.907284768212 0.791050162396
0.907323127844 0.791411042945
0.907361455749 0.791771923493
0.906986357999 0.791771923493
0.906611570248 0.791771923493
0.906237092111 0.791771923493
0.90627580512 0.792132804042
0.906314486174 0.79249368459
0.906353135314 0.792854565139
0.906391752577 0.793215445687
0.906430338005 0.793576326236
0.906468891636 0.793937206785
0.906507413509 0.794298087333
0.90613421161 0.794298087333
0.905761316872 0.794298087333
0.905388728918 0.794298087333
0.905427631579 0.794658967882
0.905466502261 0.79501984843
0.905505341002 0.795380728979
0.905544147844 0.795741609527
0.905582922824 0.796102490076
0.905621665983 0.796463370624
0.905250205086 0.796463370624
0.90487904879 0.796463370624
0.904918032787 0.796824251173
0.904956984842 0.797185131721
0.904995904996 0.79754601227
0.905034793287 0.797906892818
0.905073649755 0.798267773367
0.905112474438 0.798628653916
0.905151267375 0.798989534464
0.904781364937 0.798989534464
0.904820261438 0.799350415013
0.904450796243 0.799350415013
0.904489795918 0.799711295561
0.90452876377 0.80007217611
0.904567699837 0.800433056658
0.904198940073 0.800433056658
0.90423797881 0.800793937207
0.903869653768 0.800793937207
0.903501628664 0.800793937207
0.903540903541 0.801154817755
0.903173311635 0.801154817755
0.903212688085 0.801515698304
0.902845528455 0.801515698304
0.902478667208 0.801515698304
0.902112103981 0.801515698304
0.902151847341 0.801876578852
0.902191558442 0.802237459401
0.901825557809 0.802237459401
0.901865369019 0.802598339949
0.901905147953 0.802959220498
0.901944894652 0.803320101047
0.901984609154 0.803680981595
0.901619433198 0.803680981595
0.901659247268 0.804041862144
0.901294498382 0.804041862144
0.90093004448 0.804041862144
0.900970088925 0.804402742692


==> figures/pr_raw_data/Luo/avg/bag_avg_currd_TM.txt <==
1.0 0.00036075036075
1.0 0.000721500721501
1.0 0.00108225108225
1.0 0.001443001443
1.0 0.00180375180375
1.0 0.0021645021645
1.0 0.00252525252525
1.0 0.002886002886
1.0 0.00324675324675
1.0 0.0036075036075
1.0 0.00396825396825
1.0 0.004329004329
1.0 0.00468975468975
1.0 0.00505050505051
1.0 0.00541125541126
0.9375 0.00541125541126
0.941176470588 0.00577200577201
0.944444444444 0.00613275613276
0.947368421053 0.00649350649351
0.95 0.00685425685426
0.952380952381 0.00721500721501
0.954545454545 0.00757575757576
0.95652173913 0.00793650793651
0.958333333333 0.00829725829726
0.96 0.00865800865801
0.961538461538 0.00901875901876
0.962962962963 0.00937950937951
0.964285714286 0.00974025974026
0.965517241379 0.010101010101
0.966666666667 0.0104617604618
0.967741935484 0.0108225108225
0.96875 0.0111832611833
0.969696969697 0.011544011544
0.970588235294 0.0119047619048
0.971428571429 0.0122655122655
0.972222222222 0.0126262626263
0.972972972973 0.012987012987
0.973684210526 0.0133477633478
0.974358974359 0.0137085137085
0.975 0.0140692640693
0.975609756098 0.01443001443
0.97619047619 0.0147907647908
0.976744186047 0.0151515151515
0.977272727273 0.0155122655123
0.977777777778 0.015873015873
0.978260869565 0.0162337662338
0.978723404255 0.0165945165945
0.979166666667 0.0169552669553
0.979591836735 0.017316017316
0.98 0.0176767676768
0.980392156863 0.0180375180375
0.980769230769 0.0183982683983
0.981132075472 0.018759018759
0.981481481481 0.0191197691198
0.981818181818 0.0194805194805
0.982142857143 0.0198412698413
0.982456140351 0.020202020202
0.98275862069 0.0205627705628
0.983050847458 0.0209235209235
0.983333333333 0.0212842712843
0.967213114754 0.0212842712843
0.967741935484 0.021645021645
0.968253968254 0.0220057720058
0.96875 0.0223665223665
0.969230769231 0.0227272727273
0.969696969697 0.023088023088
0.955223880597 0.023088023088
0.955882352941 0.0234487734488
0.95652173913 0.0238095238095
0.957142857143 0.0241702741703
0.957746478873 0.024531024531
0.958333333333 0.0248917748918
0.958904109589 0.0252525252525
0.959459459459 0.0256132756133
0.96 0.025974025974
0.960526315789 0.0263347763348
0.961038961039 0.0266955266955
0.961538461538 0.0270562770563
0.962025316456 0.027417027417
0.9625 0.0277777777778
0.962962962963 0.0281385281385
0.951219512195 0.0281385281385
0.939759036145 0.0281385281385
0.940476190476 0.0284992784993
0.941176470588 0.02886002886
0.941860465116 0.0292207792208
0.942528735632 0.0295815295815
0.943181818182 0.0299422799423
0.943820224719 0.030303030303
0.944444444444 0.0306637806638
0.945054945055 0.0310245310245
0.945652173913 0.0313852813853
0.94623655914 0.031746031746
0.946808510638 0.0321067821068
0.947368421053 0.0324675324675
0.947916666667 0.0328282828283
0.948453608247 0.033189033189
0.948979591837 0.0335497835498
0.949494949495 0.0339105339105
0.95 0.0342712842713
0.950495049505 0.034632034632
0.950980392157 0.0349927849928
0.95145631068 0.0353535353535
0.951923076923 0.0357142857143
0.952380952381 0.036075036075
0.952830188679 0.0364357864358
0.953271028037 0.0367965367965
0.953703703704 0.0371572871573
0.954128440367 0.037518037518
0.954545454545 0.0378787878788
0.954954954955 0.0382395382395
0.955357142857 0.0386002886003
0.955752212389 0.038961038961
0.956140350877 0.0393217893218
0.95652173913 0.0396825396825
0.956896551724 0.0400432900433
0.957264957265 0.040404040404
0.949152542373 0.040404040404
0.949579831933 0.0407647907648
0.95 0.0411255411255
0.95041322314 0.0414862914863
0.950819672131 0.041847041847
0.951219512195 0.0422077922078
0.951612903226 0.0425685425685
0.952 0.0429292929293
0.952380952381 0.04329004329
0.952755905512 0.0436507936508
0.953125 0.0440115440115
0.953488372093 0.0443722943723
0.953846153846 0.044733044733
0.954198473282 0.0450937950938
0.954545454545 0.0454545454545
0.954887218045 0.0458152958153
0.955223880597 0.046176046176
0.955555555556 0.0465367965368
0.955882352941 0.0468975468975
0.956204379562 0.0472582972583
0.95652173913 0.047619047619
0.956834532374 0.0479797979798
0.957142857143 0.0483405483405
0.957446808511 0.0487012987013
0.957746478873 0.049062049062
0.958041958042 0.0494227994228
0.958333333333 0.0497835497835
0.958620689655 0.0501443001443
0.952054794521 0.0501443001443
0.952380952381 0.0505050505051
0.952702702703 0.0508658008658
0.953020134228 0.0512265512266
0.953333333333 0.0515873015873
0.953642384106 0.0519480519481
0.953947368421 0.0523088023088
0.954248366013 0.0526695526696
0.954545454545 0.0530303030303
0.954838709677 0.0533910533911
0.955128205128 0.0537518037518
0.955414012739 0.0541125541126
0.955696202532 0.0544733044733
0.955974842767 0.0548340548341
0.95625 0.0551948051948
0.95652173913 0.0555555555556
0.956790123457 0.0559163059163
0.957055214724 0.0562770562771
0.957317073171 0.0566378066378
0.957575757576 0.0569985569986
0.957831325301 0.0573593073593
0.958083832335 0.0577200577201
0.958333333333 0.0580808080808
0.958579881657 0.0584415584416
0.958823529412 0.0588023088023
0.959064327485 0.0591630591631
0.959302325581 0.0595238095238
0.959537572254 0.0598845598846
0.959770114943 0.0602453102453
0.96 0.0606060606061
0.960227272727 0.0609668109668
0.960451977401 0.0613275613276
0.960674157303 0.0616883116883
0.960893854749 0.0620490620491
0.961111111111 0.0624098124098
0.961325966851 0.0627705627706
0.961538461538 0.0631313131313
0.96174863388 0.0634920634921
0.961956521739 0.0638528138528
0.962162162162 0.0642135642136
0.962365591398 0.0645743145743
0.96256684492 0.0649350649351
0.962765957447 0.0652958152958
0.962962962963 0.0656565656566
0.963157894737 0.0660173160173
0.96335078534 0.0663780663781
0.963541666667 0.0667388167388
0.963730569948 0.0670995670996
0.963917525773 0.0674603174603
0.964102564103 0.0678210678211
0.964285714286 0.0681818181818
0.964467005076 0.0685425685426
0.964646464646 0.0689033189033
0.964824120603 0.0692640692641
0.965 0.0696248196248
0.965174129353 0.0699855699856
0.965346534653 0.0703463203463
0.965517241379 0.0707070707071
0.96568627451 0.0710678210678
0.965853658537 0.0714285714286
0.966019417476 0.0717893217893
0.966183574879 0.0721500721501
0.961538461538 0.0721500721501
0.961722488038 0.0725108225108
0.961904761905 0.0728715728716
0.962085308057 0.0732323232323
0.962264150943 0.0735930735931
0.962441314554 0.0739538239538
0.96261682243 0.0743145743146
0.962790697674 0.0746753246753
0.962962962963 0.0750360750361
0.963133640553 0.0753968253968
0.963302752294 0.0757575757576
0.963470319635 0.0761183261183
0.963636363636 0.0764790764791
0.963800904977 0.0768398268398
0.963963963964 0.0772005772006
0.964125560538 0.0775613275613
0.964285714286 0.0779220779221
0.964444444444 0.0782828282828
0.964601769912 0.0786435786436
0.964757709251 0.0790043290043
0.964912280702 0.0793650793651
0.965065502183 0.0797258297258
0.965217391304 0.0800865800866
0.965367965368 0.0804473304473
0.965517241379 0.0808080808081
0.965665236052 0.0811688311688
0.965811965812 0.0815295815296
0.965957446809 0.0818903318903
0.966101694915 0.0822510822511
0.966244725738 0.0826118326118
0.966386554622 0.0829725829726
0.966527196653 0.0833333333333
0.966666666667 0.0836940836941
0.966804979253 0.0840548340548
0.96694214876 0.0844155844156
0.9670781893 0.0847763347763
0.967213114754 0.0851370851371
0.967346938776 0.0854978354978
0.967479674797 0.0858585858586
0.967611336032 0.0862193362193
0.967741935484 0.0865800865801
0.967871485944 0.0869408369408
0.968 0.0873015873016
0.96812749004 0.0876623376623
0.968253968254 0.0880230880231
0.96837944664 0.0883838383838
0.968503937008 0.0887445887446
0.96862745098 0.0891053391053
0.96875 0.0894660894661
0.968871595331 0.0898268398268
0.968992248062 0.0901875901876
0.969111969112 0.0905483405483
0.969230769231 0.0909090909091
0.969348659004 0.0912698412698
0.969465648855 0.0916305916306
0.969581749049 0.0919913419913
0.969696969697 0.0923520923521
0.969811320755 0.0927128427128
0.96992481203 0.0930735930736
0.970037453184 0.0934343434343
0.970149253731 0.0937950937951
0.970260223048 0.0941558441558
0.97037037037 0.0945165945166
0.970479704797 0.0948773448773
0.970588235294 0.0952380952381
0.970695970696 0.0955988455988
0.970802919708 0.0959595959596
0.970909090909 0.0963203463203
0.971014492754 0.0966810966811
0.971119133574 0.0970418470418
0.971223021583 0.0974025974026
0.971326164875 0.0977633477633
0.971428571429 0.0981240981241
0.97153024911 0.0984848484848
0.971631205674 0.0988455988456
0.971731448763 0.0992063492063
0.971830985915 0.0995670995671
0.971929824561 0.0999278499278
0.972027972028 0.100288600289
0.97212543554 0.100649350649
0.972222222222 0.10101010101
0.9723183391 0.101370851371
0.968965517241 0.101370851371
0.969072164948 0.101731601732
0.969178082192 0.102092352092
0.969283276451 0.102453102453
0.969387755102 0.102813852814
0.969491525424 0.103174603175
0.969594594595 0.103535353535
0.969696969697 0.103896103896
0.969798657718 0.104256854257
0.969899665552 0.104617604618
0.97 0.104978354978
0.970099667774 0.105339105339
0.970198675497 0.1056998557
0.970297029703 0.106060606061
0.970394736842 0.106421356421
0.970491803279 0.106782106782
0.970588235294 0.107142857143
0.970684039088 0.107503607504
0.970779220779 0.107864357864
0.970873786408 0.108225108225
0.970967741935 0.108585858586
0.971061093248 0.108946608947
0.971153846154 0.109307359307
0.97124600639 0.109668109668
0.971337579618 0.110028860029
0.971428571429 0.11038961039
0.971518987342 0.11075036075
0.971608832808 0.111111111111
0.971698113208 0.111471861472
0.971786833856 0.111832611833
0.971875 0.112193362193
0.971962616822 0.112554112554
0.972049689441 0.112914862915
0.97213622291 0.113275613276
0.972222222222 0.113636363636
0.972307692308 0.113997113997
0.972392638037 0.114357864358
0.97247706422 0.114718614719
0.97256097561 0.115079365079
0.9726443769 0.11544011544
0.972727272727 0.115800865801
0.969788519637 0.115800865801
0.969879518072 0.116161616162
0.96996996997 0.116522366522
0.97005988024 0.116883116883
0.970149253731 0.117243867244
0.970238095238 0.117604617605
0.970326409496 0.117965367965
0.970414201183 0.118326118326
0.970501474926 0.118686868687
0.970588235294 0.119047619048
0.970674486804 0.119408369408
0.96783625731 0.119408369408
0.967930029155 0.119769119769
0.968023255814 0.12012987013
0.968115942029 0.120490620491
0.968208092486 0.120851370851
0.968299711816 0.121212121212
0.968390804598 0.121572871573
0.968481375358 0.121933621934
0.968571428571 0.122294372294
0.968660968661 0.122655122655
0.96875 0.123015873016
0.968838526912 0.123376623377
0.968926553672 0.123737373737
0.969014084507 0.124098124098
0.969101123596 0.124458874459
0.96918767507 0.12481962482
0.969273743017 0.12518037518
0.969359331476 0.125541125541
0.969444444444 0.125901875902
0.969529085873 0.126262626263
0.969613259669 0.126623376623
0.969696969697 0.126984126984
0.96978021978 0.127344877345
0.969863013699 0.127705627706
0.969945355191 0.128066378066
0.970027247956 0.128427128427
0.970108695652 0.128787878788
0.970189701897 0.129148629149
0.97027027027 0.129509379509
0.970350404313 0.12987012987
0.967741935484 0.12987012987
0.967828418231 0.130230880231
0.967914438503 0.130591630592
0.968 0.130952380952
0.968085106383 0.131313131313
0.968169761273 0.131673881674
0.968253968254 0.132034632035
0.968337730871 0.132395382395
0.968421052632 0.132756132756
0.968503937008 0.133116883117
0.968586387435 0.133477633478
0.968668407311 0.133838383838
0.96875 0.134199134199
0.968831168831 0.13455988456
0.968911917098 0.134920634921
0.968992248062 0.135281385281
0.969072164948 0.135642135642
0.969151670951 0.136002886003
0.969230769231 0.136363636364
0.966751918159 0.136363636364
0.966836734694 0.136724386724
0.966921119593 0.137085137085
0.967005076142 0.137445887446
0.967088607595 0.137806637807
0.967171717172 0.138167388167
0.96725440806 0.138528138528
0.967336683417 0.138888888889
0.967418546366 0.13924963925
0.9675 0.13961038961
0.967581047382 0.139971139971
0.967661691542 0.140331890332
0.967741935484 0.140692640693
0.967821782178 0.141053391053
0.967901234568 0.141414141414
0.967980295567 0.141774891775
0.968058968059 0.142135642136
0.968137254902 0.142496392496
0.968215158924 0.142857142857
0.968292682927 0.143217893218
0.968369829684 0.143578643579
0.968446601942 0.143939393939
0.968523002421 0.1443001443
0.968599033816 0.144660894661
0.968674698795 0.145021645022
0.96875 0.145382395382
0.968824940048 0.145743145743
0.968899521531 0.146103896104
0.968973747017 0.146464646465
0.969047619048 0.146825396825
0.969121140143 0.147186147186
0.96682464455 0.147186147186
0.964539007092 0.147186147186
0.964622641509 0.147546897547
0.964705882353 0.147907647908
0.964788732394 0.148268398268
0.964871194379 0.148629148629
0.964953271028 0.14898989899
0.965034965035 0.149350649351
0.96511627907 0.149711399711
0.965197215777 0.150072150072
0.965277777778 0.150432900433
0.965357967667 0.150793650794
0.965437788018 0.151154401154
0.965517241379 0.151515151515
0.965596330275 0.151875901876
0.965675057208 0.152236652237
0.965753424658 0.152597402597
0.96583143508 0.152958152958
0.965909090909 0.153318903319
0.965986394558 0.15367965368
0.966063348416 0.15404040404
0.966139954853 0.154401154401
0.966216216216 0.154761904762
0.966292134831 0.155122655123
0.966367713004 0.155483405483
0.96644295302 0.155844155844
0.966517857143 0.156204906205
0.966592427617 0.156565656566
0.966666666667 0.156926406926
0.966740576497 0.157287157287
0.966814159292 0.157647907648
0.966887417219 0.158008658009
0.966960352423 0.158369408369
0.967032967033 0.15873015873
0.967105263158 0.159090909091
0.967177242888 0.159451659452
0.967248908297 0.159812409812
0.967320261438 0.160173160173
0.967391304348 0.160533910534
0.967462039046 0.160894660895
0.967532467532 0.161255411255
0.967602591793 0.161616161616
0.967672413793 0.161976911977
0.967741935484 0.162337662338
0.967811158798 0.162698412698
0.967880085653 0.163059163059
0.967948717949 0.16341991342
0.968017057569 0.163780663781
0.968085106383 0.164141414141
0.968152866242 0.164502164502
0.968220338983 0.164862914863
0.966173361522 0.164862914863
0.966244725738 0.165223665224
0.966315789474 0.165584415584
0.966386554622 0.165945165945
0.966457023061 0.166305916306
0.966527196653 0.166666666667
0.966597077244 0.167027417027
0.966666666667 0.167388167388
0.966735966736 0.167748917749
0.966804979253 0.16810966811
0.966873706004 0.16847041847
0.96694214876 0.168831168831
0.967010309278 0.169191919192
0.9670781893 0.169552669553
0.967145790554 0.169913419913
0.967213114754 0.170274170274
0.967280163599 0.170634920635
0.967346938776 0.170995670996
0.967413441955 0.171356421356
0.967479674797 0.171717171717
0.967545638945 0.172077922078
0.967611336032 0.172438672439
0.967676767677 0.172799422799
0.967741935484 0.17316017316
0.967806841046 0.173520923521
0.965863453815 0.173520923521
0.965931863727 0.173881673882
0.966 0.174242424242
0.966067864271 0.174603174603
0.966135458167 0.174963924964
0.9662027833 0.175324675325
0.96626984127 0.175685425685
0.966336633663 0.176046176046
0.966403162055 0.176406926407
0.966469428008 0.176767676768
0.966535433071 0.177128427128
0.966601178782 0.177489177489
0.966666666667 0.17784992785
0.966731898239 0.178210678211
0.966796875 0.178571428571
0.966861598441 0.178932178932
0.966926070039 0.179292929293
0.966990291262 0.179653679654
0.967054263566 0.180014430014
0.967117988395 0.180375180375
0.967181467181 0.180735930736
0.967244701349 0.181096681097
0.967307692308 0.181457431457
0.967370441459 0.181818181818
0.967432950192 0.182178932179
0.967495219885 0.18253968254
0.967557251908 0.1829004329
0.967619047619 0.183261183261
0.967680608365 0.183621933622
0.967741935484 0.183982683983
0.967803030303 0.184343434343
0.96786389414 0.184704184704
0.967924528302 0.185064935065
0.967984934087 0.185425685426
0.968045112782 0.185786435786
0.968105065666 0.186147186147
0.968164794007 0.186507936508
0.968224299065 0.186868686869
0.96828358209 0.187229437229
0.96834264432 0.18759018759
0.966542750929 0.18759018759
0.966604823748 0.187950937951
0.966666666667 0.188311688312
0.966728280961 0.188672438672
0.966789667897 0.189033189033
0.966850828729 0.189393939394
0.966911764706 0.189754689755
0.966972477064 0.190115440115
0.967032967033 0.190476190476
0.967093235832 0.190836940837
0.967153284672 0.191197691198
0.967213114754 0.191558441558
0.967272727273 0.191919191919
0.967332123412 0.19227994228
0.967391304348 0.192640692641
0.967450271248 0.193001443001
0.967509025271 0.193362193362
0.967567567568 0.193722943723
0.967625899281 0.194083694084
0.967684021544 0.194444444444
0.967741935484 0.194805194805
0.967799642218 0.195165945166
0.967857142857 0.195526695527
0.967914438503 0.195887445887
0.967971530249 0.196248196248
0.968028419183 0.196608946609
0.966312056738 0.196608946609
0.964601769912 0.196608946609
0.964664310954 0.19696969697
0.964726631393 0.19733044733
0.964788732394 0.197691197691
0.964850615114 0.198051948052
0.963157894737 0.198051948052
0.961471103327 0.198051948052
0.961538461538 0.198412698413
0.961605584642 0.198773448773
0.961672473868 0.199134199134
0.961739130435 0.199494949495
0.961805555556 0.199855699856
0.961871750433 0.200216450216
0.961937716263 0.200577200577
0.962003454231 0.200937950938
0.962068965517 0.201298701299
0.962134251291 0.201659451659
0.962199312715 0.20202020202
0.962264150943 0.202380952381
0.962328767123 0.202741702742
0.962393162393 0.203102453102
0.962457337884 0.203463203463
0.962521294719 0.203823953824
0.962585034014 0.204184704185
0.962648556876 0.204545454545
0.962711864407 0.204906204906
0.962774957699 0.205266955267
0.962837837838 0.205627705628
0.962900505902 0.205988455988
0.962962962963 0.206349206349
0.963025210084 0.20670995671
0.961409395973 0.20670995671
0.961474036851 0.207070707071
0.961538461538 0.207431457431
0.961602671119 0.207792207792
0.961666666667 0.208152958153
0.961730449251 0.208513708514
0.961794019934 0.208874458874
0.961857379768 0.209235209235
0.961920529801 0.209595959596
0.960330578512 0.209595959596
0.960396039604 0.209956709957
0.960461285008 0.210317460317
0.960526315789 0.210678210678
0.960591133005 0.211038961039
0.959016393443 0.211038961039
0.959083469722 0.2113997114
0.959150326797 0.21176046176
0.959216965742 0.212121212121
0.959283387622 0.212481962482
0.959349593496 0.212842712843
0.959415584416 0.213203463203
0.959481361426 0.213564213564
0.959546925566 0.213924963925
0.959612277868 0.214285714286
0.959677419355 0.214646464646
0.959742351047 0.215007215007
0.959807073955 0.215367965368
0.959871589085 0.215728715729
0.959935897436 0.216089466089
0.96 0.21645021645
0.960063897764 0.216810966811
0.960127591707 0.217171717172
0.960191082803 0.217532467532
0.960254372019 0.217893217893
0.960317460317 0.218253968254
0.960380348653 0.218614718615
0.960443037975 0.218975468975
0.960505529226 0.219336219336
0.960567823344 0.219696969697
0.95905511811 0.219696969697
0.959119496855 0.220057720058
0.959183673469 0.220418470418
0.959247648903 0.220779220779
0.9593114241 0.22113997114
0.959375 0.221500721501
0.959438377535 0.221861471861
0.959501557632 0.222222222222
0.959564541213 0.222582972583
0.959627329193 0.222943722944
0.959689922481 0.223304473304
0.959752321981 0.223665223665
0.959814528594 0.224025974026
0.958333333333 0.224025974026
0.958397534669 0.224386724387
0.958461538462 0.224747474747
0.958525345622 0.225108225108
0.958588957055 0.225468975469
0.95865237366 0.22582972583
0.95871559633 0.22619047619
0.958778625954 0.226551226551
0.958841463415 0.226911976912
0.958904109589 0.227272727273
0.95896656535 0.227633477633
0.959028831563 0.227994227994
0.959090909091 0.228354978355
0.95915279879 0.228715728716
0.959214501511 0.229076479076
0.9592760181 0.229437229437
0.959337349398 0.229797979798
0.959398496241 0.230158730159
0.959459459459 0.230519480519
0.95952023988 0.23088023088
0.959580838323 0.231240981241
0.959641255605 0.231601731602
0.959701492537 0.231962481962
0.959761549925 0.232323232323
0.959821428571 0.232683982684
0.959881129272 0.233044733045
0.959940652819 0.233405483405
0.96 0.233766233766
0.960059171598 0.234126984127
0.96011816839 0.234487734488
0.96017699115 0.234848484848
0.960235640648 0.235209235209
0.960294117647 0.23556998557
0.960352422907 0.235930735931
0.960410557185 0.236291486291
0.96046852123 0.236652236652
0.960526315789 0.237012987013
0.960583941606 0.237373737374
0.960641399417 0.237734487734
0.960698689956 0.238095238095
0.960755813953 0.238455988456
0.960812772134 0.238816738817
0.960869565217 0.239177489177
0.960926193922 0.239538239538
0.96098265896 0.239898989899
0.961038961039 0.24025974026
0.961095100865 0.24062049062
0.961151079137 0.240981240981
0.961206896552 0.241341991342
0.961262553802 0.241702741703
0.961318051576 0.242063492063
0.961373390558 0.242424242424
0.961428571429 0.242784992785
0.961483594864 0.243145743146
0.961538461538 0.243506493506
0.961593172119 0.243867243867
0.961647727273 0.244227994228
0.96170212766 0.244588744589
0.961756373938 0.244949494949
0.961810466761 0.24531024531
0.96186440678 0.245670995671
0.96191819464 0.246031746032
0.961971830986 0.246392496392
0.962025316456 0.246753246753
0.962078651685 0.247113997114
0.960729312763 0.247113997114
0.959383753501 0.247113997114
0.959440559441 0.247474747475
0.959497206704 0.247835497835
0.959553695955 0.248196248196
0.959610027855 0.248556998557
0.95966620306 0.248917748918
0.959722222222 0.249278499278
0.959778085992 0.249639249639
0.959833795014 0.25
0.959889349931 0.250360750361
0.959944751381 0.250721500722
0.958620689655 0.250721500722
0.957300275482 0.250721500722
0.957359009629 0.251082251082
0.957417582418 0.251443001443
0.957475994513 0.251803751804
0.957534246575 0.252164502165
0.957592339261 0.252525252525
0.957650273224 0.252886002886
0.957708049113 0.253246753247
0.957765667575 0.253607503608
0.957823129252 0.253968253968
0.957880434783 0.254329004329
0.957937584803 0.25468975469
0.957994579946 0.255050505051
0.958051420839 0.255411255411
0.958108108108 0.255772005772
0.958164642375 0.256132756133
0.958221024259 0.256493506494
0.958277254374 0.256854256854
0.958333333333 0.257215007215
0.958389261745 0.257575757576
0.958445040214 0.257936507937
0.958500669344 0.258297258297
0.958556149733 0.258658008658
0.957276368491 0.258658008658
0.957333333333 0.259018759019
0.957390146471 0.25937950938
0.957446808511 0.25974025974
0.957503320053 0.260101010101
0.957559681698 0.260461760462
0.95761589404 0.260822510823
0.957671957672 0.261183261183
0.957727873184 0.261544011544
0.957783641161 0.261904761905
0.957839262187 0.262265512266
0.957894736842 0.262626262626
0.957950065703 0.262987012987
0.958005249344 0.263347763348
0.958060288336 0.263708513709
0.958115183246 0.264069264069
0.958169934641 0.26443001443
0.958224543081 0.264790764791
0.958279009126 0.265151515152
0.958333333333 0.265512265512
0.958387516255 0.265873015873
0.958441558442 0.266233766234
0.958495460441 0.266594516595
0.958549222798 0.266955266955
0.958602846054 0.267316017316
0.958656330749 0.267676767677
0.958709677419 0.268037518038
0.958762886598 0.268398268398
0.958815958816 0.268759018759
0.958868894602 0.26911976912
0.95892169448 0.269480519481
0.958974358974 0.269841269841
0.959026888604 0.270202020202
0.959079283887 0.270562770563
0.959131545338 0.270923520924
0.959183673469 0.271284271284
0.95923566879 0.271645021645
0.959287531807 0.272005772006
0.959339263024 0.272366522367
0.959390862944 0.272727272727
0.959442332066 0.273088023088
0.959493670886 0.273448773449
0.959544879899 0.27380952381
0.959595959596 0.27417027417
0.959646910467 0.274531024531
0.959697732997 0.274891774892
0.959748427673 0.275252525253
0.959798994975 0.275613275613
0.958594730238 0.275613275613
0.958646616541 0.275974025974
0.958698372966 0.276334776335
0.95875 0.276695526696
0.958801498127 0.277056277056
0.95885286783 0.277417027417
0.958904109589 0.277777777778
0.958955223881 0.278138528139
0.95900621118 0.278499278499
0.95905707196 0.27886002886
0.957868649318 0.27886002886
0.957920792079 0.279220779221
0.957972805933 0.279581529582
0.958024691358 0.279942279942
0.958076448829 0.280303030303
0.958128078818 0.280663780664
0.958179581796 0.281024531025
0.958230958231 0.281385281385
0.958282208589 0.281746031746
0.958333333333 0.282106782107
0.958384332925 0.282467532468
0.958435207824 0.282828282828
0.958485958486 0.283189033189
0.958536585366 0.28354978355
0.958587088916 0.283910533911
0.958637469586 0.284271284271
0.958687727825 0.284632034632
0.958737864078 0.284992784993
0.958787878788 0.285353535354
0.958837772397 0.285714285714
0.958887545345 0.286075036075
0.958937198068 0.286435786436
0.958986731001 0.286796536797
0.959036144578 0.287157287157
0.95908543923 0.287518037518
0.959134615385 0.287878787879
0.959183673469 0.28823953824
0.959232613909 0.2886002886
0.959281437126 0.288961038961
0.959330143541 0.289321789322
0.959378733572 0.289682539683
0.959427207637 0.290043290043
0.95947556615 0.290404040404
0.959523809524 0.290764790765
0.959571938169 0.291125541126
0.959619952494 0.291486291486
0.959667852906 0.291847041847
0.95971563981 0.292207792208
0.959763313609 0.292568542569
0.959810874704 0.292929292929
0.959858323495 0.29329004329
0.959905660377 0.293650793651
0.958775029446 0.293650793651
0.957647058824 0.293650793651
0.957696827262 0.294011544012
0.957746478873 0.294372294372
0.957796014068 0.294733044733
0.957845433255 0.295093795094
0.957894736842 0.295454545455
0.957943925234 0.295815295815
0.957992998833 0.296176046176
0.958041958042 0.296536796537
0.95809080326 0.296897546898
0.958139534884 0.297258297258
0.95818815331 0.297619047619
0.958236658933 0.29797979798
0.958285052144 0.298340548341
0.958333333333 0.298701298701
0.95838150289 0.299062049062
0.958429561201 0.299422799423
0.958477508651 0.299783549784
0.958525345622 0.300144300144
0.958573072497 0.300505050505
0.958620689655 0.300865800866
0.958668197474 0.301226551227
0.95871559633 0.301587301587
0.958762886598 0.301948051948
0.95881006865 0.302308802309
0.958857142857 0.30266955267
0.958904109589 0.30303030303
0.958950969213 0.303391053391
0.958997722096 0.303751803752
0.959044368601 0.304112554113
0.959090909091 0.304473304473
0.959137343927 0.304834054834
0.959183673469 0.305194805195
0.959229898075 0.305555555556
0.9592760181 0.305916305916
0.959322033898 0.306277056277
0.959367945824 0.306637806638
0.959413754228 0.306998556999
0.959459459459 0.307359307359
0.959505061867 0.30772005772
0.959550561798 0.308080808081
0.959595959596 0.308441558442
0.959641255605 0.308802308802
0.959686450168 0.309163059163
0.959731543624 0.309523809524
0.959776536313 0.309884559885
0.959821428571 0.310245310245
0.959866220736 0.310606060606
0.95991091314 0.310966810967
0.958843159066 0.310966810967
0.958888888889 0.311327561328
0.958934517203 0.311688311688
0.958980044346 0.312049062049
0.959025470653 0.31240981241
0.95907079646 0.312770562771
0.959116022099 0.313131313131
0.959161147903 0.313492063492
0.959206174201 0.313852813853
0.959251101322 0.314213564214
0.959295929593 0.314574314574
0.959340659341 0.314935064935
0.959385290889 0.315295815296
0.959429824561 0.315656565657
0.959474260679 0.316017316017
0.959518599562 0.316378066378
0.95956284153 0.316738816739
0.9596069869 0.3170995671
0.959651035987 0.31746031746
0.959694989107 0.317821067821
0.959738846572 0.318181818182
0.959782608696 0.318542568543
0.959826275787 0.318903318903
0.959869848156 0.319264069264
0.959913326111 0.319624819625
0.959956709957 0.319985569986
0.96 0.320346320346
0.960043196544 0.320707070707
0.960086299892 0.321067821068
0.960129310345 0.321428571429
0.960172228202 0.321789321789
0.960215053763 0.32215007215
0.960257787325 0.322510822511
0.960300429185 0.322871572872
0.960342979636 0.323232323232
0.960385438972 0.323593073593
0.960427807487 0.323953823954
0.96047008547 0.324314574315
0.960512273212 0.324675324675
0.960554371002 0.325036075036
0.960596379127 0.325396825397
0.960638297872 0.325757575758
0.960680127524 0.326118326118
0.960721868365 0.326479076479
0.960763520679 0.32683982684
0.960805084746 0.327200577201
0.960846560847 0.327561327561
0.96088794926 0.327922077922
0.960929250264 0.328282828283
0.960970464135 0.328643578644
0.961011591149 0.329004329004
0.961052631579 0.329365079365
0.961093585699 0.329725829726
0.961134453782 0.330086580087
0.961175236097 0.330447330447
0.961215932914 0.330808080808
0.961256544503 0.331168831169
0.96129707113 0.33152958153
0.961337513062 0.33189033189
0.961377870564 0.332251082251
0.9614181439 0.332611832612
0.960416666667 0.332611832612
0.959417273673 0.332611832612
0.959459459459 0.332972582973
0.959501557632 0.333333333333
0.959543568465 0.333694083694
0.959585492228 0.334054834055
0.959627329193 0.334415584416
0.959669079628 0.334776334776
0.959710743802 0.335137085137
0.959752321981 0.335497835498
0.959793814433 0.335858585859
0.959835221421 0.336219336219
0.95987654321 0.33658008658
0.959917780062 0.336940836941
0.959958932238 0.337301587302
0.96 0.337662337662
0.960040983607 0.338023088023
0.960081883316 0.338383838384
0.960122699387 0.338744588745
0.960163432074 0.339105339105
0.960204081633 0.339466089466
0.960244648318 0.339826839827
0.960285132383 0.340187590188
0.960325534079 0.340548340548
0.960365853659 0.340909090909
0.960406091371 0.34126984127
0.960446247465 0.341630591631
0.960486322188 0.341991341991
0.960526315789 0.342352092352
0.960566228514 0.342712842713
0.960606060606 0.343073593074
0.960645812311 0.343434343434
0.960685483871 0.343795093795
0.960725075529 0.344155844156
0.960764587525 0.344516594517
0.960804020101 0.344877344877
0.960843373494 0.345238095238
0.960882647944 0.345598845599
0.960921843687 0.34595959596
0.960960960961 0.34632034632
0.961 0.346681096681
0.961038961039 0.347041847042
0.961077844311 0.347402597403
0.96111665005 0.347763347763
0.961155378486 0.348124098124
0.961194029851 0.348484848485
0.961232604374 0.348845598846
0.961271102284 0.349206349206
0.96130952381 0.349567099567
0.961347869177 0.349927849928
0.961386138614 0.350288600289
0.961424332344 0.350649350649
0.961462450593 0.35101010101
0.960513326752 0.35101010101
0.959566074951 0.35101010101
0.95960591133 0.351370851371
0.959645669291 0.351731601732
0.959685349066 0.352092352092
0.959724950884 0.352453102453
0.959764474975 0.352813852814
0.959803921569 0.353174603175
0.959843290891 0.353535353535
0.95988258317 0.353896103896
0.959921798631 0.354256854257
0.9599609375 0.354617604618
0.96 0.354978354978
0.960038986355 0.355339105339
0.960077896787 0.3556998557
0.960116731518 0.356060606061
0.960155490768 0.356421356421
0.960194174757 0.356782106782
0.960232783705 0.357142857143
0.960271317829 0.357503607504
0.960309777348 0.357864357864
0.960348162476 0.358225108225
0.96038647343 0.358585858586
0.960424710425 0.358946608947
0.960462873674 0.359307359307
0.960500963391 0.359668109668
0.960538979788 0.360028860029
0.959615384615 0.360028860029
0.959654178674 0.36038961039
0.959692898273 0.36075036075
0.959731543624 0.361111111111
0.959770114943 0.361471861472
0.95980861244 0.361832611833
0.959847036329 0.362193362193
0.959885386819 0.362554112554
0.959923664122 0.362914862915
0.959961868446 0.363275613276
0.96 0.363636363636
0.960038058991 0.363997113997
0.960076045627 0.364357864358
0.960113960114 0.364718614719
0.960151802657 0.365079365079
0.96018957346 0.36544011544
0.960227272727 0.365800865801
0.960264900662 0.366161616162
0.960302457467 0.366522366522
0.960339943343 0.366883116883
0.960377358491 0.367243867244
0.96041470311 0.367604617605
0.960451977401 0.367965367965
0.960489181562 0.368326118326
0.960526315789 0.368686868687
0.960563380282 0.369047619048
0.960600375235 0.369408369408
0.960637300843 0.369769119769
0.960674157303 0.37012987013
0.960710944808 0.370490620491
0.960747663551 0.370851370851
0.960784313725 0.371212121212
0.960820895522 0.371572871573
0.959925442684 0.371572871573
0.959962756052 0.371933621934
0.96 0.372294372294
0.960037174721 0.372655122655
0.960074280409 0.373015873016
0.960111317254 0.373376623377
0.960148285449 0.373737373737
0.960185185185 0.374098124098
0.960222016651 0.374458874459
0.960258780037 0.37481962482
0.960295475531 0.37518037518
0.960332103321 0.375541125541
0.960368663594 0.375901875902
0.960405156538 0.376262626263
0.960441582337 0.376623376623
0.960477941176 0.376984126984
0.960514233242 0.377344877345
0.960550458716 0.377705627706
0.960586617782 0.378066378066
0.960622710623 0.378427128427
0.96065873742 0.378787878788
0.960694698355 0.379148629149
0.960730593607 0.379509379509
0.960766423358 0.37987012987
0.960802187785 0.380230880231
0.960837887067 0.380591630592
0.960873521383 0.380952380952
0.960909090909 0.381313131313
0.960944595822 0.381673881674
0.960980036298 0.382034632035
0.961015412511 0.382395382395
0.961050724638 0.382756132756
0.961085972851 0.383116883117
0.961121157324 0.383477633478
0.961156278229 0.383838383838
0.96119133574 0.384199134199
0.961226330027 0.38455988456
0.961261261261 0.384920634921
0.961296129613 0.385281385281
0.961330935252 0.385642135642
0.961365678347 0.386002886003
0.961400359066 0.386363636364
0.961434977578 0.386724386724
0.96146953405 0.387085137085
0.961504028648 0.387445887446
0.961538461538 0.387806637807
0.961572832887 0.388167388167
0.960714285714 0.388167388167
0.960749330955 0.388528138528
0.960784313725 0.388888888889
0.960819234194 0.38924963925
0.960854092527 0.38961038961
0.960888888889 0.389971139971
0.960923623446 0.390331890332
0.960958296362 0.390692640693
0.960992907801 0.391053391053
0.961027457927 0.391414141414
0.961061946903 0.391774891775
0.961096374889 0.392135642136
0.961130742049 0.392496392496
0.961165048544 0.392857142857
0.961199294533 0.393217893218
0.961233480176 0.393578643579
0.961267605634 0.393939393939
0.961301671064 0.3943001443
0.961335676626 0.394660894661
0.961369622476 0.395021645022
0.961403508772 0.395382395382
0.96143733567 0.395743145743
0.961471103327 0.396103896104
0.96062992126 0.396103896104
0.960664335664 0.396464646465
0.960698689956 0.396825396825
0.960732984293 0.397186147186
0.960767218832 0.397546897547
0.960801393728 0.397907647908
0.960835509138 0.398268398268
0.960869565217 0.398629148629
0.96090356212 0.39898989899
0.9609375 0.399350649351
0.960971379011 0.399711399711
0.961005199307 0.400072150072
0.961038961039 0.400432900433
0.96107266436 0.400793650794
0.961106309421 0.401154401154
0.961139896373 0.401515151515
0.961173425367 0.401875901876
0.961206896552 0.402236652237
0.961240310078 0.402597402597
0.961273666093 0.402958152958
0.961306964746 0.403318903319
0.961340206186 0.40367965368
0.961373390558 0.40404040404
0.96140651801 0.404401154401
0.961439588689 0.404761904762
0.96147260274 0.405122655123
0.961505560308 0.405483405483
0.961538461538 0.405844155844
0.961571306576 0.406204906205
0.961604095563 0.406565656566
0.961636828645 0.406926406926
0.961669505963 0.407287157287
0.96170212766 0.407647907648
0.961734693878 0.408008658009
0.961767204758 0.408369408369
0.961799660441 0.40873015873
0.961832061069 0.409090909091
0.96186440678 0.409451659452
0.961896697714 0.409812409812
0.96192893401 0.410173160173
0.961961115807 0.410533910534
0.961993243243 0.410894660895
0.962025316456 0.411255411255
0.962057335582 0.411616161616
0.962089300758 0.411976911977
0.961279461279 0.411976911977
0.96047098402 0.411976911977
0.960504201681 0.412337662338
0.96053736356 0.412698412698
0.960570469799 0.413059163059
0.960603520536 0.41341991342
0.960636515913 0.413780663781
0.960669456067 0.414141414141
0.960702341137 0.414502164502
0.960735171261 0.414862914863
0.960767946578 0.415223665224
0.960800667223 0.415584415584
0.96 0.415584415584
0.960033305579 0.415945165945
0.96006655574 0.416305916306
0.960099750623 0.416666666667
0.960132890365 0.417027417027
0.960165975104 0.417388167388
0.960199004975 0.417748917749
0.960231980116 0.41810966811
0.960264900662 0.41847041847
0.960297766749 0.418831168831
0.959504132231 0.418831168831
0.958711808423 0.418831168831
0.958745874587 0.419191919192
0.958779884584 0.419552669553
0.95881383855 0.419913419913
0.958847736626 0.420274170274
0.958881578947 0.420634920635
0.958915365653 0.420995670996
0.95894909688 0.421356421356
0.95816242822 0.421356421356
0.958196721311 0.421717171717
0.958230958231 0.422077922078
0.958265139116 0.422438672439
0.958299264105 0.422799422799
0.958333333333 0.42316017316
0.957551020408 0.42316017316
0.957585644372 0.423520923521
0.957620211899 0.423881673882
0.957654723127 0.424242424242
0.957689178194 0.424603174603
0.957723577236 0.424963924964
0.95775792039 0.425324675325
0.957792207792 0.425685425685
0.957826439578 0.426046176046
0.957860615883 0.426406926407
0.957894736842 0.426767676768
0.957928802589 0.427128427128
0.957962813258 0.427489177489
0.957996768982 0.42784992785
0.958030669895 0.428210678211
0.957258064516 0.428210678211
0.956486704271 0.428210678211
0.955716586151 0.428210678211
0.955752212389 0.428571428571
0.95578778135 0.428932178932
0.955823293173 0.429292929293
0.955858747994 0.429653679654
0.95589414595 0.430014430014
0.955929487179 0.430375180375
0.955964771817 0.430735930736
0.956 0.431096681097
0.956035171863 0.431457431457
0.95607028754 0.431818181818
0.956105347167 0.432178932179
0.956140350877 0.43253968254
0.955378486056 0.43253968254
0.955414012739 0.4329004329
0.955449482896 0.433261183261
0.955484896661 0.433621933622
0.95552025417 0.433982683983
0.955555555556 0.434343434343
0.955590800952 0.434704184704
0.955625990491 0.435064935065
0.955661124307 0.435425685426
0.955696202532 0.435786435786
0.955731225296 0.436147186147
0.955766192733 0.436507936508
0.955801104972 0.436868686869
0.955835962145 0.437229437229
0.955870764381 0.43759018759
0.955905511811 0.437950937951
0.955940204563 0.438311688312
0.955974842767 0.438672438672
0.956009426551 0.439033189033
0.955259026688 0.439033189033
0.955294117647 0.439393939394
0.955329153605 0.439754689755
0.955364134691 0.440115440115
0.955399061033 0.440476190476
0.95543393276 0.440836940837
0.95546875 0.441197691198
0.955503512881 0.441558441558
0.955538221529 0.441919191919
0.955572876072 0.44227994228
0.955607476636 0.442640692641
0.955642023346 0.443001443001
0.95567651633 0.443362193362
0.955710955711 0.443722943723
0.955745341615 0.444083694084
0.955003878976 0.444083694084
0.95503875969 0.444444444444
0.955073586367 0.444805194805
0.955108359133 0.445165945166
0.955143078113 0.445526695527
0.955177743431 0.445887445887
0.955212355212 0.446248196248
0.95524691358 0.446608946609
0.955281418658 0.44696969697
0.95531587057 0.44733044733
0.955350269438 0.447691197691
0.955384615385 0.448051948052
0.955418908532 0.448412698413
0.955453149002 0.448773448773
0.955487336915 0.449134199134
0.955521472393 0.449494949495
0.955555555556 0.449855699856
0.955589586524 0.450216450216
0.955623565417 0.450577200577
0.955657492355 0.450937950938
0.954927425516 0.450937950938
0.954198473282 0.450937950938
0.954233409611 0.451298701299
0.954268292683 0.451659451659
0.95430312262 0.45202020202
0.954337899543 0.452380952381
0.954372623574 0.452741702742
0.954407294833 0.453102453102
0.95444191344 0.453463203463
0.954476479514 0.453823953824
0.954510993177 0.454184704185
0.954545454545 0.454545454545
0.95457986374 0.454906204906
0.953857791225 0.454906204906
0.953892668178 0.455266955267
0.953927492447 0.455627705628
0.953962264151 0.455988455988
0.953996983409 0.456349206349
0.954031650339 0.45670995671
0.95406626506 0.457070707071
0.95410082769 0.457431457431
0.954135338346 0.457792207792
0.954169797145 0.458152958153
0.954204204204 0.458513708514
0.95423855964 0.458874458874
0.954272863568 0.459235209235
0.954307116105 0.459595959596
0.954341317365 0.459956709957
0.954375467464 0.460317460317
0.954409566517 0.460678210678
0.954443614638 0.461038961039
0.95447761194 0.4613997114
0.953765846383 0.4613997114
0.95305514158 0.4613997114
0.953090096798 0.46176046176
0.953125 0.462121212121
0.953159851301 0.462481962482
0.953194650817 0.462842712843
0.953229398664 0.463203463203
0.953264094955 0.463564213564
0.953298739807 0.463924963925
0.953333333333 0.464285714286
0.953367875648 0.464646464646
0.953402366864 0.465007215007
0.953436807095 0.465367965368
0.953471196455 0.465728715729
0.953505535055 0.466089466089
0.953539823009 0.46645021645
0.953574060427 0.466810966811
0.953608247423 0.467171717172
0.953642384106 0.467532467532
0.953676470588 0.467893217893
0.952975753123 0.467893217893
0.953010279001 0.468253968254
0.953044754219 0.468614718615
0.953079178886 0.468975468975
0.953113553114 0.469336219336
0.953147877013 0.469696969697
0.953182150695 0.470057720058
0.953216374269 0.470418470418
0.953250547845 0.470779220779
0.953284671533 0.47113997114
0.953318745441 0.471500721501
0.953352769679 0.471861471861
0.953386744355 0.472222222222
0.953420669578 0.472582972583
0.953454545455 0.472943722944
0.953488372093 0.473304473304
0.953522149601 0.473665223665
0.953555878084 0.474025974026
0.95358955765 0.474386724387
0.953623188406 0.474747474747
0.953656770456 0.475108225108
0.953690303907 0.475468975469
0.953000723066 0.475468975469
0.953034682081 0.47582972583
0.953068592058 0.47619047619
0.953102453102 0.476551226551
0.953136265321 0.476911976912
0.953170028818 0.477272727273
0.953203743701 0.477633477633
0.953237410072 0.477994227994
0.953271028037 0.478354978355
0.953304597701 0.478715728716
0.953338119167 0.479076479076
0.953371592539 0.479437229437
0.953405017921 0.479797979798
0.953438395415 0.480158730159
0.953471725125 0.480519480519
0.953505007153 0.48088023088
0.953538241601 0.481240981241
0.953571428571 0.481601731602
0.953604568166 0.481962481962
0.953637660485 0.482323232323
0.953670705631 0.482683982684
0.953703703704 0.483044733045
0.953736654804 0.483405483405
0.953769559033 0.483766233766
0.953802416489 0.484126984127
0.953835227273 0.484487734488
0.953867991483 0.484848484848
0.953191489362 0.484848484848
0.953224663359 0.485209235209
0.953257790368 0.48556998557
0.953290870488 0.485930735931
0.953323903819 0.486291486291
0.953356890459 0.486652236652
0.952683615819 0.486652236652
0.952717007763 0.487012987013
0.952750352609 0.487373737374
0.952783650458 0.487734487734
0.952816901408 0.488095238095
0.952850105559 0.488455988456
0.95288326301 0.488816738817
0.952916373858 0.489177489177
0.952949438202 0.489538239538
0.95298245614 0.489898989899
0.95301542777 0.49025974026
0.953048353189 0.49062049062
0.953081232493 0.490981240981
0.95311406578 0.491341991342
0.953146853147 0.491702741703
0.953179594689 0.492063492063
0.953212290503 0.492424242424
0.952547103978 0.492424242424
0.952580195258 0.492784992785
0.952613240418 0.493145743146
0.952646239554 0.493506493506
0.952679192763 0.493867243867
0.952712100139 0.494227994228
0.952744961779 0.494588744589
0.952777777778 0.494949494949
0.95281054823 0.49531024531
0.952843273232 0.495670995671
0.952875952876 0.496031746032
0.952908587258 0.496392496392
0.952941176471 0.496753246753
0.952973720609 0.497113997114
0.953006219765 0.497474747475
0.953038674033 0.497835497835
0.953071083506 0.498196248196
0.953103448276 0.498556998557
0.953135768436 0.498917748918
0.953168044077 0.499278499278
0.953200275292 0.499639249639
0.953232462173 0.5
0.953264604811 0.500360750361
0.953296703297 0.500721500722
0.953328757721 0.501082251082
0.953360768176 0.501443001443
0.95339273475 0.501803751804
0.953424657534 0.502164502165
0.953456536619 0.502525252525
0.953488372093 0.502886002886
0.953520164046 0.503246753247
0.953551912568 0.503607503608
0.953583617747 0.503968253968
0.953615279673 0.504329004329
0.953646898432 0.50468975469
0.953678474114 0.505050505051
0.953710006807 0.505411255411
0.953741496599 0.505772005772
0.953772943576 0.506132756133
0.953125 0.506132756133
0.953156822811 0.506493506494
0.953188602442 0.506854256854
0.953220338983 0.507215007215
0.95325203252 0.507575757576
0.953283683142 0.507936507937
0.953315290934 0.508297258297
0.953346855984 0.508658008658
0.953378378378 0.509018759019
0.953409858204 0.50937950938
0.953441295547 0.50974025974
0.953472690492 0.510101010101
0.953504043127 0.510461760462
0.953535353535 0.510822510823
0.953566621803 0.511183261183
0.95292535306 0.511183261183
0.952956989247 0.511544011544
0.952988582942 0.511904761905
0.953020134228 0.512265512266
0.953051643192 0.512626262626
0.95308310992 0.512987012987
0.953114534494 0.513347763348
0.953145917001 0.513708513709
0.953177257525 0.514069264069
0.95320855615 0.51443001443
0.953239812959 0.514790764791
0.953271028037 0.515151515152
0.953302201468 0.515512265512
0.953333333333 0.515873015873
0.953364423718 0.516233766234
0.953395472703 0.516594516595
0.953426480373 0.516955266955
0.953457446809 0.517316017316
0.953488372093 0.517676767677
0.953519256308 0.518037518038
0.953550099536 0.518398268398
0.953580901857 0.518759018759
0.953611663353 0.51911976912
0.953642384106 0.519480519481
0.953673064196 0.519841269841
0.953703703704 0.520202020202
0.95373430271 0.520562770563
0.953764861295 0.520923520924
0.953795379538 0.521284271284
0.95382585752 0.521645021645
0.95385629532 0.522005772006
0.953886693017 0.522366522367
0.953917050691 0.522727272727
0.953947368421 0.523088023088
0.953977646285 0.523448773449
0.954007884363 0.52380952381
0.954038082731 0.52417027417
0.95406824147 0.524531024531
0.954098360656 0.524891774892
0.954128440367 0.525252525253
0.954158480681 0.525613275613
0.954188481675 0.525974025974
0.954218443427 0.526334776335
0.954248366013 0.526695526696
0.95427824951 0.527056277056
0.954308093995 0.527417027417
0.954337899543 0.527777777778
0.954367666232 0.528138528139
0.954397394137 0.528499278499
0.954427083333 0.52886002886
0.954456733897 0.529220779221
0.954486345904 0.529581529582
0.954515919428 0.529942279942
0.954545454545 0.530303030303
0.95457495133 0.530663780664
0.954604409857 0.531024531025
0.954633830201 0.531385281385
0.954663212435 0.531746031746
0.954692556634 0.532106782107
0.954721862872 0.532467532468
0.954751131222 0.532828282828
0.954780361757 0.533189033189
0.954809554551 0.53354978355
0.954838709677 0.533910533911
0.954867827208 0.534271284271
0.954896907216 0.534632034632
0.954925949775 0.534992784993
0.954954954955 0.535353535354
0.95498392283 0.535714285714
0.95501285347 0.536075036075
0.955041746949 0.536435786436
0.955070603338 0.536796536797
0.955099422707 0.537157287157
0.955128205128 0.537518037518
0.955156950673 0.537878787879
0.955185659411 0.53823953824
0.955214331414 0.5386002886
0.955242966752 0.538961038961
0.955271565495 0.539321789322
0.955300127714 0.539682539683
0.955328653478 0.540043290043
0.955357142857 0.540404040404
0.955385595921 0.540764790765
0.955414012739 0.541125541126
0.95544239338 0.541486291486
0.954834605598 0.541486291486
0.9548633185 0.541847041847
0.954891994917 0.542207792208
0.954920634921 0.542568542569
0.954949238579 0.542929292929
0.954977805961 0.54329004329
0.954372623574 0.54329004329
0.953768207726 0.54329004329
0.953797468354 0.543650793651
0.953826691967 0.544011544012
0.953855878635 0.544372294372
0.953885028427 0.544733044733
0.953914141414 0.545093795094
0.953312302839 0.545093795094
0.953341740227 0.545454545455
0.953371140517 0.545815295815
0.953400503778 0.546176046176
0.953429830082 0.546536796537
0.953459119497 0.546897546898
0.953488372093 0.547258297258
0.95351758794 0.547619047619
0.953546767106 0.54797979798
0.953575909661 0.548340548341
0.953605015674 0.548701298701
0.953634085213 0.549062049062
0.953663118347 0.549422799423
0.953692115144 0.549783549784
0.953721075672 0.550144300144
0.95375 0.550505050505
0.953154278576 0.550505050505
0.953183520599 0.550865800866
0.953212726138 0.551226551227
0.953241895262 0.551587301587
0.953271028037 0.551948051948
0.953300124533 0.552308802309
0.953329184816 0.55266955267
0.953358208955 0.55303030303
0.953387197017 0.553391053391
0.953416149068 0.553751803752
0.953445065177 0.554112554113
0.953473945409 0.554473304473
0.95288282703 0.554473304473
0.95229244114 0.554473304473
0.952321981424 0.554834054834
0.952351485149 0.555194805195
0.952380952381 0.555555555556
0.952410383189 0.555916305916
0.952439777641 0.556277056277
0.952469135802 0.556637806638
0.952498457742 0.556998556999
0.952527743527 0.557359307359
0.952556993222 0.55772005772
0.952586206897 0.558080808081
0.952615384615 0.558441558442
0.952644526445 0.558802308802
0.952673632452 0.559163059163
0.952702702703 0.559523809524
0.952731737262 0.559884559885
0.952760736196 0.560245310245
0.952789699571 0.560606060606
0.952818627451 0.560966810967
0.952847519902 0.561327561328
0.952876376989 0.561688311688
0.952905198777 0.562049062049
0.95293398533 0.56240981241
0.952962736714 0.562770562771
0.952991452991 0.563131313131
0.952410006101 0.563131313131
0.951829268293 0.563131313131
0.951858622791 0.563492063492
0.951887941535 0.563852813853
0.951917224589 0.564213564214
0.951946472019 0.564574314574
0.951975683891 0.564935064935
0.952004860267 0.565295815296
0.952034001214 0.565656565657
0.952063106796 0.566017316017
0.952092177077 0.566378066378
0.952121212121 0.566738816739
0.952150211993 0.5670995671
0.952179176755 0.56746031746
0.952208106473 0.567821067821
0.952237001209 0.568181818182
0.952265861027 0.568542568543
0.95229468599 0.568903318903
0.952323476162 0.569264069264
0.952352231604 0.569624819625
0.952380952381 0.569985569986
0.952409638554 0.570346320346
0.952438290187 0.570707070707
0.952466907341 0.571067821068
0.952495490078 0.571428571429
0.952524038462 0.571789321789
0.952552552553 0.57215007215
0.952581032413 0.572510822511
0.952609478104 0.572871572872
0.952637889688 0.573232323232
0.952666267226 0.573593073593
0.952694610778 0.573953823954
0.952722920407 0.574314574315
0.952751196172 0.574675324675
0.952779438135 0.575036075036
0.952807646356 0.575396825397
0.952835820896 0.575757575758
0.952863961814 0.576118326118
0.952892069171 0.576479076479
0.952920143027 0.57683982684
0.952352590828 0.57683982684
0.951785714286 0.57683982684
0.951219512195 0.57683982684
0.951248513674 0.577200577201
0.951277480689 0.577561327561
0.951306413302 0.577922077922
0.951335311573 0.578282828283
0.951364175563 0.578643578644
0.951393005335 0.579004329004
0.951421800948 0.579365079365
0.951450562463 0.579725829726
0.951479289941 0.580086580087
0.950916617386 0.580086580087
0.950945626478 0.580447330447
0.950974601299 0.580808080808
0.951003541913 0.581168831169
0.951032448378 0.58152958153
0.951061320755 0.58189033189
0.951090159104 0.582251082251
0.951118963486 0.582611832612
0.951147733961 0.582972582973
0.951176470588 0.583333333333
0.951205173427 0.583694083694
0.951233842538 0.584054834055
0.95126247798 0.584415584416
0.951291079812 0.584776334776
0.951319648094 0.585137085137
0.951348182884 0.585497835498
0.95079086116 0.585497835498
0.950819672131 0.585858585859
0.950848449386 0.586219336219
0.950877192982 0.58658008658
0.950905902981 0.586940836941
0.950934579439 0.587301587302
0.950963222417 0.587662337662
0.950991831972 0.588023088023
0.951020408163 0.588383838384
0.951048951049 0.588744588745
0.951077460687 0.589105339105
0.951105937136 0.589466089466
0.951134380454 0.589826839827
0.951162790698 0.590187590188
0.950610110401 0.590187590188
0.950638792102 0.590548340548
0.950667440511 0.590909090909
0.950696055684 0.59126984127
0.950724637681 0.591630591631
0.950753186559 0.591991341991
0.950781702374 0.592352092352
0.950810185185 0.592712842713
0.950838635049 0.593073593074
0.950867052023 0.593434343434
0.950895436164 0.593795093795
0.950923787529 0.594155844156
0.950952106174 0.594516594517
0.950980392157 0.594877344877
0.951008645533 0.595238095238
0.951036866359 0.595598845599
0.951065054692 0.59595959596
0.951093210587 0.59632034632
0.9511213341 0.596681096681
0.951149425287 0.597041847042
0.951177484204 0.597402597403
0.951205510907 0.597763347763
0.95123350545 0.598124098124
0.95126146789 0.598484848485
0.951289398281 0.598845598846
0.951317296678 0.599206349206
0.951345163137 0.599567099567
0.951372997712 0.599927849928
0.950829045169 0.599927849928
0.950285714286 0.599927849928
0.950314106225 0.600288600289
0.950342465753 0.600649350649
0.950370792926 0.60101010101
0.950399087799 0.601370851371
0.950427350427 0.601731601732
0.950455580866 0.602092352092
0.950483779169 0.602453102453
0.950511945392 0.602813852814
0.949971574758 0.602813852814
0.949431818182 0.602813852814
0.948892674617 0.602813852814
0.948921679909 0.603174603175
0.948950652297 0.603535353535
0.948979591837 0.603896103896
0.949008498584 0.604256854257
0.949037372593 0.604617604618
0.949066213922 0.604978354978
0.949095022624 0.605339105339
0.949123798756 0.6056998557
0.948587570621 0.6056998557
0.948616600791 0.606060606061
0.948645598194 0.606421356421
0.948674562888 0.606782106782
0.948703494927 0.607142857143
0.948732394366 0.607503607504
0.948761261261 0.607864357864
0.948790095667 0.608225108225
0.948818897638 0.608585858586
0.948847667229 0.608946608947
0.948876404494 0.609307359307
0.948905109489 0.609668109668
0.948372615039 0.609668109668
0.948401570387 0.610028860029
0.948430493274 0.61038961039
0.948459383754 0.61075036075
0.948488241881 0.611111111111
0.948517067711 0.611471861472
0.948545861298 0.611832611833
0.948574622694 0.612193362193
0.948044692737 0.612193362193
0.947515354551 0.612193362193
0.946986607143 0.612193362193
0.94701617401 0.612554112554
0.947045707915 0.612914862915
0.947075208914 0.613275613276
0.94710467706 0.613636363636
0.94713411241 0.613997113997
0.947163515017 0.614357864358
0.947192884936 0.614718614719
0.947222222222 0.615079365079
0.947251526929 0.61544011544
0.947280799112 0.615800865801
0.947310038824 0.616161616162
0.94733924612 0.616522366522
0.947368421053 0.616883116883
0.947397563677 0.617243867244
0.947426674045 0.617604617605
0.946902654867 0.617604617605
0.946932006633 0.617965367965
0.946961325967 0.618326118326
0.946990612921 0.618686868687
0.94701986755 0.619047619048
0.947049089906 0.619408369408
0.947078280044 0.619769119769
0.947107438017 0.62012987013
0.947136563877 0.620490620491
0.947165657677 0.620851370851
0.947194719472 0.621212121212
0.947223749313 0.621572871573
0.947252747253 0.621933621934
0.947281713344 0.622294372294
0.94731064764 0.622655122655
0.947339550192 0.623015873016
0.947368421053 0.623376623377
0.947397260274 0.623737373737
0.946878422782 0.623737373737
0.946360153257 0.623737373737
0.946389496718 0.624098124098
0.946418808092 0.624458874459
0.946448087432 0.62481962482
0.94647733479 0.62518037518
0.946506550218 0.625541125541
0.94653573377 0.625901875902
0.946564885496 0.626262626263
0.94659400545 0.626623376623
0.946623093682 0.626984126984
0.946652150245 0.627344877345
0.94668117519 0.627705627706
0.94671016857 0.628066378066
0.946739130435 0.628427128427
0.946768060837 0.628787878788
0.946796959826 0.629148629149
0.946825827455 0.629509379509
0.946854663774 0.62987012987
0.946883468835 0.630230880231
0.946370530878 0.630230880231
0.946399566865 0.630591630592
0.946428571429 0.630952380952
0.946457544619 0.631313131313
0.946486486486 0.631673881674
0.946515397083 0.632034632035
0.946544276458 0.632395382395
0.946573124663 0.632756132756
0.946601941748 0.633116883117
0.946630727763 0.633477633478
0.946659482759 0.633838383838
0.946688206785 0.634199134199
0.946716899892 0.63455988456
0.94674556213 0.634920634921
0.946774193548 0.635281385281
0.946802794197 0.635642135642
0.946831364125 0.636002886003
0.946859903382 0.636363636364
0.94635193133 0.636363636364
0.945844504021 0.636363636364
0.945873526259 0.636724386724
0.945902517408 0.637085137085
0.945931477516 0.637445887446
0.945960406635 0.637806637807
0.945989304813 0.638167388167
0.9460181721 0.638528138528
0.946047008547 0.638888888889
0.946075814202 0.63924963925
0.946104589114 0.63961038961
0.946133333333 0.639971139971
0.946162046908 0.640331890332
0.946190729888 0.640692640693
0.946219382322 0.641053391053
0.946248004258 0.641414141414
0.946276595745 0.641774891775
0.945773524721 0.641774891775
0.945802337938 0.642135642136
0.945831120552 0.642496392496
0.945859872611 0.642857142857
0.945888594164 0.643217893218
0.94591728526 0.643578643579
0.945945945946 0.643939393939
0.945974576271 0.6443001443
0.946003176284 0.644660894661
0.946031746032 0.645021645022
0.946060285563 0.645382395382
0.946088794926 0.645743145743
0.94558901215 0.645743145743
0.945617740232 0.646103896104
0.945646437995 0.646464646465
0.945675105485 0.646825396825
0.945703742752 0.647186147186
0.945732349842 0.647546897547
0.945760926804 0.647907647908
0.945789473684 0.648268398268
0.945817990531 0.648629148629
0.945846477392 0.64898989899
0.945874934314 0.649350649351
0.945903361345 0.649711399711
0.945406824147 0.649711399711
0.945435466946 0.650072150072
0.945464079706 0.650432900433
0.945492662474 0.650793650794
0.944997380828 0.650793650794
0.94502617801 0.651154401154
0.945054945055 0.651515151515
0.945083682008 0.651875901876
0.945112388918 0.652236652237
0.945141065831 0.652597402597
0.945169712794 0.652958152958
0.944676409186 0.652958152958
0.944705268649 0.653318903319
0.944734098019 0.65367965368
0.944762897342 0.65404040404
0.944791666667 0.654401154401
0.944820406039 0.654761904762
0.944849115505 0.655122655123
0.944877795112 0.655483405483
0.944386694387 0.655483405483
0.944415584416 0.655844155844
0.943925233645 0.655844155844
0.943435391801 0.655844155844
0.94346473029 0.656204906205
0.942975635044 0.656204906205
0.943005181347 0.656565656566
0.943034697048 0.656926406926
0.943064182195 0.657287157287
0.943093636834 0.657647907648
0.943123061013 0.658008658009
0.94315245478 0.658369408369
0.943181818182 0.65873015873
0.943211151265 0.659090909091
0.943240454076 0.659451659452
0.942753996906 0.659451659452
0.942783505155 0.659812409812
0.942812982998 0.660173160173
0.942842430484 0.660533910534
0.942871847658 0.660894660895
0.942901234568 0.661255411255
0.94293059126 0.661616161616
0.94295991778 0.661976911977
0.942989214176 0.662337662338
0.943018480493 0.662698412698
0.943047716778 0.663059163059
0.943076923077 0.66341991342
0.943106099436 0.663780663781
0.943135245902 0.664141414141
0.943164362519 0.664502164502
0.943193449335 0.664862914863
0.942710997442 0.664862914863
0.942740286299 0.665223665224
0.942769545222 0.665584415584
0.942798774259 0.665945165945
0.942827973456 0.666305916306
0.942857142857 0.666666666667
0.942886282509 0.667027417027
0.942915392457 0.667388167388
0.942944472746 0.667748917749
0.942464358452 0.667748917749
0.942493638677 0.66810966811
0.942522889115 0.66847041847
0.942552109812 0.668831168831
0.942581300813 0.669191919192
0.942610462164 0.669552669553
0.942639593909 0.669913419913
0.942668696093 0.670274170274
0.942697768763 0.670634920635
0.942726811961 0.670995670996
0.942755825735 0.671356421356
0.942784810127 0.671717171717
0.942813765182 0.672077922078
0.942842690946 0.672438672439
0.942871587462 0.672799422799
0.942900454775 0.67316017316
0.942929292929 0.673520923521
0.942958101969 0.673881673882
0.942986881937 0.674242424242
0.942511346445 0.674242424242
0.942036290323 0.674242424242
0.941561712846 0.674242424242
0.941591137966 0.674603174603
0.941620533468 0.674963924964
0.941649899396 0.675324675325
0.941679235797 0.675685425685
0.941708542714 0.676046176046
0.941737820191 0.676406926407
0.941265060241 0.676406926407
0.941294530858 0.676767676768
0.940822467402 0.676767676768
0.940852130326 0.677128427128
0.940881763527 0.677489177489
0.940911367051 0.67784992785
0.940940940941 0.678210678211
0.940970485243 0.678571428571
0.941 0.678932178932
0.941029485257 0.679292929293
0.941058941059 0.679653679654
0.940589116326 0.679653679654
0.940119760479 0.679653679654
0.940149625935 0.680014430014
0.940179461615 0.680375180375
0.940209267564 0.680735930736
0.940239043825 0.681096681097
0.940268790443 0.681457431457
0.940298507463 0.681818181818
0.940328194928 0.682178932179
0.940357852883 0.68253968254
0.940387481371 0.6829004329
0.940417080437 0.683261183261
0.939950372208 0.683261183261
0.939484126984 0.683261183261
0.939514129896 0.683621933622
0.939544103072 0.683982683983
0.939574046558 0.684343434343
0.939603960396 0.684704184704
0.939633844631 0.685064935065
0.939663699308 0.685425685426
0.939199209095 0.685425685426
0.939229249012 0.685786435786
0.939259259259 0.686147186147
0.939289239882 0.686507936508
0.939319190923 0.686868686869
0.939349112426 0.687229437229
0.939379004436 0.68759018759
0.938916256158 0.68759018759
0.938946331856 0.687950937951
0.938976377953 0.688311688312
0.939006394491 0.688672438672
0.939036381514 0.689033189033
0.939066339066 0.689393939394
0.939096267191 0.689754689755
0.93912616593 0.690115440115
0.938665358194 0.690115440115
0.938695438941 0.690476190476
0.938725490196 0.690836940837
0.9382655561 0.690836940837
0.938295788443 0.691197691198
0.938325991189 0.691558441558
0.938356164384 0.691919191919
0.937897310513 0.691919191919
0.937927663734 0.69227994228
0.937957987298 0.692640692641
0.93798828125 0.693001443001
0.938018545632 0.693362193362
0.938048780488 0.693722943723
0.938078985861 0.694083694084
0.938109161793 0.694444444444
0.938139308329 0.694805194805
0.938169425511 0.695165945166
0.938199513382 0.695526695527
0.938229571984 0.695887445887
0.938259601361 0.696248196248
0.937803692906 0.696248196248
0.937833899951 0.696608946609
0.93786407767 0.69696969697
0.937894226104 0.69733044733
0.937924345296 0.697691197691
0.937954435288 0.698051948052
0.937984496124 0.698412698413
0.938014527845 0.698773448773
0.938044530494 0.699134199134
0.937590711176 0.699134199134
0.937620889749 0.699494949495
0.937651039149 0.699855699856
0.93768115942 0.700216450216
0.937711250604 0.700577200577
0.937741312741 0.700937950938
0.937771345876 0.701298701299
0.937801350048 0.701659451659
0.937831325301 0.70202020202
0.937861271676 0.702380952381
0.937891189215 0.702741702742
0.93792107796 0.703102453102
0.937950937951 0.703463203463
0.937980769231 0.703823953824
0.93801057184 0.704184704185
0.938040345821 0.704545454545
0.938070091215 0.704906204906
0.938099808061 0.705266955267
0.938129496403 0.705627705628
0.93815915628 0.705988455988
0.937709631049 0.705988455988
0.937739463602 0.706349206349
0.937769267592 0.70670995671
0.937799043062 0.707070707071
0.937828790053 0.707431457431
0.937858508604 0.707792207792
0.937888198758 0.708152958153
0.937917860554 0.708513708514
0.937947494033 0.708874458874
0.937977099237 0.709235209235
0.938006676204 0.709595959596
0.938036224976 0.709956709957
0.938065745593 0.710317460317
0.937619047619 0.710317460317
0.937648738696 0.710678210678
0.937678401522 0.711038961039
0.937708036139 0.7113997114
0.937737642586 0.71176046176
0.937767220903 0.712121212121
0.937321937322 0.712121212121
0.93735168486 0.712481962482
0.937381404175 0.712842712843
0.937411095306 0.713203463203
0.937440758294 0.713564213564
0.937470393179 0.713924963925
0.9375 0.714285714286
0.937529578798 0.714646464646
0.937559129612 0.715007215007
0.937588652482 0.715367965368
0.937618147448 0.715728715729
0.937175247992 0.715728715729
0.936732766761 0.715728715729
0.936762623879 0.716089466089
0.93679245283 0.71645021645
0.936822253654 0.716810966811
0.93685202639 0.717171717172
0.936881771079 0.717532467532
0.936440677966 0.717532467532
0.936470588235 0.717893217893
0.936500470367 0.718253968254
0.936060178655 0.718253968254
0.936090225564 0.718614718615
0.936120244246 0.718975468975
0.936150234742 0.719336219336
0.936180197091 0.719696969697
0.936210131332 0.720057720058
0.936240037506 0.720418470418
0.936269915651 0.720779220779
0.936299765808 0.72113997114
0.936329588015 0.721500721501
0.936359382312 0.721861471861
0.936389148737 0.722222222222
0.936418887331 0.722582972583
0.936448598131 0.722943722944
0.936478281177 0.723304473304
0.936507936508 0.723665223665
0.936537564162 0.724025974026
0.936100746269 0.724025974026
0.935664335664 0.724025974026
0.935694315005 0.724386724387
0.935724266418 0.724747474747
0.935754189944 0.725108225108
0.935784085621 0.725468975469
0.935813953488 0.72582972583
0.935843793584 0.72619047619
0.935873605948 0.726551226551
0.935903390618 0.726911976912
0.935933147632 0.727272727273
0.93596287703 0.727633477633
0.93599257885 0.727994227994
0.936022253129 0.728354978355
0.936051899907 0.728715728716
0.935618341825 0.728715728716
0.935648148148 0.729076479076
0.935677926886 0.729437229437
0.935707678076 0.729797979798
0.935737401757 0.730158730159
0.935767097967 0.730519480519
0.935796766744 0.73088023088
0.935826408126 0.731240981241
0.93585602215 0.731601731602
0.935885608856 0.731962481962
0.93591516828 0.732323232323
0.935944700461 0.732683982684
0.935513588208 0.732683982684
0.935543278085 0.733044733045
0.935112747354 0.733044733045
0.935142594296 0.733405483405
0.935172413793 0.733766233766
0.934742647059 0.733766233766
0.934313275149 0.733766233766
0.933884297521 0.733766233766
0.933914639743 0.734126984127
0.933944954128 0.734487734488
0.933975240715 0.734848484848
0.934005499542 0.735209235209
0.934035730646 0.73556998557
0.934065934066 0.735930735931
0.93409610984 0.736291486291
0.934126258005 0.736652236652
0.934156378601 0.737012987013
0.934186471664 0.737373737374
0.934216537232 0.737734487734
0.933789954338 0.737734487734
0.933820173437 0.738095238095
0.933850364964 0.738455988456
0.933424532604 0.738455988456
0.933454876937 0.738816738817
0.933485193622 0.739177489177
0.933515482696 0.739538239538
0.933545744197 0.739898989899
0.933121019108 0.739898989899
0.933151432469 0.74025974026
0.933181818182 0.74062049062
0.933212176284 0.740981240981
0.932788374205 0.740981240981
0.932818883341 0.741341991342
0.932849364791 0.741702741703
0.932879818594 0.742063492063
0.932910244787 0.742424242424
0.932940643407 0.742784992785
0.932971014493 0.743145743146
0.933001358081 0.743506493506
0.93257918552 0.743506493506
0.932609678878 0.743867243867
0.932188065099 0.743867243867
0.932218707637 0.744227994228
0.932249322493 0.744588744589
0.932279909707 0.744949494949
0.931859205776 0.744949494949
0.931889941362 0.74531024531
0.931920649234 0.745670995671
0.931951329428 0.746031746032
0.931981981982 0.746392496392
0.932012606934 0.746753246753
0.931593159316 0.746753246753
0.931623931624 0.747113997114
0.931654676259 0.747474747475
0.931235955056 0.747474747475
0.930817610063 0.747474747475
0.930848675348 0.747835497835
0.930430879713 0.747835497835
0.930462090624 0.748196248196
0.930493273543 0.748556998557
0.930524428507 0.748917748918
0.930555555556 0.749278499278
0.930586654725 0.749639249639
0.930617726052 0.75
0.930648769575 0.750360750361
0.930679785331 0.750721500722
0.930710773357 0.751082251082
0.930294906166 0.751082251082
0.93032603841 0.751443001443
0.929910714286 0.751443001443
0.929941990183 0.751803751804
0.92997323818 0.752164502165
0.929558626839 0.752164502165
0.929144385027 0.752164502165
0.928730512249 0.752164502165
0.928317008014 0.752164502165
0.927903871829 0.752164502165
0.92793594306 0.752525252525
0.927967985771 0.752886002886
0.928 0.753246753247
0.927587738783 0.753246753247
0.927619893428 0.753607503608
0.92765201953 0.753968253968
0.927240461402 0.753968253968
0.927272727273 0.754329004329
0.927304964539 0.75468975469
0.927337173239 0.755050505051
0.92736935341 0.755411255411
0.927401505091 0.755772005772
0.927433628319 0.756132756133
0.927023440955 0.756132756133
0.926613616269 0.756132756133
0.926204153778 0.756132756133
0.926236749117 0.756493506494
0.926269315673 0.756854256854
0.926301853486 0.757215007215
0.926334362594 0.757575757576
0.926366843034 0.757936507937
0.925958572058 0.757936507937
0.925550660793 0.757936507937
0.925583443417 0.758297258297
0.925616197183 0.758658008658
0.925648922129 0.759018759019
0.925681618294 0.75937950938
0.925274725275 0.75937950938
0.924868189807 0.75937950938
0.924462011419 0.75937950938
0.924495171203 0.75974025974
0.924089512944 0.75974025974
0.924122807018 0.760101010101
0.924156071898 0.760461760462
0.92375109553 0.760461760462
0.923346473938 0.760461760462
0.923380035026 0.760822510823
0.92341356674 0.761183261183
0.923447069116 0.761544011544
0.92304328815 0.761544011544
0.923076923077 0.761904761905
0.922673656619 0.761904761905
0.922707423581 0.762265512266
0.922741161065 0.762626262626
0.92277486911 0.762987012987
0.922808547754 0.763347763348
0.922842197036 0.763708513709
0.922875816993 0.764069264069
0.922473867596 0.764069264069
0.922507618633 0.76443001443
0.922541340296 0.764790764791
0.922575032623 0.765151515152
0.922608695652 0.765512265512
0.922207735767 0.765512265512
0.92180712424 0.765512265512
0.921841076856 0.765873015873
0.921875 0.766233766234
0.92147505423 0.766233766234
0.921509106678 0.766594516595
0.921543129606 0.766955266955
0.92157712305 0.767316017316
0.921611087051 0.767676767677
0.921645021645 0.768037518038
0.92124621376 0.768037518038
0.920847750865 0.768037518038
0.920881971466 0.768398268398
0.920916162489 0.768759018759
0.920950323974 0.76911976912
0.920552677029 0.76911976912
0.920586965904 0.769480519481
0.920189818809 0.769480519481
0.91979301423 0.769480519481
0.919396551724 0.769480519481
0.919431279621 0.769841269841
0.919035314384 0.769841269841
0.919070167886 0.770202020202
0.918674698795 0.770202020202
0.918279569892 0.770202020202
0.918314703353 0.770562770563
0.918349806618 0.770923520924
0.918384879725 0.771284271284
0.918419922714 0.771645021645
0.918454935622 0.772005772006
0.91848991849 0.772366522367
0.918524871355 0.772727272727
0.918131161595 0.772727272727
0.918166238218 0.773088023088
0.918201284797 0.773448773449
0.917808219178 0.773448773449
0.917415489944 0.773448773449
0.917023096664 0.773448773449
0.917058572039 0.77380952381
0.917094017094 0.77417027417
0.917129431867 0.774531024531
0.917164816396 0.774891774892
0.917200170721 0.775252525253
0.91680887372 0.775252525253
0.91684434968 0.775613275613
0.916879795396 0.775974025974
0.916489135066 0.775974025974
0.916524701874 0.776334776335
0.916560238399 0.776695526696
0.916595744681 0.777056277056
0.916631220757 0.777417027417
0.916241496599 0.777417027417
0.915852103697 0.777417027417
0.915463041631 0.777417027417
0.915498938429 0.777777777778
0.915110356537 0.777777777778
0.915146372507 0.778138528139
0.91518235793 0.778499278499
0.915218312844 0.77886002886
0.915254237288 0.779220779221
0.9152901313 0.779581529582
0.914902624894 0.779581529582
0.914938637325 0.779942279942
0.914551607445 0.779942279942
0.914587737844 0.780303030303
0.914623837701 0.780663780664
0.914237431348 0.780663780664
0.914273648649 0.781024531025
0.914309835374 0.781385281385
0.913924050633 0.781385281385
0.913538591312 0.781385281385
0.913575042159 0.781746031746
0.913190054783 0.781746031746
0.913226621735 0.782106782107
0.913263157895 0.782467532468
0.9132996633 0.782828282828
0.913336137989 0.783189033189
0.913372582002 0.78354978355
0.912988650694 0.78354978355
0.913025210084 0.783910533911
0.912641747165 0.783910533911
0.912258606213 0.783910533911
0.912295425934 0.784271284271
0.912332214765 0.784632034632
0.912368972746 0.784992784993
0.912405699916 0.785353535354
0.912023460411 0.785353535354
0.912060301508 0.785714285714
0.912097111762 0.786075036075
0.912133891213 0.786435786436
0.911752404852 0.786435786436
0.911371237458 0.786435786436
0.911408274133 0.786796536797
0.911445279866 0.787157287157
0.911482254697 0.787518037518
0.911519198664 0.787878787879
0.911138923655 0.787878787879
0.911175979983 0.78823953824
0.911213005419 0.7886002886
0.91125 0.788961038961
0.911286963765 0.789321789322
0.910907577019 0.789321789322
0.910944652518 0.789682539683
0.910981697171 0.790043290043
0.911018711019 0.790404040404
0.911055694098 0.790764790765
0.910677191525 0.790764790765
0.910299003322 0.790764790765
0.910336239103 0.791125541126
0.910373443983 0.791486291486
0.910410618001 0.791847041847
0.910447761194 0.792207792208
0.91007045172 0.792207792208
0.910107705054 0.792568542569
0.909730848861 0.792568542569
0.909768211921 0.792929292929
0.909805544063 0.79329004329
0.909842845327 0.793650793651
0.90988011575 0.794011544012
0.909504132231 0.794011544012
0.909128459314 0.794011544012
0.90916597853 0.794372294372
0.909203466777 0.794733044733
0.909240924092 0.795093795094
0.909278350515 0.795454545455
0.90890354493 0.795454545455
0.908529048208 0.795454545455
0.908566721582 0.795815295815
0.908604363936 0.796176046176
0.908641975309 0.796536796537
0.908268202386 0.796536796537
0.908305921053 0.796897546898
0.907932593506 0.796897546898
0.907970419063 0.797258297258
0.908008213552 0.797619047619
0.90763546798 0.797619047619
0.907263028314 0.797619047619
0.906890894176 0.797619047619
0.906929069291 0.79797979798
0.906557377049 0.79797979798
0.906185989349 0.79797979798
0.905814905815 0.79797979798
0.905853458862 0.798340548341
0.90589198036 0.798701298701
0.905930470348 0.799062049062
0.905560098119 0.799062049062
0.905598692276 0.799422799423
0.905637254902 0.799783549784
0.905267456105 0.799783549784
0.904897959184 0.799783549784
0.904936760506 0.800144300144
0.904975530179 0.800505050505
0.905014268243 0.800865800866
0.904645476773 0.800865800866
0.904684317719 0.801226551227
0.904315960912 0.801226551227
0.903947903948 0.801226551227
0.903986981286 0.801587301587
0.90402602684 0.801948051948
0.903658536585 0.801948051948
0.903697683868 0.802308802309
0.903330625508 0.802308802309
0.903369874137 0.80266955267
0.903409090909 0.80303030303
0.903448275862 0.803391053391
0.903487429035 0.803751803752
0.903121199838 0.803751803752
0.903160453809 0.804112554113
0.903199675982 0.804473304473
0.902834008097 0.804473304473
0.902873330635 0.804834054834
0.902912621359 0.805194805195
0.902951880307 0.805555555556
0.902991107518 0.805916305916
0.902626262626 0.805916305916
0.902665589661 0.806277056277
0.902301170771 0.806277056277
0.902340597256 0.806637806638
0.902379991932 0.806998556999
0.902419354839 0.807359307359
0.902458686014 0.80772005772
0.902095084609 0.80772005772
0.901731776077 0.80772005772
0.901368760064 0.80772005772
0.901408450704 0.808080808081
0.901448109413 0.808441558442
0.901085645356 0.808441558442
0.901125401929 0.808802308802
0.901165126557 0.809163059163
0.901204819277 0.809523809524
0.900843034926 0.809523809524
0.900481540931 0.809523809524
0.900521460088 0.809884559885
0.900561347233 0.810245310245
0.900601202405 0.810606060606
0.900240384615 0.810606060606
0.899879855827 0.810606060606
0.899919935949 0.810966810967
0.899959983994 0.811327561328
0.9 0.811688311688
0.900039984006 0.812049062049
0.899680255795 0.812049062049
0.899320815022 0.812049062049
0.899361022364 0.81240981241
0.899401197605 0.812770562771
0.899042298484 0.812770562771
0.899082568807 0.813131313131
0.898724082935 0.813131313131
0.898365882822 0.813131313131
0.898007968127 0.813131313131
0.897650338511 0.813131313131
0.897292993631 0.813131313131
0.896935933148 0.813131313131
0.896579156722 0.813131313131
0.896222664016 0.813131313131
0.89626391097 0.813492063492
0.895907826778 0.813492063492
0.895949166005 0.813852813853
0.89599047241 0.814213564214
0.895634920635 0.814213564214
0.895279650932 0.814213564214
0.895321173672 0.814574314574
0.894966309948 0.814574314574
0.89500792393 0.814935064935
0.894653465347 0.814935064935
0.894299287411 0.814935064935
0.89394538979 0.814935064935
0.893591772152 0.814935064935
0.893633847371 0.815295815296
0.893675889328 0.815656565657
0.893717898064 0.816017316017
0.893759873618 0.816378066378
0.893801816028 0.816738816739
0.893843725335 0.8170995671
0.89349112426 0.8170995671
0.893138801262 0.8170995671
0.892786756011 0.8170995671
0.892828999212 0.81746031746
0.892477353289 0.81746031746
0.892519685039 0.817821067821
0.892561983471 0.818181818182
0.892210857592 0.818181818182
0.8922532442 0.818542568543
0.891902515723 0.818542568543
0.891552062868 0.818542568543
0.891594658288 0.818903318903
0.891637220259 0.819264069264
0.891287284144 0.819264069264
0.890937622597 0.819264069264
0.890980392157 0.819624819625
0.891023128185 0.819985569986
0.890673981191 0.819985569986
0.89071680376 0.820346320346
0.890368050117 0.820346320346
0.890410958904 0.820707070707
0.890062597809 0.820707070707
0.890105592491 0.821067821068
0.889757623143 0.821067821068
0.8898007034 0.821428571429
0.889453125 0.821428571429
0.889496290512 0.821789321789
0.889539422326 0.82215007215
0.889192352712 0.82215007215
0.889235569423 0.822510822511
0.888888888889 0.822510822511
0.888932190179 0.822871572872
0.888585897935 0.822871572872
0.888629283489 0.823232323232
0.888283378747 0.823232323232
0.887937743191 0.823232323232
0.887592376507 0.823232323232
0.887636080871 0.823593073593
0.887291099883 0.823593073593
0.887334887335 0.823953823954
0.887378640777 0.824314574315
0.887422360248 0.824675324675
0.88746604579 0.825036075036
0.88750969744 0.825396825397
0.887553315238 0.825757575758
0.887209302326 0.825757575758
0.886865555986 0.825757575758
0.88652207591 0.825757575758
0.886566008517 0.826118326118
0.886222910217 0.826118326118
0.885880077369 0.826118326118
0.885537509667 0.826118326118
0.885195206803 0.826118326118
0.88485316847 0.826118326118
0.884897643878 0.826479076479
0.884942084942 0.82683982684
0.884986491702 0.827200577201
0.885030864198 0.827561327561
0.884689548785 0.827561327561
0.884734001542 0.827922077922
0.884393063584 0.827922077922
0.884437596302 0.828282828283
0.884482094725 0.828643578644
0.884526558891 0.829004329004
0.884570988842 0.829365079365
0.884230769231 0.829365079365
0.883890811226 0.829365079365
0.883551114527 0.829365079365
0.883211678832 0.829365079365
0.883256528418 0.829725829726
0.882917466411 0.829725829726
0.88257866462 0.829725829726
0.882623705409 0.830086580087
0.882668711656 0.830447330447
0.882330394787 0.830447330447
0.882375478927 0.830808080808
0.882037533512 0.830808080808
0.881699846861 0.830808080808
0.881745120551 0.831168831169
0.881790359602 0.83152958153
0.881835564054 0.83189033189
0.881880733945 0.832251082251
0.881543752388 0.832251082251
0.881207028266 0.832251082251
0.880870561283 0.832251082251
0.880916030534 0.832611832612
0.880579931324 0.832611832612
0.880625476735 0.832972582973
0.880670987419 0.833333333333
0.880335365854 0.833333333333
0.880380952381 0.833694083694
0.880426504189 0.834054834055
0.880472021317 0.834415584416
0.880136986301 0.834415584416
0.879802206162 0.834415584416
0.879467680608 0.834415584416
0.879513492968 0.834776334776
0.879179331307 0.834776334776
0.878845423471 0.834776334776
0.878891419894 0.835137085137
0.878557874763 0.835137085137
0.878603945372 0.835497835498
0.878649981039 0.835858585859
0.878316906748 0.835858585859
0.877984084881 0.835858585859
0.877651515152 0.835858585859
0.877697841727 0.836219336219
0.877365632097 0.836219336219
0.877033673855 0.836219336219
0.876701966717 0.836219336219
0.876748582231 0.83658008658
0.876795162509 0.836940836941
0.876841707594 0.837301587302
0.876510574018 0.837301587302
0.876179690449 0.837301587302
0.876226415094 0.837662337662
0.876273104489 0.838023088023
0.875942684766 0.838023088023
0.87598944591 0.838383838384
0.876036171816 0.838744588745
0.875706214689 0.838744588745
0.875376506024 0.838744588745
0.875423409861 0.839105339105
0.875470278405 0.839466089466
0.875517111696 0.839826839827
0.875187969925 0.839826839827
0.874859075536 0.839826839827
0.87490608565 0.840187590188
0.874953060458 0.840548340548
0.874624624625 0.840548340548
0.874671669794 0.840909090909
0.874343585896 0.840909090909
0.874390701162 0.84126984127
0.874062968516 0.84126984127
0.873735481454 0.84126984127
0.873782771536 0.841630591631
0.873830026207 0.841991341991
0.873877245509 0.842352092352
0.87392442948 0.842712842713
0.873597606582 0.842712842713
0.873271028037 0.842712842713
0.87331838565 0.843073593074
0.872992155398 0.843073593074
0.872666168783 0.843073593074
0.872713699141 0.843434343434
0.872388059701 0.843434343434
0.872062663185 0.843434343434
0.872110365399 0.843795093795
0.871785314946 0.843795093795
0.871833084948 0.844155844156
0.871880819367 0.844516594517
0.871556217424 0.844516594517
0.871604019352 0.844877344877
0.871651785714 0.845238095238
0.871699516549 0.845598845599
0.871747211896 0.84595959596
0.871423262728 0.84595959596
0.871099554235 0.84595959596
0.871147419235 0.84632034632
0.870824053452 0.84632034632
0.870500927644 0.84632034632
0.870178041543 0.84632034632
0.869855394883 0.84632034632
0.869532987398 0.84632034632
0.869210818822 0.84632034632
0.869259259259 0.846681096681
0.868937430581 0.846681096681
0.868615840118 0.846681096681
0.868294487606 0.846681096681
0.868343195266 0.847041847042
0.868022181146 0.847041847042
0.867701404287 0.847041847042
0.867380864426 0.847041847042
0.8670605613 0.847041847042
0.866740494647 0.847041847042
0.866420664207 0.847041847042
0.866101069716 0.847041847042
0.865781710914 0.847041847042
0.865462587541 0.847041847042
0.865512159175 0.847402597403
0.865193370166 0.847402597403
0.864874815906 0.847402597403
0.864556496135 0.847402597403
0.864238410596 0.847402597403
0.864288341302 0.847763347763
0.863970588235 0.847763347763
0.863653068725 0.847763347763


==> figures/pr_raw_data/Luo/avg/bag_avg_currd_TM_single.txt <==
0 0.0
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
1.0 0.00396968603392
1.0 0.00433056658246
1.0 0.004691447131
1.0 0.00505232767954
1.0 0.00541320822808
1.0 0.00577408877661
1.0 0.00613496932515
1.0 0.00649584987369
1.0 0.00685673042223
1.0 0.00721761097077
1.0 0.00757849151931
0.954545454545 0.00757849151931
0.95652173913 0.00793937206785
0.958333333333 0.00830025261638
0.96 0.00866113316492
0.961538461538 0.00902201371346
0.962962962963 0.009382894262
0.964285714286 0.00974377481054
0.965517241379 0.0101046553591
0.966666666667 0.0104655359076
0.967741935484 0.0108264164562
0.96875 0.0111872970047
0.969696969697 0.0115481775532
0.970588235294 0.0119090581018
0.971428571429 0.0122699386503
0.972222222222 0.0126308191988
0.972972972973 0.0129916997474
0.973684210526 0.0133525802959
0.974358974359 0.0137134608445
0.975 0.014074341393
0.975609756098 0.0144352219415
0.97619047619 0.0147961024901
0.976744186047 0.0151569830386
0.954545454545 0.0151569830386
0.955555555556 0.0155178635872
0.95652173913 0.0158787441357
0.957446808511 0.0162396246842
0.958333333333 0.0166005052328
0.959183673469 0.0169613857813
0.96 0.0173222663298
0.960784313725 0.0176831468784
0.961538461538 0.0180440274269
0.962264150943 0.0184049079755
0.962962962963 0.018765788524
0.945454545455 0.018765788524
0.946428571429 0.0191266690725
0.947368421053 0.0194875496211
0.948275862069 0.0198484301696
0.949152542373 0.0202093107182
0.95 0.0205701912667
0.950819672131 0.0209310718152
0.951612903226 0.0212919523638
0.952380952381 0.0216528329123
0.953125 0.0220137134608
0.953846153846 0.0223745940094
0.954545454545 0.0227354745579
0.955223880597 0.0230963551065
0.955882352941 0.023457235655
0.95652173913 0.0238181162035
0.957142857143 0.0241789967521
0.957746478873 0.0245398773006
0.958333333333 0.0249007578492
0.958904109589 0.0252616383977
0.959459459459 0.0256225189462
0.96 0.0259833994948
0.960526315789 0.0263442800433
0.961038961039 0.0267051605918
0.961538461538 0.0270660411404
0.962025316456 0.0274269216889
0.9625 0.0277878022375
0.962962962963 0.028148682786
0.963414634146 0.0285095633345
0.963855421687 0.0288704438831
0.964285714286 0.0292313244316
0.964705882353 0.0295922049802
0.96511627907 0.0299530855287
0.965517241379 0.0303139660772
0.965909090909 0.0306748466258
0.966292134831 0.0310357271743
0.966666666667 0.0313966077228
0.967032967033 0.0317574882714
0.967391304348 0.0321183688199
0.967741935484 0.0324792493685
0.968085106383 0.032840129917
0.968421052632 0.0332010104655
0.96875 0.0335618910141
0.969072164948 0.0339227715626
0.969387755102 0.0342836521112
0.969696969697 0.0346445326597
0.97 0.0350054132082
0.970297029703 0.0353662937568
0.970588235294 0.0357271743053
0.970873786408 0.0360880548538
0.971153846154 0.0364489354024
0.971428571429 0.0368098159509
0.971698113208 0.0371706964995
0.971962616822 0.037531577048
0.972222222222 0.0378924575965
0.97247706422 0.0382533381451
0.972727272727 0.0386142186936
0.972972972973 0.0389750992422
0.973214285714 0.0393359797907
0.973451327434 0.0396968603392
0.973684210526 0.0400577408878
0.973913043478 0.0404186214363
0.974137931034 0.0407795019848
0.974358974359 0.0411403825334
0.974576271186 0.0415012630819
0.974789915966 0.0418621436305
0.975 0.042223024179
0.97520661157 0.0425839047275
0.975409836066 0.0429447852761
0.975609756098 0.0433056658246
0.975806451613 0.0436665463732
0.976 0.0440274269217
0.97619047619 0.0443883074702
0.976377952756 0.0447491880188
0.9765625 0.0451100685673
0.976744186047 0.0454709491158
0.976923076923 0.0458318296644
0.977099236641 0.0461927102129
0.977272727273 0.0465535907615
0.977443609023 0.04691447131
0.977611940299 0.0472753518585
0.977777777778 0.0476362324071
0.970588235294 0.0476362324071
0.970802919708 0.0479971129556
0.971014492754 0.0483579935042
0.971223021583 0.0487188740527
0.971428571429 0.0490797546012
0.971631205674 0.0494406351498
0.971830985915 0.0498015156983
0.972027972028 0.0501623962468
0.972222222222 0.0505232767954
0.972413793103 0.0508841573439
0.965753424658 0.0508841573439
0.965986394558 0.0512450378925
0.966216216216 0.051605918441
0.96644295302 0.0519667989895
0.966666666667 0.0523276795381
0.966887417219 0.0526885600866
0.967105263158 0.0530494406351
0.967320261438 0.0534103211837
0.967532467532 0.0537712017322
0.967741935484 0.0541320822808
0.967948717949 0.0544929628293
0.968152866242 0.0548538433778
0.96835443038 0.0552147239264
0.968553459119 0.0555756044749
0.9625 0.0555756044749
0.962732919255 0.0559364850235
0.962962962963 0.056297365572
0.963190184049 0.0566582461205
0.963414634146 0.0570191266691
0.963636363636 0.0573800072176
0.963855421687 0.0577408877661
0.964071856287 0.0581017683147
0.964285714286 0.0584626488632
0.96449704142 0.0588235294118
0.964705882353 0.0591844099603
0.959064327485 0.0591844099603
0.959302325581 0.0595452905088
0.959537572254 0.0599061710574
0.959770114943 0.0602670516059
0.96 0.0606279321545
0.960227272727 0.060988812703
0.960451977401 0.0613496932515
0.960674157303 0.0617105738001
0.95530726257 0.0617105738001
0.955555555556 0.0620714543486
0.955801104972 0.0624323348971
0.956043956044 0.0627932154457
0.956284153005 0.0631540959942
0.95652173913 0.0635149765428
0.956756756757 0.0638758570913
0.956989247312 0.0642367376398
0.957219251337 0.0645976181884
0.957446808511 0.0649584987369
0.957671957672 0.0653193792855
0.957894736842 0.065680259834
0.958115183246 0.0660411403825
0.958333333333 0.0664020209311
0.958549222798 0.0667629014796
0.958762886598 0.0671237820281
0.958974358974 0.0674846625767
0.959183673469 0.0678455431252
0.959390862944 0.0682064236738
0.959595959596 0.0685673042223
0.959798994975 0.0689281847708
0.96 0.0692890653194
0.960199004975 0.0696499458679
0.960396039604 0.0700108264165
0.960591133005 0.070371706965
0.960784313725 0.0707325875135
0.960975609756 0.0710934680621
0.961165048544 0.0714543486106
0.961352657005 0.0718152291591
0.961538461538 0.0721761097077
0.961722488038 0.0725369902562
0.961904761905 0.0728978708048
0.962085308057 0.0732587513533
0.962264150943 0.0736196319018
0.962441314554 0.0739805124504
0.96261682243 0.0743413929989
0.962790697674 0.0747022735475
0.962962962963 0.075063154096
0.963133640553 0.0754240346445
0.963302752294 0.0757849151931
0.963470319635 0.0761457957416
0.963636363636 0.0765066762901
0.963800904977 0.0768675568387
0.963963963964 0.0772284373872
0.964125560538 0.0775893179358
0.964285714286 0.0779501984843
0.964444444444 0.0783110790328
0.964601769912 0.0786719595814
0.964757709251 0.0790328401299
0.964912280702 0.0793937206785
0.965065502183 0.079754601227
0.965217391304 0.0801154817755
0.965367965368 0.0804763623241
0.965517241379 0.0808372428726
0.965665236052 0.0811981234211
0.965811965812 0.0815590039697
0.965957446809 0.0819198845182
0.966101694915 0.0822807650668
0.966244725738 0.0826416456153
0.966386554622 0.0830025261638
0.966527196653 0.0833634067124
0.966666666667 0.0837242872609
0.966804979253 0.0840851678095
0.96694214876 0.084446048358
0.9670781893 0.0848069289065
0.967213114754 0.0851678094551
0.967346938776 0.0855286900036
0.967479674797 0.0858895705521
0.967611336032 0.0862504511007
0.967741935484 0.0866113316492
0.967871485944 0.0869722121978
0.968 0.0873330927463
0.96812749004 0.0876939732948
0.968253968254 0.0880548538434
0.96837944664 0.0884157343919
0.968503937008 0.0887766149405
0.96862745098 0.089137495489
0.96875 0.0894983760375
0.968871595331 0.0898592565861
0.968992248062 0.0902201371346
0.969111969112 0.0905810176831
0.969230769231 0.0909418982317
0.969348659004 0.0913027787802
0.965648854962 0.0913027787802
0.965779467681 0.0916636593288
0.965909090909 0.0920245398773
0.966037735849 0.0923854204258
0.966165413534 0.0927463009744
0.966292134831 0.0931071815229
0.966417910448 0.0934680620715
0.966542750929 0.09382894262
0.966666666667 0.0941898231685
0.966789667897 0.0945507037171
0.966911764706 0.0949115842656
0.967032967033 0.0952724648141
0.967153284672 0.0956333453627
0.967272727273 0.0959942259112
0.967391304348 0.0963551064598
0.967509025271 0.0967159870083
0.967625899281 0.0970768675568
0.967741935484 0.0974377481054
0.967857142857 0.0977986286539
0.967971530249 0.0981595092025
0.968085106383 0.098520389751
0.968197879859 0.0988812702995
0.968309859155 0.0992421508481
0.968421052632 0.0996030313966
0.968531468531 0.0999639119451
0.968641114983 0.100324792494
0.96875 0.100685673042
0.968858131488 0.101046553591
0.968965517241 0.101407434139
0.969072164948 0.101768314688
0.969178082192 0.102129195236
0.969283276451 0.102490075785
0.969387755102 0.102850956333
0.969491525424 0.103211836882
0.969594594595 0.103572717431
0.969696969697 0.103933597979
0.969798657718 0.104294478528
0.969899665552 0.104655359076
0.97 0.105016239625
0.970099667774 0.105377120173
0.970198675497 0.105738000722
0.970297029703 0.10609888127
0.970394736842 0.106459761819
0.970491803279 0.106820642367
0.970588235294 0.107181522916
0.967426710098 0.107181522916
0.967532467532 0.107542403464
0.967637540453 0.107903284013
0.967741935484 0.108264164562
0.967845659164 0.10862504511
0.967948717949 0.108985925659
0.968051118211 0.109346806207
0.968152866242 0.109707686756
0.968253968254 0.110068567304
0.96835443038 0.110429447853
0.968454258675 0.110790328401
0.968553459119 0.11115120895
0.968652037618 0.111512089498
0.96875 0.111872970047
0.968847352025 0.112233850595
0.968944099379 0.112594731144
0.969040247678 0.112955611693
0.969135802469 0.113316492241
0.969230769231 0.11367737279
0.969325153374 0.114038253338
0.969418960245 0.114399133887
0.969512195122 0.114760014435
0.969604863222 0.115120894984
0.969696969697 0.115481775532
0.969788519637 0.115842656081
0.969879518072 0.116203536629
0.96996996997 0.116564417178
0.97005988024 0.116925297726
0.970149253731 0.117286178275
0.970238095238 0.117647058824
0.970326409496 0.118007939372
0.967455621302 0.118007939372
0.967551622419 0.118368819921
0.967647058824 0.118729700469
0.967741935484 0.119090581018
0.96783625731 0.119451461566
0.967930029155 0.119812342115
0.968023255814 0.120173222663
0.968115942029 0.120534103212
0.968208092486 0.12089498376
0.968299711816 0.121255864309
0.968390804598 0.121616744857
0.968481375358 0.121977625406
0.968571428571 0.122338505955
0.968660968661 0.122699386503
0.96875 0.123060267052
0.968838526912 0.1234211476
0.968926553672 0.123782028149
0.969014084507 0.124142908697
0.969101123596 0.124503789246
0.96918767507 0.124864669794
0.969273743017 0.125225550343
0.969359331476 0.125586430891
0.969444444444 0.12594731144
0.969529085873 0.126308191988
0.969613259669 0.126669072537
0.969696969697 0.127029953086
0.96978021978 0.127390833634
0.969863013699 0.127751714183
0.969945355191 0.128112594731
0.970027247956 0.12847347528
0.970108695652 0.128834355828
0.970189701897 0.129195236377
0.97027027027 0.129556116925
0.970350404313 0.129916997474
0.970430107527 0.130277878022
0.970509383378 0.130638758571
0.970588235294 0.130999639119
0.970666666667 0.131360519668
0.970744680851 0.131721400217
0.970822281167 0.132082280765
0.970899470899 0.132443161314
0.970976253298 0.132804041862
0.971052631579 0.133164922411
0.971128608924 0.133525802959
0.971204188482 0.133886683508
0.968668407311 0.133886683508
0.96875 0.134247564056
0.968831168831 0.134608444605
0.968911917098 0.134969325153
0.968992248062 0.135330205702
0.969072164948 0.13569108625
0.969151670951 0.136051966799
0.969230769231 0.136412847348
0.969309462916 0.136773727896
0.969387755102 0.137134608445
0.969465648855 0.137495488993
0.969543147208 0.137856369542
0.969620253165 0.13821725009
0.969696969697 0.138578130639
0.969773299748 0.138939011187
0.969849246231 0.139299891736
0.96992481203 0.139660772284
0.97 0.140021652833
0.970074812968 0.140382533381
0.970149253731 0.14074341393
0.970223325062 0.141104294479
0.970297029703 0.141465175027
0.97037037037 0.141826055576
0.970443349754 0.142186936124
0.970515970516 0.142547816673
0.970588235294 0.142908697221
0.970660146699 0.14326957777
0.970731707317 0.143630458318
0.970802919708 0.143991338867
0.970873786408 0.144352219415
0.970944309927 0.144713099964
0.971014492754 0.145073980512
0.971084337349 0.145434861061
0.971153846154 0.14579574161
0.971223021583 0.146156622158
0.971291866029 0.146517502707
0.971360381862 0.146878383255
0.971428571429 0.147239263804
0.971496437055 0.147600144352
0.971563981043 0.147961024901
0.971631205674 0.148321905449
0.971698113208 0.148682785998
0.971764705882 0.149043666546
0.971830985915 0.149404547095
0.971896955504 0.149765427643
0.971962616822 0.150126308192
0.972027972028 0.150487188741
0.972093023256 0.150848069289
0.972157772622 0.151208949838
0.972222222222 0.151569830386
0.972286374134 0.151930710935
0.972350230415 0.152291591483
0.972413793103 0.152652472032
0.97247706422 0.15301335258
0.972540045767 0.153374233129
0.972602739726 0.153735113677
0.972665148064 0.154095994226
0.972727272727 0.154456874774
0.972789115646 0.154817755323
0.972850678733 0.155178635872
0.972911963883 0.15553951642
0.972972972973 0.155900396969
0.973033707865 0.156261277517
0.973094170404 0.156622158066
0.973154362416 0.156983038614
0.973214285714 0.157343919163
0.973273942094 0.157704799711
0.973333333333 0.15806568026
0.971175166297 0.15806568026
0.971238938053 0.158426560808
0.971302428256 0.158787441357
0.971365638767 0.159148321905
0.971428571429 0.159509202454
0.97149122807 0.159870083003
0.971553610503 0.160230963551
0.971615720524 0.1605918441
0.971677559913 0.160952724648
0.971739130435 0.161313605197
0.971800433839 0.161674485745
0.971861471861 0.162035366294
0.97192224622 0.162396246842
0.971982758621 0.162757127391
0.972043010753 0.163118007939
0.972103004292 0.163478888488
0.972162740899 0.163839769036
0.972222222222 0.164200649585
0.972281449893 0.164561530134
0.972340425532 0.164922410682
0.970276008493 0.164922410682
0.970338983051 0.165283291231
0.970401691332 0.165644171779
0.970464135021 0.166005052328
0.970526315789 0.166365932876
0.970588235294 0.166726813425
0.970649895178 0.167087693973
0.970711297071 0.167448574522
0.970772442589 0.16780945507
0.96875 0.16780945507
0.966735966736 0.16780945507
0.966804979253 0.168170335619
0.966873706004 0.168531216167
0.96694214876 0.168892096716
0.967010309278 0.169252977265
0.9670781893 0.169613857813
0.967145790554 0.169974738362
0.967213114754 0.17033561891
0.967280163599 0.170696499459
0.967346938776 0.171057380007
0.967413441955 0.171418260556
0.967479674797 0.171779141104
0.967545638945 0.172140021653
0.967611336032 0.172500902201
0.967676767677 0.17286178275
0.967741935484 0.173222663298
0.967806841046 0.173583543847
0.967871485944 0.173944424396
0.967935871743 0.174305304944
0.968 0.174666185493
0.968063872255 0.175027066041
0.96812749004 0.17538794659
0.968190854871 0.175748827138
0.968253968254 0.176109707687
0.968316831683 0.176470588235
0.96837944664 0.176831468784
0.968441814596 0.177192349332
0.968503937008 0.177553229881
0.968565815324 0.177914110429
0.96862745098 0.178274990978
0.968688845401 0.178635871527
0.96875 0.178996752075
0.968810916179 0.179357632624
0.968871595331 0.179718513172
0.968932038835 0.180079393721
0.968992248062 0.180440274269
0.969052224371 0.180801154818
0.967181467181 0.180801154818
0.967244701349 0.181162035366
0.967307692308 0.181522915915
0.967370441459 0.181883796463
0.967432950192 0.182244677012
0.967495219885 0.18260555756
0.967557251908 0.182966438109
0.967619047619 0.183327318658
0.967680608365 0.183688199206
0.967741935484 0.184049079755
0.967803030303 0.184409960303
0.96786389414 0.184770840852
0.967924528302 0.1851317214
0.967984934087 0.185492601949
0.968045112782 0.185853482497
0.968105065666 0.186214363046
0.968164794007 0.186575243594
0.968224299065 0.186936124143
0.96828358209 0.187297004691
0.96834264432 0.18765788524
0.968401486989 0.188018765789
0.968460111317 0.188379646337
0.968518518519 0.188740526886
0.968576709797 0.189101407434
0.968634686347 0.189462287983
0.968692449355 0.189823168531
0.96875 0.19018404908
0.96880733945 0.190544929628
0.968864468864 0.190905810177
0.968921389397 0.191266690725
0.96897810219 0.191627571274
0.969034608379 0.191988451822
0.969090909091 0.192349332371
0.969147005445 0.19271021292
0.969202898551 0.193071093468
0.969258589512 0.193431974017
0.969314079422 0.193792854565
0.969369369369 0.194153735114
0.969424460432 0.194514615662
0.96947935368 0.194875496211
0.969534050179 0.195236376759
0.969588550984 0.195597257308
0.969642857143 0.195958137856
0.969696969697 0.196319018405
0.96975088968 0.196679898953
0.969804618117 0.197040779502
0.969858156028 0.197401660051
0.969911504425 0.197762540599
0.969964664311 0.198123421148
0.970017636684 0.198484301696
0.970070422535 0.198845182245
0.970123022847 0.199206062793
0.968421052632 0.199206062793
0.968476357268 0.199566943342
0.968531468531 0.19992782389
0.968586387435 0.200288704439
0.968641114983 0.200649584987
0.968695652174 0.201010465536
0.96875 0.201371346084
0.967071057192 0.201371346084
0.967128027682 0.201732226633
0.967184801382 0.202093107182
0.96724137931 0.20245398773
0.967297762478 0.202814868279
0.96735395189 0.203175748827
0.967409948542 0.203536629376
0.967465753425 0.203897509924
0.967521367521 0.204258390473
0.967576791809 0.204619271021
0.967632027257 0.20498015157
0.96768707483 0.205341032118
0.967741935484 0.205701912667
0.967796610169 0.206062793215
0.967851099831 0.206423673764
0.967905405405 0.206784554313
0.967959527825 0.207145434861
0.968013468013 0.20750631541
0.968067226891 0.207867195958
0.968120805369 0.208228076507
0.968174204355 0.208588957055
0.968227424749 0.208949837604
0.968280467446 0.209310718152
0.968333333333 0.209671598701
0.968386023295 0.210032479249
0.966777408638 0.210032479249
0.965174129353 0.210032479249
0.965231788079 0.210393359798
0.965289256198 0.210754240346
0.965346534653 0.211115120895
0.965403624382 0.211476001444
0.965460526316 0.211836881992
0.965517241379 0.212197762541
0.965573770492 0.212558643089
0.965630114566 0.212919523638
0.96568627451 0.213280404186
0.965742251223 0.213641284735
0.965798045603 0.214002165283
0.965853658537 0.214363045832
0.965909090909 0.21472392638
0.965964343598 0.215084806929
0.964401294498 0.215084806929
0.964458804523 0.215445687477
0.964516129032 0.215806568026
0.964573268921 0.216167448575
0.96463022508 0.216528329123
0.964686998395 0.216889209672
0.964743589744 0.21725009022
0.9648 0.217610970769
0.964856230032 0.217971851317
0.964912280702 0.218332731866
0.964968152866 0.218693612414
0.965023847377 0.219054492963
0.965079365079 0.219415373511
0.965134706815 0.21977625406
0.965189873418 0.220137134608
0.963665086888 0.220137134608
0.963722397476 0.220498015157
0.963779527559 0.220858895706
0.963836477987 0.221219776254
0.963893249608 0.221580656803
0.96394984326 0.221941537351
0.964006259781 0.2223024179
0.9640625 0.222663298448
0.964118564743 0.223024178997
0.964174454829 0.223385059545
0.964230171073 0.223745940094
0.964285714286 0.224106820642
0.964341085271 0.224467701191
0.96439628483 0.224828581739
0.964451313756 0.225189462288
0.96450617284 0.225550342837
0.964560862866 0.225911223385
0.964615384615 0.226272103934
0.963133640553 0.226272103934
0.963190184049 0.226632984482
0.963246554364 0.226993865031
0.963302752294 0.227354745579
0.961832061069 0.227354745579
0.961890243902 0.227715626128
0.961948249619 0.228076506676
0.962006079027 0.228437387225
0.960546282246 0.228437387225
0.960606060606 0.228798267773
0.960665658094 0.229159148322
0.960725075529 0.22952002887
0.960784313725 0.229880909419
0.960843373494 0.230241789968
0.959398496241 0.230241789968
0.959459459459 0.230602670516
0.95952023988 0.230963551065
0.959580838323 0.231324431613
0.959641255605 0.231685312162
0.958208955224 0.231685312162
0.956780923994 0.231685312162
0.956845238095 0.23204619271
0.95690936107 0.232407073259
0.956973293769 0.232767953807
0.957037037037 0.233128834356
0.957100591716 0.233489714904
0.957163958641 0.233850595453
0.957227138643 0.234211476001
0.957290132548 0.23457235655
0.957352941176 0.234933237099
0.957415565345 0.235294117647
0.957478005865 0.235654998196
0.957540263543 0.236015878744
0.957602339181 0.236376759293
0.957664233577 0.236737639841
0.957725947522 0.23709852039
0.957787481805 0.237459400938
0.957848837209 0.237820281487
0.957910014514 0.238181162035
0.957971014493 0.238542042584
0.958031837916 0.238902923132
0.958092485549 0.239263803681
0.958152958153 0.23962468423
0.958213256484 0.239985564778
0.958273381295 0.240346445327
0.958333333333 0.240707325875
0.956958393113 0.240707325875
0.957020057307 0.241068206424
0.957081545064 0.241429086972
0.957142857143 0.241789967521
0.957203994294 0.242150848069
0.957264957265 0.242511728618
0.957325746799 0.242872609166
0.957386363636 0.243233489715
0.957446808511 0.243594370263
0.957507082153 0.243955250812
0.95756718529 0.244316131361
0.957627118644 0.244677011909
0.957686882934 0.245037892458
0.957746478873 0.245398773006
0.957805907173 0.245759653555
0.957865168539 0.246120534103
0.957924263675 0.246481414652
0.957983193277 0.2468422952
0.956643356643 0.2468422952
0.95530726257 0.2468422952
0.955369595537 0.247203175749
0.955431754875 0.247564056297
0.955493741307 0.247924936846
0.955555555556 0.248285817394
0.955617198336 0.248646697943
0.95567867036 0.249007578492
0.955739972337 0.24936845904
0.955801104972 0.249729339589
0.955862068966 0.250090220137
0.955922865014 0.250451100686
0.95598349381 0.250811981234
0.956043956044 0.251172861783
0.956104252401 0.251533742331
0.956164383562 0.25189462288
0.956224350205 0.252255503428
0.956284153005 0.252616383977
0.956343792633 0.252977264525
0.956403269755 0.253338145074
0.956462585034 0.253699025623
0.95652173913 0.254059906171
0.9565807327 0.25442078672
0.956639566396 0.254781667268
0.956698240866 0.255142547817
0.956756756757 0.255503428365
0.95681511471 0.255864308914
0.956873315364 0.256225189462
0.956931359354 0.256586070011
0.956989247312 0.256946950559
0.957046979866 0.257307831108
0.957104557641 0.257668711656
0.957161981258 0.258029592205
0.957219251337 0.258390472754
0.955941255007 0.258390472754
0.956 0.258751353302
0.956058588549 0.259112233851
0.956117021277 0.259473114399
0.956175298805 0.259833994948
0.956233421751 0.260194875496
0.956291390728 0.260555756045
0.956349206349 0.260916636593
0.956406869221 0.261277517142
0.956464379947 0.26163839769
0.95652173913 0.261999278239
0.956578947368 0.262360158787
0.956636005256 0.262721039336
0.956692913386 0.263081919885
0.956749672346 0.263442800433
0.956806282723 0.263803680982
0.956862745098 0.26416456153
0.956919060052 0.264525442079
0.956975228162 0.264886322627
0.95703125 0.265247203176
0.957087126138 0.265608083724
0.957142857143 0.265968964273
0.95719844358 0.266329844821
0.955958549223 0.266329844821
0.954721862872 0.266329844821
0.954780361757 0.26669072537
0.954838709677 0.267051605918
0.954896907216 0.267412486467
0.954954954955 0.267773367016
0.95501285347 0.268134247564
0.955070603338 0.268495128113
0.955128205128 0.268856008661
0.955185659411 0.26921688921
0.955242966752 0.269577769758
0.955300127714 0.269938650307
0.955357142857 0.270299530855
0.955414012739 0.270660411404
0.955470737913 0.271021291952
0.955527318933 0.271382172501
0.955583756345 0.271743053049
0.955640050697 0.272103933598
0.955696202532 0.272464814147
0.954487989886 0.272464814147
0.954545454545 0.272825694695
0.954602774275 0.273186575244
0.954659949622 0.273547455792
0.954716981132 0.273908336341
0.954773869347 0.274269216889
0.953575909661 0.274269216889
0.953634085213 0.274630097438
0.953692115144 0.274990977986
0.95375 0.275351858535
0.953807740325 0.275712739083
0.953865336658 0.276073619632
0.953922789539 0.27643450018
0.953980099502 0.276795380729
0.954037267081 0.277156261278
0.954094292804 0.277517141826
0.9541511772 0.277878022375
0.954207920792 0.278238902923
0.954264524104 0.278599783472
0.954320987654 0.27896066402
0.954377311961 0.279321544569
0.954433497537 0.279682425117
0.954489544895 0.280043305666
0.954545454545 0.280404186214
0.954601226994 0.280765066763
0.954656862745 0.281125947311
0.954712362301 0.28148682786
0.954767726161 0.281847708409
0.954822954823 0.282208588957
0.953658536585 0.282208588957
0.95371498173 0.282569469506
0.953771289538 0.282930350054
0.95382746051 0.283291230603
0.953883495146 0.283652111151
0.953939393939 0.2840129917
0.953995157385 0.284373872248
0.954050785973 0.284734752797
0.954106280193 0.285095633345
0.954161640531 0.285456513894
0.95421686747 0.285817394442
0.954271961492 0.286178274991
0.954326923077 0.28653915554
0.954381752701 0.286900036088
0.954436450839 0.287260916637
0.954491017964 0.287621797185
0.954545454545 0.287982677734
0.954599761051 0.288343558282
0.954653937947 0.288704438831
0.954707985697 0.289065319379
0.954761904762 0.289426199928
0.9548156956 0.289787080476
0.95486935867 0.290147961025
0.954922894425 0.290508841573
0.954976303318 0.290869722122
0.955029585799 0.291230602671
0.955082742317 0.291591483219
0.953955135773 0.291591483219
0.954009433962 0.291952363768
0.95406360424 0.292313244316
0.954117647059 0.292674124865
0.954171562867 0.293035005413
0.954225352113 0.293395885962
0.95427901524 0.29375676651
0.954332552693 0.294117647059
0.954385964912 0.294478527607
0.954439252336 0.294839408156
0.954492415403 0.295200288704
0.954545454545 0.295561169253
0.954598370198 0.295922049802
0.954651162791 0.29628293035
0.954703832753 0.296643810899
0.95475638051 0.297004691447
0.954808806489 0.297365571996
0.954861111111 0.297726452544
0.954913294798 0.298087333093
0.954965357968 0.298448213641
0.955017301038 0.29880909419
0.955069124424 0.299169974738
0.955120828539 0.299530855287
0.955172413793 0.299891735835
0.955223880597 0.300252616384
0.955275229358 0.300613496933
0.955326460481 0.300974377481
0.954233409611 0.300974377481
0.954285714286 0.30133525803
0.954337899543 0.301696138578
0.954389965792 0.302057019127
0.95444191344 0.302417899675
0.95449374289 0.302778780224
0.954545454545 0.303139660772
0.954597048808 0.303500541321
0.954648526077 0.303861421869
0.95469988675 0.304222302418
0.954751131222 0.304583182966
0.954802259887 0.304944063515
0.953724604966 0.304944063515
0.952649379932 0.304944063515
0.952702702703 0.305304944064
0.952755905512 0.305665824612
0.952808988764 0.306026705161
0.952861952862 0.306387585709
0.952914798206 0.306748466258
0.952967525196 0.307109346806
0.953020134228 0.307470227355
0.953072625698 0.307831107903
0.953125 0.308191988452
0.953177257525 0.308552869
0.953229398664 0.308913749549
0.953281423804 0.309274630097
0.953333333333 0.309635510646
0.953385127636 0.309996391195
0.953436807095 0.310357271743
0.953488372093 0.310718152292
0.953539823009 0.31107903284
0.953591160221 0.311439913389
0.953642384106 0.311800793937
0.953693495039 0.312161674486
0.953744493392 0.312522555034
0.953795379538 0.312883435583
0.953846153846 0.313244316131
0.953896816685 0.31360519668
0.953947368421 0.313966077228
0.953997809419 0.314326957777
0.954048140044 0.314687838326
0.954098360656 0.315048718874
0.954148471616 0.315409599423
0.954198473282 0.315770479971
0.954248366013 0.31613136052
0.954298150163 0.316492241068
0.954347826087 0.316853121617
0.954397394137 0.317214002165
0.954446854664 0.317574882714
0.954496208017 0.317935763262
0.954545454545 0.318296643811
0.954594594595 0.318657524359
0.953563714903 0.318657524359
0.952535059331 0.318657524359
0.952586206897 0.319018404908
0.952637244349 0.319379285457
0.952688172043 0.319740166005
0.952738990333 0.320101046554
0.952789699571 0.320461927102
0.952840300107 0.320822807651
0.952890792291 0.321183688199
0.952941176471 0.321544568748
0.952991452991 0.321905449296
0.953041622199 0.322266329845
0.953091684435 0.322627210393
0.953141640043 0.322988090942
0.953191489362 0.32334897149
0.953241232731 0.323709852039
0.953290870488 0.324070732588
0.953340402969 0.324431613136
0.953389830508 0.324792493685
0.953439153439 0.325153374233
0.953488372093 0.325514254782
0.9535374868 0.32587513533
0.95358649789 0.326236015879
0.95363540569 0.326596896427
0.953684210526 0.326957776976
0.953732912723 0.327318657524
0.953781512605 0.327679538073
0.953830010493 0.328040418621
0.953878406709 0.32840129917
0.953926701571 0.328762179719
0.953974895397 0.329123060267
0.952978056426 0.329123060267
0.953027139875 0.329483940816
0.953076120959 0.329844821364
0.953125 0.330205701913
0.953173777315 0.330566582461
0.953222453222 0.33092746301
0.953271028037 0.331288343558
0.953319502075 0.331649224107
0.953367875648 0.332010104655
0.952380952381 0.332010104655
0.952430196484 0.332370985204
0.952479338843 0.332731865752
0.951496388029 0.332731865752
0.951546391753 0.333092746301
0.951596292482 0.33345362685
0.951646090535 0.333814507398
0.951695786228 0.334175387947
0.951745379877 0.334536268495
0.951794871795 0.334897149044
0.951844262295 0.335258029592
0.951893551689 0.335618910141
0.951942740286 0.335979790689
0.951991828396 0.336340671238
0.952040816327 0.336701551786
0.952089704383 0.337062432335
0.952138492872 0.337423312883
0.952187182096 0.337784193432
0.952235772358 0.338145073981
0.952284263959 0.338505954529
0.952332657201 0.338866835078
0.952380952381 0.339227715626
0.952429149798 0.339588596175
0.952477249747 0.339949476723
0.952525252525 0.340310357272
0.952573158426 0.34067123782
0.952620967742 0.341032118369
0.952668680765 0.341392998917
0.952716297787 0.341753879466
0.952763819095 0.342114760014
0.95281124498 0.342475640563
0.952858575727 0.342836521112
0.952905811623 0.34319740166
0.952952952953 0.343558282209
0.953 0.343919162757
0.953046953047 0.344280043306
0.953093812375 0.344640923854
0.953140578265 0.345001804403
0.953187250996 0.345362684951
0.953233830846 0.3457235655
0.953280318091 0.346084446048
0.953326713009 0.346445326597
0.952380952381 0.346445326597
0.95242814668 0.346806207145
0.952475247525 0.347167087694
0.952522255193 0.347527968243
0.95256916996 0.347888848791
0.952615992103 0.34824972934
0.952662721893 0.348610609888
0.952709359606 0.348971490437
0.951771653543 0.348971490437
0.951819075713 0.349332370985
0.951866404715 0.349693251534
0.951913640824 0.350054132082
0.951960784314 0.350415012631
0.952007835455 0.350775893179
0.952054794521 0.351136773728
0.952101661779 0.351497654276
0.9521484375 0.351858534825
0.952195121951 0.352219415374
0.9522417154 0.352580295922
0.952288218111 0.352941176471
0.95233463035 0.353302057019
0.952380952381 0.353662937568
0.952427184466 0.354023818116
0.952473326867 0.354384698665
0.952519379845 0.354745579213
0.952565343659 0.355106459762
0.952611218569 0.35546734031
0.952657004831 0.355828220859
0.952702702703 0.356189101407
0.95274831244 0.356549981956
0.952793834297 0.356910862505
0.952839268527 0.357271743053
0.952884615385 0.357632623602
0.95292987512 0.35799350415
0.952975047985 0.358354384699
0.953020134228 0.358715265247
0.9530651341 0.359076145796
0.953110047847 0.359437026344
0.953154875717 0.359797906893
0.953199617956 0.360158787441
0.953244274809 0.36051966799
0.95328884652 0.360880548538
0.953333333333 0.361241429087
0.95337773549 0.361602309636
0.953422053232 0.361963190184
0.9534662868 0.362324070733
0.953510436433 0.362684951281
0.95355450237 0.36304583183
0.953598484848 0.363406712378
0.953642384106 0.363767592927
0.953686200378 0.364128473475
0.9537299339 0.364489354024
0.953773584906 0.364850234572
0.953817153629 0.365211115121
0.953860640301 0.365571995669
0.953904045155 0.365932876218
0.953947368421 0.366293756767
0.953051643192 0.366293756767
0.952157598499 0.366293756767
0.951265229616 0.366293756767
0.951310861423 0.366654637315
0.951356407858 0.367015517864
0.951401869159 0.367376398412
0.951447245565 0.367737278961
0.950559701493 0.367737278961
0.950605778192 0.368098159509
0.950651769088 0.368459040058
0.950697674419 0.368819920606
0.950743494424 0.369180801155
0.950789229341 0.369541681703
0.950834879406 0.369902562252
0.949953660797 0.369902562252
0.95 0.3702634428
0.950046253469 0.370624323349
0.950092421442 0.370985203898
0.950138504155 0.371346084446
0.950184501845 0.371706964995
0.950230414747 0.372067845543
0.950276243094 0.372428726092
0.950321987121 0.37278960664
0.950367647059 0.373150487189
0.95041322314 0.373511367737
0.950458715596 0.373872248286
0.950504124656 0.374233128834
0.950549450549 0.374594009383
0.950594693504 0.374954889931
0.949725776965 0.374954889931
0.949771689498 0.37531577048
0.949817518248 0.375676651029
0.949863263446 0.376037531577
0.949908925319 0.376398412126
0.949954504095 0.376759292674
0.95 0.377120173223
0.949137148047 0.377120173223
0.949183303085 0.377481053771
0.949229374433 0.37784193432
0.949275362319 0.378202814868
0.949321266968 0.378563695417
0.949367088608 0.378924575965
0.949412827462 0.379285456514
0.949458483755 0.379646337062
0.94950405771 0.380007217611
0.948648648649 0.380007217611
0.947794779478 0.380007217611
0.946942446043 0.380007217611
0.946990116801 0.38036809816
0.947037701975 0.380728978708
0.947085201794 0.381089859257
0.947132616487 0.381450739805
0.947179946285 0.381811620354
0.947227191413 0.382172500902
0.9472743521 0.382533381451
0.947321428571 0.382894261999
0.947368421053 0.383255142548
0.947415329768 0.383616023096
0.947462154942 0.383976903645
0.947508896797 0.384337784193
0.947555555556 0.384698664742
0.947602131439 0.385059545291
0.947648624667 0.385420425839
0.947695035461 0.385781306388
0.947741364039 0.386142186936
0.947787610619 0.386503067485
0.94783377542 0.386863948033
0.946996466431 0.386863948033
0.946160635481 0.386863948033
0.94532627866 0.386863948033
0.945374449339 0.387224828582
0.945422535211 0.38758570913
0.9454705365 0.387946589679
0.945518453427 0.388307470227
0.945566286216 0.388668350776
0.944736842105 0.388668350776
0.943908851884 0.388668350776
0.943957968476 0.389029231324
0.944006999125 0.389390111873
0.944055944056 0.389750992422
0.944104803493 0.39011187297
0.944153577661 0.390472753519
0.944202266783 0.390833634067
0.94425087108 0.391194514616
0.944299390775 0.391555395164
0.944347826087 0.391916275713
0.944396177237 0.392277156261
0.944444444444 0.39263803681
0.944492627927 0.392998917358
0.944540727903 0.393359797907
0.944588744589 0.393720678455
0.944636678201 0.394081559004
0.944684528954 0.394442439553
0.944732297064 0.394803320101
0.944779982744 0.39516420065
0.944827586207 0.395525081198
0.944875107666 0.395885961747
0.944922547332 0.396246842295
0.944969905417 0.396607722844
0.945017182131 0.396968603392
0.945064377682 0.397329483941
0.945111492281 0.397690364489
0.945158526135 0.398051245038
0.945205479452 0.398412125586
0.945252352438 0.398773006135
0.944444444444 0.398773006135
0.944491887276 0.399133886684
0.944539249147 0.399494767232
0.944586530264 0.399855647781
0.944633730835 0.400216528329
0.944680851064 0.400577408878
0.944727891156 0.400938289426
0.944774851317 0.401299169975
0.944821731749 0.401660050523
0.944020356234 0.401660050523
0.94406779661 0.402020931072
0.944115156647 0.40238181162
0.944162436548 0.402742692169
0.944209636517 0.403103572717
0.944256756757 0.403464453266
0.944303797468 0.403825333815
0.944350758853 0.404186214363
0.944397641112 0.404547094912
0.944444444444 0.40490797546
0.94449116905 0.405268856009
0.944537815126 0.405629736557
0.944584382872 0.405990617106
0.944630872483 0.406351497654
0.944677284158 0.406712378203
0.94472361809 0.407073258751
0.944769874477 0.4074341393
0.944816053512 0.407795019848
0.944862155388 0.408155900397
0.944908180301 0.408516780946
0.94495412844 0.408877661494
0.945 0.409238542043
0.945045795171 0.409599422591
0.945091514143 0.40996030314
0.945137157107 0.410321183688
0.945182724252 0.410682064237
0.945228215768 0.411042944785
0.945273631841 0.411403825334
0.945318972659 0.411764705882
0.945364238411 0.412125586431
0.944582299421 0.412125586431
0.944628099174 0.412486466979
0.944673823287 0.412847347528
0.944719471947 0.413208228077
0.944765045342 0.413569108625
0.944810543657 0.413929989174
0.944855967078 0.414290869722
0.944901315789 0.414651750271
0.944946589975 0.415012630819
0.944991789819 0.415373511368
0.945036915505 0.415734391916
0.945081967213 0.416095272465
0.945126945127 0.416456153013
0.945171849427 0.416817033562
0.945216680294 0.41717791411
0.945261437908 0.417538794659
0.945306122449 0.417899675208
0.945350734095 0.418260555756
0.945395273024 0.418621436305
0.945439739414 0.418982316853
0.945484133442 0.419343197402
0.945528455285 0.41970407795
0.945572705118 0.420064958499
0.945616883117 0.420425839047
0.945660989457 0.420786719596
0.945705024311 0.421147600144
0.945748987854 0.421508480693
0.945792880259 0.421869361241
0.945836701698 0.42223024179
0.945880452342 0.422591122339
0.945924132365 0.422952002887
0.945967741935 0.423312883436
0.946011281225 0.423673763984
0.946054750403 0.424034644533
0.946098149638 0.424395525081
0.9461414791 0.42475640563
0.946184738956 0.425117286178
0.946227929374 0.425478166727
0.946271050521 0.425839047275
0.945512820513 0.425839047275
0.945556445156 0.426199927824
0.9456 0.426560808372
0.945643485212 0.426921688921
0.945686900958 0.42728256947
0.945730247406 0.427643450018
0.945773524721 0.428004330567
0.945816733068 0.428365211115
0.945859872611 0.428726091664
0.945902943516 0.429086972212
0.945945945946 0.429447852761
0.945988880064 0.429808733309
0.946031746032 0.430169613858
0.946074544013 0.430530494406
0.946117274168 0.430891374955
0.946159936659 0.431252255503
0.946202531646 0.431613136052
0.946245059289 0.431974016601
0.946287519747 0.432334897149
0.946329913181 0.432695777698
0.946372239748 0.433056658246
0.946414499606 0.433417538795
0.946456692913 0.433778419343
0.946498819827 0.434139299892
0.946540880503 0.43450018044
0.946582875098 0.434861060989
0.946624803768 0.435221941537
0.946666666667 0.435582822086
0.94670846395 0.435943702634
0.946750195771 0.436304583183
0.946791862285 0.436665463732
0.946833463643 0.43702634428
0.946875 0.437387224829
0.946916471507 0.437748105377
0.946957878315 0.438108985926
0.946999220577 0.438469866474
0.947040498442 0.438830747023
0.947081712062 0.439191627571
0.947122861586 0.43955250812
0.947163947164 0.439913388668
0.947204968944 0.440274269217
0.947245927075 0.440635149765
0.947286821705 0.440996030314
0.947327652982 0.441356910863
0.947368421053 0.441717791411
0.947409126063 0.44207867196
0.947449768161 0.442439552508
0.94749034749 0.442800433057
0.947530864198 0.443161313605
0.947571318427 0.443522194154
0.947611710324 0.443883074702
0.947652040031 0.444243955251
0.947692307692 0.444604835799
0.947732513451 0.444965716348
0.94777265745 0.445326596896
0.947812739831 0.445687477445
0.947852760736 0.446048357994
0.947892720307 0.446409238542
0.947932618683 0.446770119091
0.947972456006 0.447130999639
0.948012232416 0.447491880188
0.948051948052 0.447852760736
0.948091603053 0.448213641285
0.948131197559 0.448574521833
0.948170731707 0.448935402382
0.948210205636 0.44929628293
0.948249619482 0.449657163479
0.948288973384 0.450018044027
0.948328267477 0.450378924576
0.948367501898 0.450739805125
0.948406676783 0.451100685673
0.948445792267 0.451461566222
0.948484848485 0.45182244677
0.948523845572 0.452183327319
0.948562783661 0.452544207867
0.948601662887 0.452905088416
0.948640483384 0.453265968964
0.948679245283 0.453626849513
0.948717948718 0.453987730061
0.948003014318 0.453987730061
0.948042168675 0.45434861061
0.948081264108 0.454709491158
0.948120300752 0.455070371707
0.948159278738 0.455431252256
0.948198198198 0.455792132804
0.948237059265 0.456153013353
0.948275862069 0.456513893901
0.948314606742 0.45687477445
0.948353293413 0.457235654998
0.948391922214 0.457596535547
0.948430493274 0.457957416095
0.948469006721 0.458318296644
0.948507462687 0.458679177192
0.948545861298 0.459040057741
0.948584202683 0.459400938289
0.948622486969 0.459761818838
0.948660714286 0.460122699387
0.948698884758 0.460483579935
0.948736998514 0.460844460484
0.948775055679 0.461205341032
0.94881305638 0.461566221581
0.948851000741 0.461927102129
0.948888888889 0.462287982678
0.948926720947 0.462648863226
0.948964497041 0.463009743775
0.949002217295 0.463370624323
0.949039881832 0.463731504872
0.949077490775 0.46409238542
0.949115044248 0.464453265969
0.949152542373 0.464814146518
0.949189985272 0.465175027066
0.949227373068 0.465535907615
0.949264705882 0.465896788163
0.949301983835 0.466257668712
0.949339207048 0.46661854926
0.949376375642 0.466979429809
0.949413489736 0.467340310357
0.949450549451 0.467701190906
0.949487554905 0.468062071454
0.949524506218 0.468422952003
0.949561403509 0.468783832551
0.949598246896 0.4691447131
0.949635036496 0.469505593649
0.949671772429 0.469866474197
0.94970845481 0.470227354746
0.949745083758 0.470588235294
0.949781659389 0.470949115843
0.949818181818 0.471309996391
0.949854651163 0.47167087694
0.949891067538 0.472031757488
0.94992743106 0.472392638037
0.949963741842 0.472753518585
0.95 0.473114399134
0.950036205648 0.473475279682
0.9500723589 0.473836160231
0.95010845987 0.47419704078
0.950144508671 0.474557921328
0.950180505415 0.474918801877
0.950216450216 0.475279682425
0.950252343187 0.475640562974
0.950288184438 0.476001443522
0.949604031677 0.476001443522
0.94964028777 0.476362324071
0.949676491733 0.476723204619
0.949712643678 0.477084085168
0.949748743719 0.477444965716
0.949784791966 0.477805846265
0.94982078853 0.478166726813
0.949856733524 0.478527607362
0.949892627058 0.478888487911
0.949928469242 0.479249368459
0.949964260186 0.479610249008
0.95 0.479971129556
0.950035688794 0.480332010105
0.950071326676 0.480692890653
0.950106913756 0.481053771202
0.950142450142 0.48141465175
0.949466192171 0.48141465175
0.949502133713 0.481775532299
0.949538024165 0.482136412847
0.949573863636 0.482497293396
0.949609652236 0.482858173944
0.949645390071 0.483219054493
0.94968107725 0.483579935042
0.949716713881 0.48394081559
0.949752300071 0.484301696139
0.949787835926 0.484662576687
0.949116607774 0.484662576687
0.949152542373 0.485023457236
0.949188426253 0.485384337784
0.94922425952 0.485745218333
0.949260042283 0.486106098881
0.949295774648 0.48646697943
0.948627726953 0.48646697943
0.948663853727 0.486827859978
0.948699929726 0.487188740527
0.948735955056 0.487549621075
0.948771929825 0.487910501624
0.948807854137 0.488271382173
0.948843728101 0.488632262721
0.948879551821 0.48899314327
0.948915325402 0.489354023818
0.948951048951 0.489714904367
0.948986722572 0.490075784915
0.949022346369 0.490436665464
0.949057920447 0.490797546012
0.949093444909 0.491158426561
0.949128919861 0.491519307109
0.949164345404 0.491880187658
0.949199721642 0.492241068206
0.949235048679 0.492601948755
0.949270326616 0.492962829304
0.949305555556 0.493323709852
0.9493407356 0.493684590401
0.948682385576 0.493684590401
0.948024948025 0.493684590401
0.947368421053 0.493684590401
0.947404844291 0.494045470949
0.947441217151 0.494406351498
0.947477539737 0.494767232046
0.947513812155 0.495128112595
0.947550034507 0.495488993143
0.947586206897 0.495849873692
0.947622329428 0.49621075424
0.947658402204 0.496571634789
0.947694425327 0.496932515337
0.9477303989 0.497293395886
0.947766323024 0.497654276435
0.947802197802 0.498015156983
0.947838023336 0.498376037532
0.947187928669 0.498376037532
0.946538725154 0.498376037532
0.946575342466 0.49873691808
0.946611909651 0.499097798629
0.946648426813 0.499458679177
0.946684894053 0.499819559726
0.946721311475 0.500180440274
0.946757679181 0.500541320823
0.946793997271 0.500902201371
0.946830265849 0.50126308192
0.946866485014 0.501623962468
0.946902654867 0.501984843017
0.94693877551 0.502345723565
0.946974847043 0.502706604114
0.947010869565 0.503067484663
0.947046843177 0.503428365211
0.947082767978 0.50378924576
0.947118644068 0.504150126308
0.947154471545 0.504511006857
0.947190250508 0.504871887405
0.947225981055 0.505232767954
0.947261663286 0.505593648502
0.947297297297 0.505954529051
0.947332883187 0.506315409599
0.947368421053 0.506676290148
0.946729602158 0.506676290148
0.946765498652 0.507037170696
0.946801346801 0.507398051245
0.946837146703 0.507758931794
0.946872898453 0.508119812342
0.946908602151 0.508480692891
0.946944257891 0.508841573439
0.946979865772 0.509202453988
0.947015425889 0.509563334536
0.947050938338 0.509924215085
0.947086403215 0.510285095633
0.947121820616 0.510645976182
0.947157190635 0.51100685673
0.947192513369 0.511367737279
0.947227788911 0.511728617827
0.947263017356 0.512089498376
0.947298198799 0.512450378925
0.947333333333 0.512811259473
0.947368421053 0.513172140022
0.947403462051 0.51353302057
0.94743845642 0.513893901119
0.946808510638 0.513893901119
0.946843853821 0.514254781667
0.946879150066 0.514615662216
0.946914399469 0.514976542764
0.946949602122 0.515337423313
0.946984758118 0.515698303861
0.94701986755 0.51605918441
0.94705493051 0.516420064958
0.94708994709 0.516780945507
0.947124917383 0.517141826056
0.94715984148 0.517502706604
0.947194719472 0.517863587153
0.947229551451 0.518224467701
0.947264337508 0.51858534825
0.947299077734 0.518946228798
0.947333772219 0.519307109347
0.947368421053 0.519667989895
0.947403024326 0.520028870444
0.947437582129 0.520389750992
0.946815495732 0.520389750992
0.946850393701 0.520750631541
0.946885245902 0.521111512089
0.946920052425 0.521472392638
0.94695481336 0.521833273187
0.946989528796 0.522194153735
0.947024198823 0.522555034284
0.947058823529 0.522915914832
0.947093403005 0.523276795381
0.947127937337 0.523637675929
0.947162426614 0.523998556478
0.947196870926 0.524359437026
0.947231270358 0.524720317575
0.947265625 0.525081198123
0.947299934938 0.525442078672
0.94733420026 0.52580295922
0.947368421053 0.526163839769
0.947402597403 0.526524720318
0.947436729396 0.526885600866
0.947470817121 0.527246481415
0.947504860661 0.527607361963
0.947538860104 0.527968242512
0.947572815534 0.52832912306
0.947606727038 0.528690003609
0.947640594699 0.529050884157
0.947674418605 0.529411764706
0.947708198838 0.529772645254
0.947741935484 0.530133525803
0.947775628627 0.530494406351
0.947809278351 0.5308552869
0.947842884739 0.531216167449
0.947876447876 0.531577047997
0.947909967846 0.531937928546
0.94794344473 0.532298809094
0.947976878613 0.532659689643
0.948010269576 0.533020570191
0.948043617704 0.53338145074
0.948076923077 0.533742331288
0.948110185778 0.534103211837
0.94814340589 0.534464092385
0.948176583493 0.534824972934
0.94820971867 0.535185853482
0.948242811502 0.535546734031
0.948275862069 0.53590761458
0.948308870453 0.536268495128
0.948341836735 0.536629375677
0.948374760994 0.536990256225
0.948407643312 0.537351136774
0.948440483768 0.537712017322
0.948473282443 0.538072897871
0.948506039415 0.538433778419
0.948538754765 0.538794658968
0.948571428571 0.539155539516
0.948604060914 0.539516420065
0.948636651871 0.539877300613
0.948669201521 0.540238181162
0.948701709943 0.540599061711
0.948734177215 0.540959942259
0.948766603416 0.541320822808
0.94816687737 0.541320822808
0.948199620973 0.541681703356
0.948232323232 0.542042583905
0.948264984227 0.542403464453
0.948297604035 0.542764345002
0.948330182735 0.54312522555
0.948362720403 0.543486106099
0.948395217118 0.543846986647
0.948427672956 0.544207867196
0.948460087995 0.544568747744
0.947864321608 0.544568747744
0.947897049592 0.544929628293
0.947929736512 0.545290508842
0.947962382445 0.54565138939
0.947994987469 0.546012269939
0.947401377583 0.546012269939
0.947434292866 0.546373150487
0.947467166979 0.546734031036
0.9475 0.547094911584
0.947532792005 0.547455792133
0.947565543071 0.547816672681
0.947598253275 0.54817755323
0.947630922693 0.548538433778
0.947663551402 0.548899314327
0.947073474471 0.548899314327
0.947106409459 0.549260194875
0.947139303483 0.549621075424
0.947172156619 0.549981955973
0.947204968944 0.550342836521
0.947237740534 0.55070371707
0.946650124069 0.55070371707
0.946063236206 0.55070371707
0.946096654275 0.551064597618
0.94613003096 0.551425478167
0.946163366337 0.551786358715
0.946196660482 0.552147239264
0.946229913473 0.552508119812
0.946263125386 0.552869000361
0.946296296296 0.553229880909
0.94632942628 0.553590761458
0.946362515413 0.553951642006
0.946395563771 0.554312522555
0.946428571429 0.554673403104
0.946461538462 0.555034283652
0.945879458795 0.555034283652
0.945912722803 0.555395164201
0.945945945946 0.555756044749
0.9459791283 0.556116925298
0.946012269939 0.556477805846
0.946045370938 0.556838686395
0.945465686275 0.556838686395
0.944886711574 0.556838686395
0.944920440636 0.557199566943
0.94495412844 0.557560447492
0.944987775061 0.55792132804
0.945021380574 0.558282208589
0.945054945055 0.558643089137
0.945088468578 0.559003969686
0.94512195122 0.559364850235
0.945155393053 0.559725730783
0.945188794153 0.560086611332
0.945222154595 0.56044749188
0.945255474453 0.560808372429
0.945288753799 0.561169252977
0.94532199271 0.561530133526
0.945355191257 0.561891014074
0.945388349515 0.562251894623
0.945421467556 0.562612775171
0.945454545455 0.56297365572
0.945487583283 0.563334536268
0.945520581114 0.563695416817
0.94555353902 0.564056297366
0.945586457074 0.564417177914
0.945619335347 0.564778058463
0.945652173913 0.565138939011
0.945684972842 0.56549981956
0.945717732207 0.565860700108
0.94575045208 0.566221580657
0.94578313253 0.566582461205
0.94581577363 0.566943341754
0.945848375451 0.567304222302
0.945880938064 0.567665102851
0.945913461538 0.568025983399
0.945945945946 0.568386863948
0.945978391357 0.568747744497
0.945410917816 0.568747744497
0.945443645084 0.569108625045
0.945476333134 0.569469505594
0.945508982036 0.569830386142
0.945541591861 0.570191266691
0.945574162679 0.570552147239
0.945606694561 0.570913027788
0.945639187575 0.571273908336
0.945671641791 0.571634788885
0.945704057279 0.571995669433
0.945736434109 0.572356549982
0.945768772348 0.57271743053
0.945801072067 0.573078311079
0.945833333333 0.573439191628
0.945865556217 0.573800072176
0.945897740785 0.574160952725
0.945929887106 0.574521833273
0.945961995249 0.574882713822
0.945994065282 0.57524359437
0.946026097272 0.575604474919
0.946058091286 0.575965355467
0.946090047393 0.576326236016
0.94612196566 0.576687116564
0.946153846154 0.577047997113
0.946185688941 0.577408877661
0.945626477541 0.577408877661
0.945067926757 0.577408877661
0.945100354191 0.57776975821
0.945132743363 0.578130638759
0.94516509434 0.578491519307
0.945197407189 0.578852399856
0.945229681979 0.579213280404
0.945261918776 0.579574160953
0.945294117647 0.579935041501
0.94532627866 0.58029592205
0.94535840188 0.580656802598
0.945390487375 0.581017683147
0.945422535211 0.581378563695
0.945454545455 0.581739444244
0.945486518171 0.582100324792
0.945518453427 0.582461205341
0.944964871194 0.582461205341
0.944411936805 0.582461205341
0.944444444444 0.58282208589
0.944476914085 0.583182966438
0.944509345794 0.583543846987
0.944541739638 0.583904727535
0.944574095683 0.584265608084
0.944606413994 0.584626488632
0.944638694639 0.584987369181
0.9440885265 0.584987369181
0.944121071013 0.585348249729
0.944153577661 0.585709130278
0.944186046512 0.586070010826
0.944218477629 0.586430891375
0.94425087108 0.586791771923
0.94428322693 0.587152652472
0.944315545244 0.587513533021
0.944347826087 0.587874413569
0.944380069525 0.588235294118
0.944412275622 0.588596174666
0.943865740741 0.588596174666
0.943898207056 0.588957055215
0.943930635838 0.589317935763
0.943963027152 0.589678816312
0.943995381062 0.59003969686
0.944027697634 0.590400577409
0.944059976932 0.590761457957
0.943515850144 0.590761457957
0.94297235023 0.590761457957
0.943005181347 0.591122338506
0.943037974684 0.591483219054
0.943070730305 0.591844099603
0.943103448276 0.592204980152
0.943136128662 0.5925658607
0.943168771527 0.592926741249
0.943201376936 0.593287621797
0.943233944954 0.593648502346
0.942693409742 0.593648502346
0.942726231386 0.594009382894
0.942759015455 0.594370263443
0.942791762014 0.594731143991
0.942824471126 0.59509202454
0.942857142857 0.595452905088
0.94288977727 0.595813785637
0.942922374429 0.596174666185
0.942954934398 0.596535546734
0.942987457241 0.596896427283
0.94301994302 0.597257307831
0.9430523918 0.59761818838
0.943084803643 0.597979068928
0.943117178612 0.598339949477
0.943149516771 0.598700830025
0.943181818182 0.599061710574
0.943214082907 0.599422591122
0.94324631101 0.599783471671
0.943278502552 0.600144352219
0.943310657596 0.600505232768
0.942776203966 0.600505232768
0.942808607022 0.600866113316
0.942840973401 0.601226993865
0.942873303167 0.601587874414
0.942905596382 0.601948754962
0.942937853107 0.602309635511
0.942970073405 0.602670516059
0.943002257336 0.603031396608
0.943034404963 0.603392277156
0.943066516347 0.603753157705
0.943098591549 0.604114038253
0.943130630631 0.604474918802
0.943162633652 0.60483579935
0.943194600675 0.605196679899
0.943226531759 0.605557560447
0.943258426966 0.605918440996
0.943290286356 0.606279321545
0.943322109989 0.606640202093
0.943353897925 0.607001082642
0.943385650224 0.60736196319
0.943417366947 0.607722843739
0.943449048152 0.608083724287
0.9434806939 0.608444604836
0.943512304251 0.608805485384
0.943543879262 0.609166365933
0.943575418994 0.609527246481
0.943606923506 0.60988812703
0.943638392857 0.610249007578
0.943669827105 0.610609888127
0.94370122631 0.610970768676
0.943732590529 0.611331649224
0.943763919822 0.611692529773
0.943795214246 0.612053410321
0.94382647386 0.61241429087
0.943857698722 0.612775171418
0.943888888889 0.613136051967
0.94392004442 0.613496932515
0.943951165372 0.613857813064
0.943982251803 0.614218693612
0.944013303769 0.614579574161
0.94404432133 0.614940454709
0.943521594684 0.614940454709
0.942999446597 0.614940454709
0.942477876106 0.614940454709
0.942509673853 0.615301335258
0.942541436464 0.615662215807
0.942573163998 0.616023096355
0.942604856512 0.616383976904
0.942636514065 0.616744857452
0.942668136714 0.617105738001
0.942699724518 0.617466618549
0.942731277533 0.617827499098
0.942762795817 0.618188379646
0.942794279428 0.618549260195
0.942825728422 0.618910140743
0.942857142857 0.619271021292
0.94288852279 0.61963190184
0.942919868277 0.619992782389
0.942951179375 0.620353662938
0.94298245614 0.620714543486
0.94301369863 0.621075424035
0.9430449069 0.621436304583
0.943076081007 0.621797185132
0.943107221007 0.62215806568
0.943138326955 0.622518946229
0.943169398907 0.622879826777
0.94320043692 0.623240707326
0.943231441048 0.623601587874
0.943262411348 0.623962468423
0.942748091603 0.623962468423
0.942234332425 0.623962468423
0.941721132898 0.623962468423
0.941752857921 0.624323348971
0.941784548422 0.62468422952
0.941816204459 0.625045110069
0.941847826087 0.625405990617
0.941879413362 0.625766871166
0.941910966341 0.626127751714
0.941399891481 0.626127751714
0.940889370933 0.626127751714
0.940921409214 0.626488632263
0.940411700975 0.626488632263
0.939902544667 0.626488632263
0.939935064935 0.626849512811
0.939967550027 0.62721039336
0.94 0.627571273908
0.940032414911 0.627932154457
0.940064794816 0.628293035005
0.939557474366 0.628293035005
0.939590075512 0.628653915554
0.939622641509 0.629014796102
0.939655172414 0.629375676651
0.939687668282 0.6297365572
0.939720129171 0.630097437748
0.939752555137 0.630458318297
0.939784946237 0.630819198845
0.939817302526 0.631180079394
0.93984962406 0.631540959942
0.939881910896 0.631901840491
0.93991416309 0.632262721039
0.939946380697 0.632623601588
0.939978563773 0.632984482136
0.940010712373 0.633345362685
0.940042826552 0.633706243233
0.940074906367 0.634067123782
0.940106951872 0.634428004331
0.940138963121 0.634788884879
0.939636752137 0.634788884879
0.939135077416 0.634788884879
0.93916755603 0.635149765428
0.9392 0.635510645976
0.939232409382 0.635871526525
0.93926478423 0.636232407073
0.939297124601 0.636593287622
0.939329430548 0.63695416817
0.939361702128 0.637315048719
0.939393939394 0.637675929267
0.939426142402 0.638036809816
0.939458311206 0.638397690364
0.93949044586 0.638758570913
0.939522546419 0.639119451462
0.939554612937 0.63948033201
0.939056703763 0.63948033201
0.938559322034 0.63948033201
0.938591847538 0.639841212559
0.938624338624 0.640202093107
0.938656795346 0.640562973656
0.938689217759 0.640923854204
0.938721605917 0.641284734753
0.938753959873 0.641645615301
0.938786279683 0.64200649585
0.938818565401 0.642367376398
0.93885081708 0.642728256947
0.938883034773 0.643089137495
0.938915218536 0.643450018044
0.938947368421 0.643810898593
0.938979484482 0.644171779141
0.939011566772 0.64453265969
0.939043615344 0.644893540238
0.939075630252 0.645254420787
0.939107611549 0.645615301335
0.939139559286 0.645976181884
0.939171473519 0.646337062432
0.939203354298 0.646697942981
0.939235201676 0.647058823529
0.939267015707 0.647419704078
0.939298796442 0.647780584626
0.938807531381 0.647780584626
0.93883951908 0.648141465175
0.938871473354 0.648502345724
0.938903394256 0.648863226272
0.938935281837 0.649224106821
0.93896713615 0.649584987369
0.938477580813 0.649584987369
0.938509640438 0.649945867918
0.938541666667 0.650306748466
0.938573659552 0.650667629015
0.938085327784 0.650667629015
0.9375975039 0.650667629015
0.93711018711 0.650667629015
0.937142857143 0.651028509563
0.93717549325 0.651389390112
0.937208095485 0.65175027066
0.9372406639 0.652111151209
0.937273198548 0.652472031757
0.937305699482 0.652832912306
0.937338166753 0.653193792855
0.937370600414 0.653554673403
0.937403000517 0.653915553952
0.937435367115 0.6542764345
0.937467700258 0.654637315049
0.9375 0.654998195597
0.937532266391 0.655359076146
0.937564499484 0.655719956694
0.93759669933 0.656080837243
0.937628865979 0.656441717791
0.937660999485 0.65680259834
0.937693099897 0.657163478888
0.937725167267 0.657524359437
0.937242798354 0.657524359437
0.937275064267 0.657885239986
0.93730729702 0.658246120534
0.937339496662 0.658607001083
0.937371663244 0.658967881631
0.937403796819 0.65932876218
0.937435897436 0.659689642728
0.937467965146 0.660050523277
0.9375 0.660411403825
0.937532002048 0.660772284374
0.937052200614 0.660772284374
0.936572890026 0.660772284374
0.936605316973 0.661133164922
0.936637710782 0.661494045471
0.936670071502 0.661854926019
0.936702399183 0.662215806568
0.936734693878 0.662576687117
0.936766955635 0.662937567665
0.936799184506 0.663298448214
0.93683138054 0.663659328762
0.936863543788 0.664020209311
0.9368956743 0.664381089859
0.936927772126 0.664741970408
0.936959837316 0.665102850956
0.936991869919 0.665463731505
0.937023869985 0.665824612053
0.937055837563 0.666185492602
0.937087772704 0.66654637315
0.937119675456 0.666907253699
0.937151545869 0.667268134248
0.937183383992 0.667629014796
0.937215189873 0.667989895345
0.936740890688 0.667989895345
0.936772888214 0.668350775893
0.936804853387 0.668711656442
0.936836786256 0.66907253699
0.936868686869 0.669433417539
0.936900555275 0.669794298087
0.936932391524 0.670155178636
0.936964195663 0.670516059184
0.936995967742 0.670876939733
0.937027707809 0.671237820281
0.937059415911 0.67159870083
0.937091092099 0.671959581379
0.937122736419 0.672320461927
0.937154348919 0.672681342476
0.937185929648 0.673042223024
0.937217478654 0.673403103573
0.937248995984 0.673763984121
0.937280481686 0.67412486467
0.937311935807 0.674485745218
0.937343358396 0.674846625767
0.936873747495 0.674846625767
0.93640460691 0.674846625767
0.936436436436 0.675207506315
0.936468234117 0.675568386864
0.9365 0.675929267412
0.936531734133 0.676290147961
0.936563436563 0.67665102851
0.936595107339 0.677011909058
0.936626746507 0.677372789607
0.936658354115 0.677733670155
0.936689930209 0.678094550704
0.936721474838 0.678455431252
0.936752988048 0.678816311801
0.936784469886 0.679177192349
0.936815920398 0.679538072898
0.936847339632 0.679898953446
0.936878727634 0.680259833995
0.936910084451 0.680620714543
0.936941410129 0.680981595092
0.936972704715 0.681342475641
0.937003968254 0.681703356189
0.937035200793 0.682064236738
0.937066402379 0.682425117286
0.937097573056 0.682785997835
0.937128712871 0.683146878383
0.93715982187 0.683507758932
0.937190900099 0.68386863948
0.937221947603 0.684229520029
0.936758893281 0.684229520029
0.936296296296 0.684229520029
0.936327739388 0.684590400577
0.936359151455 0.684951281126
0.936390532544 0.685312161674
0.936421882701 0.685673042223
0.93645320197 0.686033922772
0.936484490399 0.68639480332
0.936515748031 0.686755683869
0.936546974914 0.687116564417
0.936578171091 0.687477444966
0.936609336609 0.687838325514
0.936640471513 0.688199206063
0.936671575847 0.688560086611
0.936702649657 0.68892096716
0.936733692987 0.689281847708
0.936274509804 0.689281847708
0.936305732484 0.689642728257
0.936336924584 0.690003608805
0.936368086148 0.690364489354
0.936399217221 0.690725369903
0.935941320293 0.690725369903
0.935972629521 0.691086250451
0.936003908158 0.691447131
0.93603515625 0.691808011548
0.936066373841 0.692168892097
0.936097560976 0.692529772645
0.935641150658 0.692529772645
0.93567251462 0.692890653194
0.935703848027 0.693251533742
0.935735150925 0.693612414291
0.935766423358 0.693973294839
0.93579766537 0.694334175388
0.935828877005 0.694695055936
0.935860058309 0.695055936485
0.935891209325 0.695416817034
0.935922330097 0.695777697582
0.93595342067 0.696138578131
0.935984481086 0.696499458679
0.936015511391 0.696860339228
0.936046511628 0.697221219776
0.93607748184 0.697582100325
0.936108422072 0.697942980873
0.935655539429 0.697942980873
0.935686653772 0.698303861422
0.935717738038 0.69866474197
0.935748792271 0.699025622519
0.935779816514 0.699386503067
0.935328185328 0.699386503067
0.935359382537 0.699747383616
0.935390549662 0.700108264165
0.935421686747 0.700469144713
0.935452793834 0.700830025262
0.935483870968 0.70119090581
0.935514918191 0.701551786359
0.935545935546 0.701912666907
0.935096153846 0.701912666907
0.935127342624 0.702273547456
0.935158501441 0.702634428004
0.935189630341 0.702995308553
0.934740882917 0.702995308553
0.934772182254 0.703356189101
0.934803451582 0.70371706965
0.934834690944 0.704077950198
0.934865900383 0.704438830747
0.934897079943 0.704799711296
0.934928229665 0.705160591844
0.934959349593 0.705521472393
0.934990439771 0.705882352941
0.935021500239 0.70624323349
0.934574976122 0.70624323349
0.934606205251 0.706604114038
0.93463740458 0.706964994587
0.934191702432 0.706964994587
0.93422306959 0.707325875135
0.933777989519 0.707325875135
0.93380952381 0.707686755684
0.933841028082 0.708047636232
0.933872502379 0.708408516781
0.933903946743 0.708769397329
0.933935361217 0.709130277878
0.933966745843 0.709491158427
0.933998100665 0.709852038975
0.934029425724 0.710212919524
0.934060721063 0.710573800072
0.933617828355 0.710573800072
0.9336492891 0.710934680621
0.933680720038 0.711295561169
0.933712121212 0.711656441718
0.933743492664 0.712017322266
0.933774834437 0.712378202815
0.933333333333 0.712378202815
0.932892249527 0.712378202815
0.932923948984 0.712739083363
0.932955618508 0.713099963912
0.932987258141 0.71346084446
0.933018867925 0.713821725009
0.933050447902 0.714182605558
0.933081998115 0.714543486106
0.933113518606 0.714904366655
0.933145009416 0.715265247203
0.932705882353 0.715265247203
0.932737535278 0.715626127752
0.932769158439 0.7159870083
0.93280075188 0.716347888849
0.932832315641 0.716708769397
0.932863849765 0.717069649946
0.932895354294 0.717430530494
0.932457786116 0.717430530494
0.932489451477 0.717791411043
0.93252108716 0.718152291591
0.932552693208 0.71851317214
0.932116104869 0.71851317214
0.932147870847 0.718874052689
0.932179607109 0.719234933237
0.932211313698 0.719595813786
0.932242990654 0.719956694334
0.931807566558 0.719956694334
0.931839402428 0.720317574883
0.931871208586 0.720678455431
0.931902985075 0.72103933598
0.931468531469 0.72103933598
0.931500465983 0.721400216528
0.93153237075 0.721761097077
0.93156424581 0.722121977625
0.931596091205 0.722482858174
0.931627906977 0.722843738722
0.931194793119 0.722843738722
0.931226765799 0.723204619271
0.931258708778 0.72356549982
0.930826369545 0.72356549982
0.930858468677 0.723926380368
0.930890538033 0.724287260917
0.930922577654 0.724648141465
0.930491195551 0.724648141465
0.930523390459 0.725009022014
0.930555555556 0.725369902562
0.930124942156 0.725369902562
0.930157261795 0.725730783111
0.930189551549 0.726091663659
0.93022181146 0.726452544208
0.93025404157 0.726813424756
0.930286241921 0.727174305305
0.930318412552 0.727535185853
0.929889298893 0.727535185853
0.929921622868 0.727896066402
0.929953917051 0.728256946951
0.929525564256 0.728256946951
0.929097605893 0.728256946951
0.928670041417 0.728256946951
0.928702851886 0.728617827499
0.928275862069 0.728617827499
0.928308823529 0.728978708048
0.927882406982 0.728978708048
0.927456382002 0.728978708048
0.927489674162 0.729339588596
0.92752293578 0.729700469145
0.927556166896 0.730061349693
0.927589367553 0.730422230242
0.927622537792 0.73078311079
0.927197802198 0.73078311079
0.926773455378 0.73078311079
0.926806953339 0.731143991339
0.926840420668 0.731504871887
0.926873857404 0.731865752436
0.926907263591 0.732226632984
0.926940639269 0.732587513533
0.926973984482 0.732948394082
0.92700729927 0.73330927463
0.927040583675 0.733670155179
0.927073837739 0.734031035727
0.927107061503 0.734391916276
0.927140255009 0.734752796824
0.927173418298 0.735113677373
0.92720655141 0.735474557921
0.927239654388 0.73583543847
0.927272727273 0.736196319018
0.927305770104 0.736557199567
0.927338782925 0.736918080115
0.927371765774 0.737278960664
0.927404718693 0.737639841213
0.926984126984 0.737639841213
0.927017225748 0.738000721761
0.927050294517 0.73836160231
0.926630434783 0.73836160231
0.92666364871 0.738722482858
0.926696832579 0.739083363407
0.926729986431 0.739444243955
0.926763110307 0.739805124504
0.926796204248 0.740166005052
0.926377597109 0.740166005052
0.925959367946 0.740166005052
0.925992779783 0.740526885601
0.926026161479 0.740887766149
0.926059513075 0.741248646698
0.92609283461 0.741609527246
0.926126126126 0.741970407795
0.926159387663 0.742331288344
0.925742574257 0.742331288344
0.925326135852 0.742331288344
0.92535971223 0.742692168892
0.924943820225 0.742692168892
0.924528301887 0.742692168892
0.924562191289 0.743053049441
0.924596050269 0.743413929989
0.924629878869 0.743774810538
0.92466367713 0.744135691086
0.924697445092 0.744496571635
0.924731182796 0.744857452183
0.924764890282 0.745218332732
0.924798567592 0.74557921328
0.924384787472 0.74557921328
0.924418604651 0.745940093829
0.924452391596 0.746300974377
0.924486148347 0.746661854926
0.924073246985 0.746661854926
0.924107142857 0.747022735475
0.923694779116 0.747022735475
0.923282783229 0.747022735475
0.923316986179 0.747383616023
0.923351158645 0.747744496572
0.923385300668 0.74810537712
0.923419412289 0.748466257669
0.923453493547 0.748827138217
0.923487544484 0.749188018766
0.923076923077 0.749188018766
0.923111111111 0.749548899314
0.923145268769 0.749909779863
0.922735346359 0.749909779863
0.922325787838 0.749909779863
0.922360248447 0.750270660411
0.921951219512 0.750270660411
0.921542553191 0.750270660411
0.92157731502 0.75063154096
0.921169176262 0.75063154096
0.921204072598 0.750992421508
0.921238938053 0.751353302057
0.920831490491 0.751353302057
0.920866489832 0.751714182606
0.920901458241 0.752075063154
0.920494699647 0.752075063154
0.920529801325 0.752435943703
0.920123565755 0.752435943703
0.920158800176 0.752796824251
0.91975308642 0.752796824251
0.919788453063 0.7531577048
0.919823788546 0.753518585348
0.919859092911 0.753879465897
0.919894366197 0.754240346445
0.919929608447 0.754601226994
0.919964819701 0.754962107542
0.92 0.755322988091
0.919595782074 0.755322988091
0.919631093544 0.755683868639
0.91922739245 0.755683868639
0.919262834577 0.756044749188
0.919298245614 0.756405629737
0.918895221394 0.756405629737
0.918930762489 0.756766510285
0.918966272449 0.757127390834
0.919001751313 0.757488271382
0.918599562363 0.757488271382
0.918197725284 0.757488271382
0.917796239615 0.757488271382
0.917832167832 0.757849151931
0.917868064657 0.758210032479
0.917903930131 0.758570913028
0.917939764295 0.758931793576
0.91797556719 0.759292674125
0.918011338857 0.759653554673
0.917611159547 0.759653554673
0.917647058824 0.760014435222
0.917682926829 0.76037531577
0.917283413148 0.76037531577
0.917319408181 0.760736196319
0.917355371901 0.761097076868
0.916956521739 0.761097076868
0.916558018253 0.761097076868
0.916594265856 0.761457957416
0.91663048198 0.761818837965
0.916666666667 0.762179718513
0.916268980477 0.762179718513
0.915871639202 0.762179718513
0.915474642393 0.762179718513
0.915511265165 0.762540599062
0.915547856215 0.76290147961
0.915584415584 0.763262360159
0.915620943315 0.763623240707
0.915657439446 0.763984121256
0.915261565067 0.763984121256
0.915298184961 0.764345001804
0.915334773218 0.764705882353
0.91493955095 0.764705882353
0.914976262408 0.765066762901
0.915012942192 0.76542764345
0.914618369987 0.76542764345
0.914224137931 0.76542764345
0.913830245584 0.76542764345
0.913867355728 0.765788523999
0.913904433922 0.766149404547
0.913511187608 0.766149404547
0.913548387097 0.766510285096
0.9135855546 0.766871165644
0.913622690159 0.767232046193
0.913659793814 0.767592926741
0.913696865608 0.76795380729
0.913733905579 0.768314687838
0.913770913771 0.768675568387
0.913807890223 0.769036448935
0.913844834976 0.769397329484
0.913881748072 0.769758210032
0.91391862955 0.770119090581
0.913955479452 0.77047997113
0.913992297818 0.770840851678
0.913601368691 0.770840851678
0.913638306969 0.771201732227
0.913675213675 0.771562612775
0.913712088851 0.771923493324
0.913748932536 0.772284373872
0.913785744772 0.772645254421
0.913822525597 0.773006134969
0.913432835821 0.773006134969
0.91346973572 0.773367015518
0.913506604176 0.773727896066
0.913543441227 0.774088776615
0.913154533844 0.774088776615
0.912765957447 0.774088776615
0.912377711612 0.774088776615
0.912414965986 0.774449657163
0.912452188695 0.774810537712
0.912489379779 0.775171418261
0.912526539278 0.775532298809
0.912139219015 0.775532298809
0.911752227408 0.775532298809
0.911365564037 0.775532298809
0.911403136922 0.775893179358
0.911440677966 0.776254059906
0.911478187209 0.776614940455
0.911515664691 0.776975821003
0.911553110453 0.777336701552
0.911590524535 0.7776975821
0.911627906977 0.778058462649
0.911665257819 0.778419343197
0.911280101394 0.778419343197
0.911317567568 0.778780223746
0.911355002111 0.779141104294
0.910970464135 0.779141104294
0.911008013496 0.779501984843
0.911045531197 0.779862865392
0.911083017278 0.78022374594
0.911120471778 0.780584626489
0.911157894737 0.780945507037
0.911195286195 0.781306387586
0.911232646193 0.781667268134
0.911269974769 0.782028148683
0.911307271963 0.782389029231
0.911344537815 0.78274990978
0.911381772365 0.783110790328
0.910999160369 0.783110790328
0.911036508603 0.783471670877
0.911073825503 0.783832551425
0.911111111111 0.784193431974
0.911148365465 0.784554312523
0.910766652702 0.784554312523
0.910804020101 0.784915193071
0.910841356216 0.78527607362
0.910878661088 0.785636954168
0.910915934755 0.785997834717
0.910953177258 0.786358715265
0.910990388634 0.786719595814
0.911027568922 0.787080476362
0.911064718163 0.787441356911
0.911101836394 0.787802237459
0.911138923655 0.788163118008
0.910758965805 0.788163118008
0.910796165069 0.788523998556
0.910416666667 0.788523998556
0.910453977509 0.788884879105
0.910491257286 0.789245759654
0.910528506034 0.789606640202
0.910565723794 0.789967520751
0.910602910603 0.790328401299
0.9106400665 0.790689281848
0.910677191525 0.791050162396
0.910299003322 0.791050162396
0.910336239103 0.791411042945
0.910373443983 0.791771923493
0.910410618001 0.792132804042
0.910447761194 0.79249368459
0.91007045172 0.79249368459
0.909693454847 0.79249368459
0.909316770186 0.79249368459
0.909354304636 0.792854565139
0.909391808026 0.793215445687
0.909015715467 0.793215445687
0.909053327821 0.793576326236
0.909090909091 0.793937206785
0.909128459314 0.794298087333
0.90916597853 0.794658967882
0.909203466777 0.79501984843
0.908828382838 0.79501984843
0.908865979381 0.795380728979
0.908491343776 0.795380728979
0.908117016893 0.795380728979
0.908154859967 0.795741609527
0.907780979827 0.795741609527
0.907818930041 0.796102490076
0.907856849033 0.796463370624
0.907894736842 0.796824251173
0.907932593506 0.797185131721
0.907970419063 0.79754601227
0.907597535934 0.79754601227
0.90763546798 0.797906892818
0.907673368896 0.798267773367
0.907301066448 0.798267773367
0.907339073391 0.798628653916
0.90737704918 0.798989534464
0.907414993855 0.799350415013
0.907043407043 0.799350415013
0.907081457225 0.799711295561
0.907119476268 0.80007217611
0.907157464213 0.800433056658
0.907195421096 0.800793937207
0.907233346955 0.801154817755
0.906862745098 0.801154817755
0.906492445896 0.801154817755
0.906530612245 0.801515698304
0.906160750714 0.801515698304
0.905791190865 0.801515698304
0.905829596413 0.801876578852
0.90586797066 0.802237459401
0.90549898167 0.802237459401
0.905537459283 0.802598339949
0.905168905169 0.802598339949
0.905207485761 0.802959220498
0.904839365596 0.802959220498
0.904471544715 0.802959220498
0.904104022755 0.802959220498
0.90373679935 0.802959220498
0.903369874137 0.802959220498
0.903003246753 0.802959220498
0.903042596349 0.803320101047
0.903081914031 0.803680981595
0.903121199838 0.804041862144
0.903160453809 0.804402742692
0.902794653706 0.804402742692
0.902429149798 0.804402742692
0.90246863618 0.804763623241
0.902103559871 0.804763623241
0.902143145977 0.805124503789
0.901778496362 0.805124503789
0.901818181818 0.805485384338


==> figures/pr_raw_data/Luo/avg/bag_avg_mix.txt <==
0 0.0
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
0.75 0.00108264164562
0.8 0.00144352219415
0.833333333333 0.00180440274269
0.857142857143 0.00216528329123
0.875 0.00252616383977
0.888888888889 0.00288704438831
0.9 0.00324792493685
0.909090909091 0.00360880548538
0.916666666667 0.00396968603392
0.923076923077 0.00433056658246
0.928571428571 0.004691447131
0.933333333333 0.00505232767954
0.9375 0.00541320822808
0.941176470588 0.00577408877661
0.944444444444 0.00613496932515
0.947368421053 0.00649584987369
0.95 0.00685673042223
0.952380952381 0.00721761097077
0.954545454545 0.00757849151931
0.95652173913 0.00793937206785
0.958333333333 0.00830025261638
0.96 0.00866113316492
0.961538461538 0.00902201371346
0.962962962963 0.009382894262
0.964285714286 0.00974377481054
0.965517241379 0.0101046553591
0.966666666667 0.0104655359076
0.967741935484 0.0108264164562
0.96875 0.0111872970047
0.969696969697 0.0115481775532
0.970588235294 0.0119090581018
0.942857142857 0.0119090581018
0.944444444444 0.0122699386503
0.945945945946 0.0126308191988
0.947368421053 0.0129916997474
0.948717948718 0.0133525802959
0.95 0.0137134608445
0.951219512195 0.014074341393
0.952380952381 0.0144352219415
0.953488372093 0.0147961024901
0.954545454545 0.0151569830386
0.955555555556 0.0155178635872
0.95652173913 0.0158787441357
0.957446808511 0.0162396246842
0.958333333333 0.0166005052328
0.959183673469 0.0169613857813
0.96 0.0173222663298
0.960784313725 0.0176831468784
0.961538461538 0.0180440274269
0.962264150943 0.0184049079755
0.962962962963 0.018765788524
0.963636363636 0.0191266690725
0.964285714286 0.0194875496211
0.964912280702 0.0198484301696
0.965517241379 0.0202093107182
0.966101694915 0.0205701912667
0.966666666667 0.0209310718152
0.967213114754 0.0212919523638
0.967741935484 0.0216528329123
0.968253968254 0.0220137134608
0.96875 0.0223745940094
0.969230769231 0.0227354745579
0.969696969697 0.0230963551065
0.970149253731 0.023457235655
0.970588235294 0.0238181162035
0.95652173913 0.0238181162035
0.957142857143 0.0241789967521
0.957746478873 0.0245398773006
0.958333333333 0.0249007578492
0.958904109589 0.0252616383977
0.959459459459 0.0256225189462
0.96 0.0259833994948
0.947368421053 0.0259833994948
0.948051948052 0.0263442800433
0.948717948718 0.0267051605918
0.949367088608 0.0270660411404
0.95 0.0274269216889
0.950617283951 0.0277878022375
0.951219512195 0.028148682786
0.939759036145 0.028148682786
0.940476190476 0.0285095633345
0.941176470588 0.0288704438831
0.941860465116 0.0292313244316
0.942528735632 0.0295922049802
0.931818181818 0.0295922049802
0.932584269663 0.0299530855287
0.933333333333 0.0303139660772
0.934065934066 0.0306748466258
0.934782608696 0.0310357271743
0.935483870968 0.0313966077228
0.936170212766 0.0317574882714
0.936842105263 0.0321183688199
0.9375 0.0324792493685
0.938144329897 0.032840129917
0.938775510204 0.0332010104655
0.939393939394 0.0335618910141
0.94 0.0339227715626
0.940594059406 0.0342836521112
0.941176470588 0.0346445326597
0.941747572816 0.0350054132082
0.942307692308 0.0353662937568
0.942857142857 0.0357271743053
0.943396226415 0.0360880548538
0.943925233645 0.0364489354024
0.944444444444 0.0368098159509
0.94495412844 0.0371706964995
0.945454545455 0.037531577048
0.945945945946 0.0378924575965
0.946428571429 0.0382533381451
0.946902654867 0.0386142186936
0.947368421053 0.0389750992422
0.947826086957 0.0393359797907
0.948275862069 0.0396968603392
0.948717948718 0.0400577408878
0.949152542373 0.0404186214363
0.949579831933 0.0407795019848
0.95 0.0411403825334
0.942148760331 0.0411403825334
0.94262295082 0.0415012630819
0.943089430894 0.0418621436305
0.943548387097 0.042223024179
0.944 0.0425839047275
0.944444444444 0.0429447852761
0.944881889764 0.0433056658246
0.9453125 0.0436665463732
0.945736434109 0.0440274269217
0.946153846154 0.0443883074702
0.946564885496 0.0447491880188
0.94696969697 0.0451100685673
0.947368421053 0.0454709491158
0.94776119403 0.0458318296644
0.948148148148 0.0461927102129
0.948529411765 0.0465535907615
0.948905109489 0.04691447131
0.949275362319 0.0472753518585
0.94964028777 0.0476362324071
0.95 0.0479971129556
0.950354609929 0.0483579935042
0.950704225352 0.0487188740527
0.951048951049 0.0490797546012
0.951388888889 0.0494406351498
0.951724137931 0.0498015156983
0.952054794521 0.0501623962468
0.952380952381 0.0505232767954
0.952702702703 0.0508841573439
0.953020134228 0.0512450378925
0.953333333333 0.051605918441
0.953642384106 0.0519667989895
0.953947368421 0.0523276795381
0.954248366013 0.0526885600866
0.954545454545 0.0530494406351
0.954838709677 0.0534103211837
0.955128205128 0.0537712017322
0.955414012739 0.0541320822808
0.955696202532 0.0544929628293
0.955974842767 0.0548538433778
0.95625 0.0552147239264
0.95652173913 0.0555756044749
0.956790123457 0.0559364850235
0.957055214724 0.056297365572
0.957317073171 0.0566582461205
0.957575757576 0.0570191266691
0.957831325301 0.0573800072176
0.958083832335 0.0577408877661
0.958333333333 0.0581017683147
0.958579881657 0.0584626488632
0.958823529412 0.0588235294118
0.959064327485 0.0591844099603
0.959302325581 0.0595452905088
0.953757225434 0.0595452905088
0.954022988506 0.0599061710574
0.954285714286 0.0602670516059
0.954545454545 0.0606279321545
0.954802259887 0.060988812703
0.955056179775 0.0613496932515
0.949720670391 0.0613496932515
0.95 0.0617105738001
0.950276243094 0.0620714543486
0.950549450549 0.0624323348971
0.950819672131 0.0627932154457
0.951086956522 0.0631540959942
0.951351351351 0.0635149765428
0.951612903226 0.0638758570913
0.951871657754 0.0642367376398
0.946808510638 0.0642367376398
0.94708994709 0.0645976181884
0.947368421053 0.0649584987369
0.947643979058 0.0653193792855
0.947916666667 0.065680259834
0.943005181347 0.065680259834
0.943298969072 0.0660411403825
0.94358974359 0.0664020209311
0.94387755102 0.0667629014796
0.944162436548 0.0671237820281
0.944444444444 0.0674846625767
0.94472361809 0.0678455431252
0.945 0.0682064236738
0.945273631841 0.0685673042223
0.945544554455 0.0689281847708
0.945812807882 0.0692890653194
0.946078431373 0.0696499458679
0.946341463415 0.0700108264165
0.946601941748 0.070371706965
0.946859903382 0.0707325875135
0.947115384615 0.0710934680621
0.947368421053 0.0714543486106
0.947619047619 0.0718152291591
0.947867298578 0.0721761097077
0.948113207547 0.0725369902562
0.948356807512 0.0728978708048
0.948598130841 0.0732587513533
0.948837209302 0.0736196319018
0.949074074074 0.0739805124504
0.94930875576 0.0743413929989
0.949541284404 0.0747022735475
0.949771689498 0.075063154096
0.95 0.0754240346445
0.950226244344 0.0757849151931
0.95045045045 0.0761457957416
0.95067264574 0.0765066762901
0.946428571429 0.0765066762901
0.946666666667 0.0768675568387
0.946902654867 0.0772284373872
0.947136563877 0.0775893179358
0.947368421053 0.0779501984843
0.947598253275 0.0783110790328
0.947826086957 0.0786719595814
0.948051948052 0.0790328401299
0.948275862069 0.0793937206785
0.948497854077 0.079754601227
0.948717948718 0.0801154817755
0.948936170213 0.0804763623241
0.949152542373 0.0808372428726
0.949367088608 0.0811981234211
0.949579831933 0.0815590039697
0.949790794979 0.0819198845182
0.95 0.0822807650668
0.95020746888 0.0826416456153
0.95041322314 0.0830025261638
0.950617283951 0.0833634067124
0.950819672131 0.0837242872609
0.951020408163 0.0840851678095
0.951219512195 0.084446048358
0.951417004049 0.0848069289065
0.951612903226 0.0851678094551
0.951807228916 0.0855286900036
0.952 0.0858895705521
0.95219123506 0.0862504511007
0.952380952381 0.0866113316492
0.95256916996 0.0869722121978
0.952755905512 0.0873330927463
0.952941176471 0.0876939732948
0.953125 0.0880548538434
0.953307392996 0.0884157343919
0.953488372093 0.0887766149405
0.953667953668 0.089137495489
0.953846153846 0.0894983760375
0.954022988506 0.0898592565861
0.954198473282 0.0902201371346
0.954372623574 0.0905810176831
0.954545454545 0.0909418982317
0.954716981132 0.0913027787802
0.954887218045 0.0916636593288
0.955056179775 0.0920245398773
0.955223880597 0.0923854204258
0.955390334572 0.0927463009744
0.955555555556 0.0931071815229
0.955719557196 0.0934680620715
0.955882352941 0.09382894262
0.956043956044 0.0941898231685
0.956204379562 0.0945507037171
0.956363636364 0.0949115842656
0.95652173913 0.0952724648141
0.956678700361 0.0956333453627
0.956834532374 0.0959942259112
0.956989247312 0.0963551064598
0.957142857143 0.0967159870083
0.957295373665 0.0970768675568
0.957446808511 0.0974377481054
0.957597173145 0.0977986286539
0.957746478873 0.0981595092025
0.957894736842 0.098520389751
0.958041958042 0.0988812702995
0.95818815331 0.0992421508481
0.958333333333 0.0996030313966
0.958477508651 0.0999639119451
0.955172413793 0.0999639119451
0.955326460481 0.100324792494
0.955479452055 0.100685673042
0.955631399317 0.101046553591
0.955782312925 0.101407434139
0.95593220339 0.101768314688
0.956081081081 0.102129195236
0.956228956229 0.102490075785
0.956375838926 0.102850956333
0.95652173913 0.103211836882
0.956666666667 0.103572717431
0.956810631229 0.103933597979
0.956953642384 0.104294478528
0.957095709571 0.104655359076
0.957236842105 0.105016239625
0.95737704918 0.105377120173
0.957516339869 0.105738000722
0.957654723127 0.10609888127
0.957792207792 0.106459761819
0.957928802589 0.106820642367
0.958064516129 0.107181522916
0.95498392283 0.107181522916
0.955128205128 0.107542403464
0.955271565495 0.107903284013
0.955414012739 0.108264164562
0.955555555556 0.10862504511
0.955696202532 0.108985925659
0.955835962145 0.109346806207
0.955974842767 0.109707686756
0.956112852665 0.110068567304
0.95625 0.110429447853
0.956386292835 0.110790328401
0.95652173913 0.11115120895
0.956656346749 0.111512089498
0.953703703704 0.111512089498
0.950769230769 0.111512089498
0.950920245399 0.111872970047
0.951070336391 0.112233850595
0.951219512195 0.112594731144
0.951367781155 0.112955611693
0.951515151515 0.113316492241
0.95166163142 0.11367737279
0.951807228916 0.114038253338
0.951951951952 0.114399133887
0.952095808383 0.114760014435
0.95223880597 0.115120894984
0.952380952381 0.115481775532
0.952522255193 0.115842656081
0.952662721893 0.116203536629
0.952802359882 0.116564417178
0.952941176471 0.116925297726
0.953079178886 0.117286178275
0.953216374269 0.117647058824
0.953352769679 0.118007939372
0.953488372093 0.118368819921
0.953623188406 0.118729700469
0.953757225434 0.119090581018
0.953890489914 0.119451461566
0.954022988506 0.119812342115
0.954154727794 0.120173222663
0.954285714286 0.120534103212
0.954415954416 0.12089498376
0.954545454545 0.121255864309
0.954674220963 0.121616744857
0.954802259887 0.121977625406
0.954929577465 0.122338505955
0.955056179775 0.122699386503
0.955182072829 0.123060267052
0.95530726257 0.1234211476
0.955431754875 0.123782028149
0.955555555556 0.124142908697
0.95567867036 0.124503789246
0.955801104972 0.124864669794
0.955922865014 0.125225550343
0.956043956044 0.125586430891
0.956164383562 0.12594731144
0.956284153005 0.126308191988
0.956403269755 0.126669072537
0.95652173913 0.127029953086
0.956639566396 0.127390833634
0.956756756757 0.127751714183
0.956873315364 0.128112594731
0.956989247312 0.12847347528
0.957104557641 0.128834355828
0.957219251337 0.129195236377
0.957333333333 0.129556116925
0.957446808511 0.129916997474
0.957559681698 0.130277878022
0.957671957672 0.130638758571
0.957783641161 0.130999639119
0.957894736842 0.131360519668
0.958005249344 0.131721400217
0.958115183246 0.132082280765
0.958224543081 0.132443161314
0.958333333333 0.132804041862
0.958441558442 0.133164922411
0.958549222798 0.133525802959
0.958656330749 0.133886683508
0.958762886598 0.134247564056
0.958868894602 0.134608444605
0.95641025641 0.134608444605
0.95652173913 0.134969325153
0.956632653061 0.135330205702
0.956743002545 0.13569108625
0.954314720812 0.13569108625
0.951898734177 0.13569108625
0.95202020202 0.136051966799
0.952141057935 0.136412847348
0.952261306533 0.136773727896
0.952380952381 0.137134608445
0.9525 0.137495488993
0.952618453865 0.137856369542
0.952736318408 0.13821725009
0.952853598015 0.138578130639
0.95297029703 0.138939011187
0.953086419753 0.139299891736
0.953201970443 0.139660772284
0.953316953317 0.140021652833
0.953431372549 0.140382533381
0.953545232274 0.14074341393
0.953658536585 0.141104294479
0.953771289538 0.141465175027
0.953883495146 0.141826055576
0.953995157385 0.142186936124
0.954106280193 0.142547816673
0.95421686747 0.142908697221
0.954326923077 0.14326957777
0.954436450839 0.143630458318
0.954545454545 0.143991338867
0.954653937947 0.144352219415
0.954761904762 0.144713099964
0.952494061758 0.144713099964
0.950236966825 0.144713099964
0.950354609929 0.145073980512
0.950471698113 0.145434861061
0.950588235294 0.14579574161
0.950704225352 0.146156622158
0.950819672131 0.146517502707
0.950934579439 0.146878383255
0.951048951049 0.147239263804
0.951162790698 0.147600144352
0.951276102088 0.147961024901
0.951388888889 0.148321905449
0.951501154734 0.148682785998
0.951612903226 0.149043666546
0.951724137931 0.149404547095
0.951834862385 0.149765427643
0.951945080092 0.150126308192
0.952054794521 0.150487188741
0.952164009112 0.150848069289
0.952272727273 0.151208949838
0.952380952381 0.151569830386
0.952488687783 0.151930710935
0.952595936795 0.152291591483
0.952702702703 0.152652472032
0.952808988764 0.15301335258
0.952914798206 0.153374233129
0.953020134228 0.153735113677
0.953125 0.154095994226
0.953229398664 0.154456874774
0.953333333333 0.154817755323
0.953436807095 0.155178635872
0.953539823009 0.15553951642
0.953642384106 0.155900396969
0.953744493392 0.156261277517
0.953846153846 0.156622158066
0.953947368421 0.156983038614
0.954048140044 0.157343919163
0.954148471616 0.157704799711
0.954248366013 0.15806568026
0.954347826087 0.158426560808
0.954446854664 0.158787441357
0.954545454545 0.159148321905
0.95464362851 0.159509202454
0.95474137931 0.159870083003
0.954838709677 0.160230963551
0.954935622318 0.1605918441
0.955032119914 0.160952724648
0.955128205128 0.161313605197
0.955223880597 0.161674485745
0.955319148936 0.162035366294
0.955414012739 0.162396246842
0.955508474576 0.162757127391
0.955602536998 0.163118007939
0.955696202532 0.163478888488
0.955789473684 0.163839769036
0.955882352941 0.164200649585
0.953878406709 0.164200649585
0.953974895397 0.164561530134
0.954070981211 0.164922410682
0.954166666667 0.165283291231
0.954261954262 0.165644171779
0.954356846473 0.166005052328
0.954451345756 0.166365932876
0.954545454545 0.166726813425
0.954639175258 0.167087693973
0.954732510288 0.167448574522
0.954825462012 0.16780945507
0.954918032787 0.168170335619
0.955010224949 0.168531216167
0.955102040816 0.168892096716
0.955193482688 0.169252977265
0.955284552846 0.169613857813
0.95537525355 0.169974738362
0.953441295547 0.169974738362
0.953535353535 0.17033561891
0.953629032258 0.170696499459
0.953722334004 0.171057380007
0.953815261044 0.171418260556
0.953907815631 0.171779141104
0.954 0.172140021653
0.954091816367 0.172500902201
0.954183266932 0.17286178275
0.954274353877 0.173222663298
0.954365079365 0.173583543847
0.954455445545 0.173944424396
0.954545454545 0.174305304944
0.952662721893 0.174305304944
0.952755905512 0.174666185493
0.952848722986 0.175027066041
0.952941176471 0.17538794659
0.953033268102 0.175748827138
0.953125 0.176109707687
0.953216374269 0.176470588235
0.953307392996 0.176831468784
0.953398058252 0.177192349332
0.953488372093 0.177553229881
0.953578336557 0.177914110429
0.953667953668 0.178274990978
0.953757225434 0.178635871527
0.953846153846 0.178996752075
0.953934740883 0.179357632624
0.954022988506 0.179718513172
0.954110898662 0.180079393721
0.954198473282 0.180440274269
0.954285714286 0.180801154818
0.954372623574 0.181162035366
0.954459203036 0.181522915915
0.952651515152 0.181522915915
0.950850661626 0.181522915915
0.950943396226 0.181883796463
0.951035781544 0.182244677012
0.951127819549 0.18260555756
0.951219512195 0.182966438109
0.951310861423 0.183327318658
0.951401869159 0.183688199206
0.951492537313 0.184049079755
0.951582867784 0.184409960303
0.951672862454 0.184770840852
0.951762523191 0.1851317214
0.951851851852 0.185492601949
0.951940850277 0.185853482497
0.952029520295 0.186214363046
0.95211786372 0.186575243594
0.952205882353 0.186936124143
0.952293577982 0.187297004691
0.950549450549 0.187297004691
0.950639853748 0.18765788524
0.950729927007 0.188018765789
0.950819672131 0.188379646337
0.950909090909 0.188740526886
0.950998185118 0.189101407434
0.951086956522 0.189462287983
0.951175406872 0.189823168531
0.951263537906 0.19018404908
0.951351351351 0.190544929628
0.951438848921 0.190905810177
0.951526032316 0.191266690725
0.951612903226 0.191627571274
0.951699463327 0.191988451822
0.951785714286 0.192349332371
0.951871657754 0.19271021292
0.951957295374 0.193071093468
0.952042628774 0.193431974017
0.952127659574 0.193792854565
0.952212389381 0.194153735114
0.952296819788 0.194514615662
0.952380952381 0.194875496211
0.952464788732 0.195236376759
0.952548330404 0.195597257308
0.952631578947 0.195958137856
0.952714535902 0.196319018405
0.952797202797 0.196679898953
0.952879581152 0.197040779502
0.952961672474 0.197401660051
0.953043478261 0.197762540599
0.951388888889 0.197762540599
0.951473136915 0.198123421148
0.951557093426 0.198484301696
0.951640759931 0.198845182245
0.951724137931 0.199206062793
0.951807228916 0.199566943342
0.951890034364 0.19992782389
0.951972555746 0.200288704439
0.952054794521 0.200649584987
0.952136752137 0.201010465536
0.952218430034 0.201371346084
0.952299829642 0.201732226633
0.952380952381 0.202093107182
0.950764006791 0.202093107182
0.950847457627 0.20245398773
0.950930626058 0.202814868279
0.951013513514 0.203175748827
0.951096121417 0.203536629376
0.951178451178 0.203897509924
0.951260504202 0.204258390473
0.951342281879 0.204619271021
0.951423785595 0.20498015157
0.951505016722 0.205341032118
0.951585976628 0.205701912667
0.951666666667 0.206062793215
0.951747088186 0.206423673764
0.951827242525 0.206784554313
0.951907131012 0.207145434861
0.951986754967 0.20750631541
0.952066115702 0.207867195958
0.952145214521 0.208228076507
0.952224052718 0.208588957055
0.952302631579 0.208949837604
0.952380952381 0.209310718152
0.952459016393 0.209671598701
0.952536824877 0.210032479249
0.952614379085 0.210393359798
0.952691680261 0.210754240346
0.952768729642 0.211115120895
0.952845528455 0.211476001444
0.952922077922 0.211836881992
0.952998379254 0.212197762541
0.953074433657 0.212558643089
0.953150242326 0.212919523638
0.953225806452 0.213280404186
0.951690821256 0.213280404186
0.951768488746 0.213641284735
0.951845906902 0.214002165283
0.951923076923 0.214363045832
0.952 0.21472392638
0.952076677316 0.215084806929
0.952153110048 0.215445687477
0.952229299363 0.215806568026
0.952305246423 0.216167448575
0.952380952381 0.216528329123
0.952456418384 0.216889209672
0.95253164557 0.21725009022
0.952606635071 0.217610970769
0.952681388013 0.217971851317
0.952755905512 0.218332731866
0.952830188679 0.218693612414
0.952904238619 0.219054492963
0.952978056426 0.219415373511
0.953051643192 0.21977625406
0.953125 0.220137134608
0.953198127925 0.220498015157
0.951713395639 0.220498015157
0.951788491446 0.220858895706
0.951863354037 0.221219776254
0.951937984496 0.221580656803
0.952012383901 0.221941537351
0.952086553323 0.2223024179
0.952160493827 0.222663298448
0.952234206471 0.223024178997
0.952307692308 0.223385059545
0.952380952381 0.223745940094
0.95245398773 0.224106820642
0.952526799387 0.224467701191
0.952599388379 0.224828581739
0.952671755725 0.225189462288
0.952743902439 0.225550342837
0.952815829528 0.225911223385
0.951367781155 0.225911223385
0.951441578149 0.226272103934
0.951515151515 0.226632984482
0.951588502269 0.226993865031
0.95166163142 0.227354745579
0.950226244344 0.227354745579
0.950301204819 0.227715626128
0.95037593985 0.228076506676
0.95045045045 0.228437387225
0.950524737631 0.228798267773
0.950598802395 0.229159148322
0.95067264574 0.22952002887
0.950746268657 0.229880909419
0.950819672131 0.230241789968
0.950892857143 0.230602670516
0.950965824666 0.230963551065
0.951038575668 0.231324431613
0.94962962963 0.231324431613
0.948224852071 0.231324431613
0.948301329394 0.231685312162
0.948377581121 0.23204619271
0.948453608247 0.232407073259
0.948529411765 0.232767953807
0.948604992658 0.233128834356
0.948680351906 0.233489714904
0.948755490483 0.233850595453
0.948830409357 0.234211476001
0.947445255474 0.234211476001
0.947521865889 0.23457235655
0.947598253275 0.234933237099
0.947674418605 0.235294117647
0.946298984035 0.235294117647
0.946376811594 0.235654998196
0.946454413893 0.236015878744
0.946531791908 0.236376759293
0.946608946609 0.236737639841
0.946685878963 0.23709852039
0.946762589928 0.237459400938
0.94683908046 0.237820281487
0.946915351506 0.238181162035
0.946991404011 0.238542042584
0.947067238913 0.238902923132
0.947142857143 0.239263803681
0.947218259629 0.23962468423
0.947293447293 0.239985564778
0.945945945946 0.239985564778
0.944602272727 0.239985564778
0.944680851064 0.240346445327
0.944759206799 0.240707325875
0.944837340877 0.241068206424
0.944915254237 0.241429086972
0.944992947814 0.241789967521
0.945070422535 0.242150848069
0.945147679325 0.242511728618
0.943820224719 0.242511728618
0.943899018233 0.242872609166
0.943977591036 0.243233489715
0.944055944056 0.243594370263
0.944134078212 0.243955250812
0.944211994421 0.244316131361
0.944289693593 0.244677011909
0.944367176634 0.245037892458
0.944444444444 0.245398773006
0.94452149792 0.245759653555
0.94459833795 0.246120534103
0.944674965422 0.246481414652
0.944751381215 0.2468422952
0.944827586207 0.247203175749
0.944903581267 0.247564056297
0.944979367263 0.247924936846
0.945054945055 0.248285817394
0.945130315501 0.248646697943
0.945205479452 0.249007578492
0.945280437756 0.24936845904
0.945355191257 0.249729339589
0.945429740791 0.250090220137
0.945504087193 0.250451100686
0.945578231293 0.250811981234
0.945652173913 0.251172861783
0.945725915875 0.251533742331
0.945799457995 0.25189462288
0.94451962111 0.25189462288
0.944594594595 0.252255503428
0.944669365722 0.252616383977
0.94474393531 0.252977264525
0.944818304172 0.253338145074
0.944892473118 0.253699025623
0.944966442953 0.254059906171
0.945040214477 0.25442078672
0.945113788487 0.254781667268
0.945187165775 0.255142547817
0.94526034713 0.255503428365
0.945333333333 0.255864308914
0.945406125166 0.256225189462
0.945478723404 0.256586070011
0.945551128818 0.256946950559
0.945623342175 0.257307831108
0.945695364238 0.257668711656
0.945767195767 0.258029592205
0.945838837517 0.258390472754
0.945910290237 0.258751353302
0.945981554677 0.259112233851
0.946052631579 0.259473114399
0.946123521682 0.259833994948
0.946194225722 0.260194875496
0.94626474443 0.260555756045
0.946335078534 0.260916636593
0.946405228758 0.261277517142
0.946475195822 0.26163839769
0.946544980443 0.261999278239
0.946614583333 0.262360158787
0.946684005202 0.262721039336
0.946753246753 0.263081919885
0.94682230869 0.263442800433
0.94689119171 0.263803680982
0.946959896507 0.26416456153
0.947028423773 0.264525442079
0.945806451613 0.264525442079
0.94587628866 0.264886322627
0.945945945946 0.265247203176
0.946015424165 0.265608083724
0.946084724005 0.265968964273
0.946153846154 0.266329844821
0.946222791293 0.26669072537
0.946291560102 0.267051605918
0.946360153257 0.267412486467
0.946428571429 0.267773367016
0.946496815287 0.268134247564
0.946564885496 0.268495128113
0.946632782719 0.268856008661
0.946700507614 0.26921688921
0.946768060837 0.269577769758
0.946835443038 0.269938650307
0.946902654867 0.270299530855
0.94696969697 0.270660411404
0.947036569987 0.271021291952
0.947103274559 0.271382172501
0.947169811321 0.271743053049
0.947236180905 0.272103933598
0.94730238394 0.272464814147
0.947368421053 0.272825694695
0.947434292866 0.273186575244
0.9475 0.273547455792
0.947565543071 0.273908336341
0.947630922693 0.274269216889
0.947696139477 0.274630097438
0.94776119403 0.274990977986
0.947826086957 0.275351858535
0.947890818859 0.275712739083
0.947955390335 0.276073619632
0.94801980198 0.27643450018
0.948084054388 0.276795380729
0.948148148148 0.277156261278
0.948212083847 0.277517141826
0.948275862069 0.277878022375
0.947109471095 0.277878022375
0.945945945946 0.277878022375
0.944785276074 0.277878022375
0.944852941176 0.278238902923
0.944920440636 0.278599783472
0.944987775061 0.27896066402
0.945054945055 0.279321544569
0.94512195122 0.279682425117
0.945188794153 0.280043305666
0.945255474453 0.280404186214
0.94532199271 0.280765066763
0.945388349515 0.281125947311
0.945454545455 0.28148682786
0.945520581114 0.281847708409
0.945586457074 0.282208588957
0.945652173913 0.282569469506
0.945717732207 0.282930350054
0.94578313253 0.283291230603
0.945848375451 0.283652111151
0.945913461538 0.2840129917
0.945978391357 0.284373872248
0.946043165468 0.284734752797
0.946107784431 0.285095633345
0.946172248804 0.285456513894
0.94623655914 0.285817394442
0.94630071599 0.286178274991
0.946364719905 0.28653915554
0.946428571429 0.286900036088
0.946492271106 0.287260916637
0.946555819477 0.287621797185
0.946619217082 0.287982677734
0.946682464455 0.288343558282
0.94674556213 0.288704438831
0.946808510638 0.289065319379
0.946871310508 0.289426199928
0.946933962264 0.289787080476
0.946996466431 0.290147961025
0.947058823529 0.290508841573
0.947121034078 0.290869722122
0.947183098592 0.291230602671
0.947245017585 0.291591483219
0.947306791569 0.291952363768
0.947368421053 0.292313244316
0.947429906542 0.292674124865
0.947491248541 0.293035005413
0.947552447552 0.293395885962
0.947613504075 0.29375676651
0.947674418605 0.294117647059
0.947735191638 0.294478527607
0.947795823666 0.294839408156
0.94785631518 0.295200288704
0.947916666667 0.295561169253
0.947976878613 0.295922049802
0.948036951501 0.29628293035
0.948096885813 0.296643810899
0.948156682028 0.297004691447
0.948216340621 0.297365571996
0.948275862069 0.297726452544
0.948335246843 0.298087333093
0.948394495413 0.298448213641
0.948453608247 0.29880909419
0.948512585812 0.299169974738
0.948571428571 0.299530855287
0.948630136986 0.299891735835
0.948688711517 0.300252616384
0.94874715262 0.300613496933
0.948805460751 0.300974377481
0.948863636364 0.30133525803
0.948921679909 0.301696138578
0.948979591837 0.302057019127
0.949037372593 0.302417899675
0.949095022624 0.302778780224
0.949152542373 0.303139660772
0.94920993228 0.303500541321
0.949267192785 0.303861421869
0.949324324324 0.304222302418
0.948256467942 0.304222302418
0.948314606742 0.304583182966
0.948372615039 0.304944063515
0.948430493274 0.305304944064
0.948488241881 0.305665824612
0.948545861298 0.306026705161
0.948603351955 0.306387585709
0.948660714286 0.306748466258
0.948717948718 0.307109346806
0.947661469933 0.307109346806
0.947719688543 0.307470227355
0.947777777778 0.307831107903
0.947835738069 0.308191988452
0.947893569845 0.308552869
0.947951273533 0.308913749549
0.948008849558 0.309274630097
0.948066298343 0.309635510646
0.948123620309 0.309996391195
0.948180815877 0.310357271743
0.948237885463 0.310718152292
0.948294829483 0.31107903284
0.948351648352 0.311439913389
0.948408342481 0.311800793937
0.948464912281 0.312161674486
0.94852135816 0.312522555034
0.948577680525 0.312883435583
0.948633879781 0.313244316131
0.948689956332 0.31360519668
0.948745910578 0.313966077228
0.948801742919 0.314326957777
0.948857453754 0.314687838326
0.948913043478 0.315048718874
0.948968512486 0.315409599423
0.947939262473 0.315409599423
0.947995666306 0.315770479971
0.948051948052 0.31613136052
0.948108108108 0.316492241068
0.948164146868 0.316853121617
0.948220064725 0.317214002165
0.948275862069 0.317574882714
0.94833153929 0.317935763262
0.948387096774 0.318296643811
0.947368421053 0.318296643811
0.94635193133 0.318296643811
0.94640943194 0.318657524359
0.946466809422 0.319018404908
0.946524064171 0.319379285457
0.946581196581 0.319740166005
0.946638207044 0.320101046554
0.946695095949 0.320461927102
0.946751863685 0.320822807651
0.946808510638 0.321183688199
0.945802337938 0.321183688199
0.945859872611 0.321544568748
0.94591728526 0.321905449296
0.945974576271 0.322266329845
0.946031746032 0.322627210393
0.946088794926 0.322988090942
0.946145723337 0.32334897149
0.946202531646 0.323709852039
0.946259220232 0.324070732588
0.946315789474 0.324431613136
0.946372239748 0.324792493685
0.946428571429 0.325153374233
0.94648478489 0.325514254782
0.946540880503 0.32587513533
0.946596858639 0.326236015879
0.946652719665 0.326596896427
0.94670846395 0.326957776976
0.946764091858 0.327318657524
0.946819603754 0.327679538073
0.946875 0.328040418621
0.946930280957 0.32840129917
0.946985446985 0.328762179719
0.947040498442 0.329123060267
0.947095435685 0.329483940816
0.947150259067 0.329844821364
0.947204968944 0.330205701913
0.947259565667 0.330566582461
0.947314049587 0.33092746301
0.947368421053 0.331288343558
0.946391752577 0.331288343558
0.946446961895 0.331649224107
0.946502057613 0.332010104655
0.946557040082 0.332370985204
0.946611909651 0.332731865752
0.946666666667 0.333092746301
0.946721311475 0.33345362685
0.946775844422 0.333814507398
0.946830265849 0.334175387947
0.946884576098 0.334536268495
0.94693877551 0.334897149044
0.946992864424 0.335258029592
0.947046843177 0.335618910141
0.947100712106 0.335979790689
0.947154471545 0.336340671238
0.947208121827 0.336701551786
0.947261663286 0.337062432335
0.946301925025 0.337062432335
0.946356275304 0.337423312883
0.946410515672 0.337784193432
0.946464646465 0.338145073981
0.946518668012 0.338505954529
0.946572580645 0.338866835078
0.946626384693 0.339227715626
0.946680080483 0.339588596175
0.946733668342 0.339949476723
0.946787148594 0.340310357272
0.946840521565 0.34067123782
0.945891783567 0.34067123782
0.944944944945 0.34067123782
0.944 0.34067123782
0.944055944056 0.341032118369
0.944111776447 0.341392998917
0.944167497507 0.341753879466
0.94422310757 0.342114760014
0.944278606965 0.342475640563
0.944333996024 0.342836521112
0.944389275074 0.34319740166
0.944444444444 0.343558282209
0.94449950446 0.343919162757
0.944554455446 0.344280043306
0.944609297725 0.344640923854
0.944664031621 0.345001804403
0.944718657453 0.345362684951
0.944773175542 0.3457235655
0.944827586207 0.346084446048
0.944881889764 0.346445326597
0.944936086529 0.346806207145
0.944990176817 0.347167087694
0.945044160942 0.347527968243
0.945098039216 0.347888848791
0.945151811949 0.34824972934
0.944227005871 0.34824972934
0.944281524927 0.348610609888
0.9443359375 0.348971490437
0.944390243902 0.349332370985
0.944444444444 0.349693251534
0.944498539435 0.350054132082
0.944552529183 0.350415012631
0.944606413994 0.350775893179
0.944660194175 0.351136773728
0.944713870029 0.351497654276
0.94476744186 0.351858534825
0.944820909971 0.352219415374
0.944874274662 0.352580295922
0.944927536232 0.352941176471
0.944980694981 0.353302057019
0.945033751205 0.353662937568
0.945086705202 0.354023818116
0.945139557267 0.354384698665
0.945192307692 0.354745579213
0.945244956772 0.355106459762
0.945297504798 0.35546734031
0.945349952061 0.355828220859
0.945402298851 0.356189101407
0.945454545455 0.356549981956
0.945506692161 0.356910862505
0.945558739255 0.357271743053
0.945610687023 0.357632623602
0.945662535748 0.35799350415
0.945714285714 0.358354384699
0.945765937203 0.358715265247
0.945817490494 0.359076145796
0.945868945869 0.359437026344
0.945920303605 0.359797906893
0.945971563981 0.360158787441
0.946022727273 0.36051966799
0.946073793756 0.360880548538
0.946124763705 0.361241429087
0.946175637394 0.361602309636
0.946226415094 0.361963190184
0.946277097078 0.362324070733
0.946327683616 0.362684951281
0.945437441204 0.362684951281
0.945488721805 0.36304583183
0.945539906103 0.363406712378
0.945590994371 0.363767592927
0.945641986879 0.364128473475
0.945692883895 0.364489354024
0.945743685688 0.364850234572
0.945794392523 0.365211115121
0.945845004669 0.365571995669
0.945895522388 0.365932876218
0.945945945946 0.366293756767
0.945996275605 0.366654637315
0.94511627907 0.366654637315
0.945167286245 0.367015517864
0.9452181987 0.367376398412
0.945269016698 0.367737278961
0.9453197405 0.368098159509
0.94537037037 0.368459040058
0.945420906568 0.368819920606
0.945471349353 0.369180801155
0.945521698984 0.369541681703
0.94557195572 0.369902562252
0.945622119816 0.3702634428
0.945672191529 0.370624323349
0.945722171113 0.370985203898
0.944852941176 0.370985203898
0.944903581267 0.371346084446
0.94495412844 0.371706964995
0.945004582951 0.372067845543
0.945054945055 0.372428726092
0.945105215005 0.37278960664
0.945155393053 0.373150487189
0.944292237443 0.373150487189
0.944343065693 0.373511367737
0.944393801276 0.373872248286
0.944444444444 0.374233128834
0.94449499545 0.374594009383
0.944545454545 0.374954889931
0.94459582198 0.37531577048
0.944646098004 0.375676651029
0.944696282865 0.376037531577
0.944746376812 0.376398412126
0.94479638009 0.376759292674
0.944846292948 0.377120173223
0.944896115628 0.377481053771
0.944945848375 0.37784193432
0.944995491434 0.378202814868
0.945045045045 0.378563695417
0.945094509451 0.378924575965
0.945143884892 0.379285456514
0.945193171608 0.379646337062
0.945242369838 0.380007217611
0.945291479821 0.38036809816
0.945340501792 0.380728978708
0.945389435989 0.381089859257
0.945438282648 0.381450739805
0.945487042002 0.381811620354
0.945535714286 0.382172500902
0.945584299732 0.382533381451
0.945632798574 0.382894261999
0.945681211042 0.383255142548
0.945729537367 0.383616023096
0.945777777778 0.383976903645
0.945825932504 0.384337784193
0.945874001775 0.384698664742
0.945921985816 0.385059545291
0.945969884854 0.385420425839
0.946017699115 0.385781306388
0.946065428824 0.386142186936
0.946113074205 0.386503067485
0.946160635481 0.386863948033
0.94532627866 0.386863948033
0.945374449339 0.387224828582
0.945422535211 0.38758570913
0.9454705365 0.387946589679
0.945518453427 0.388307470227
0.945566286216 0.388668350776
0.945614035088 0.389029231324
0.945661700263 0.389390111873
0.945709281961 0.389750992422
0.945756780402 0.39011187297
0.945804195804 0.390472753519
0.945851528384 0.390833634067
0.94589877836 0.391194514616
0.945945945946 0.391555395164
0.945993031359 0.391916275713
0.946040034813 0.392277156261
0.946086956522 0.39263803681
0.946133796699 0.392998917358
0.946180555556 0.393359797907
0.946227233304 0.393720678455
0.946273830156 0.394081559004
0.94632034632 0.394442439553
0.946366782007 0.394803320101
0.946413137424 0.39516420065
0.946459412781 0.395525081198
0.946505608283 0.395885961747
0.946551724138 0.396246842295
0.946597760551 0.396607722844
0.946643717728 0.396968603392
0.946689595873 0.397329483941
0.946735395189 0.397690364489
0.94678111588 0.398051245038
0.946826758148 0.398412125586
0.946872322194 0.398773006135
0.946917808219 0.399133886684
0.946963216424 0.399494767232
0.947008547009 0.399855647781
0.947053800171 0.400216528329
0.946245733788 0.400216528329
0.945439045183 0.400216528329
0.945485519591 0.400577408878
0.945531914894 0.400938289426
0.945578231293 0.401299169975
0.945624468989 0.401660050523
0.945670628183 0.402020931072
0.945716709075 0.40238181162
0.945762711864 0.402742692169
0.945808636749 0.403103572717
0.945854483926 0.403464453266
0.945900253593 0.403825333815
0.945945945946 0.404186214363
0.945147679325 0.404186214363
0.945193929174 0.404547094912
0.945240101095 0.40490797546
0.945286195286 0.405268856009
0.945332211943 0.405629736557
0.945378151261 0.405990617106
0.945424013434 0.406351497654
0.945469798658 0.406712378203
0.945515507125 0.407073258751
0.945561139028 0.4074341393
0.945606694561 0.407795019848
0.945652173913 0.408155900397
0.945697577277 0.408516780946
0.945742904841 0.408877661494
0.945788156797 0.409238542043
0.945833333333 0.409599422591
0.945878434638 0.40996030314
0.945091514143 0.40996030314
0.945137157107 0.410321183688
0.945182724252 0.410682064237
0.945228215768 0.411042944785
0.945273631841 0.411403825334
0.945318972659 0.411764705882
0.945364238411 0.412125586431
0.94540942928 0.412486466979
0.945454545455 0.412847347528
0.945499587118 0.413208228077
0.945544554455 0.413569108625
0.94558944765 0.413929989174
0.945634266886 0.414290869722
0.945679012346 0.414651750271
0.945723684211 0.415012630819
0.945768282662 0.415373511368
0.945812807882 0.415734391916
0.945857260049 0.416095272465
0.945901639344 0.416456153013
0.945126945127 0.416456153013
0.945171849427 0.416817033562
0.945216680294 0.41717791411
0.945261437908 0.417538794659
0.945306122449 0.417899675208
0.945350734095 0.418260555756
0.945395273024 0.418621436305
0.945439739414 0.418982316853
0.945484133442 0.419343197402
0.945528455285 0.41970407795
0.945572705118 0.420064958499
0.945616883117 0.420425839047
0.945660989457 0.420786719596
0.945705024311 0.421147600144
0.945748987854 0.421508480693
0.945792880259 0.421869361241
0.945836701698 0.42223024179
0.945880452342 0.422591122339
0.945924132365 0.422952002887
0.945967741935 0.423312883436
0.946011281225 0.423673763984
0.946054750403 0.424034644533
0.946098149638 0.424395525081
0.9461414791 0.42475640563
0.946184738956 0.425117286178
0.946227929374 0.425478166727
0.945469125902 0.425478166727
0.945512820513 0.425839047275
0.945556445156 0.426199927824
0.9456 0.426560808372
0.945643485212 0.426921688921
0.945686900958 0.42728256947
0.945730247406 0.427643450018
0.945773524721 0.428004330567
0.945019920319 0.428004330567
0.945063694268 0.428365211115
0.945107398568 0.428726091664
0.945151033386 0.429086972212
0.945194598888 0.429447852761
0.945238095238 0.429808733309
0.945281522601 0.430169613858
0.945324881141 0.430530494406
0.945368171021 0.430891374955
0.944620253165 0.430891374955
0.944664031621 0.431252255503
0.944707740916 0.431613136052
0.944751381215 0.431974016601
0.944794952681 0.432334897149
0.944838455477 0.432695777698
0.944881889764 0.433056658246
0.944925255704 0.433417538795
0.944968553459 0.433778419343
0.945011783189 0.434139299892
0.945054945055 0.43450018044
0.945098039216 0.434861060989
0.945141065831 0.435221941537
0.944400939702 0.435221941537
0.943661971831 0.435221941537
0.943706020328 0.435582822086
0.94375 0.435943702634
0.943793911007 0.436304583183
0.94383775351 0.436665463732
0.94388152767 0.43702634428
0.943925233645 0.437387224829
0.943968871595 0.437748105377
0.94401244168 0.438108985926
0.944055944056 0.438469866474
0.944099378882 0.438830747023
0.943366951125 0.438830747023
0.943410852713 0.439191627571
0.94345468629 0.43955250812
0.943498452012 0.439913388668
0.943542150039 0.440274269217
0.943585780526 0.440635149765
0.943629343629 0.440996030314
0.943672839506 0.441356910863
0.943716268311 0.441717791411
0.9437596302 0.44207867196
0.943033102386 0.44207867196
0.943076923077 0.442439552508
0.943120676403 0.442800433057
0.943164362519 0.443161313605
0.943207981581 0.443522194154
0.943251533742 0.443883074702
0.943295019157 0.444243955251
0.943338437979 0.444604835799
0.94338179036 0.444965716348
0.943425076453 0.445326596896
0.943468296409 0.445687477445
0.943511450382 0.446048357994
0.94355453852 0.446409238542
0.943597560976 0.446770119091
0.943640517898 0.447130999639
0.943683409437 0.447491880188
0.943726235741 0.447852760736
0.94376899696 0.448213641285
0.943811693242 0.448574521833
0.943854324734 0.448935402382
0.943896891585 0.44929628293
0.943181818182 0.44929628293
0.943224829674 0.449657163479
0.943267776097 0.450018044027
0.943310657596 0.450378924576
0.94335347432 0.450739805125
0.943396226415 0.451100685673
0.943438914027 0.451461566222
0.943481537302 0.45182244677
0.943524096386 0.452183327319
0.943566591422 0.452544207867
0.943609022556 0.452905088416
0.943651389932 0.453265968964
0.943693693694 0.453626849513
0.943735933983 0.453987730061
0.943028485757 0.453987730061
0.943071161049 0.45434861061
0.943113772455 0.454709491158
0.94315632012 0.455070371707
0.943198804185 0.455431252256
0.943241224795 0.455792132804
0.94328358209 0.456153013353
0.943325876212 0.456513893901
0.943368107303 0.45687477445
0.943410275503 0.457235654998
0.943452380952 0.457596535547
0.943494423792 0.457957416095
0.94353640416 0.458318296644
0.943578322197 0.458679177192
0.943620178042 0.459040057741
0.943661971831 0.459400938289
0.943703703704 0.459761818838
0.943005181347 0.459761818838
0.943047337278 0.460122699387
0.943089430894 0.460483579935
0.943131462334 0.460844460484
0.943173431734 0.461205341032
0.943215339233 0.461566221581
0.943257184967 0.461927102129
0.943298969072 0.462287982678
0.943340691685 0.462648863226
0.942647058824 0.462648863226
0.942689199118 0.463009743775
0.942731277533 0.463370624323
0.942773294204 0.463731504872
0.942815249267 0.46409238542
0.942857142857 0.464453265969
0.94289897511 0.464814146518
0.942940746159 0.465175027066
0.942251461988 0.465175027066
0.942293644996 0.465535907615
0.942335766423 0.465896788163
0.942377826404 0.466257668712
0.942419825073 0.46661854926
0.942461762564 0.466979429809
0.94250363901 0.467340310357
0.942545454545 0.467701190906
0.942587209302 0.468062071454
0.942628903413 0.468422952003
0.94267053701 0.468783832551
0.942712110225 0.4691447131
0.942753623188 0.469505593649
0.942795076032 0.469866474197
0.942836468886 0.470227354746
0.94287780188 0.470588235294
0.942919075145 0.470949115843
0.942960288809 0.471309996391
0.943001443001 0.47167087694
0.943042537851 0.472031757488
0.943083573487 0.472392638037
0.943124550036 0.472753518585
0.943165467626 0.473114399134
0.943206326384 0.473475279682
0.943247126437 0.473836160231
0.943287867911 0.47419704078
0.943328550933 0.474557921328
0.943369175627 0.474918801877
0.94340974212 0.475279682425
0.943450250537 0.475640562974
0.943490701001 0.476001443522
0.943531093638 0.476362324071
0.943571428571 0.476723204619
0.943611705924 0.477084085168
0.94365192582 0.477444965716
0.942979330007 0.477444965716
0.942307692308 0.477444965716
0.942348754448 0.477805846265
0.942389758179 0.478166726813
0.942430703625 0.478527607362
0.942471590909 0.478888487911
0.942512420156 0.479249368459
0.942553191489 0.479610249008
0.942593905032 0.479971129556
0.942634560907 0.480332010105
0.941967445152 0.480332010105
0.942008486563 0.480692890653
0.942049469965 0.481053771202
0.94209039548 0.48141465175
0.942131263232 0.481775532299
0.942172073343 0.482136412847
0.942212825934 0.482497293396
0.942253521127 0.482858173944
0.942294159043 0.483219054493
0.942334739803 0.483579935042
0.941672522839 0.483579935042
0.941713483146 0.48394081559
0.941754385965 0.484301696139
0.941795231417 0.484662576687
0.941836019622 0.485023457236
0.9418767507 0.485384337784
0.941917424773 0.485745218333
0.941958041958 0.486106098881
0.941998602376 0.48646697943
0.941340782123 0.48646697943
0.941381716678 0.486827859978
0.941422594142 0.487188740527
0.941463414634 0.487549621075
0.941504178273 0.487910501624
0.941544885177 0.488271382173
0.941585535466 0.488632262721
0.941626129256 0.48899314327
0.941666666667 0.489354023818
0.941707147814 0.489714904367
0.941747572816 0.490075784915
0.941787941788 0.490436665464
0.941828254848 0.490797546012
0.941868512111 0.491158426561
0.941908713693 0.491519307109
0.941257774706 0.491519307109
0.941298342541 0.491880187658
0.941338854382 0.492241068206
0.941379310345 0.492601948755
0.941419710544 0.492962829304
0.941460055096 0.493323709852
0.941500344116 0.493684590401
0.941540577717 0.494045470949
0.941580756014 0.494406351498
0.941620879121 0.494767232046
0.940974605353 0.494767232046
0.940329218107 0.494767232046
0.940370116518 0.495128112595
0.940410958904 0.495488993143
0.94045174538 0.495849873692
0.94049247606 0.49621075424
0.940533151059 0.496571634789
0.940573770492 0.496932515337
0.940614334471 0.497293395886
0.940654843111 0.497654276435
0.940695296524 0.498015156983
0.940735694823 0.498376037532
0.940776038121 0.49873691808
0.940816326531 0.499097798629
0.940856560163 0.499458679177
0.94089673913 0.499819559726
0.940936863544 0.500180440274
0.940976933514 0.500541320823
0.941016949153 0.500902201371
0.941056910569 0.50126308192
0.941096817874 0.501623962468
0.941136671177 0.501984843017
0.941176470588 0.502345723565
0.941216216216 0.502706604114
0.94125590817 0.503067484663
0.941295546559 0.503428365211
0.94133513149 0.50378924576
0.941374663073 0.504150126308
0.941414141414 0.504511006857
0.940780619112 0.504511006857
0.940820443847 0.504871887405
0.940860215054 0.505232767954
0.940899932841 0.505593648502
0.940939597315 0.505954529051
0.940979208585 0.506315409599
0.941018766756 0.506676290148
0.941058271936 0.507037170696
0.94109772423 0.507398051245
0.941137123746 0.507758931794
0.94050802139 0.507758931794
0.940547762191 0.508119812342
0.940587449933 0.508480692891
0.940627084723 0.508841573439
0.940666666667 0.509202453988
0.940706195869 0.509563334536
0.940745672437 0.509924215085
0.940785096474 0.510285095633
0.940159574468 0.510285095633
0.940199335548 0.510645976182
0.940239043825 0.51100685673
0.940278699403 0.511367737279
0.940318302387 0.511728617827
0.940357852883 0.512089498376
0.940397350993 0.512450378925
0.940436796823 0.512811259473
0.940476190476 0.513172140022
0.940515532056 0.51353302057
0.940554821664 0.513893901119
0.940594059406 0.514254781667
0.940633245383 0.514615662216
0.940672379697 0.514976542764
0.940711462451 0.515337423313
0.940750493746 0.515698303861
0.940789473684 0.51605918441
0.940828402367 0.516420064958
0.940867279895 0.516780945507
0.940906106369 0.517141826056
0.94094488189 0.517502706604
0.940983606557 0.517863587153
0.941022280472 0.518224467701
0.941060903733 0.51858534825
0.94109947644 0.518946228798
0.941137998692 0.519307109347
0.941176470588 0.519667989895
0.940561724363 0.519667989895
0.940600522193 0.520028870444
0.940639269406 0.520389750992
0.940677966102 0.520750631541
0.940716612378 0.521111512089
0.940755208333 0.521472392638
0.940793754066 0.521833273187
0.940832249675 0.522194153735
0.940870695257 0.522555034284
0.940909090909 0.522915914832
0.940947436729 0.523276795381
0.940985732815 0.523637675929
0.941023979261 0.523998556478
0.941062176166 0.524359437026
0.941100323625 0.524720317575
0.941138421734 0.525081198123
0.941176470588 0.525442078672
0.941214470284 0.52580295922
0.941252420917 0.526163839769
0.941290322581 0.526524720318
0.941328175371 0.526885600866
0.941365979381 0.527246481415
0.941403734707 0.527607361963
0.941441441441 0.527968242512
0.941479099678 0.52832912306
0.941516709512 0.528690003609
0.941554271034 0.529050884157
0.941591784339 0.529411764706
0.941629249519 0.529772645254
0.941666666667 0.530133525803
0.941704035874 0.530494406351
0.941741357234 0.5308552869
0.941778630838 0.531216167449
0.941815856777 0.531577047997
0.941853035144 0.531937928546
0.941890166028 0.532298809094
0.941289087428 0.532298809094
0.941326530612 0.532659689643
0.941363926068 0.533020570191
0.941401273885 0.53338145074
0.941438574157 0.533742331288
0.941475826972 0.534103211837
0.941513032422 0.534464092385
0.941550190597 0.534824972934
0.941587301587 0.535185853482
0.941624365482 0.535546734031
0.941661382372 0.53590761458
0.941698352345 0.536268495128
0.941735275491 0.536629375677
0.941772151899 0.536990256225
0.941808981657 0.537351136774
0.941845764855 0.537712017322
0.941882501579 0.538072897871
0.941287878788 0.538072897871
0.941324921136 0.538433778419
0.941361916772 0.538794658968
0.941398865784 0.539155539516
0.941435768262 0.539516420065
0.941472624292 0.539877300613
0.941509433962 0.540238181162
0.94154619736 0.540599061711
0.941582914573 0.540959942259
0.941619585687 0.541320822808
0.94165621079 0.541681703356
0.941692789969 0.542042583905
0.941729323308 0.542403464453
0.941765810895 0.542764345002
0.941802252816 0.54312522555
0.941838649156 0.543486106099
0.941875 0.543846986647
0.941911305434 0.544207867196
0.941947565543 0.544568747744
0.941983780412 0.544929628293
0.942019950125 0.545290508842
0.942056074766 0.54565138939
0.942092154421 0.546012269939
0.942128189172 0.546373150487
0.942164179104 0.546734031036
0.942200124301 0.547094911584
0.941614906832 0.547094911584
0.941651148355 0.547455792133
0.941687344913 0.547816672681
0.94172349659 0.54817755323
0.94175960347 0.548538433778
0.941795665635 0.548899314327
0.941831683168 0.549260194875
0.941867656153 0.549621075424
0.941903584672 0.549981955973
0.941939468808 0.550342836521
0.941975308642 0.55070371707
0.94139420111 0.55070371707
0.941430332922 0.551064597618
0.941466420209 0.551425478167
0.941502463054 0.551786358715
0.941538461538 0.552147239264
0.941574415744 0.552508119812
0.941610325753 0.552869000361
0.941031941032 0.552869000361
0.940454266421 0.552869000361
0.940490797546 0.553229880909
0.940527283875 0.553590761458
0.94056372549 0.553951642006
0.940600122474 0.554312522555
0.940636474908 0.554673403104
0.940672782875 0.555034283652
0.940709046455 0.555395164201
0.94074526573 0.555756044749
0.940170940171 0.555756044749
0.940207443563 0.556116925298
0.940243902439 0.556477805846
0.94028031688 0.556838686395
0.940316686967 0.557199566943
0.940353012781 0.557560447492
0.940389294404 0.55792132804
0.940425531915 0.558282208589
0.940461725395 0.558643089137
0.940497874924 0.559003969686
0.940533980583 0.559364850235
0.94057004245 0.559725730783
0.940606060606 0.560086611332
0.94064203513 0.56044749188
0.940677966102 0.560808372429
0.9407138536 0.561169252977
0.940749697703 0.561530133526
0.940785498489 0.561891014074
0.940821256039 0.562251894623
0.940856970428 0.562612775171
0.940892641737 0.56297365572
0.940928270042 0.563334536268
0.940963855422 0.563695416817
0.940999397953 0.564056297366
0.940433212996 0.564056297366
0.94046903187 0.564417177914
0.940504807692 0.564778058463
0.940540540541 0.565138939011
0.940576230492 0.56549981956
0.940611877624 0.565860700108
0.940647482014 0.566221580657
0.940683043739 0.566582461205
0.940718562874 0.566943341754
0.940754039497 0.567304222302
0.940789473684 0.567665102851
0.94022713688 0.567665102851
0.940262843489 0.568025983399
0.940298507463 0.568386863948
0.940334128878 0.568747744497
0.940369707812 0.569108625045
0.940405244338 0.569469505594
0.940440738535 0.569830386142
0.940476190476 0.570191266691
0.940511600238 0.570552147239
0.940546967895 0.570913027788
0.940582293523 0.571273908336
0.940617577197 0.571634788885
0.940652818991 0.571995669433
0.94068801898 0.572356549982
0.940723177238 0.57271743053
0.940758293839 0.573078311079
0.940793368857 0.573439191628
0.940828402367 0.573800072176
0.940863394441 0.574160952725
0.940898345154 0.574521833273
0.940933254578 0.574882713822
0.940968122786 0.57524359437
0.941002949853 0.575604474919
0.941037735849 0.575965355467
0.940483205657 0.575965355467
0.940518256773 0.576326236016
0.940553266627 0.576687116564
0.940588235294 0.577047997113
0.940623162845 0.577408877661
0.940658049354 0.57776975821
0.940692894891 0.578130638759
0.940727699531 0.578491519307
0.940762463343 0.578852399856
0.940797186401 0.579213280404
0.940831868776 0.579574160953
0.940866510539 0.579935041501
0.940901111761 0.58029592205
0.940350877193 0.58029592205
0.940385739334 0.580656802598
0.940420560748 0.581017683147
0.940455341506 0.581378563695
0.94049008168 0.581739444244
0.940524781341 0.582100324792
0.940559440559 0.582461205341
0.940594059406 0.58282208589
0.940628637951 0.583182966438
0.940663176265 0.583543846987
0.940697674419 0.583904727535
0.940151074956 0.583904727535
0.94018583043 0.584265608084
0.94022054556 0.584626488632
0.940255220418 0.584987369181
0.940289855072 0.585348249729
0.940324449594 0.585709130278
0.940359004053 0.586070010826
0.940393518519 0.586430891375
0.94042799306 0.586791771923
0.940462427746 0.587152652472
0.940496822646 0.587513533021
0.940531177829 0.587874413569
0.940565493364 0.588235294118
0.940599769319 0.588596174666
0.940634005764 0.588957055215
0.940668202765 0.589317935763
0.940702360391 0.589678816312
0.940736478711 0.59003969686
0.940770557792 0.590400577409
0.940804597701 0.590761457957
0.940838598507 0.591122338506
0.940872560276 0.591483219054
0.940906483075 0.591844099603
0.940366972477 0.591844099603
0.939828080229 0.591844099603
0.939862542955 0.592204980152
0.939896966228 0.5925658607
0.939931350114 0.592926741249
0.939965694683 0.593287621797
0.939428571429 0.593287621797
0.939463163906 0.593648502346
0.939497716895 0.594009382894
0.939532230462 0.594370263443
0.939566704675 0.594731143991
0.939601139601 0.59509202454
0.939635535308 0.595452905088
0.939669891861 0.595813785637
0.939704209329 0.596174666185
0.939738487777 0.596535546734
0.939772727273 0.596896427283
0.939806927882 0.597257307831
0.939841089671 0.59761818838
0.939875212706 0.597979068928
0.939909297052 0.598339949477
0.939943342776 0.598700830025
0.939977349943 0.599061710574
0.940011318619 0.599422591122
0.940045248869 0.599783471671
0.940079140757 0.600144352219
0.94011299435 0.600505232768
0.940146809712 0.600866113316
0.940180586907 0.601226993865
0.940214326001 0.601587874414
0.940248027057 0.601948754962
0.940281690141 0.602309635511
0.940315315315 0.602670516059
0.940348902645 0.603031396608
0.940382452193 0.603392277156
0.940415964025 0.603753157705
0.940449438202 0.604114038253
0.940482874789 0.604474918802
0.94051627385 0.60483579935
0.940549635446 0.605196679899
0.940582959641 0.605557560447
0.940056022409 0.605557560447
0.940089585666 0.605918440996
0.94012311136 0.606279321545
0.940156599553 0.606640202093
0.939631078815 0.606640202093
0.939664804469 0.607001082642
0.939698492462 0.60736196319
0.939732142857 0.607722843739
0.939765755717 0.608083724287
0.939799331104 0.608444604836
0.939832869081 0.608805485384
0.93986636971 0.609166365933
0.939899833055 0.609527246481
0.939933259177 0.60988812703
0.939966648138 0.610249007578
0.94 0.610609888127
0.940033314825 0.610970768676
0.940066592675 0.611331649224
0.940099833611 0.611692529773
0.940133037694 0.612053410321
0.940166204986 0.61241429087
0.940199335548 0.612775171418
0.940232429441 0.613136051967
0.940265486726 0.613496932515
0.939745715865 0.613496932515
0.939779005525 0.613857813064
0.939812258421 0.614218693612
0.939845474614 0.614579574161
0.939878654164 0.614940454709
0.939360529217 0.614940454709
0.938842975207 0.614940454709
0.938876651982 0.615301335258
0.93891029169 0.615662215807
0.938943894389 0.616023096355
0.938977460143 0.616383976904
0.939010989011 0.616744857452
0.938495332235 0.616744857452
0.938529088913 0.617105738001
0.938562808557 0.617466618549
0.938596491228 0.617827499098
0.938630136986 0.618188379646
0.938663745893 0.618549260195
0.938697318008 0.618910140743
0.93818380744 0.618910140743
0.938217605249 0.619271021292
0.93825136612 0.61963190184
0.938285090115 0.619992782389
0.938318777293 0.620353662938
0.938352427714 0.620714543486
0.937840785169 0.620714543486
0.937874659401 0.621075424035
0.937908496732 0.621436304583
0.937942297224 0.621797185132
0.937976060936 0.62215806568
0.938009787928 0.622518946229
0.938043478261 0.622879826777
0.938077131993 0.623240707326
0.938110749186 0.623601587874
0.9376017363 0.623601587874
0.937635574837 0.623962468423
0.937669376694 0.624323348971
0.937703141928 0.62468422952
0.937736870601 0.625045110069
0.937770562771 0.625405990617
0.937804218496 0.625766871166
0.937837837838 0.626127751714
0.937331172339 0.626127751714
0.937365010799 0.626488632263
0.937398812736 0.626849512811
0.937432578209 0.62721039336
0.937466307278 0.627571273908
0.9375 0.627932154457
0.937533656435 0.628293035005
0.937567276642 0.628653915554
0.937600860678 0.629014796102
0.937634408602 0.629375676651
0.937667920473 0.6297365572
0.93716433942 0.6297365572
0.937198067633 0.630097437748
0.937231759657 0.630458318297
0.93726541555 0.630819198845
0.93729903537 0.631180079394
0.937332619175 0.631540959942
0.937366167024 0.631901840491
0.937399678973 0.632262721039
0.936898395722 0.632262721039
0.936397648316 0.632262721039
0.936431623932 0.632623601588
0.936465563267 0.632984482136
0.936499466382 0.633345362685
0.936533333333 0.633706243233
0.936567164179 0.634067123782
0.936068193926 0.634067123782
0.935569755059 0.634067123782
0.935604044705 0.634428004331
0.935638297872 0.634788884879
0.93567251462 0.635149765428
0.935706695005 0.635510645976
0.935740839087 0.635871526525
0.935774946921 0.636232407073
0.935809018568 0.636593287622
0.935843054083 0.63695416817
0.935877053524 0.637315048719
0.935381355932 0.637315048719
0.93541556379 0.637675929267
0.93544973545 0.638036809816
0.935483870968 0.638397690364
0.935517970402 0.638758570913
0.935552033809 0.639119451462
0.935058078141 0.639119451462
0.934564643799 0.639119451462
0.934599156118 0.63948033201
0.934633632051 0.639841212559
0.934668071654 0.640202093107
0.934702474987 0.640562973656
0.934736842105 0.640923854204
0.934771173067 0.641284734753
0.934279705573 0.641284734753
0.934314240673 0.641645615301
0.934348739496 0.64200649585
0.9343832021 0.642367376398
0.934417628541 0.642728256947
0.934452018878 0.643089137495
0.934486373166 0.643450018044
0.934520691461 0.643810898593
0.934554973822 0.644171779141
0.934589220304 0.64453265969
0.934623430962 0.644893540238
0.934657605855 0.645254420787
0.934691745037 0.645615301335
0.934725848564 0.645976181884
0.934759916493 0.646337062432
0.934793948878 0.646697942981
0.934306569343 0.646697942981
0.934340802501 0.647058823529
0.934375 0.647419704078
0.933888599688 0.647419704078
0.933402705515 0.647419704078
0.933437337493 0.647780584626
0.933471933472 0.648141465175
0.933506493506 0.648502345724
0.933541017653 0.648863226272
0.933575505968 0.649224106821
0.933609958506 0.649584987369
0.933644375324 0.649945867918
0.933678756477 0.650306748466
0.93371310202 0.650667629015
0.933229813665 0.650667629015
0.933264355923 0.651028509563
0.933298862461 0.651389390112
0.933333333333 0.65175027066
0.933367768595 0.652111151209
0.93288590604 0.652111151209
0.932920536636 0.652472031757
0.932955131511 0.652832912306
0.932989690722 0.653193792855
0.933024214323 0.653554673403
0.933058702369 0.653915553952
0.933093154915 0.6542764345
0.933127572016 0.654637315049
0.933161953728 0.654998195597
0.933196300103 0.655359076146
0.933230611197 0.655719956694
0.933264887064 0.656080837243
0.933299127758 0.656441717791
0.933333333333 0.65680259834
0.932854946181 0.65680259834
0.93237704918 0.65680259834
0.932411674347 0.657163478888
0.932446264074 0.657524359437
0.932480818414 0.657885239986
0.932515337423 0.658246120534
0.932549821155 0.658607001083
0.932073544433 0.658607001083
0.932108218479 0.658967881631
0.932142857143 0.65932876218
0.932177460479 0.659689642728
0.931702344546 0.659689642728
0.931737137035 0.660050523277
0.931771894094 0.660411403825
0.931806615776 0.660772284374
0.931841302136 0.661133164922
0.93136756482 0.661133164922
0.931402439024 0.661494045471
0.931437277806 0.661854926019
0.931472081218 0.662215806568
0.931506849315 0.662576687117
0.93154158215 0.662937567665
0.931576279777 0.663298448214
0.931610942249 0.663659328762
0.93164556962 0.664020209311
0.931680161943 0.664381089859
0.931714719272 0.664741970408
0.931749241658 0.665102850956
0.931783729156 0.665463731505
0.931818181818 0.665824612053
0.931852599697 0.666185492602
0.931886982846 0.66654637315
0.931921331316 0.666907253699
0.931955645161 0.667268134248
0.931486146096 0.667268134248
0.931520644512 0.667629014796
0.931555108203 0.667989895345
0.931589537223 0.668350775893
0.931623931624 0.668711656442
0.931658291457 0.66907253699
0.931692616775 0.669433417539
0.931726907631 0.669794298087
0.931761164074 0.670155178636
0.931795386158 0.670516059184
0.931829573935 0.670876939733
0.931863727455 0.671237820281
0.93189784677 0.67159870083
0.931931931932 0.671959581379
0.931965982991 0.672320461927
0.932 0.672681342476
0.932033983008 0.673042223024
0.932067932068 0.673403103573
0.932101847229 0.673763984121
0.932135728543 0.67412486467
0.93216957606 0.674485745218
0.932203389831 0.674846625767
0.932237169905 0.675207506315
0.932270916335 0.675568386864
0.932304629169 0.675929267412
0.932338308458 0.676290147961
0.931874689209 0.676290147961
0.931908548708 0.67665102851
0.931942374565 0.677011909058
0.931976166832 0.677372789607
0.932009925558 0.677733670155
0.931547619048 0.677733670155
0.931085770947 0.677733670155
0.931119920714 0.678094550704
0.930658741951 0.678094550704
0.930198019802 0.678094550704
0.93023255814 0.678455431252
0.930267062315 0.678816311801
0.930301532378 0.679177192349
0.930335968379 0.679538072898
0.92987654321 0.679538072898
0.92941757157 0.679538072898
0.929452392699 0.679898953446
0.929487179487 0.680259833995
0.929029078364 0.680259833995
0.929064039409 0.680620714543
0.929098966027 0.680981595092
0.929133858268 0.681342475641
0.928676832268 0.681342475641
0.928711897738 0.681703356189
0.928746928747 0.682064236738
0.928781925344 0.682425117286
0.92881688758 0.682785997835
0.928851815505 0.683146878383
0.928886709171 0.683507758932
0.928921568627 0.68386863948
0.928956393925 0.684229520029
0.928991185113 0.684590400577
0.929025942242 0.684951281126
0.929060665362 0.685312161674
0.929095354523 0.685673042223
0.929130009775 0.686033922772
0.929164631168 0.68639480332
0.92919921875 0.686755683869
0.929233772572 0.687116564417
0.929268292683 0.687477444966
0.928815212092 0.687477444966
0.928849902534 0.687838325514
0.928884559182 0.688199206063
0.928919182084 0.688560086611
0.92895377129 0.68892096716
0.928988326848 0.689281847708
0.928536703938 0.689281847708
0.928085519922 0.689281847708
0.928120446819 0.689642728257
0.928155339806 0.690003608805
0.927704997574 0.690003608805
0.927740058196 0.690364489354
0.927775084828 0.690725369903
0.927810077519 0.691086250451
0.92784503632 0.691447131
0.927879961278 0.691808011548
0.927914852443 0.692168892097
0.927949709865 0.692529772645
0.927984533591 0.692890653194
0.928019323671 0.693251533742
0.928054080155 0.693612414291
0.928088803089 0.693973294839
0.928123492523 0.694334175388
0.928158148505 0.694695055936
0.928192771084 0.695055936485
0.92774566474 0.695055936485
0.927780452576 0.695416817034
0.92781520693 0.695777697582
0.92784992785 0.696138578131
0.927884615385 0.696499458679
0.927919269582 0.696860339228
0.92795389049 0.697221219776
0.927988478157 0.697582100325
0.92802303263 0.697942980873
0.928057553957 0.698303861422
0.928092042186 0.69866474197
0.92764734068 0.69866474197
0.927681992337 0.699025622519
0.927716610819 0.699386503067
0.927751196172 0.699747383616
0.927785748446 0.700108264165
0.927820267686 0.700469144713
0.927854753942 0.700830025262
0.927889207259 0.70119090581
0.927446300716 0.70119090581
0.927480916031 0.701551786359
0.927515498331 0.701912666907
0.927550047664 0.702273547456
0.927584564078 0.702634428004
0.927619047619 0.702995308553
0.927653498334 0.703356189101
0.92768791627 0.70371706965
0.9272467903 0.70371706965
0.927281368821 0.704077950198
0.927315914489 0.704438830747
0.926875593542 0.704438830747
0.926910299003 0.704799711296
0.926944971537 0.705160591844
0.926505452821 0.705160591844
0.92654028436 0.705521472393
0.926575082899 0.705882352941
0.926609848485 0.70624323349
0.926644581164 0.706604114038
0.926679280984 0.706964994587
0.926713947991 0.707325875135
0.926748582231 0.707686755684
0.926783183751 0.708047636232
0.926345609065 0.708047636232
0.926380368098 0.708408516781
0.92641509434 0.708769397329
0.926449787836 0.709130277878
0.926484448633 0.709491158427
0.926519076778 0.709852038975
0.926553672316 0.710212919524
0.926588235294 0.710573800072
0.926622765757 0.710934680621
0.926657263752 0.711295561169
0.926691729323 0.711656441718
0.926726162518 0.712017322266
0.92676056338 0.712378202815
0.926794931957 0.712739083363
0.926829268293 0.713099963912
0.926863572433 0.71346084446
0.926897844424 0.713821725009
0.926463700234 0.713821725009
0.926498127341 0.714182605558
0.926532522227 0.714543486106
0.926566884939 0.714904366655
0.926601215521 0.715265247203
0.926168224299 0.715265247203
0.926202709014 0.715626127752
0.926237161531 0.7159870083
0.926271581895 0.716347888849
0.926305970149 0.716708769397
0.92634032634 0.717069649946
0.926374650513 0.717430530494
0.926408942711 0.717791411043
0.92644320298 0.718152291591
0.926477431363 0.71851317214
0.926511627907 0.718874052689
0.926080892608 0.718874052689
0.926115241636 0.719234933237
0.926149558755 0.719595813786
0.926183844011 0.719956694334
0.926218097448 0.720317574883
0.925788497217 0.720317574883
0.925359295318 0.720317574883
0.925393883225 0.720678455431
0.925428439092 0.72103933598
0.925 0.72103933598
0.925034706155 0.721400216528
0.925069380204 0.721761097077
0.925104022191 0.722121977625
0.924676524954 0.722121977625
0.924249422633 0.722121977625
0.923822714681 0.722121977625
0.92385786802 0.722482858174
0.92389298893 0.722843738722
0.923928077455 0.723204619271
0.923963133641 0.72356549982
0.923998157531 0.723926380368
0.924033149171 0.724287260917
0.924068108606 0.724648141465
0.924103035879 0.725009022014
0.92367816092 0.725009022014
0.923713235294 0.725369902562
0.923748277446 0.725730783111
0.92378328742 0.726091663659
0.923359339146 0.726091663659
0.922935779817 0.726091663659
0.922971114168 0.726452544208
0.923006416132 0.726813424756
0.923041685754 0.727174305305
0.923076923077 0.727535185853
0.922654462243 0.727535185853
0.922232387923 0.727535185853
0.922267946959 0.727896066402
0.922303473492 0.728256946951
0.922338967565 0.728617827499
0.922374429224 0.728978708048
0.922409858512 0.729339588596
0.922445255474 0.729700469145
0.922480620155 0.730061349693
0.922515952598 0.730422230242
0.922551252847 0.73078311079
0.922586520947 0.731143991339
0.922166590806 0.731143991339
0.92220200182 0.731504871887
0.922237380628 0.731865752436
0.922272727273 0.732226632984
0.922308041799 0.732587513533
0.922343324251 0.732948394082
0.922378574671 0.73330927463
0.922413793103 0.733670155179
0.922448979592 0.734031035727
0.92248413418 0.734391916276
0.922066153149 0.734391916276
0.922101449275 0.734752796824
0.922136713445 0.735113677373
0.922171945701 0.735474557921
0.922207146088 0.73583543847
0.922242314647 0.736196319018
0.922277451423 0.736557199567
0.922312556459 0.736918080115
0.922347629797 0.737278960664
0.92238267148 0.737639841213
0.922417681552 0.738000721761
0.922001803427 0.738000721761
0.922036953583 0.73836160231
0.922072072072 0.738722482858
0.922107158937 0.739083363407
0.921692169217 0.739083363407
0.921277552857 0.739083363407
0.92131294964 0.739444243955
0.921348314607 0.739805124504
0.921383647799 0.740166005052
0.921418949259 0.740526885601
0.921005385996 0.740526885601
0.921040825482 0.740887766149
0.920627802691 0.740887766149
0.92066337965 0.741248646698
0.920698924731 0.741609527246
0.920734437976 0.741970407795
0.920769919427 0.742331288344
0.920357941834 0.742331288344
0.919946332737 0.742331288344
0.919982118909 0.742692168892
0.920017873101 0.743053049441
0.920053595355 0.743413929989
0.919642857143 0.743413929989
0.919232485498 0.743413929989
0.919268510259 0.743774810538
0.919304502898 0.744135691086
0.91889483066 0.744135691086
0.918930957684 0.744496571635
0.918521816563 0.744496571635
0.918113039608 0.744496571635
0.918149466192 0.744857452183
0.918185860382 0.745218332732
0.918222222222 0.74557921328
0.917814304753 0.74557921328
0.91785079929 0.745940093829
0.917887261429 0.746300974377
0.917480035492 0.746300974377
0.917516629712 0.746661854926
0.917553191489 0.747022735475
0.917589720868 0.747383616023
0.917626217892 0.747744496572
0.917662682603 0.74810537712
0.917256637168 0.74810537712
0.916850950907 0.74810537712
0.916887709991 0.748466257669
0.916924436589 0.748827138217
0.916519434629 0.748827138217
0.916556291391 0.749188018766
0.916593115622 0.749548899314
0.916188795765 0.749548899314
0.916225749559 0.749909779863
0.91626267078 0.750270660411
0.916299559471 0.75063154096
0.916336415676 0.750992421508
0.916373239437 0.751353302057
0.916410030796 0.751714182606
0.916446789798 0.752075063154
0.916483516484 0.752435943703
0.916520210896 0.752796824251
0.916117698726 0.752796824251
0.91615452151 0.7531577048
0.916191311979 0.753518585348
0.916228070175 0.753879465897
0.916264796142 0.754240346445
0.916301489921 0.754601226994
0.915900131406 0.754601226994
0.915499124343 0.754601226994
0.915098468271 0.754601226994
0.915135608049 0.754962107542
0.915172715348 0.755322988091
0.91520979021 0.755683868639
0.914809960682 0.755683868639
0.914847161572 0.756044749188
0.914884329987 0.756405629737
0.914921465969 0.756766510285
0.91452245966 0.756766510285
0.914123801221 0.756766510285
0.914161220044 0.757127390834
0.913763066202 0.757127390834
0.913365259034 0.757127390834
0.913402959095 0.757488271382
0.913440626359 0.757849151931
0.91347826087 0.758210032479
0.913081269013 0.758210032479
0.912684622068 0.758210032479
0.912722535823 0.758570913028
0.912326388889 0.758570913028
0.912364425163 0.758931793576
0.912402428448 0.759292674125
0.912440398786 0.759653554673
0.912478336222 0.760014435222
0.912516240797 0.76037531577
0.912121212121 0.76037531577
0.912159238425 0.760736196319
0.912197231834 0.761097076868
0.912235192391 0.761457957416
0.912273120138 0.761818837965
0.912311015119 0.762179718513
0.911917098446 0.762179718513
0.911955114372 0.762540599062
0.911993097498 0.76290147961
0.911599827512 0.76290147961
0.911206896552 0.76290147961
0.911245152951 0.763262360159
0.9112833764 0.763623240707
0.910891089109 0.763623240707
0.910929432014 0.763984121256
0.910537634409 0.763984121256
0.910576096303 0.764345001804
0.91061452514 0.764705882353
0.910652920962 0.765066762901
0.910691283813 0.76542764345
0.910300429185 0.76542764345
0.90990990991 0.76542764345
0.909948542024 0.765788523999
0.90998714102 0.766149404547
0.910025706941 0.766510285096
0.910064239829 0.766871165644
0.910102739726 0.767232046193
0.910141206675 0.767592926741
0.910179640719 0.76795380729
0.910218041898 0.768314687838
0.910256410256 0.768675568387
0.910294745835 0.769036448935
0.909906063194 0.769036448935
0.909517712335 0.769036448935
0.909129692833 0.769036448935
0.908742004264 0.769036448935
0.908780903666 0.769397329484
0.908819769919 0.769758210032
0.908432708688 0.769758210032
0.908045977011 0.769758210032
0.907659574468 0.769758210032
0.907273500638 0.769758210032
0.90731292517 0.770119090581
0.906927326817 0.770119090581
0.906542056075 0.770119090581
0.906157112527 0.770119090581
0.906196943973 0.77047997113
0.906236741621 0.770840851678
0.906276505513 0.771201732227
0.906316235693 0.771562612775
0.90593220339 0.771562612775
0.9055484964 0.771562612775
0.905588484335 0.771923493324
0.905205247567 0.771923493324
0.90524534687 0.772284373872
0.905285412262 0.772645254421
0.905325443787 0.773006134969
0.904942965779 0.773006134969
0.904983108108 0.773367015518
0.905023216547 0.773727896066
0.905063291139 0.774088776615
0.905103331927 0.774449657163
0.905143338954 0.774810537712
0.904761904762 0.774810537712
0.904802021904 0.775171418261
0.904421052632 0.775171418261
0.904461279461 0.775532298809
0.904501472444 0.775893179358
0.904121110177 0.775893179358
0.904161412358 0.776254059906
0.904201680672 0.776614940455
0.903821923562 0.776614940455
0.903442485306 0.776614940455
0.903483004616 0.776975821003
0.903104026846 0.776975821003
0.902725366876 0.776975821003
0.902766135792 0.777336701552
0.902387934646 0.777336701552
0.902010050251 0.777336701552
0.902051067392 0.7776975821
0.902092050209 0.778058462649
0.902132998745 0.778419343197
0.902173913043 0.778780223746
0.901796907647 0.778780223746
0.901837928154 0.779141104294
0.901461377871 0.779141104294
0.901085141903 0.779141104294
0.90112640801 0.779501984843
0.900750625521 0.779501984843
0.900375156315 0.779501984843
0.900416666667 0.779862865392
0.900458142441 0.78022374594
0.90049958368 0.780584626489
0.900540990429 0.780945507037
0.900582362729 0.781306387586
0.900207900208 0.781306387586
0.899833748961 0.781306387586
0.899875363523 0.781667268134
0.899916943522 0.782028148683
0.899958489 0.782389029231
0.9 0.78274990978
0.899626710908 0.78274990978
0.899668325041 0.783110790328
0.899709904683 0.783471670877
0.899337199669 0.783471670877
0.899378881988 0.783832551425
0.899420529801 0.784193431974
0.899048407116 0.784193431974
0.898676592225 0.784193431974
0.89871847871 0.784554312523
0.898760330579 0.784915193071
0.898802147873 0.78527607362
0.898843930636 0.785636954168
0.89888567891 0.785997834717
0.898927392739 0.786358715265
0.898969072165 0.786719595814
0.898598516076 0.786719595814
0.898228265348 0.786719595814
0.898270181219 0.787080476362
0.898312062577 0.787441356911
0.898353909465 0.787802237459
0.898395721925 0.788163118008
0.8984375 0.788523998556
0.898068228524 0.788523998556
0.897699260477 0.788523998556
0.897741273101 0.788884879105
0.897783251232 0.789245759654
0.897414854329 0.789245759654
0.897456931911 0.789606640202
0.89708897089 0.789606640202
0.897131147541 0.789967520751
0.897173289635 0.790328401299
0.896805896806 0.790328401299
0.896848137536 0.790689281848
0.896481178396 0.790689281848
0.896523517382 0.791050162396
0.89656582175 0.791411042945
0.896608091541 0.791771923493
0.896650326797 0.792132804042
0.896692527562 0.79249368459
0.896734693878 0.792854565139
0.896776825785 0.793215445687
0.896818923328 0.793576326236
0.896453322462 0.793576326236
0.89608801956 0.793576326236
0.895723014257 0.793576326236
0.895358306189 0.793576326236
0.894993894994 0.793576326236
0.894629780309 0.793576326236
0.894672631151 0.793937206785
0.894715447154 0.794298087333
0.894758228362 0.794658967882
0.894800974817 0.79501984843
0.894437677629 0.79501984843
0.894480519481 0.795380728979
0.894117647059 0.795380728979
0.893755068938 0.795380728979
0.893392784759 0.795380728979
0.893435980551 0.795741609527
0.893074119077 0.795741609527
0.893117408907 0.796102490076
0.892755969243 0.796102490076
0.892799352751 0.796463370624
0.892842701173 0.796824251173
0.892886014551 0.797185131721
0.892525252525 0.797185131721
0.892164781906 0.797185131721
0.891804602342 0.797185131721
0.89184826473 0.79754601227
0.891891891892 0.797906892818
0.891532258065 0.797906892818
0.891575977428 0.798267773367
0.891216760677 0.798267773367
0.890857833266 0.798267773367
0.890499194847 0.798267773367
0.890543259557 0.798628653916
0.890185036203 0.798628653916
0.889827100925 0.798628653916
0.889469453376 0.798628653916
0.889513860988 0.798989534464
0.889156626506 0.798989534464
0.889201124047 0.799350415013
0.888844301766 0.799350415013
0.888487765744 0.799350415013
0.888532477947 0.799711295561
0.888577154309 0.80007217611
0.888221153846 0.80007217611
0.888265919103 0.800433056658
0.888310648519 0.800793937207
0.887955182073 0.800793937207
0.888 0.801154817755
0.887644942023 0.801154817755
0.887689848122 0.801515698304
0.887335197763 0.801515698304
0.887380191693 0.801876578852
0.887025948104 0.801876578852
0.886671987231 0.801876578852
0.886318308736 0.801876578852
0.886363636364 0.802237459401
0.88640892786 0.802598339949
0.886454183267 0.802959220498
0.886499402628 0.803320101047
0.886544585987 0.803680981595
0.886589733386 0.804041862144
0.886634844869 0.804402742692
0.886282306163 0.804402742692
0.885930047695 0.804402742692
0.885975367501 0.804763623241
0.885623510723 0.804763623241
0.885271933307 0.804763623241
0.885317460317 0.805124503789
0.884966283221 0.805124503789
0.884615384615 0.805124503789
0.88426476417 0.805124503789
0.883914421553 0.805124503789
0.883564356436 0.805124503789
0.883214568488 0.805124503789
0.88286505738 0.805124503789
0.882911392405 0.805485384338
0.882957690787 0.805846264886
0.882608695652 0.805846264886
0.882655077045 0.806207145435
0.882306477093 0.806207145435
0.881958152388 0.806207145435
0.882004735596 0.806568025983
0.881656804734 0.806568025983
0.881309148265 0.806568025983
0.880961765865 0.806568025983
0.881008668243 0.806928906532
0.881055533675 0.80728978708
0.881102362205 0.807650667629
0.881149153876 0.808011548178
0.880802517703 0.808011548178
0.880849390484 0.808372428726
0.880503144654 0.808372428726
0.880550098232 0.808733309275
0.880597014925 0.809094189823
0.880251276011 0.809094189823
0.879905808477 0.809094189823
0.879952922715 0.809455070372
0.879607843137 0.809455070372
0.879263034104 0.809455070372
0.878918495298 0.809455070372


==> figures/pr_raw_data/Luo/avg/bag_avg_mix_TM.txt <==
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
1.0 0.00396968603392
1.0 0.00433056658246
1.0 0.004691447131
1.0 0.00505232767954
1.0 0.00541320822808
1.0 0.00577408877661
1.0 0.00613496932515
1.0 0.00649584987369
1.0 0.00685673042223
1.0 0.00721761097077
1.0 0.00757849151931
1.0 0.00793937206785
1.0 0.00830025261638
1.0 0.00866113316492
1.0 0.00902201371346
1.0 0.009382894262
0.962962962963 0.009382894262
0.964285714286 0.00974377481054
0.965517241379 0.0101046553591
0.966666666667 0.0104655359076
0.967741935484 0.0108264164562
0.96875 0.0111872970047
0.969696969697 0.0115481775532
0.970588235294 0.0119090581018
0.971428571429 0.0122699386503
0.972222222222 0.0126308191988
0.972972972973 0.0129916997474
0.973684210526 0.0133525802959
0.974358974359 0.0137134608445
0.975 0.014074341393
0.975609756098 0.0144352219415
0.97619047619 0.0147961024901
0.976744186047 0.0151569830386
0.977272727273 0.0155178635872
0.977777777778 0.0158787441357
0.978260869565 0.0162396246842
0.957446808511 0.0162396246842
0.958333333333 0.0166005052328
0.959183673469 0.0169613857813
0.96 0.0173222663298
0.960784313725 0.0176831468784
0.961538461538 0.0180440274269
0.962264150943 0.0184049079755
0.962962962963 0.018765788524
0.963636363636 0.0191266690725
0.946428571429 0.0191266690725
0.947368421053 0.0194875496211
0.948275862069 0.0198484301696
0.949152542373 0.0202093107182
0.95 0.0205701912667
0.950819672131 0.0209310718152
0.951612903226 0.0212919523638
0.952380952381 0.0216528329123
0.953125 0.0220137134608
0.938461538462 0.0220137134608
0.939393939394 0.0223745940094
0.940298507463 0.0227354745579
0.941176470588 0.0230963551065
0.942028985507 0.023457235655
0.942857142857 0.0238181162035
0.943661971831 0.0241789967521
0.944444444444 0.0245398773006
0.945205479452 0.0249007578492
0.945945945946 0.0252616383977
0.946666666667 0.0256225189462
0.947368421053 0.0259833994948
0.948051948052 0.0263442800433
0.948717948718 0.0267051605918
0.949367088608 0.0270660411404
0.95 0.0274269216889
0.938271604938 0.0274269216889
0.939024390244 0.0277878022375
0.939759036145 0.028148682786
0.940476190476 0.0285095633345
0.941176470588 0.0288704438831
0.941860465116 0.0292313244316
0.942528735632 0.0295922049802
0.943181818182 0.0299530855287
0.943820224719 0.0303139660772
0.944444444444 0.0306748466258
0.945054945055 0.0310357271743
0.945652173913 0.0313966077228
0.94623655914 0.0317574882714
0.946808510638 0.0321183688199
0.947368421053 0.0324792493685
0.947916666667 0.032840129917
0.948453608247 0.0332010104655
0.948979591837 0.0335618910141
0.949494949495 0.0339227715626
0.95 0.0342836521112
0.950495049505 0.0346445326597
0.950980392157 0.0350054132082
0.95145631068 0.0353662937568
0.951923076923 0.0357271743053
0.952380952381 0.0360880548538
0.952830188679 0.0364489354024
0.953271028037 0.0368098159509
0.953703703704 0.0371706964995
0.954128440367 0.037531577048
0.954545454545 0.0378924575965
0.954954954955 0.0382533381451
0.955357142857 0.0386142186936
0.955752212389 0.0389750992422
0.956140350877 0.0393359797907
0.95652173913 0.0396968603392
0.956896551724 0.0400577408878
0.957264957265 0.0404186214363
0.957627118644 0.0407795019848
0.957983193277 0.0411403825334
0.958333333333 0.0415012630819
0.95867768595 0.0418621436305
0.959016393443 0.042223024179
0.959349593496 0.0425839047275
0.959677419355 0.0429447852761
0.96 0.0433056658246
0.960317460317 0.0436665463732
0.96062992126 0.0440274269217
0.9609375 0.0443883074702
0.961240310078 0.0447491880188
0.961538461538 0.0451100685673
0.961832061069 0.0454709491158
0.962121212121 0.0458318296644
0.962406015038 0.0461927102129
0.962686567164 0.0465535907615
0.962962962963 0.04691447131
0.963235294118 0.0472753518585
0.963503649635 0.0476362324071
0.963768115942 0.0479971129556
0.964028776978 0.0483579935042
0.964285714286 0.0487188740527
0.964539007092 0.0490797546012
0.964788732394 0.0494406351498
0.965034965035 0.0498015156983
0.965277777778 0.0501623962468
0.965517241379 0.0505232767954
0.965753424658 0.0508841573439
0.965986394558 0.0512450378925
0.966216216216 0.051605918441
0.96644295302 0.0519667989895
0.966666666667 0.0523276795381
0.966887417219 0.0526885600866
0.967105263158 0.0530494406351
0.967320261438 0.0534103211837
0.967532467532 0.0537712017322
0.967741935484 0.0541320822808
0.967948717949 0.0544929628293
0.968152866242 0.0548538433778
0.96835443038 0.0552147239264
0.968553459119 0.0555756044749
0.96875 0.0559364850235
0.968944099379 0.056297365572
0.969135802469 0.0566582461205
0.969325153374 0.0570191266691
0.969512195122 0.0573800072176
0.969696969697 0.0577408877661
0.969879518072 0.0581017683147
0.97005988024 0.0584626488632
0.970238095238 0.0588235294118
0.970414201183 0.0591844099603
0.970588235294 0.0595452905088
0.970760233918 0.0599061710574
0.970930232558 0.0602670516059
0.971098265896 0.0606279321545
0.971264367816 0.060988812703
0.971428571429 0.0613496932515
0.971590909091 0.0617105738001
0.971751412429 0.0620714543486
0.97191011236 0.0624323348971
0.972067039106 0.0627932154457
0.972222222222 0.0631540959942
0.972375690608 0.0635149765428
0.972527472527 0.0638758570913
0.972677595628 0.0642367376398
0.972826086957 0.0645976181884
0.972972972973 0.0649584987369
0.97311827957 0.0653193792855
0.973262032086 0.065680259834
0.973404255319 0.0660411403825
0.973544973545 0.0664020209311
0.973684210526 0.0667629014796
0.973821989529 0.0671237820281
0.973958333333 0.0674846625767
0.974093264249 0.0678455431252
0.974226804124 0.0682064236738
0.974358974359 0.0685673042223
0.974489795918 0.0689281847708
0.97461928934 0.0692890653194
0.969696969697 0.0692890653194
0.969849246231 0.0696499458679
0.97 0.0700108264165
0.970149253731 0.070371706965
0.970297029703 0.0707325875135
0.970443349754 0.0710934680621
0.970588235294 0.0714543486106
0.970731707317 0.0718152291591
0.970873786408 0.0721761097077
0.971014492754 0.0725369902562
0.971153846154 0.0728978708048
0.971291866029 0.0732587513533
0.971428571429 0.0736196319018
0.971563981043 0.0739805124504
0.971698113208 0.0743413929989
0.971830985915 0.0747022735475
0.971962616822 0.075063154096
0.972093023256 0.0754240346445
0.972222222222 0.0757849151931
0.972350230415 0.0761457957416
0.97247706422 0.0765066762901
0.972602739726 0.0768675568387
0.972727272727 0.0772284373872
0.972850678733 0.0775893179358
0.972972972973 0.0779501984843
0.973094170404 0.0783110790328
0.973214285714 0.0786719595814
0.973333333333 0.0790328401299
0.969026548673 0.0790328401299
0.969162995595 0.0793937206785
0.969298245614 0.079754601227
0.96943231441 0.0801154817755
0.969565217391 0.0804763623241
0.969696969697 0.0808372428726
0.969827586207 0.0811981234211
0.969957081545 0.0815590039697
0.970085470085 0.0819198845182
0.970212765957 0.0822807650668
0.970338983051 0.0826416456153
0.970464135021 0.0830025261638
0.970588235294 0.0833634067124
0.970711297071 0.0837242872609
0.970833333333 0.0840851678095
0.970954356846 0.084446048358
0.971074380165 0.0848069289065
0.971193415638 0.0851678094551
0.97131147541 0.0855286900036
0.971428571429 0.0858895705521
0.971544715447 0.0862504511007
0.971659919028 0.0866113316492
0.971774193548 0.0869722121978
0.971887550201 0.0873330927463
0.972 0.0876939732948
0.972111553785 0.0880548538434
0.972222222222 0.0884157343919
0.97233201581 0.0887766149405
0.972440944882 0.089137495489
0.972549019608 0.0894983760375
0.97265625 0.0898592565861
0.972762645914 0.0902201371346
0.972868217054 0.0905810176831
0.972972972973 0.0909418982317
0.973076923077 0.0913027787802
0.973180076628 0.0916636593288
0.973282442748 0.0920245398773
0.973384030418 0.0923854204258
0.973484848485 0.0927463009744
0.97358490566 0.0931071815229
0.973684210526 0.0934680620715
0.973782771536 0.09382894262
0.973880597015 0.0941898231685
0.973977695167 0.0945507037171
0.974074074074 0.0949115842656
0.974169741697 0.0952724648141
0.974264705882 0.0956333453627
0.974358974359 0.0959942259112
0.974452554745 0.0963551064598
0.974545454545 0.0967159870083
0.974637681159 0.0970768675568
0.974729241877 0.0974377481054
0.974820143885 0.0977986286539
0.974910394265 0.0981595092025
0.975 0.098520389751
0.975088967972 0.0988812702995
0.975177304965 0.0992421508481
0.975265017668 0.0996030313966
0.975352112676 0.0999639119451
0.975438596491 0.100324792494
0.975524475524 0.100685673042
0.975609756098 0.101046553591
0.975694444444 0.101407434139
0.975778546713 0.101768314688
0.975862068966 0.102129195236
0.975945017182 0.102490075785
0.97602739726 0.102850956333
0.976109215017 0.103211836882
0.97619047619 0.103572717431
0.976271186441 0.103933597979
0.976351351351 0.104294478528
0.976430976431 0.104655359076
0.976510067114 0.105016239625
0.976588628763 0.105377120173
0.976666666667 0.105738000722
0.976744186047 0.10609888127
0.976821192053 0.106459761819
0.976897689769 0.106820642367
0.976973684211 0.107181522916
0.977049180328 0.107542403464
0.977124183007 0.107903284013
0.977198697068 0.108264164562
0.977272727273 0.10862504511
0.977346278317 0.108985925659
0.977419354839 0.109346806207
0.977491961415 0.109707686756
0.977564102564 0.110068567304
0.977635782748 0.110429447853
0.977707006369 0.110790328401
0.977777777778 0.11115120895
0.977848101266 0.111512089498
0.977917981073 0.111872970047
0.977987421384 0.112233850595
0.974921630094 0.112233850595
0.975 0.112594731144
0.97507788162 0.112955611693
0.975155279503 0.113316492241
0.975232198142 0.11367737279
0.975308641975 0.114038253338
0.975384615385 0.114399133887
0.975460122699 0.114760014435
0.97247706422 0.114760014435
0.97256097561 0.115120894984
0.9726443769 0.115481775532
0.972727272727 0.115842656081
0.972809667674 0.116203536629
0.972891566265 0.116564417178
0.972972972973 0.116925297726
0.973053892216 0.117286178275
0.973134328358 0.117647058824
0.973214285714 0.118007939372
0.973293768546 0.118368819921
0.973372781065 0.118729700469
0.970501474926 0.118729700469
0.970588235294 0.119090581018
0.970674486804 0.119451461566
0.970760233918 0.119812342115
0.97084548105 0.120173222663
0.970930232558 0.120534103212
0.971014492754 0.12089498376
0.971098265896 0.121255864309
0.971181556196 0.121616744857
0.971264367816 0.121977625406
0.971346704871 0.122338505955
0.971428571429 0.122699386503
0.97150997151 0.123060267052
0.971590909091 0.1234211476
0.971671388102 0.123782028149
0.971751412429 0.124142908697
0.971830985915 0.124503789246
0.97191011236 0.124864669794
0.971988795518 0.125225550343
0.972067039106 0.125586430891
0.972144846797 0.12594731144
0.969444444444 0.12594731144
0.969529085873 0.126308191988
0.969613259669 0.126669072537
0.969696969697 0.127029953086
0.96978021978 0.127390833634
0.969863013699 0.127751714183
0.969945355191 0.128112594731
0.970027247956 0.12847347528
0.967391304348 0.12847347528
0.967479674797 0.128834355828
0.967567567568 0.129195236377
0.967654986523 0.129556116925
0.967741935484 0.129916997474
0.967828418231 0.130277878022
0.967914438503 0.130638758571
0.968 0.130999639119
0.968085106383 0.131360519668
0.968169761273 0.131721400217
0.968253968254 0.132082280765
0.968337730871 0.132443161314
0.968421052632 0.132804041862
0.968503937008 0.133164922411
0.965968586387 0.133164922411
0.966057441253 0.133525802959
0.966145833333 0.133886683508
0.963636363636 0.133886683508
0.963730569948 0.134247564056
0.963824289406 0.134608444605
0.963917525773 0.134969325153
0.964010282776 0.135330205702
0.964102564103 0.13569108625
0.964194373402 0.136051966799
0.964285714286 0.136412847348
0.964376590331 0.136773727896
0.964467005076 0.137134608445
0.964556962025 0.137495488993
0.964646464646 0.137856369542
0.964735516373 0.13821725009
0.964824120603 0.138578130639
0.964912280702 0.138939011187
0.965 0.139299891736
0.965087281796 0.139660772284
0.965174129353 0.140021652833
0.965260545906 0.140382533381
0.965346534653 0.14074341393
0.962962962963 0.14074341393
0.963054187192 0.141104294479
0.963144963145 0.141465175027
0.963235294118 0.141826055576
0.963325183374 0.142186936124
0.963414634146 0.142547816673
0.963503649635 0.142908697221
0.96359223301 0.14326957777
0.963680387409 0.143630458318
0.963768115942 0.143991338867
0.963855421687 0.144352219415
0.963942307692 0.144713099964
0.964028776978 0.145073980512
0.964114832536 0.145434861061
0.964200477327 0.14579574161
0.964285714286 0.146156622158
0.964370546318 0.146517502707
0.964454976303 0.146878383255
0.964539007092 0.147239263804
0.964622641509 0.147600144352
0.964705882353 0.147961024901
0.964788732394 0.148321905449
0.964871194379 0.148682785998
0.964953271028 0.149043666546
0.965034965035 0.149404547095
0.96511627907 0.149765427643
0.965197215777 0.150126308192
0.965277777778 0.150487188741
0.965357967667 0.150848069289
0.963133640553 0.150848069289
0.963218390805 0.151208949838
0.963302752294 0.151569830386
0.963386727689 0.151930710935
0.963470319635 0.152291591483
0.963553530752 0.152652472032
0.963636363636 0.15301335258
0.963718820862 0.153374233129
0.963800904977 0.153735113677
0.96388261851 0.154095994226
0.963963963964 0.154456874774
0.96404494382 0.154817755323
0.964125560538 0.155178635872
0.964205816555 0.15553951642
0.964285714286 0.155900396969
0.964365256125 0.156261277517
0.964444444444 0.156622158066
0.964523281596 0.156983038614
0.964601769912 0.157343919163
0.9646799117 0.157704799711
0.964757709251 0.15806568026
0.964835164835 0.158426560808
0.964912280702 0.158787441357
0.964989059081 0.159148321905
0.965065502183 0.159509202454
0.9651416122 0.159870083003
0.965217391304 0.160230963551
0.965292841649 0.1605918441
0.965367965368 0.160952724648
0.965442764579 0.161313605197
0.965517241379 0.161674485745
0.965591397849 0.162035366294
0.965665236052 0.162396246842
0.96573875803 0.162757127391
0.965811965812 0.163118007939
0.965884861407 0.163478888488
0.965957446809 0.163839769036
0.966029723992 0.164200649585
0.966101694915 0.164561530134
0.966173361522 0.164922410682
0.966244725738 0.165283291231
0.966315789474 0.165644171779
0.966386554622 0.166005052328
0.966457023061 0.166365932876
0.966527196653 0.166726813425
0.966597077244 0.167087693973
0.964583333333 0.167087693973
0.964656964657 0.167448574522
0.964730290456 0.16780945507
0.964803312629 0.168170335619
0.964876033058 0.168531216167
0.964948453608 0.168892096716
0.965020576132 0.169252977265
0.965092402464 0.169613857813
0.965163934426 0.169974738362
0.965235173824 0.17033561891
0.965306122449 0.170696499459
0.965376782077 0.171057380007
0.965447154472 0.171418260556
0.963488843813 0.171418260556
0.963562753036 0.171779141104
0.963636363636 0.172140021653
0.963709677419 0.172500902201
0.961770623742 0.172500902201
0.961847389558 0.17286178275
0.961923847695 0.173222663298
0.962 0.173583543847
0.962075848303 0.173944424396
0.962151394422 0.174305304944
0.962226640159 0.174666185493
0.962301587302 0.175027066041
0.962376237624 0.17538794659
0.962450592885 0.175748827138
0.962524654832 0.176109707687
0.962598425197 0.176470588235
0.962671905697 0.176831468784
0.962745098039 0.177192349332
0.962818003914 0.177553229881
0.962890625 0.177914110429
0.962962962963 0.178274990978
0.963035019455 0.178635871527
0.963106796117 0.178996752075
0.963178294574 0.179357632624
0.963249516441 0.179718513172
0.96332046332 0.180079393721
0.963391136802 0.180440274269
0.963461538462 0.180801154818
0.963531669866 0.181162035366
0.963601532567 0.181522915915
0.963671128107 0.181883796463
0.963740458015 0.182244677012
0.96380952381 0.18260555756
0.963878326996 0.182966438109
0.962049335863 0.182966438109
0.962121212121 0.183327318658
0.962192816635 0.183688199206
0.962264150943 0.184049079755
0.962335216573 0.184409960303
0.962406015038 0.184770840852
0.962476547842 0.1851317214
0.962546816479 0.185492601949
0.96261682243 0.185853482497
0.962686567164 0.186214363046
0.962756052142 0.186575243594
0.96282527881 0.186936124143
0.961038961039 0.186936124143
0.961111111111 0.187297004691
0.961182994455 0.18765788524
0.961254612546 0.188018765789
0.961325966851 0.188379646337
0.959558823529 0.188379646337
0.959633027523 0.188740526886
0.959706959707 0.189101407434
0.959780621572 0.189462287983
0.959854014599 0.189823168531
0.959927140255 0.19018404908
0.958181818182 0.19018404908
0.958257713249 0.190544929628
0.958333333333 0.190905810177
0.958408679928 0.191266690725
0.958483754513 0.191627571274
0.958558558559 0.191988451822
0.958633093525 0.192349332371
0.958707360862 0.19271021292
0.958781362007 0.193071093468
0.95885509839 0.193431974017
0.958928571429 0.193792854565
0.959001782531 0.194153735114
0.959074733096 0.194514615662
0.959147424512 0.194875496211
0.959219858156 0.195236376759
0.959292035398 0.195597257308
0.959363957597 0.195958137856
0.959435626102 0.196319018405
0.959507042254 0.196679898953
0.959578207381 0.197040779502
0.959649122807 0.197401660051
0.959719789842 0.197762540599
0.95979020979 0.198123421148
0.959860383944 0.198484301696
0.959930313589 0.198845182245
0.96 0.199206062793
0.960069444444 0.199566943342
0.96013864818 0.19992782389
0.960207612457 0.200288704439
0.960276338515 0.200649584987
0.960344827586 0.201010465536
0.960413080895 0.201371346084
0.960481099656 0.201732226633
0.960548885077 0.202093107182
0.958904109589 0.202093107182
0.958974358974 0.20245398773
0.959044368601 0.202814868279
0.959114139693 0.203175748827
0.959183673469 0.203536629376
0.959252971138 0.203897509924
0.959322033898 0.204258390473
0.959390862944 0.204619271021
0.959459459459 0.20498015157
0.959527824621 0.205341032118
0.959595959596 0.205701912667
0.959663865546 0.206062793215
0.959731543624 0.206423673764
0.959798994975 0.206784554313
0.959866220736 0.207145434861
0.959933222037 0.20750631541
0.96 0.207867195958
0.96006655574 0.208228076507
0.960132890365 0.208588957055
0.958540630182 0.208588957055
0.958609271523 0.208949837604
0.95867768595 0.209310718152
0.958745874587 0.209671598701
0.95881383855 0.210032479249
0.958881578947 0.210393359798
0.95894909688 0.210754240346
0.959016393443 0.211115120895
0.959083469722 0.211476001444
0.959150326797 0.211836881992
0.959216965742 0.212197762541
0.959283387622 0.212558643089
0.959349593496 0.212919523638
0.959415584416 0.213280404186
0.959481361426 0.213641284735
0.959546925566 0.214002165283
0.959612277868 0.214363045832
0.959677419355 0.21472392638
0.959742351047 0.215084806929
0.959807073955 0.215445687477
0.959871589085 0.215806568026
0.959935897436 0.216167448575
0.96 0.216528329123
0.960063897764 0.216889209672
0.960127591707 0.21725009022
0.958598726115 0.21725009022
0.9586645469 0.217610970769
0.95873015873 0.217971851317
0.958795562599 0.218332731866
0.958860759494 0.218693612414
0.958925750395 0.219054492963
0.957413249211 0.219054492963
0.957480314961 0.219415373511
0.957547169811 0.21977625406
0.957613814757 0.220137134608
0.957680250784 0.220498015157
0.957746478873 0.220858895706
0.9578125 0.221219776254
0.957878315133 0.221580656803
0.956386292835 0.221580656803
0.956454121306 0.221941537351
0.95652173913 0.2223024179
0.956589147287 0.222663298448
0.956656346749 0.223024178997
0.956723338485 0.223385059545
0.956790123457 0.223745940094
0.956856702619 0.224106820642
0.956923076923 0.224467701191
0.956989247312 0.224828581739
0.957055214724 0.225189462288
0.957120980092 0.225550342837
0.957186544343 0.225911223385
0.957251908397 0.226272103934
0.957317073171 0.226632984482
0.957382039574 0.226993865031
0.957446808511 0.227354745579
0.95751138088 0.227715626128
0.957575757576 0.228076506676
0.957639939486 0.228437387225
0.957703927492 0.228798267773
0.957767722474 0.229159148322
0.956325301205 0.229159148322
0.956390977444 0.22952002887
0.956456456456 0.229880909419
0.95652173913 0.230241789968
0.956586826347 0.230602670516
0.956651718984 0.230963551065
0.95671641791 0.231324431613
0.956780923994 0.231685312162
0.956845238095 0.23204619271
0.95690936107 0.232407073259
0.955489614243 0.232407073259
0.955555555556 0.232767953807
0.955621301775 0.233128834356
0.955686853767 0.233489714904
0.955752212389 0.233850595453
0.955817378498 0.234211476001
0.955882352941 0.23457235655
0.955947136564 0.234933237099
0.956011730205 0.235294117647
0.9560761347 0.235654998196
0.956140350877 0.236015878744
0.956204379562 0.236376759293
0.954810495627 0.236376759293
0.954876273654 0.236737639841
0.954941860465 0.23709852039
0.955007256894 0.237459400938
0.955072463768 0.237820281487
0.95513748191 0.238181162035
0.955202312139 0.238542042584
0.955266955267 0.238902923132
0.955331412104 0.239263803681
0.955395683453 0.23962468423
0.955459770115 0.239985564778
0.955523672884 0.240346445327
0.95558739255 0.240707325875
0.954220314735 0.240707325875
0.954285714286 0.241068206424
0.954350927247 0.241429086972
0.954415954416 0.241789967521
0.954480796586 0.242150848069
0.954545454545 0.242511728618
0.954609929078 0.242872609166
0.954674220963 0.243233489715
0.954738330976 0.243594370263
0.953389830508 0.243594370263
0.953455571227 0.243955250812
0.953521126761 0.244316131361
0.95358649789 0.244677011909
0.953651685393 0.245037892458
0.952314165498 0.245037892458
0.952380952381 0.245398773006
0.952447552448 0.245759653555
0.95251396648 0.246120534103
0.952580195258 0.246481414652
0.952646239554 0.2468422952
0.952712100139 0.247203175749
0.952777777778 0.247564056297
0.952843273232 0.247924936846
0.952908587258 0.248285817394
0.952973720609 0.248646697943
0.953038674033 0.249007578492
0.953103448276 0.24936845904
0.953168044077 0.249729339589
0.953232462173 0.250090220137
0.953296703297 0.250451100686
0.953360768176 0.250811981234
0.953424657534 0.251172861783
0.953488372093 0.251533742331
0.953551912568 0.25189462288
0.953615279673 0.252255503428
0.953678474114 0.252616383977
0.953741496599 0.252977264525
0.952445652174 0.252977264525
0.952510176391 0.253338145074
0.952574525745 0.253699025623
0.952638700947 0.254059906171
0.952702702703 0.25442078672
0.952766531714 0.254781667268
0.952830188679 0.255142547817
0.952893674293 0.255503428365
0.952956989247 0.255864308914
0.951677852349 0.255864308914
0.951742627346 0.256225189462
0.951807228916 0.256586070011
0.951871657754 0.256946950559
0.951935914553 0.257307831108
0.952 0.257668711656
0.95206391478 0.258029592205
0.95079787234 0.258029592205
0.950863213811 0.258390472754
0.950928381963 0.258751353302
0.950993377483 0.259112233851
0.951058201058 0.259473114399
0.951122853369 0.259833994948
0.951187335092 0.260194875496
0.951251646904 0.260555756045
0.951315789474 0.260916636593
0.951379763469 0.261277517142
0.951443569554 0.26163839769
0.951507208388 0.261999278239
0.951570680628 0.262360158787
0.951633986928 0.262721039336
0.951697127937 0.263081919885
0.951760104302 0.263442800433
0.951822916667 0.263803680982
0.95188556567 0.26416456153
0.951948051948 0.264525442079
0.952010376135 0.264886322627
0.950777202073 0.264886322627
0.95084087969 0.265247203176
0.950904392765 0.265608083724
0.950967741935 0.265968964273
0.951030927835 0.266329844821
0.951093951094 0.26669072537
0.951156812339 0.267051605918
0.949935815148 0.267051605918
0.95 0.267412486467
0.950064020487 0.267773367016
0.950127877238 0.268134247564
0.950191570881 0.268495128113
0.950255102041 0.268856008661
0.950318471338 0.26921688921
0.950381679389 0.269577769758
0.950444726811 0.269938650307
0.950507614213 0.270299530855
0.950570342205 0.270660411404
0.950632911392 0.271021291952
0.950695322377 0.271382172501
0.950757575758 0.271743053049
0.950819672131 0.272103933598
0.950881612091 0.272464814147
0.950943396226 0.272825694695
0.951005025126 0.273186575244
0.951066499373 0.273547455792
0.951127819549 0.273908336341
0.951188986233 0.274269216889
0.95125 0.274630097438
0.951310861423 0.274990977986
0.951371571072 0.275351858535
0.951432129514 0.275712739083
0.951492537313 0.276073619632
0.951552795031 0.27643450018
0.951612903226 0.276795380729
0.951672862454 0.277156261278
0.951732673267 0.277517141826
0.951792336218 0.277878022375
0.951851851852 0.278238902923
0.951911220715 0.278599783472
0.95197044335 0.27896066402
0.952029520295 0.279321544569
0.952088452088 0.279682425117
0.950920245399 0.279682425117
0.949754901961 0.279682425117
0.949816401469 0.280043305666
0.949877750611 0.280404186214
0.949938949939 0.280765066763
0.948780487805 0.280765066763
0.948842874543 0.281125947311
0.948905109489 0.28148682786
0.948967193196 0.281847708409
0.949029126214 0.282208588957
0.949090909091 0.282569469506
0.949152542373 0.282930350054
0.949214026602 0.283291230603
0.949275362319 0.283652111151
0.94933655006 0.2840129917
0.948192771084 0.2840129917
0.94825511432 0.284373872248
0.948317307692 0.284734752797
0.948379351741 0.285095633345
0.948441247002 0.285456513894
0.948502994012 0.285817394442
0.948564593301 0.286178274991
0.9486260454 0.28653915554
0.948687350835 0.286900036088
0.948748510131 0.287260916637
0.94880952381 0.287621797185
0.94887039239 0.287982677734
0.94893111639 0.288343558282
0.948991696323 0.288704438831
0.949052132701 0.289065319379
0.949112426036 0.289426199928
0.949172576832 0.289787080476
0.949232585596 0.290147961025
0.94929245283 0.290508841573
0.949352179034 0.290869722122
0.949411764706 0.291230602671
0.949471210341 0.291591483219
0.948356807512 0.291591483219
0.948417350528 0.291952363768
0.948477751756 0.292313244316
0.948538011696 0.292674124865
0.948598130841 0.293035005413
0.948658109685 0.293395885962
0.948717948718 0.29375676651
0.948777648428 0.294117647059
0.948837209302 0.294478527607
0.948896631823 0.294839408156
0.947795823666 0.294839408156
0.94785631518 0.295200288704
0.947916666667 0.295561169253
0.947976878613 0.295922049802
0.948036951501 0.29628293035
0.948096885813 0.296643810899
0.948156682028 0.297004691447
0.948216340621 0.297365571996
0.948275862069 0.297726452544
0.948335246843 0.298087333093
0.948394495413 0.298448213641
0.948453608247 0.29880909419
0.948512585812 0.299169974738
0.948571428571 0.299530855287
0.948630136986 0.299891735835
0.948688711517 0.300252616384
0.94874715262 0.300613496933
0.947667804323 0.300613496933
0.947727272727 0.300974377481
0.947786606129 0.30133525803
0.947845804989 0.301696138578
0.947904869762 0.302057019127
0.947963800905 0.302417899675
0.94802259887 0.302778780224
0.948081264108 0.303139660772
0.948139797069 0.303500541321
0.948198198198 0.303861421869
0.948256467942 0.304222302418
0.948314606742 0.304583182966
0.948372615039 0.304944063515
0.948430493274 0.305304944064
0.948488241881 0.305665824612
0.948545861298 0.306026705161
0.948603351955 0.306387585709
0.948660714286 0.306748466258
0.948717948718 0.307109346806
0.948775055679 0.307470227355
0.948832035595 0.307831107903
0.948888888889 0.308191988452
0.948945615982 0.308552869
0.949002217295 0.308913749549
0.949058693245 0.309274630097
0.949115044248 0.309635510646
0.949171270718 0.309996391195
0.948123620309 0.309996391195
0.948180815877 0.310357271743
0.948237885463 0.310718152292
0.948294829483 0.31107903284
0.948351648352 0.311439913389
0.948408342481 0.311800793937
0.948464912281 0.312161674486
0.94852135816 0.312522555034
0.948577680525 0.312883435583
0.948633879781 0.313244316131
0.948689956332 0.31360519668
0.948745910578 0.313966077228
0.948801742919 0.314326957777
0.947769314472 0.314326957777
0.946739130435 0.314326957777
0.946796959826 0.314687838326
0.946854663774 0.315048718874
0.946912242687 0.315409599423
0.94696969697 0.315770479971
0.947027027027 0.31613136052
0.947084233261 0.316492241068
0.947141316073 0.316853121617
0.947198275862 0.317214002165
0.947255113025 0.317574882714
0.947311827957 0.317935763262
0.947368421053 0.318296643811
0.947424892704 0.318657524359
0.94640943194 0.318657524359
0.946466809422 0.319018404908
0.946524064171 0.319379285457
0.946581196581 0.319740166005
0.946638207044 0.320101046554
0.946695095949 0.320461927102
0.946751863685 0.320822807651
0.946808510638 0.321183688199
0.946865037194 0.321544568748
0.946921443737 0.321905449296
0.946977730647 0.322266329845
0.947033898305 0.322627210393
0.94708994709 0.322988090942
0.947145877378 0.32334897149
0.947201689546 0.323709852039
0.947257383966 0.324070732588
0.947312961012 0.324431613136
0.947368421053 0.324792493685
0.947423764458 0.325153374233
0.947478991597 0.325514254782
0.947534102833 0.32587513533
0.947589098532 0.326236015879
0.947643979058 0.326596896427
0.94769874477 0.326957776976
0.947753396029 0.327318657524
0.947807933194 0.327679538073
0.947862356621 0.328040418621
0.947916666667 0.32840129917
0.947970863684 0.328762179719
0.948024948025 0.329123060267
0.948078920042 0.329483940816
0.948132780083 0.329844821364
0.948186528497 0.330205701913
0.948240165631 0.330566582461
0.94829369183 0.33092746301
0.947314049587 0.33092746301
0.947368421053 0.331288343558
0.947422680412 0.331649224107
0.947476828012 0.332010104655
0.947530864198 0.332370985204
0.947584789311 0.332731865752
0.947638603696 0.333092746301
0.947692307692 0.33345362685
0.947745901639 0.333814507398
0.946775844422 0.333814507398
0.946830265849 0.334175387947
0.946884576098 0.334536268495
0.94693877551 0.334897149044
0.946992864424 0.335258029592
0.947046843177 0.335618910141
0.947100712106 0.335979790689
0.947154471545 0.336340671238
0.947208121827 0.336701551786
0.947261663286 0.337062432335
0.946301925025 0.337062432335
0.946356275304 0.337423312883
0.946410515672 0.337784193432
0.946464646465 0.338145073981
0.946518668012 0.338505954529
0.946572580645 0.338866835078
0.946626384693 0.339227715626
0.946680080483 0.339588596175
0.946733668342 0.339949476723
0.946787148594 0.340310357272
0.946840521565 0.34067123782
0.946893787575 0.341032118369
0.946946946947 0.341392998917
0.947 0.341753879466
0.947052947053 0.342114760014
0.947105788423 0.342475640563
0.947158524427 0.342836521112
0.947211155378 0.34319740166
0.947263681592 0.343558282209
0.94731610338 0.343919162757
0.947368421053 0.344280043306
0.947420634921 0.344640923854
0.947472745292 0.345001804403
0.947524752475 0.345362684951
0.947576656775 0.3457235655
0.947628458498 0.346084446048
0.947680157947 0.346445326597
0.947731755424 0.346806207145
0.947783251232 0.347167087694
0.947834645669 0.347527968243
0.947885939036 0.347888848791
0.947937131631 0.34824972934
0.947988223749 0.348610609888
0.948039215686 0.348971490437
0.948090107738 0.349332370985
0.948140900196 0.349693251534
0.948191593353 0.350054132082
0.9482421875 0.350415012631
0.948292682927 0.350775893179
0.948343079922 0.351136773728
0.948393378773 0.351497654276
0.948443579767 0.351858534825
0.948493683188 0.352219415374
0.94854368932 0.352580295922
0.948593598448 0.352941176471
0.948643410853 0.353302057019
0.948693126815 0.353662937568
0.948742746615 0.354023818116
0.948792270531 0.354384698665
0.948841698842 0.354745579213
0.948891031823 0.355106459762
0.94894026975 0.35546734031
0.948989412897 0.355828220859
0.949038461538 0.356189101407
0.949087415946 0.356549981956
0.949136276392 0.356910862505
0.949185043145 0.357271743053
0.949233716475 0.357632623602
0.949282296651 0.35799350415
0.949330783939 0.358354384699
0.949379178606 0.358715265247
0.949427480916 0.359076145796
0.949475691134 0.359437026344
0.949523809524 0.359797906893
0.949571836346 0.360158787441
0.949619771863 0.36051966799
0.949667616334 0.360880548538
0.949715370019 0.361241429087
0.949763033175 0.361602309636
0.949810606061 0.361963190184
0.949858088931 0.362324070733
0.949905482042 0.362684951281
0.949952785647 0.36304583183
0.95 0.363406712378
0.950047125353 0.363767592927
0.950094161959 0.364128473475
0.950141110066 0.364489354024
0.950187969925 0.364850234572
0.950234741784 0.365211115121
0.950281425891 0.365571995669
0.950328022493 0.365932876218
0.950374531835 0.366293756767
0.950420954163 0.366654637315
0.95046728972 0.367015517864
0.950513538749 0.367376398412
0.950559701493 0.367737278961
0.950605778192 0.368098159509
0.950651769088 0.368459040058
0.950697674419 0.368819920606
0.949814126394 0.368819920606
0.949860724234 0.369180801155
0.949907235622 0.369541681703
0.949953660797 0.369902562252
0.95 0.3702634428
0.950046253469 0.370624323349
0.950092421442 0.370985203898
0.950138504155 0.371346084446
0.950184501845 0.371706964995
0.950230414747 0.372067845543
0.950276243094 0.372428726092
0.950321987121 0.37278960664
0.950367647059 0.373150487189
0.95041322314 0.373511367737
0.950458715596 0.373872248286
0.950504124656 0.374233128834
0.950549450549 0.374594009383
0.950594693504 0.374954889931
0.950639853748 0.37531577048
0.950684931507 0.375676651029
0.950729927007 0.376037531577
0.950774840474 0.376398412126
0.949908925319 0.376398412126
0.949044585987 0.376398412126
0.949090909091 0.376759292674
0.949137148047 0.377120173223
0.949183303085 0.377481053771
0.949229374433 0.37784193432
0.949275362319 0.378202814868
0.949321266968 0.378563695417
0.949367088608 0.378924575965
0.949412827462 0.379285456514
0.949458483755 0.379646337062
0.94950405771 0.380007217611
0.94954954955 0.38036809816
0.949594959496 0.380728978708
0.94964028777 0.381089859257
0.949685534591 0.381450739805
0.948833034111 0.381450739805
0.948878923767 0.381811620354
0.948924731183 0.382172500902
0.94897045658 0.382533381451
0.949016100179 0.382894261999
0.949061662198 0.383255142548
0.949107142857 0.383616023096
0.949152542373 0.383976903645
0.949197860963 0.384337784193
0.949243098842 0.384698664742
0.949288256228 0.385059545291
0.949333333333 0.385420425839
0.949378330373 0.385781306388
0.94942324756 0.386142186936
0.948581560284 0.386142186936
0.947741364039 0.386142186936
0.947787610619 0.386503067485
0.94783377542 0.386863948033
0.947879858657 0.387224828582
0.947925860547 0.38758570913
0.947971781305 0.387946589679
0.948017621145 0.388307470227
0.948063380282 0.388668350776
0.948109058927 0.389029231324
0.948154657293 0.389390111873
0.948200175593 0.389750992422
0.948245614035 0.39011187297
0.948290972831 0.390472753519
0.948336252189 0.390833634067
0.948381452318 0.391194514616
0.948426573427 0.391555395164
0.948471615721 0.391916275713
0.948516579407 0.392277156261
0.94856146469 0.39263803681
0.948606271777 0.392998917358
0.94865100087 0.393359797907
0.947826086957 0.393359797907
0.94787141616 0.393720678455
0.947916666667 0.394081559004
0.947961838682 0.394442439553
0.948006932409 0.394803320101
0.948051948052 0.39516420065
0.948096885813 0.395525081198
0.948141745895 0.395885961747
0.948186528497 0.396246842295
0.948231233822 0.396607722844
0.948275862069 0.396968603392
0.948320413437 0.397329483941
0.947504302926 0.397329483941
0.947549441101 0.397690364489
0.947594501718 0.398051245038
0.947639484979 0.398412125586
0.947684391081 0.398773006135
0.947729220223 0.399133886684
0.947773972603 0.399494767232
0.947818648417 0.399855647781
0.947863247863 0.400216528329
0.947907771136 0.400577408878
0.94795221843 0.400938289426
0.94799658994 0.401299169975
0.94804088586 0.401660050523
0.948085106383 0.402020931072
0.948129251701 0.40238181162
0.948173322005 0.402742692169
0.948217317487 0.403103572717
0.947413061917 0.403103572717
0.946610169492 0.403103572717
0.946655376799 0.403464453266
0.946700507614 0.403825333815
0.94674556213 0.404186214363
0.946790540541 0.404547094912
0.946835443038 0.40490797546
0.946880269815 0.405268856009
0.946925021061 0.405629736557
0.94696969697 0.405990617106
0.947014297729 0.406351497654
0.947058823529 0.406712378203
0.947103274559 0.407073258751
0.947147651007 0.4074341393
0.94719195306 0.407795019848
0.947236180905 0.408155900397
0.947280334728 0.408516780946
0.947324414716 0.408877661494
0.947368421053 0.409238542043
0.947412353923 0.409599422591
0.947456213511 0.40996030314
0.9475 0.410321183688
0.947543713572 0.410682064237
0.947587354409 0.411042944785
0.947630922693 0.411403825334
0.947674418605 0.411764705882
0.947717842324 0.412125586431
0.94776119403 0.412486466979
0.947804473902 0.412847347528
0.947847682119 0.413208228077
0.947890818859 0.413569108625
0.947933884298 0.413929989174
0.947976878613 0.414290869722
0.94801980198 0.414651750271
0.948062654575 0.415012630819
0.948105436573 0.415373511368
0.948148148148 0.415734391916
0.948190789474 0.416095272465
0.948233360723 0.416456153013
0.948275862069 0.416817033562
0.948318293683 0.41717791411
0.948360655738 0.417538794659
0.948402948403 0.417899675208
0.948445171849 0.418260555756
0.948487326247 0.418621436305
0.948529411765 0.418982316853
0.948571428571 0.419343197402
0.948613376835 0.41970407795
0.948655256724 0.420064958499
0.948697068404 0.420425839047
0.948738812042 0.420786719596
0.948780487805 0.421147600144
0.948822095857 0.421508480693
0.948051948052 0.421508480693
0.948094079481 0.421869361241
0.948136142626 0.42223024179
0.948178137652 0.422591122339
0.948220064725 0.422952002887
0.94826192401 0.423312883436
0.94830371567 0.423673763984
0.948345439871 0.424034644533
0.948387096774 0.424395525081
0.948428686543 0.42475640563
0.94847020934 0.425117286178
0.948511665326 0.425478166727
0.948553054662 0.425839047275
0.94859437751 0.426199927824
0.948635634029 0.426560808372
0.948676824379 0.426921688921
0.948717948718 0.42728256947
0.948759007206 0.427643450018
0.9488 0.428004330567
0.948840927258 0.428365211115
0.948881789137 0.428726091664
0.948922585794 0.429086972212
0.948963317384 0.429447852761
0.949003984064 0.429808733309
0.949044585987 0.430169613858
0.949085123309 0.430530494406
0.948330683625 0.430530494406
0.94837172359 0.430891374955
0.948412698413 0.431252255503
0.948453608247 0.431613136052
0.948494453249 0.431974016601
0.948535233571 0.432334897149
0.948575949367 0.432695777698
0.948616600791 0.433056658246
0.948657187994 0.433417538795
0.948697711129 0.433778419343
0.948738170347 0.434139299892
0.9487785658 0.43450018044
0.948818897638 0.434861060989
0.948859166011 0.435221941537
0.948899371069 0.435582822086
0.948939512962 0.435943702634
0.948979591837 0.436304583183
0.949019607843 0.436665463732
0.949059561129 0.43702634428
0.94909945184 0.437387224829
0.949139280125 0.437748105377
0.94917904613 0.438108985926
0.94921875 0.438469866474
0.949258391881 0.438830747023
0.949297971919 0.439191627571
0.949337490257 0.43955250812
0.94937694704 0.439913388668
0.949416342412 0.440274269217
0.949455676516 0.440635149765
0.949494949495 0.440996030314
0.949534161491 0.441356910863
0.949573312645 0.441717791411
0.949612403101 0.44207867196
0.949651432998 0.442439552508
0.949690402477 0.442800433057
0.949729311678 0.443161313605
0.949768160742 0.443522194154
0.949806949807 0.443883074702
0.949845679012 0.444243955251
0.949884348497 0.444604835799
0.949922958398 0.444965716348
0.949191685912 0.444965716348
0.949230769231 0.445326596896
0.949269792467 0.445687477445
0.94930875576 0.446048357994
0.949347659248 0.446409238542
0.948619631902 0.446409238542
0.947892720307 0.446409238542
0.947932618683 0.446770119091
0.947972456006 0.447130999639
0.948012232416 0.447491880188
0.948051948052 0.447852760736
0.948091603053 0.448213641285
0.948131197559 0.448574521833
0.948170731707 0.448935402382
0.948210205636 0.44929628293
0.948249619482 0.449657163479
0.948288973384 0.450018044027
0.948328267477 0.450378924576
0.948367501898 0.450739805125
0.948406676783 0.451100685673
0.948445792267 0.451461566222
0.948484848485 0.45182244677
0.948523845572 0.452183327319
0.948562783661 0.452544207867
0.948601662887 0.452905088416
0.948640483384 0.453265968964
0.947924528302 0.453265968964
0.947963800905 0.453626849513
0.948003014318 0.453987730061
0.948042168675 0.45434861061
0.948081264108 0.454709491158
0.948120300752 0.455070371707
0.948159278738 0.455431252256
0.948198198198 0.455792132804
0.948237059265 0.456153013353
0.948275862069 0.456513893901
0.948314606742 0.45687477445
0.948353293413 0.457235654998
0.948391922214 0.457596535547
0.948430493274 0.457957416095
0.948469006721 0.458318296644
0.948507462687 0.458679177192
0.948545861298 0.459040057741
0.948584202683 0.459400938289
0.948622486969 0.459761818838
0.947916666667 0.459761818838
0.947955390335 0.460122699387
0.947994056464 0.460483579935
0.948032665182 0.460844460484
0.948071216617 0.461205341032
0.948109710897 0.461566221581
0.948148148148 0.461927102129
0.948186528497 0.462287982678
0.948224852071 0.462648863226
0.948263118995 0.463009743775
0.948301329394 0.463370624323
0.948339483395 0.463731504872
0.948377581121 0.46409238542
0.948415622697 0.464453265969
0.948453608247 0.464814146518
0.948491537896 0.465175027066
0.948529411765 0.465535907615
0.948567229978 0.465896788163
0.948604992658 0.466257668712
0.948642699927 0.46661854926
0.948680351906 0.466979429809
0.948717948718 0.467340310357
0.948755490483 0.467701190906
0.948792977323 0.468062071454
0.948830409357 0.468422952003
0.948867786706 0.468783832551
0.948905109489 0.4691447131
0.948942377826 0.469505593649
0.948979591837 0.469866474197
0.949016751639 0.470227354746
0.949053857351 0.470588235294
0.949090909091 0.470949115843
0.948401162791 0.470949115843
0.948438634713 0.471309996391
0.94847605225 0.47167087694
0.948513415518 0.472031757488
0.948550724638 0.472392638037
0.948587979725 0.472753518585
0.948625180897 0.473114399134
0.948662328272 0.473475279682
0.948699421965 0.473836160231
0.948736462094 0.47419704078
0.948773448773 0.474557921328
0.94881038212 0.474918801877
0.948126801153 0.474918801877
0.948164146868 0.475279682425
0.948201438849 0.475640562974
0.948238677211 0.476001443522
0.948275862069 0.476362324071
0.948312993539 0.476723204619
0.948350071736 0.477084085168
0.948387096774 0.477444965716
0.948424068768 0.477805846265
0.948460987831 0.478166726813
0.948497854077 0.478527607362
0.94853466762 0.478888487911
0.948571428571 0.479249368459
0.948608137045 0.479610249008
0.948644793153 0.479971129556
0.948681397006 0.480332010105
0.948717948718 0.480692890653
0.948754448399 0.481053771202
0.948079658606 0.481053771202
0.948116560057 0.48141465175
0.948153409091 0.481775532299
0.94819020582 0.482136412847
0.948226950355 0.482497293396
0.948263642807 0.482858173944
0.948300283286 0.483219054493
0.948336871904 0.483579935042
0.948373408769 0.48394081559
0.948409893993 0.484301696139
0.948446327684 0.484662576687
0.948482709951 0.485023457236
0.948519040903 0.485384337784
0.948555320648 0.485745218333
0.948591549296 0.486106098881
0.948627726953 0.48646697943
0.948663853727 0.486827859978
0.948699929726 0.487188740527
0.948735955056 0.487549621075
0.948771929825 0.487910501624
0.948807854137 0.488271382173
0.948142957253 0.488271382173
0.948179271709 0.488632262721
0.948215535339 0.48899314327
0.948251748252 0.489354023818
0.948287910552 0.489714904367
0.948324022346 0.490075784915
0.94836008374 0.490436665464
0.94769874477 0.490436665464
0.947735191638 0.490797546012
0.947771587744 0.491158426561
0.947807933194 0.491519307109
0.947844228095 0.491880187658
0.94788047255 0.492241068206
0.947916666667 0.492601948755
0.947952810548 0.492962829304
0.9479889043 0.493323709852
0.948024948025 0.493684590401
0.948060941828 0.494045470949
0.948096885813 0.494406351498
0.948132780083 0.494767232046
0.948168624741 0.495128112595
0.94820441989 0.495488993143
0.947550034507 0.495488993143
0.947586206897 0.495849873692
0.947622329428 0.49621075424
0.947658402204 0.496571634789
0.947694425327 0.496932515337
0.9477303989 0.497293395886
0.947766323024 0.497654276435
0.947802197802 0.498015156983
0.947838023336 0.498376037532
0.947873799726 0.49873691808
0.947909527073 0.499097798629
0.947945205479 0.499458679177
0.947980835044 0.499819559726
0.948016415869 0.500180440274
0.948051948052 0.500541320823
0.948087431694 0.500902201371
0.948122866894 0.50126308192
0.948158253752 0.501623962468
0.948193592365 0.501984843017
0.948228882834 0.502345723565
0.948264125255 0.502706604114
0.948299319728 0.503067484663
0.948334466349 0.503428365211
0.948369565217 0.50378924576
0.948404616429 0.504150126308
0.948439620081 0.504511006857
0.948474576271 0.504871887405
0.948509485095 0.505232767954
0.948544346649 0.505593648502
0.948579161028 0.505954529051
0.94861392833 0.506315409599
0.948648648649 0.506676290148
0.94868332208 0.507037170696
0.948717948718 0.507398051245
0.948752528658 0.507758931794
0.948787061995 0.508119812342
0.948821548822 0.508480692891
0.948855989233 0.508841573439
0.948217888366 0.508841573439
0.948252688172 0.509202453988
0.948287441236 0.509563334536
0.948322147651 0.509924215085
0.948356807512 0.510285095633
0.948391420912 0.510645976182
0.948425987944 0.51100685673
0.948460508701 0.511367737279
0.948494983278 0.511728617827
0.948529411765 0.512089498376
0.948563794255 0.512450378925
0.948598130841 0.512811259473
0.948632421614 0.513172140022
0.948666666667 0.51353302057
0.948700866089 0.513893901119
0.948735019973 0.514254781667
0.94876912841 0.514615662216
0.948138297872 0.514615662216
0.947508305648 0.514615662216
0.946879150066 0.514615662216
0.946250829463 0.514615662216
0.946286472149 0.514976542764
0.946322067594 0.515337423313
0.946357615894 0.515698303861
0.946393117141 0.51605918441
0.946428571429 0.516420064958
0.94646397885 0.516780945507
0.946499339498 0.517141826056
0.946534653465 0.517502706604
0.946569920844 0.517863587153
0.946605141727 0.518224467701
0.946640316206 0.51858534825
0.946675444371 0.518946228798
0.946710526316 0.519307109347
0.94674556213 0.519667989895
0.946780551905 0.520028870444
0.946815495732 0.520389750992
0.946850393701 0.520750631541
0.946885245902 0.521111512089
0.946920052425 0.521472392638
0.94695481336 0.521833273187
0.946989528796 0.522194153735
0.947024198823 0.522555034284
0.947058823529 0.522915914832
0.947093403005 0.523276795381
0.947127937337 0.523637675929
0.947162426614 0.523998556478
0.947196870926 0.524359437026
0.947231270358 0.524720317575
0.947265625 0.525081198123
0.947299934938 0.525442078672
0.94733420026 0.52580295922
0.947368421053 0.526163839769
0.947402597403 0.526524720318
0.947436729396 0.526885600866
0.947470817121 0.527246481415
0.947504860661 0.527607361963
0.947538860104 0.527968242512
0.947572815534 0.52832912306
0.947606727038 0.528690003609
0.947640594699 0.529050884157
0.947674418605 0.529411764706
0.947708198838 0.529772645254
0.947741935484 0.530133525803
0.947775628627 0.530494406351
0.947809278351 0.5308552869
0.947198969736 0.5308552869
0.946589446589 0.5308552869
0.946623794212 0.531216167449
0.946658097686 0.531577047997
0.946692357097 0.531937928546
0.946084724005 0.531937928546
0.946119307248 0.532298809094
0.946153846154 0.532659689643
0.946188340807 0.533020570191
0.946222791293 0.53338145074
0.946257197697 0.533742331288
0.946291560102 0.534103211837
0.946325878594 0.534464092385
0.946360153257 0.534824972934
0.946394384174 0.535185853482
0.946428571429 0.535546734031
0.946462715105 0.53590761458
0.946496815287 0.536268495128
0.946530872056 0.536629375677
0.946564885496 0.536990256225
0.94659885569 0.537351136774
0.946632782719 0.537712017322
0.946666666667 0.538072897871
0.946700507614 0.538433778419
0.946734305644 0.538794658968
0.946768060837 0.539155539516
0.946801773274 0.539516420065
0.946835443038 0.539877300613
0.946869070209 0.540238181162
0.946902654867 0.540599061711
0.946936197094 0.540959942259
0.94696969697 0.541320822808
0.947003154574 0.541681703356
0.947036569987 0.542042583905
0.947069943289 0.542403464453
0.947103274559 0.542764345002
0.947136563877 0.54312522555
0.946540880503 0.54312522555
0.946574481458 0.543486106099
0.946608040201 0.543846986647
0.946641556811 0.544207867196
0.946675031368 0.544568747744
0.94670846395 0.544929628293
0.946741854637 0.545290508842
0.946775203507 0.54565138939
0.946808510638 0.546012269939
0.946216385241 0.546012269939
0.94625 0.546373150487
0.946283572767 0.546734031036
0.94631710362 0.547094911584
0.946350592639 0.547455792133
0.9463840399 0.547816672681
0.946417445483 0.54817755323
0.946450809465 0.548538433778
0.945861854387 0.548538433778
0.945895522388 0.548899314327
0.945929148539 0.549260194875
0.945962732919 0.549621075424
0.945996275605 0.549981955973
0.946029776675 0.550342836521
0.946063236206 0.55070371707
0.946096654275 0.551064597618
0.94613003096 0.551425478167
0.946163366337 0.551786358715
0.946196660482 0.552147239264
0.946229913473 0.552508119812
0.946263125386 0.552869000361
0.946296296296 0.553229880909
0.94632942628 0.553590761458
0.946362515413 0.553951642006
0.946395563771 0.554312522555
0.946428571429 0.554673403104
0.946461538462 0.555034283652
0.946494464945 0.555395164201
0.945912722803 0.555395164201
0.945331695332 0.555395164201
0.944751381215 0.555395164201
0.944171779141 0.555395164201
0.943592887799 0.555395164201
0.94362745098 0.555756044749
0.943661971831 0.556116925298
0.943696450428 0.556477805846
0.94373088685 0.556838686395
0.94315403423 0.556838686395
0.942577886378 0.556838686395
0.942612942613 0.557199566943
0.942647956071 0.557560447492
0.942682926829 0.55792132804
0.942717854966 0.558282208589
0.94275274056 0.558643089137
0.942787583688 0.559003969686
0.942822384428 0.559364850235
0.942857142857 0.559725730783
0.942891859052 0.560086611332
0.94292653309 0.56044749188
0.942961165049 0.560808372429
0.942995755003 0.561169252977
0.94303030303 0.561530133526
0.943064809207 0.561891014074
0.943099273608 0.562251894623
0.94313369631 0.562612775171
0.943168077388 0.56297365572
0.943202416918 0.563334536268
0.942632850242 0.563334536268
0.942667471334 0.563695416817
0.942702050663 0.564056297366
0.942736588306 0.564417177914
0.942771084337 0.564778058463
0.942805538832 0.565138939011
0.942839951865 0.56549981956
0.942874323512 0.565860700108
0.942908653846 0.566221580657
0.942942942943 0.566582461205
0.942977190876 0.566943341754
0.94301139772 0.567304222302
0.943045563549 0.567665102851
0.943079688436 0.568025983399
0.943113772455 0.568386863948
0.943147815679 0.568747744497
0.943181818182 0.569108625045
0.943215780036 0.569469505594
0.943249701314 0.569830386142
0.94328358209 0.570191266691
0.943317422434 0.570552147239
0.943351222421 0.570913027788
0.943384982122 0.571273908336
0.942823108993 0.571273908336
0.942857142857 0.571634788885
0.942891136228 0.571995669433
0.94292508918 0.572356549982
0.942959001783 0.57271743053
0.942992874109 0.573078311079
0.943026706231 0.573439191628
0.943060498221 0.573800072176
0.943094250148 0.574160952725
0.943127962085 0.574521833273
0.943161634103 0.574882713822
0.943195266272 0.57524359437
0.943228858664 0.575604474919
0.942671394799 0.575604474919
0.94270525694 0.575965355467
0.942739079103 0.576326236016
0.942772861357 0.576687116564
0.942806603774 0.577047997113
0.942840306423 0.577408877661
0.942873969376 0.57776975821
0.942319011183 0.57776975821
0.941764705882 0.57776975821
0.941798941799 0.578130638759
0.941833137485 0.578491519307
0.941867293012 0.578852399856
0.941901408451 0.579213280404
0.941935483871 0.579574160953
0.941969519343 0.579935041501
0.942003514938 0.58029592205
0.942037470726 0.580656802598
0.942071386776 0.581017683147
0.941520467836 0.581017683147
0.941554646406 0.581378563695
0.941588785047 0.581739444244
0.94162288383 0.582100324792
0.941656942824 0.582461205341
0.941690962099 0.58282208589
0.941724941725 0.583182966438
0.941758881771 0.583543846987
0.941792782305 0.583904727535
0.941826643397 0.584265608084
0.941279069767 0.584265608084
0.940732132481 0.584265608084
0.940766550523 0.584626488632
0.940800928613 0.584987369181
0.940835266821 0.585348249729
0.940869565217 0.585709130278
0.94090382387 0.586070010826
0.940359004053 0.586070010826
0.939814814815 0.586070010826
0.939271255061 0.586070010826
0.939306358382 0.586430891375
0.939341421144 0.586791771923
0.939376443418 0.587152652472
0.939411425274 0.587513533021
0.939446366782 0.587874413569
0.939481268012 0.588235294118
0.939516129032 0.588596174666
0.939550949914 0.588957055215
0.939585730725 0.589317935763
0.939620471535 0.589678816312
0.939655172414 0.59003969686
0.939689833429 0.590400577409
0.93972445465 0.590761457957
0.939759036145 0.591122338506
0.939793577982 0.591483219054
0.939828080229 0.591844099603
0.939862542955 0.592204980152
0.939896966228 0.5925658607
0.939931350114 0.592926741249
0.939965694683 0.593287621797
0.94 0.593648502346
0.940034266134 0.594009382894
0.940068493151 0.594370263443
0.940102681118 0.594731143991
0.940136830103 0.59509202454
0.940170940171 0.595452905088
0.939635535308 0.595452905088
0.939100739898 0.595452905088
0.939135381115 0.595813785637
0.939169982945 0.596174666185
0.939204545455 0.596535546734
0.939239068711 0.596896427283
0.939273552781 0.597257307831
0.939307997731 0.59761818838
0.939342403628 0.597979068928
0.939376770538 0.598339949477
0.939411098528 0.598700830025
0.938879456706 0.598700830025
0.938914027149 0.599061710574
0.938948558508 0.599422591122
0.938983050847 0.599783471671
0.939017504235 0.600144352219
0.93848758465 0.600144352219
0.938522278624 0.600505232768
0.938556933484 0.600866113316
0.938591549296 0.601226993865
0.938626126126 0.601587874414
0.938660664041 0.601948754962
0.938695163105 0.602309635511
0.938729623384 0.602670516059
0.938764044944 0.603031396608
0.93879842785 0.603392277156
0.938832772166 0.603753157705
0.938867077958 0.604114038253
0.938901345291 0.604474918802
0.93837535014 0.604474918802
0.937849944009 0.604474918802
0.937884722999 0.60483579935
0.937919463087 0.605196679899
0.937954164338 0.605557560447
0.937988826816 0.605918440996
0.938023450586 0.606279321545
0.938058035714 0.606640202093
0.93753485778 0.606640202093
0.9375696767 0.607001082642
0.937604456825 0.60736196319
0.937639198218 0.607722843739
0.937673900946 0.608083724287
0.937708565072 0.608444604836
0.937743190661 0.608805485384
0.937222222222 0.608805485384
0.9372570794 0.609166365933
0.937291897891 0.609527246481
0.937326677759 0.60988812703
0.937361419069 0.610249007578
0.937396121884 0.610609888127
0.937430786268 0.610970768676
0.937465412286 0.611331649224
0.9375 0.611692529773
0.937534549475 0.612053410321
0.937569060773 0.61241429087
0.937603533959 0.612775171418
0.937637969095 0.613136051967
0.937672366244 0.613496932515
0.937706725469 0.613857813064
0.937741046832 0.614218693612
0.937775330396 0.614579574161
0.937809576225 0.614940454709
0.937843784378 0.615301335258
0.93787795492 0.615662215807
0.937912087912 0.616023096355
0.937946183416 0.616383976904
0.937980241493 0.616744857452
0.938014262205 0.617105738001
0.938048245614 0.617466618549
0.938082191781 0.617827499098
0.938116100767 0.618188379646
0.938149972633 0.618549260195
0.93818380744 0.618910140743
0.937670858393 0.618910140743
0.937158469945 0.618910140743
0.937192790825 0.619271021292
0.937227074236 0.61963190184
0.93726132024 0.619992782389
0.937295528899 0.620353662938
0.937329700272 0.620714543486
0.937363834423 0.621075424035
0.93739793141 0.621436304583
0.937431991295 0.621797185132
0.937466014138 0.62215806568
0.9375 0.622518946229
0.937533948941 0.622879826777
0.937567861021 0.623240707326
0.9376017363 0.623601587874
0.937635574837 0.623962468423
0.937669376694 0.624323348971
0.937703141928 0.62468422952
0.937736870601 0.625045110069
0.937770562771 0.625405990617
0.937804218496 0.625766871166
0.937837837838 0.626127751714
0.937871420854 0.626488632263
0.937904967603 0.626849512811
0.937938478144 0.62721039336
0.937971952535 0.627571273908
0.938005390836 0.627932154457
0.938038793103 0.628293035005
0.938072159397 0.628653915554
0.938105489774 0.629014796102
0.938138784293 0.629375676651
0.938172043011 0.6297365572
0.938205265986 0.630097437748
0.938238453276 0.630458318297
0.938271604938 0.630819198845
0.93830472103 0.631180079394
0.938337801609 0.631540959942
0.938370846731 0.631901840491
0.938403856454 0.632262721039
0.938436830835 0.632623601588
0.93846976993 0.632984482136
0.938502673797 0.633345362685
0.938535542491 0.633706243233
0.938568376068 0.634067123782
0.938601174586 0.634428004331
0.9386339381 0.634788884879
0.938666666667 0.635149765428
0.938699360341 0.635510645976
0.93873201918 0.635871526525
0.938764643237 0.636232407073
0.938797232571 0.636593287622
0.938829787234 0.63695416817
0.938862307283 0.637315048719
0.938363443146 0.637315048719
0.938396176314 0.637675929267
0.938428874735 0.638036809816
0.938461538462 0.638397690364
0.93849416755 0.638758570913
0.938526762056 0.639119451462
0.938029661017 0.639119451462
0.938062466914 0.63948033201
0.938095238095 0.639841212559
0.938127974617 0.640202093107
0.938160676533 0.640562973656
0.938193343899 0.640923854204
0.938225976769 0.641284734753
0.938258575198 0.641645615301
0.938291139241 0.64200649585
0.938323668951 0.642367376398
0.938356164384 0.642728256947
0.938388625592 0.643089137495
0.938421052632 0.643450018044
0.937927406628 0.643450018044
0.937960042061 0.643810898593
0.937992643195 0.644171779141
0.938025210084 0.64453265969
0.938057742782 0.644893540238
0.938090241343 0.645254420787
0.938122705821 0.645615301335
0.938155136268 0.645976181884
0.93818753274 0.646337062432
0.938219895288 0.646697942981
0.938252223967 0.647058823529
0.938284518828 0.647419704078
0.937794040774 0.647419704078
0.937826541275 0.647780584626
0.937859007833 0.648141465175
0.937891440501 0.648502345724
0.937923839332 0.648863226272
0.93795620438 0.649224106821
0.937988535696 0.649584987369
0.938020833333 0.649945867918
0.938053097345 0.650306748466
0.938085327784 0.650667629015
0.938117524701 0.651028509563
0.93814968815 0.651389390112
0.938181818182 0.65175027066
0.938213914849 0.652111151209
0.938245978204 0.652472031757
0.938278008299 0.652832912306
0.938310005184 0.653193792855
0.938341968912 0.653554673403
0.937856033143 0.653554673403
0.937370600414 0.653554673403
0.937403000517 0.653915553952
0.937435367115 0.6542764345
0.937467700258 0.654637315049
0.9375 0.654998195597
0.937532266391 0.655359076146
0.937564499484 0.655719956694
0.93759669933 0.656080837243
0.937628865979 0.656441717791
0.937660999485 0.65680259834
0.937693099897 0.657163478888
0.937725167267 0.657524359437
0.937757201646 0.657885239986
0.937789203085 0.658246120534
0.937821171634 0.658607001083
0.937853107345 0.658967881631
0.937885010267 0.65932876218
0.937916880452 0.659689642728
0.937948717949 0.660050523277
0.937980522809 0.660411403825
0.938012295082 0.660772284374
0.938044034818 0.661133164922
0.938075742068 0.661494045471
0.937595907928 0.661494045471
0.937627811861 0.661854926019
0.937659683189 0.662215806568
0.937691521961 0.662576687117
0.937723328229 0.662937567665
0.937755102041 0.663298448214
0.937786843447 0.663659328762
0.937818552497 0.664020209311
0.937850229241 0.664381089859
0.937881873727 0.664741970408
0.937913486005 0.665102850956
0.937945066124 0.665463731505
0.937976614133 0.665824612053
0.938008130081 0.666185492602
0.937531742001 0.666185492602
0.937563451777 0.66654637315
0.937595129376 0.666907253699
0.937626774848 0.667268134248
0.937658388241 0.667629014796
0.937689969605 0.667989895345
0.937721518987 0.668350775893
0.937753036437 0.668711656442
0.937784522003 0.66907253699
0.937815975733 0.669433417539
0.937847397676 0.669794298087
0.937878787879 0.670155178636
0.937910146391 0.670516059184
0.937941473259 0.670876939733
0.937972768533 0.671237820281
0.938004032258 0.67159870083
0.938035264484 0.671959581379
0.937562940584 0.671959581379
0.937594363362 0.672320461927
0.937625754527 0.672681342476
0.937657114128 0.673042223024
0.937688442211 0.673403103573
0.937719738825 0.673763984121
0.937751004016 0.67412486467
0.937782237832 0.674485745218
0.937813440321 0.674846625767
0.937343358396 0.674846625767
0.937374749499 0.675207506315
0.937406109164 0.675568386864
0.937437437437 0.675929267412
0.937468734367 0.676290147961
0.9375 0.67665102851
0.937531234383 0.677011909058
0.937562437562 0.677372789607
0.937593609586 0.677733670155
0.937125748503 0.677733670155
0.936658354115 0.677733670155
0.936689930209 0.678094550704
0.936721474838 0.678455431252
0.936752988048 0.678816311801
0.936784469886 0.679177192349
0.936815920398 0.679538072898
0.93635007459 0.679538072898
0.936381709742 0.679898953446
0.936413313462 0.680259833995
0.936444885799 0.680620714543
0.936476426799 0.680981595092
0.936507936508 0.681342475641
0.936539414973 0.681703356189
0.93657086224 0.682064236738
0.936602278356 0.682425117286
0.936138613861 0.682425117286
0.936170212766 0.682785997835
0.935707220574 0.682785997835
0.935739001483 0.683146878383
0.935770750988 0.683507758932
0.935802469136 0.68386863948
0.935834155972 0.684229520029
0.935865811544 0.684590400577
0.935897435897 0.684951281126
0.935929029078 0.685312161674
0.935960591133 0.685673042223
0.935992122107 0.686033922772
0.936023622047 0.68639480332
0.936055090999 0.686755683869
0.936086529007 0.687116564417
0.936117936118 0.687477444966
0.936149312377 0.687838325514
0.93618065783 0.688199206063
0.935721295388 0.688199206063
0.935262383521 0.688199206063
0.935294117647 0.688560086611
0.935325820676 0.68892096716
0.935357492654 0.689281847708
0.934899657367 0.689281847708
0.934931506849 0.689642728257
0.934963325183 0.690003608805
0.934995112414 0.690364489354
0.934538348803 0.690364489354
0.9345703125 0.690725369903
0.934602244998 0.691086250451
0.934634146341 0.691447131
0.934666016577 0.691808011548
0.934210526316 0.691808011548
0.934242571846 0.692168892097
0.934274586173 0.692529772645
0.934306569343 0.692890653194
0.934338521401 0.693251533742
0.934370442392 0.693612414291
0.934402332362 0.693973294839
0.934434191355 0.694334175388
0.934466019417 0.694695055936
0.934497816594 0.695055936485
0.934529582929 0.695416817034
0.934561318468 0.695777697582
0.934593023256 0.696138578131
0.934624697337 0.696499458679
0.934656340755 0.696860339228
0.934687953556 0.697221219776
0.934235976789 0.697221219776
0.934267762204 0.697582100325
0.934299516908 0.697942980873
0.934331240946 0.698303861422
0.934362934363 0.69866474197
0.934394597202 0.699025622519
0.934426229508 0.699386503067
0.934457831325 0.699747383616
0.934489402697 0.700108264165
0.934520943669 0.700469144713
0.934552454283 0.700830025262
0.934583934584 0.70119090581
0.934615384615 0.701551786359
0.934646804421 0.701912666907
0.934678194044 0.702273547456
0.934709553529 0.702634428004
0.934261036468 0.702634428004
0.934292565947 0.702995308553
0.934324065197 0.703356189101
0.933876377575 0.703356189101
0.933908045977 0.70371706965
0.933939684059 0.704077950198
0.933492822967 0.704077950198
0.933524629364 0.704438830747
0.933556405354 0.704799711296
0.933588150979 0.705160591844
0.933619866285 0.705521472393
0.933651551313 0.705882352941
0.93320610687 0.705882352941
0.933237958989 0.70624323349
0.93279313632 0.70624323349
0.932825154836 0.706604114038
0.932857142857 0.706964994587
0.932889100428 0.707325875135
0.932921027593 0.707686755684
0.932952924394 0.708047636232
0.932984790875 0.708408516781
0.932541567696 0.708408516781
0.932098765432 0.708408516781
0.932130991932 0.708769397329
0.932163187856 0.709130277878
0.932195353248 0.709491158427
0.932227488152 0.709852038975
0.93225959261 0.710212919524
0.932291666667 0.710573800072
0.932323710364 0.710934680621
0.932355723746 0.711295561169
0.931914893617 0.711295561169
0.931947069943 0.711656441718
0.931979215872 0.712017322266
0.931539187913 0.712017322266
0.931571495989 0.712378202815
0.931603773585 0.712739083363
0.931164545026 0.712739083363
0.931196983977 0.713099963912
0.931229392369 0.71346084446
0.931261770245 0.713821725009
0.931294117647 0.714182605558
0.931326434619 0.714543486106
0.931358721204 0.714904366655
0.931390977444 0.715265247203
0.931423203382 0.715626127752
0.931455399061 0.7159870083
0.931487564524 0.716347888849
0.931519699812 0.716708769397
0.931082981716 0.716708769397
0.931115276476 0.717069649946
0.931147540984 0.717430530494
0.931179775281 0.717791411043
0.93121197941 0.718152291591
0.931244153414 0.71851317214
0.931276297335 0.718874052689
0.931308411215 0.719234933237
0.930873423634 0.719234933237
0.930905695612 0.719595813786
0.930937937471 0.719956694334
0.930503731343 0.719956694334
0.930536130536 0.720317574883
0.930568499534 0.720678455431
0.930600838379 0.72103933598
0.930633147114 0.721400216528
0.930665425779 0.721761097077
0.930697674419 0.722121977625
0.930729893073 0.722482858174
0.930762081784 0.722843738722
0.930794240595 0.723204619271
0.930826369545 0.72356549982
0.930858468677 0.723926380368
0.930426716141 0.723926380368
0.930458970793 0.724287260917
0.930491195551 0.724648141465
0.930523390459 0.725009022014
0.930555555556 0.725369902562
0.930124942156 0.725369902562
0.929694727105 0.725369902562
0.929727230698 0.725730783111
0.929759704251 0.726091663659
0.929792147806 0.726452544208
0.929824561404 0.726813424756
0.929856945085 0.727174305305
0.929889298893 0.727535185853
0.929921622868 0.727896066402
0.929953917051 0.728256946951
0.929986181483 0.728617827499
0.930018416206 0.728978708048
0.930050621261 0.729339588596
0.930082796688 0.729700469145
0.930114942529 0.730061349693
0.930147058824 0.730422230242
0.930179145613 0.73078311079
0.930211202938 0.731143991339
0.93024323084 0.731504871887
0.929816513761 0.731504871887
0.92984869326 0.731865752436
0.929880843263 0.732226632984
0.929912963811 0.732587513533
0.929945054945 0.732948394082
0.929977116705 0.73330927463
0.930009149131 0.733670155179
0.929583904893 0.733670155179
0.92915904936 0.733670155179
0.928734582001 0.733670155179
0.928767123288 0.734031035727
0.928343222273 0.734031035727
0.928375912409 0.734391916276
0.928408572731 0.734752796824
0.928441203282 0.735113677373
0.9284738041 0.735474557921
0.928051001821 0.735474557921
0.927628584433 0.735474557921
0.92720655141 0.735474557921
0.927239654388 0.73583543847
0.926818181818 0.73583543847
0.926851431168 0.736196319018
0.926884650318 0.736557199567
0.92691783931 0.736918080115
0.926950998185 0.737278960664
0.926530612245 0.737278960664
0.926563916591 0.737639841213
0.926144086996 0.737639841213
0.926177536232 0.738000721761
0.926210955183 0.73836160231
0.926244343891 0.738722482858
0.926277702397 0.739083363407
0.926311030741 0.739444243955
0.926344328965 0.739805124504
0.926377597109 0.740166005052
0.925959367946 0.740166005052
0.925992779783 0.740526885601
0.926026161479 0.740887766149
0.926059513075 0.741248646698
0.92609283461 0.741609527246
0.925675675676 0.741609527246
0.925709140027 0.741970407795
0.925742574257 0.742331288344
0.925775978408 0.742692168892
0.92535971223 0.742692168892
0.925393258427 0.743053049441
0.925426774483 0.743413929989
0.92546026044 0.743774810538
0.925044883303 0.743774810538
0.925078510543 0.744135691086
0.925112107623 0.744496571635
0.925145674585 0.744857452183
0.92517921147 0.745218332732
0.925212718316 0.74557921328
0.925246195166 0.745940093829
0.925279642058 0.746300974377
0.925313059034 0.746661854926
0.925346446133 0.747022735475
0.924932975871 0.747022735475
0.924519874944 0.747022735475
0.924107142857 0.747022735475
0.923694779116 0.747022735475
0.923282783229 0.747022735475
0.923316986179 0.747383616023
0.923351158645 0.747744496572
0.923385300668 0.74810537712
0.922974176313 0.74810537712
0.923008455719 0.748466257669
0.923042704626 0.748827138217
0.923076923077 0.749188018766
0.922666666667 0.749188018766
0.922256774767 0.749188018766
0.921847246892 0.749188018766
0.921881935198 0.749548899314
0.921916592724 0.749909779863
0.921951219512 0.750270660411
0.921542553191 0.750270660411
0.92157731502 0.75063154096
0.921612046058 0.750992421508
0.921204072598 0.750992421508
0.921238938053 0.751353302057
0.921273772667 0.751714182606
0.920866489832 0.751714182606
0.920901458241 0.752075063154
0.92093639576 0.752435943703
0.920971302428 0.752796824251
0.920564872021 0.752796824251
0.920158800176 0.752796824251
0.91975308642 0.752796824251
0.919347730278 0.752796824251
0.918942731278 0.752796824251
0.918978423602 0.7531577048
0.919014084507 0.753518585348
0.918609766828 0.753518585348
0.918205804749 0.753518585348
0.918241758242 0.753879465897
0.918277680141 0.754240346445
0.918313570487 0.754601226994
0.918349429324 0.754962107542
0.917946467749 0.754962107542
0.91798245614 0.755322988091
0.918018412977 0.755683868639
0.917616126205 0.755683868639
0.917214191853 0.755683868639
0.917250437828 0.756044749188
0.917286652079 0.756405629737
0.917322834646 0.756766510285
0.917358985571 0.757127390834
0.917395104895 0.757488271382
0.917431192661 0.757849151931
0.917467248908 0.758210032479
0.91750327368 0.758570913028
0.917539267016 0.758931793576
0.917575228958 0.759292674125
0.917611159547 0.759653554673
0.917647058824 0.760014435222
0.91724738676 0.760014435222
0.917283413148 0.76037531577
0.917319408181 0.760736196319
0.917355371901 0.761097076868
0.916956521739 0.761097076868
0.916992611908 0.761457957416
0.917028670721 0.761818837965
0.91706469822 0.762179718513
0.917100694444 0.762540599062
0.916702819957 0.762540599062
0.916305290546 0.762540599062
0.915908105765 0.762540599062
0.915944540728 0.76290147961
0.915980944132 0.763262360159
0.916017316017 0.763623240707
0.915620943315 0.763623240707
0.915224913495 0.763623240707
0.915261565067 0.763984121256
0.915298184961 0.764345001804
0.915334773218 0.764705882353
0.915371329879 0.765066762901
0.914976262408 0.765066762901
0.915012942192 0.76542764345
0.915049590341 0.765788523999
0.915086206897 0.766149404547
0.914691943128 0.766149404547
0.914298018949 0.766149404547
0.914334911752 0.766510285096
0.914371772806 0.766871165644
0.913978494624 0.766871165644
0.914015477214 0.767232046193
0.914052428019 0.767592926741
0.913659793814 0.767592926741
0.91326749678 0.767592926741
0.91330472103 0.76795380729
0.913341913342 0.768314687838
0.91295025729 0.768314687838
0.912987569653 0.768675568387
0.913024850043 0.769036448935
0.912633832976 0.769036448935
0.912243150685 0.769036448935
0.911852802739 0.769036448935
0.911890504705 0.769397329484
0.911928174434 0.769758210032
0.911965811966 0.770119090581
0.912003417343 0.77047997113
0.912040990606 0.770840851678
0.911651728553 0.770840851678
0.911689419795 0.771201732227
0.911300639659 0.771201732227
0.911338448423 0.771562612775
0.910950149127 0.771562612775
0.910988074957 0.771923493324
0.910600255428 0.771923493324
0.910638297872 0.772284373872
0.910676307954 0.772645254421
0.910714285714 0.773006134969
0.910327241819 0.773006134969
0.909940526763 0.773006134969
0.909978768577 0.773367015518
0.909592529711 0.773367015518
0.90963088672 0.773727896066
0.909245122986 0.773727896066
0.909283594744 0.774088776615
0.908898305085 0.774088776615
0.908513341804 0.774088776615
0.908128704488 0.774088776615
0.90816758358 0.774449657163
0.90820642978 0.774810537712
0.908245243129 0.775171418261
0.908284023669 0.775532298809
0.908322771441 0.775893179358
0.907939189189 0.775893179358
0.90797804981 0.776254059906
0.908016877637 0.776614940455
0.908055672712 0.776975821003
0.908094435076 0.777336701552
0.90813316477 0.7776975821
0.908171861837 0.778058462649
0.908210526316 0.778419343197
0.907828282828 0.778419343197
0.907867059318 0.778780223746
0.907905803196 0.779141104294
0.907944514502 0.779501984843
0.907983193277 0.779862865392
0.908021839563 0.78022374594
0.908060453401 0.780584626489
0.90767939572 0.780584626489
0.907718120805 0.780945507037
0.907756813417 0.781306387586
0.907795473596 0.781667268134
0.90741516548 0.781667268134
0.907035175879 0.781667268134
0.906655504395 0.781667268134
0.906276150628 0.781667268134
0.906315349226 0.782028148683
0.905936454849 0.782028148683
0.905557877142 0.782028148683
0.905179615706 0.782028148683
0.905219206681 0.782389029231
0.904841402337 0.782389029231
0.904881101377 0.78274990978
0.904920767306 0.783110790328
0.904543559817 0.783110790328
0.904583333333 0.783471670877
0.904623073719 0.783832551425
0.904662781016 0.784193431974
0.904286308781 0.784193431974
0.904326123128 0.784554312523
0.90395010395 0.784554312523
0.903990024938 0.784915193071
0.904029912754 0.78527607362
0.90365448505 0.78527607362
0.903279369033 0.78527607362
0.902904564315 0.78527607362
0.902944836168 0.785636954168
0.902985074627 0.785997834717
0.903025279735 0.786358715265
0.903065451533 0.786719595814
0.902691511387 0.786719595814
0.902731788079 0.787080476362
0.902772031444 0.787441356911
0.902398676592 0.787441356911
0.90243902439 0.787802237459
0.902066115702 0.787802237459
0.902106567534 0.788163118008
0.902146985962 0.788523998556
0.901774659513 0.788523998556
0.901402640264 0.788523998556
0.901030927835 0.788523998556
0.901071723001 0.788884879105
0.900700453234 0.788884879105
0.900741350906 0.789245759654
0.900370522849 0.789245759654
0.900411522634 0.789606640202
0.900452488688 0.789967520751
0.900493421053 0.790328401299
0.90053431977 0.790689281848
0.900164338537 0.790689281848
0.900205338809 0.791050162396
0.900246305419 0.791411042945
0.899876897825 0.791411042945
0.899507793273 0.791411042945
0.89913899139 0.791411042945
0.898770491803 0.791411042945
0.898402294142 0.791411042945
0.898034398034 0.791411042945
0.897666803111 0.791411042945
0.897708674304 0.791771923493
0.897341513292 0.791771923493
0.897383483238 0.792132804042
0.89701675521 0.792132804042
0.897058823529 0.79249368459
0.896692527562 0.79249368459
0.896734693878 0.792854565139
0.896776825785 0.793215445687
0.896818923328 0.793576326236
0.896860986547 0.793937206785
0.896495517522 0.793937206785
0.896130346232 0.793937206785
0.896172638436 0.794298087333
0.895807895808 0.794298087333
0.895850284784 0.794658967882
0.895892639284 0.79501984843
0.89593495935 0.795380728979
0.895570906136 0.795380728979
0.895613322502 0.795741609527
0.895249695493 0.795741609527
0.895292207792 0.796102490076
0.894929006085 0.796102490076
0.894566098946 0.796102490076
0.894203486015 0.796102490076
0.893841166937 0.796102490076
0.893479141353 0.796102490076
0.893117408907 0.796102490076
0.892755969243 0.796102490076
0.892394822006 0.796102490076
0.892438334007 0.796463370624
0.892077607114 0.796463370624
0.891717171717 0.796463370624
0.891760904685 0.796824251173
0.891400888171 0.796824251173
0.891041162228 0.796824251173
0.891085114966 0.797185131721
0.891129032258 0.79754601227
0.890769850867 0.79754601227
0.890410958904 0.79754601227
0.890052356021 0.79754601227
0.889694041868 0.79754601227
0.889336016097 0.79754601227
0.889380530973 0.797906892818
0.88902291918 0.797906892818
0.889067524116 0.798267773367
0.88911209321 0.798628653916
0.88875502008 0.798628653916
0.888398233641 0.798628653916
0.888443017657 0.798989534464
0.888086642599 0.798989534464
0.887730553328 0.798989534464
0.887374749499 0.798989534464
0.887419871795 0.799350415013
0.887064477373 0.799350415013
0.886709367494 0.799350415013
0.886354541817 0.799350415013


==> figures/pr_raw_data/Luo/avg/bag_avg_reliable.txt <==
0 0.0
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
1.0 0.00396968603392
1.0 0.00433056658246
1.0 0.004691447131
1.0 0.00505232767954
1.0 0.00541320822808
1.0 0.00577408877661
1.0 0.00613496932515
1.0 0.00649584987369
1.0 0.00685673042223
1.0 0.00721761097077
1.0 0.00757849151931
1.0 0.00793937206785
1.0 0.00830025261638
1.0 0.00866113316492
1.0 0.00902201371346
1.0 0.009382894262
1.0 0.00974377481054
1.0 0.0101046553591
1.0 0.0104655359076
1.0 0.0108264164562
1.0 0.0111872970047
1.0 0.0115481775532
1.0 0.0119090581018
1.0 0.0122699386503
1.0 0.0126308191988
1.0 0.0129916997474
1.0 0.0133525802959
1.0 0.0137134608445
1.0 0.014074341393
1.0 0.0144352219415
1.0 0.0147961024901
1.0 0.0151569830386
1.0 0.0155178635872
1.0 0.0158787441357
1.0 0.0162396246842
1.0 0.0166005052328
1.0 0.0169613857813
1.0 0.0173222663298
1.0 0.0176831468784
1.0 0.0180440274269
1.0 0.0184049079755
1.0 0.018765788524
1.0 0.0191266690725
1.0 0.0194875496211
1.0 0.0198484301696
1.0 0.0202093107182
1.0 0.0205701912667
1.0 0.0209310718152
1.0 0.0212919523638
1.0 0.0216528329123
1.0 0.0220137134608
1.0 0.0223745940094
1.0 0.0227354745579
1.0 0.0230963551065
1.0 0.023457235655
1.0 0.0238181162035
1.0 0.0241789967521
1.0 0.0245398773006
1.0 0.0249007578492
1.0 0.0252616383977
1.0 0.0256225189462
0.986111111111 0.0256225189462
0.986301369863 0.0259833994948
0.986486486486 0.0263442800433
0.986666666667 0.0267051605918
0.986842105263 0.0270660411404
0.987012987013 0.0274269216889
0.987179487179 0.0277878022375
0.987341772152 0.028148682786
0.9875 0.0285095633345
0.987654320988 0.0288704438831
0.987804878049 0.0292313244316
0.987951807229 0.0295922049802
0.988095238095 0.0299530855287
0.988235294118 0.0303139660772
0.988372093023 0.0306748466258
0.988505747126 0.0310357271743
0.988636363636 0.0313966077228
0.988764044944 0.0317574882714
0.988888888889 0.0321183688199
0.989010989011 0.0324792493685
0.989130434783 0.032840129917
0.989247311828 0.0332010104655
0.989361702128 0.0335618910141
0.989473684211 0.0339227715626
0.989583333333 0.0342836521112
0.989690721649 0.0346445326597
0.989795918367 0.0350054132082
0.989898989899 0.0353662937568
0.99 0.0357271743053
0.990099009901 0.0360880548538
0.990196078431 0.0364489354024
0.990291262136 0.0368098159509
0.990384615385 0.0371706964995
0.990476190476 0.037531577048
0.990566037736 0.0378924575965
0.990654205607 0.0382533381451
0.990740740741 0.0386142186936
0.990825688073 0.0389750992422
0.990909090909 0.0393359797907
0.990990990991 0.0396968603392
0.991071428571 0.0400577408878
0.991150442478 0.0404186214363
0.991228070175 0.0407795019848
0.991304347826 0.0411403825334
0.991379310345 0.0415012630819
0.991452991453 0.0418621436305
0.991525423729 0.042223024179
0.991596638655 0.0425839047275
0.991666666667 0.0429447852761
0.99173553719 0.0433056658246
0.991803278689 0.0436665463732
0.991869918699 0.0440274269217
0.991935483871 0.0443883074702
0.992 0.0447491880188
0.992063492063 0.0451100685673
0.992125984252 0.0454709491158
0.9921875 0.0458318296644
0.992248062016 0.0461927102129
0.992307692308 0.0465535907615
0.992366412214 0.04691447131
0.992424242424 0.0472753518585
0.992481203008 0.0476362324071
0.992537313433 0.0479971129556
0.992592592593 0.0483579935042
0.992647058824 0.0487188740527
0.992700729927 0.0490797546012
0.992753623188 0.0494406351498
0.992805755396 0.0498015156983
0.992857142857 0.0501623962468
0.992907801418 0.0505232767954
0.992957746479 0.0508841573439
0.986013986014 0.0508841573439
0.986111111111 0.0512450378925
0.986206896552 0.051605918441
0.986301369863 0.0519667989895
0.986394557823 0.0523276795381
0.97972972973 0.0523276795381
0.979865771812 0.0526885600866
0.98 0.0530494406351
0.980132450331 0.0534103211837
0.980263157895 0.0537712017322
0.980392156863 0.0541320822808
0.980519480519 0.0544929628293
0.98064516129 0.0548538433778
0.980769230769 0.0552147239264
0.980891719745 0.0555756044749
0.981012658228 0.0559364850235
0.981132075472 0.056297365572
0.98125 0.0566582461205
0.981366459627 0.0570191266691
0.975308641975 0.0570191266691
0.975460122699 0.0573800072176
0.975609756098 0.0577408877661
0.975757575758 0.0581017683147
0.975903614458 0.0584626488632
0.976047904192 0.0588235294118
0.97619047619 0.0591844099603
0.976331360947 0.0595452905088
0.976470588235 0.0599061710574
0.976608187135 0.0602670516059
0.976744186047 0.0606279321545
0.971098265896 0.0606279321545
0.965517241379 0.0606279321545
0.965714285714 0.060988812703
0.965909090909 0.0613496932515
0.966101694915 0.0617105738001
0.966292134831 0.0620714543486
0.966480446927 0.0624323348971
0.966666666667 0.0627932154457
0.961325966851 0.0627932154457
0.961538461538 0.0631540959942
0.96174863388 0.0635149765428
0.961956521739 0.0638758570913
0.962162162162 0.0642367376398
0.962365591398 0.0645976181884
0.96256684492 0.0649584987369
0.962765957447 0.0653193792855
0.962962962963 0.065680259834
0.963157894737 0.0660411403825
0.96335078534 0.0664020209311
0.963541666667 0.0667629014796
0.963730569948 0.0671237820281
0.963917525773 0.0674846625767
0.964102564103 0.0678455431252
0.964285714286 0.0682064236738
0.964467005076 0.0685673042223
0.964646464646 0.0689281847708
0.964824120603 0.0692890653194
0.965 0.0696499458679
0.965174129353 0.0700108264165
0.960396039604 0.0700108264165
0.960591133005 0.070371706965
0.960784313725 0.0707325875135
0.960975609756 0.0710934680621
0.961165048544 0.0714543486106
0.961352657005 0.0718152291591
0.961538461538 0.0721761097077
0.961722488038 0.0725369902562
0.961904761905 0.0728978708048
0.962085308057 0.0732587513533
0.962264150943 0.0736196319018
0.962441314554 0.0739805124504
0.96261682243 0.0743413929989
0.962790697674 0.0747022735475
0.962962962963 0.075063154096
0.963133640553 0.0754240346445
0.963302752294 0.0757849151931
0.963470319635 0.0761457957416
0.963636363636 0.0765066762901
0.963800904977 0.0768675568387
0.963963963964 0.0772284373872
0.964125560538 0.0775893179358
0.964285714286 0.0779501984843
0.964444444444 0.0783110790328
0.964601769912 0.0786719595814
0.964757709251 0.0790328401299
0.964912280702 0.0793937206785
0.965065502183 0.079754601227
0.965217391304 0.0801154817755
0.965367965368 0.0804763623241
0.965517241379 0.0808372428726
0.965665236052 0.0811981234211
0.965811965812 0.0815590039697
0.965957446809 0.0819198845182
0.966101694915 0.0822807650668
0.966244725738 0.0826416456153
0.966386554622 0.0830025261638
0.966527196653 0.0833634067124
0.966666666667 0.0837242872609
0.966804979253 0.0840851678095
0.96694214876 0.084446048358
0.9670781893 0.0848069289065
0.967213114754 0.0851678094551
0.967346938776 0.0855286900036
0.967479674797 0.0858895705521
0.967611336032 0.0862504511007
0.967741935484 0.0866113316492
0.967871485944 0.0869722121978
0.968 0.0873330927463
0.96812749004 0.0876939732948
0.968253968254 0.0880548538434
0.96837944664 0.0884157343919
0.968503937008 0.0887766149405
0.96862745098 0.089137495489
0.96875 0.0894983760375
0.968871595331 0.0898592565861
0.968992248062 0.0902201371346
0.969111969112 0.0905810176831
0.969230769231 0.0909418982317
0.969348659004 0.0913027787802
0.969465648855 0.0916636593288
0.969581749049 0.0920245398773
0.969696969697 0.0923854204258
0.969811320755 0.0927463009744
0.96992481203 0.0931071815229
0.966292134831 0.0931071815229
0.966417910448 0.0934680620715
0.966542750929 0.09382894262
0.966666666667 0.0941898231685
0.966789667897 0.0945507037171
0.966911764706 0.0949115842656
0.967032967033 0.0952724648141
0.967153284672 0.0956333453627
0.967272727273 0.0959942259112
0.967391304348 0.0963551064598
0.967509025271 0.0967159870083
0.967625899281 0.0970768675568
0.967741935484 0.0974377481054
0.967857142857 0.0977986286539
0.967971530249 0.0981595092025
0.968085106383 0.098520389751
0.968197879859 0.0988812702995
0.968309859155 0.0992421508481
0.968421052632 0.0996030313966
0.968531468531 0.0999639119451
0.968641114983 0.100324792494
0.96875 0.100685673042
0.968858131488 0.101046553591
0.968965517241 0.101407434139
0.969072164948 0.101768314688
0.969178082192 0.102129195236
0.969283276451 0.102490075785
0.969387755102 0.102850956333
0.969491525424 0.103211836882
0.969594594595 0.103572717431
0.969696969697 0.103933597979
0.969798657718 0.104294478528
0.969899665552 0.104655359076
0.97 0.105016239625
0.970099667774 0.105377120173
0.970198675497 0.105738000722
0.970297029703 0.10609888127
0.970394736842 0.106459761819
0.970491803279 0.106820642367
0.970588235294 0.107181522916
0.970684039088 0.107542403464
0.970779220779 0.107903284013
0.970873786408 0.108264164562
0.970967741935 0.10862504511
0.971061093248 0.108985925659
0.967948717949 0.108985925659
0.964856230032 0.108985925659
0.964968152866 0.109346806207
0.965079365079 0.109707686756
0.965189873418 0.110068567304
0.965299684543 0.110429447853
0.965408805031 0.110790328401
0.965517241379 0.11115120895
0.965625 0.111512089498
0.965732087227 0.111872970047
0.965838509317 0.112233850595
0.965944272446 0.112594731144
0.966049382716 0.112955611693
0.966153846154 0.113316492241
0.963190184049 0.113316492241
0.960244648318 0.113316492241
0.960365853659 0.11367737279
0.960486322188 0.114038253338
0.960606060606 0.114399133887
0.960725075529 0.114760014435
0.960843373494 0.115120894984
0.960960960961 0.115481775532
0.961077844311 0.115842656081
0.958208955224 0.115842656081
0.955357142857 0.115842656081
0.952522255193 0.115842656081
0.952662721893 0.116203536629
0.952802359882 0.116564417178
0.952941176471 0.116925297726
0.953079178886 0.117286178275
0.953216374269 0.117647058824
0.953352769679 0.118007939372
0.953488372093 0.118368819921
0.953623188406 0.118729700469
0.953757225434 0.119090581018
0.953890489914 0.119451461566
0.954022988506 0.119812342115
0.954154727794 0.120173222663
0.954285714286 0.120534103212
0.954415954416 0.12089498376
0.954545454545 0.121255864309
0.954674220963 0.121616744857
0.954802259887 0.121977625406
0.954929577465 0.122338505955
0.955056179775 0.122699386503
0.955182072829 0.123060267052
0.95530726257 0.1234211476
0.955431754875 0.123782028149
0.955555555556 0.124142908697
0.95567867036 0.124503789246
0.955801104972 0.124864669794
0.955922865014 0.125225550343
0.956043956044 0.125586430891
0.956164383562 0.12594731144
0.956284153005 0.126308191988
0.956403269755 0.126669072537
0.95652173913 0.127029953086
0.956639566396 0.127390833634
0.956756756757 0.127751714183
0.956873315364 0.128112594731
0.956989247312 0.12847347528
0.957104557641 0.128834355828
0.957219251337 0.129195236377
0.957333333333 0.129556116925
0.957446808511 0.129916997474
0.957559681698 0.130277878022
0.957671957672 0.130638758571
0.957783641161 0.130999639119
0.957894736842 0.131360519668
0.958005249344 0.131721400217
0.955497382199 0.131721400217
0.953002610966 0.131721400217
0.953125 0.132082280765
0.953246753247 0.132443161314
0.953367875648 0.132804041862
0.953488372093 0.133164922411
0.953608247423 0.133525802959
0.953727506427 0.133886683508
0.953846153846 0.134247564056
0.953964194373 0.134608444605
0.951530612245 0.134608444605
0.95165394402 0.134969325153
0.951776649746 0.135330205702
0.951898734177 0.13569108625
0.95202020202 0.136051966799
0.952141057935 0.136412847348
0.952261306533 0.136773727896
0.952380952381 0.137134608445
0.9525 0.137495488993
0.952618453865 0.137856369542
0.952736318408 0.13821725009
0.952853598015 0.138578130639
0.95297029703 0.138939011187
0.953086419753 0.139299891736
0.953201970443 0.139660772284
0.953316953317 0.140021652833
0.953431372549 0.140382533381
0.953545232274 0.14074341393
0.953658536585 0.141104294479
0.953771289538 0.141465175027
0.953883495146 0.141826055576
0.951573849879 0.141826055576
0.951690821256 0.142186936124
0.951807228916 0.142547816673
0.951923076923 0.142908697221
0.952038369305 0.14326957777
0.952153110048 0.143630458318
0.952267303103 0.143991338867
0.952380952381 0.144352219415
0.952494061758 0.144713099964
0.952606635071 0.145073980512
0.952718676123 0.145434861061
0.952830188679 0.14579574161
0.952941176471 0.146156622158
0.953051643192 0.146517502707
0.953161592506 0.146878383255
0.953271028037 0.147239263804
0.95337995338 0.147600144352
0.953488372093 0.147961024901
0.951276102088 0.147961024901
0.951388888889 0.148321905449
0.951501154734 0.148682785998
0.951612903226 0.149043666546
0.951724137931 0.149404547095
0.951834862385 0.149765427643
0.951945080092 0.150126308192
0.949771689498 0.150126308192
0.949886104784 0.150487188741
0.95 0.150848069289
0.950113378685 0.151208949838
0.950226244344 0.151569830386
0.950338600451 0.151930710935
0.95045045045 0.152291591483
0.950561797753 0.152652472032
0.95067264574 0.15301335258
0.950782997763 0.153374233129
0.950892857143 0.153735113677
0.951002227171 0.154095994226
0.951111111111 0.154456874774
0.951219512195 0.154817755323
0.951327433628 0.155178635872
0.951434878587 0.15553951642
0.95154185022 0.155900396969
0.951648351648 0.156261277517
0.951754385965 0.156622158066
0.951859956236 0.156983038614
0.951965065502 0.157343919163
0.952069716776 0.157704799711
0.952173913043 0.15806568026
0.952277657267 0.158426560808
0.952380952381 0.158787441357
0.952483801296 0.159148321905
0.950431034483 0.159148321905
0.950537634409 0.159509202454
0.950643776824 0.159870083003
0.950749464668 0.160230963551
0.950854700855 0.1605918441
0.950959488273 0.160952724648
0.951063829787 0.161313605197
0.951167728238 0.161674485745
0.951271186441 0.162035366294
0.951374207188 0.162396246842
0.951476793249 0.162757127391
0.951578947368 0.163118007939
0.951680672269 0.163478888488
0.95178197065 0.163839769036
0.951882845188 0.164200649585
0.951983298539 0.164561530134
0.952083333333 0.164922410682
0.952182952183 0.165283291231
0.952282157676 0.165644171779
0.952380952381 0.166005052328
0.952479338843 0.166365932876
0.952577319588 0.166726813425
0.952674897119 0.167087693973
0.950718685832 0.167087693973
0.950819672131 0.167448574522
0.950920245399 0.16780945507
0.951020408163 0.168170335619
0.951120162933 0.168531216167
0.951219512195 0.168892096716
0.951318458418 0.169252977265
0.951417004049 0.169613857813
0.951515151515 0.169974738362
0.951612903226 0.17033561891
0.951710261569 0.170696499459
0.951807228916 0.171057380007
0.951903807615 0.171418260556
0.95 0.171418260556
0.950099800399 0.171779141104
0.950199203187 0.172140021653
0.950298210736 0.172500902201
0.950396825397 0.17286178275
0.950495049505 0.173222663298
0.950592885375 0.173583543847
0.950690335306 0.173944424396
0.950787401575 0.174305304944
0.948919449902 0.174305304944
0.949019607843 0.174666185493
0.949119373777 0.175027066041
0.94921875 0.17538794659
0.947368421053 0.17538794659
0.947470817121 0.175748827138
0.947572815534 0.176109707687
0.947674418605 0.176470588235
0.947775628627 0.176831468784
0.947876447876 0.177192349332
0.947976878613 0.177553229881
0.948076923077 0.177914110429
0.948176583493 0.178274990978
0.948275862069 0.178635871527
0.948374760994 0.178996752075
0.948473282443 0.179357632624
0.948571428571 0.179718513172
0.948669201521 0.180079393721
0.948766603416 0.180440274269
0.948863636364 0.180801154818
0.948960302457 0.181162035366
0.947169811321 0.181162035366
0.94538606403 0.181162035366
0.945488721805 0.181522915915
0.945590994371 0.181883796463
0.945692883895 0.182244677012
0.945794392523 0.18260555756
0.945895522388 0.182966438109
0.945996275605 0.183327318658
0.946096654275 0.183688199206
0.946196660482 0.184049079755
0.946296296296 0.184409960303
0.946395563771 0.184770840852
0.946494464945 0.1851317214
0.944751381215 0.1851317214
0.943014705882 0.1851317214
0.943119266055 0.185492601949
0.943223443223 0.185853482497
0.943327239488 0.186214363046
0.943430656934 0.186575243594
0.943533697632 0.186936124143
0.943636363636 0.187297004691
0.943738656987 0.18765788524
0.94384057971 0.188018765789
0.943942133816 0.188379646337
0.9440433213 0.188740526886
0.942342342342 0.188740526886
0.942446043165 0.189101407434
0.942549371634 0.189462287983
0.942652329749 0.189823168531
0.942754919499 0.19018404908
0.942857142857 0.190544929628
0.942959001783 0.190905810177
0.943060498221 0.191266690725
0.943161634103 0.191627571274
0.943262411348 0.191988451822
0.943362831858 0.192349332371
0.943462897527 0.19271021292
0.943562610229 0.193071093468
0.943661971831 0.193431974017
0.943760984183 0.193792854565
0.943859649123 0.194153735114
0.943957968476 0.194514615662
0.944055944056 0.194875496211
0.944153577661 0.195236376759
0.942508710801 0.195236376759
0.942608695652 0.195597257308
0.942708333333 0.195958137856
0.94280762565 0.196319018405
0.942906574394 0.196679898953
0.943005181347 0.197040779502
0.943103448276 0.197401660051
0.943201376936 0.197762540599
0.943298969072 0.198123421148
0.943396226415 0.198484301696
0.943493150685 0.198845182245
0.94358974359 0.199206062793
0.943686006826 0.199566943342
0.943781942078 0.19992782389
0.942176870748 0.19992782389
0.942275042445 0.200288704439
0.942372881356 0.200649584987
0.942470389171 0.201010465536
0.942567567568 0.201371346084
0.942664418212 0.201732226633
0.942760942761 0.202093107182
0.942857142857 0.20245398773
0.942953020134 0.202814868279
0.943048576214 0.203175748827
0.943143812709 0.203536629376
0.943238731219 0.203897509924
0.943333333333 0.204258390473
0.941763727121 0.204258390473
0.941860465116 0.204619271021
0.941956882255 0.20498015157
0.942052980132 0.205341032118
0.942148760331 0.205701912667
0.942244224422 0.206062793215
0.94233937397 0.206423673764
0.942434210526 0.206784554313
0.942528735632 0.207145434861
0.94262295082 0.20750631541
0.94271685761 0.207867195958
0.941176470588 0.207867195958
0.939641109299 0.207867195958
0.938110749186 0.207867195958
0.938211382114 0.208228076507
0.938311688312 0.208588957055
0.938411669368 0.208949837604
0.938511326861 0.209310718152
0.938610662359 0.209671598701
0.938709677419 0.210032479249
0.938808373591 0.210393359798
0.938906752412 0.210754240346
0.939004815409 0.211115120895
0.939102564103 0.211476001444
0.9392 0.211836881992
0.939297124601 0.212197762541
0.937799043062 0.212197762541
0.937898089172 0.212558643089
0.93799682035 0.212919523638
0.938095238095 0.213280404186
0.938193343899 0.213641284735
0.938291139241 0.214002165283
0.938388625592 0.214363045832
0.938485804416 0.21472392638
0.938582677165 0.215084806929
0.938679245283 0.215445687477
0.938775510204 0.215806568026
0.938871473354 0.216167448575
0.93896713615 0.216528329123
0.9375 0.216528329123
0.9375975039 0.216889209672
0.93769470405 0.21725009022
0.937791601866 0.217610970769
0.937888198758 0.217971851317
0.937984496124 0.218332731866
0.938080495356 0.218693612414
0.938176197836 0.219054492963
0.938271604938 0.219415373511
0.938366718028 0.21977625406
0.938461538462 0.220137134608
0.938556067588 0.220498015157
0.938650306748 0.220858895706
0.938744257274 0.221219776254
0.938837920489 0.221580656803
0.93893129771 0.221941537351
0.939024390244 0.2223024179
0.939117199391 0.222663298448
0.939209726444 0.223024178997
0.939301972686 0.223385059545
0.939393939394 0.223745940094
0.939485627837 0.224106820642
0.939577039275 0.224467701191
0.939668174962 0.224828581739
0.939759036145 0.225189462288
0.93984962406 0.225550342837
0.93993993994 0.225911223385
0.940029985007 0.226272103934
0.940119760479 0.226632984482
0.940209267564 0.226993865031
0.940298507463 0.227354745579
0.940387481371 0.227715626128
0.938988095238 0.227715626128
0.939078751857 0.228076506676
0.939169139466 0.228437387225
0.939259259259 0.228798267773
0.939349112426 0.229159148322
0.939438700148 0.22952002887
0.939528023599 0.229880909419
0.939617083947 0.230241789968
0.939705882353 0.230602670516
0.939794419971 0.230963551065
0.938416422287 0.230963551065
0.93850658858 0.231324431613
0.938596491228 0.231685312162
0.938686131387 0.23204619271
0.938775510204 0.232407073259
0.938864628821 0.232767953807
0.938953488372 0.233128834356
0.939042089985 0.233489714904
0.939130434783 0.233850595453
0.939218523878 0.234211476001
0.939306358382 0.23457235655
0.939393939394 0.234933237099
0.939481268012 0.235294117647
0.939568345324 0.235654998196
0.939655172414 0.236015878744
0.939741750359 0.236376759293
0.939828080229 0.236737639841
0.93991416309 0.23709852039
0.94 0.237459400938
0.940085592011 0.237820281487
0.940170940171 0.238181162035
0.940256045519 0.238542042584
0.940340909091 0.238902923132
0.940425531915 0.239263803681
0.940509915014 0.23962468423
0.940594059406 0.239985564778
0.940677966102 0.240346445327
0.940761636107 0.240707325875
0.940845070423 0.241068206424
0.940928270042 0.241429086972
0.941011235955 0.241789967521
0.941093969144 0.242150848069
0.941176470588 0.242511728618
0.941258741259 0.242872609166
0.941340782123 0.243233489715
0.940027894003 0.243233489715
0.940111420613 0.243594370263
0.940194714882 0.243955250812
0.940277777778 0.244316131361
0.940360610264 0.244677011909
0.940443213296 0.245037892458
0.940525587828 0.245398773006
0.940607734807 0.245759653555
0.940689655172 0.246120534103
0.940771349862 0.246481414652
0.940852819807 0.2468422952
0.940934065934 0.247203175749
0.941015089163 0.247564056297
0.939726027397 0.247564056297
0.939808481532 0.247924936846
0.939890710383 0.248285817394
0.93997271487 0.248646697943
0.940054495913 0.249007578492
0.940136054422 0.24936845904
0.940217391304 0.249729339589
0.940298507463 0.250090220137
0.940379403794 0.250451100686
0.940460081191 0.250811981234
0.940540540541 0.251172861783
0.940620782726 0.251533742331
0.940700808625 0.25189462288
0.940780619112 0.252255503428
0.939516129032 0.252255503428
0.938255033557 0.252255503428
0.938337801609 0.252616383977
0.938420348059 0.252977264525
0.938502673797 0.253338145074
0.938584779706 0.253699025623
0.938666666667 0.254059906171
0.938748335553 0.25442078672
0.938829787234 0.254781667268
0.938911022576 0.255142547817
0.93899204244 0.255503428365
0.939072847682 0.255864308914
0.939153439153 0.256225189462
0.939233817701 0.256586070011
0.939313984169 0.256946950559
0.939393939394 0.257307831108
0.939473684211 0.257668711656
0.939553219448 0.258029592205
0.939632545932 0.258390472754
0.939711664482 0.258751353302
0.939790575916 0.259112233851
0.939869281046 0.259473114399
0.939947780679 0.259833994948
0.940026075619 0.260194875496
0.940104166667 0.260555756045
0.940182054616 0.260916636593
0.94025974026 0.261277517142
0.940337224384 0.26163839769
0.940414507772 0.261999278239
0.940491591203 0.262360158787
0.940568475452 0.262721039336
0.94064516129 0.263081919885
0.940721649485 0.263442800433
0.940797940798 0.263803680982
0.94087403599 0.26416456153
0.939666238768 0.26416456153
0.938461538462 0.26416456153
0.938540332907 0.264525442079
0.938618925831 0.264886322627
0.938697318008 0.265247203176
0.938775510204 0.265608083724
0.938853503185 0.265968964273
0.93893129771 0.266329844821
0.939008894536 0.26669072537
0.939086294416 0.267051605918
0.939163498099 0.267412486467
0.939240506329 0.267773367016
0.938053097345 0.267773367016
0.938131313131 0.268134247564
0.938209331652 0.268495128113
0.938287153652 0.268856008661
0.938364779874 0.26921688921
0.938442211055 0.269577769758
0.93851944793 0.269938650307
0.938596491228 0.270299530855
0.938673341677 0.270660411404
0.93875 0.271021291952
0.938826466916 0.271382172501
0.938902743142 0.271743053049
0.93897882939 0.272103933598
0.939054726368 0.272464814147
0.939130434783 0.272825694695
0.939205955335 0.273186575244
0.939281288724 0.273547455792
0.939356435644 0.273908336341
0.939431396786 0.274269216889
0.93950617284 0.274630097438
0.939580764488 0.274990977986
0.939655172414 0.275351858535
0.939729397294 0.275712739083
0.938574938575 0.275712739083
0.938650306748 0.276073619632
0.938725490196 0.27643450018
0.938800489596 0.276795380729
0.938875305623 0.277156261278
0.93894993895 0.277517141826
0.939024390244 0.277878022375
0.939098660171 0.278238902923
0.939172749392 0.278599783472
0.939246658566 0.27896066402
0.93932038835 0.279321544569
0.939393939394 0.279682425117
0.939467312349 0.280043305666
0.93954050786 0.280404186214
0.93961352657 0.280765066763
0.939686369119 0.281125947311
0.939759036145 0.28148682786
0.939831528279 0.281847708409
0.939903846154 0.282208588957
0.939975990396 0.282569469506
0.940047961631 0.282930350054
0.940119760479 0.283291230603
0.94019138756 0.283652111151
0.940262843489 0.2840129917
0.940334128878 0.284373872248
0.940405244338 0.284734752797
0.940476190476 0.285095633345
0.940546967895 0.285456513894
0.940617577197 0.285817394442
0.94068801898 0.286178274991
0.940758293839 0.28653915554
0.940828402367 0.286900036088
0.940898345154 0.287260916637
0.940968122786 0.287621797185
0.941037735849 0.287982677734
0.941107184923 0.288343558282
0.941176470588 0.288704438831
0.94124559342 0.289065319379
0.941314553991 0.289426199928
0.941383352872 0.289787080476
0.941451990632 0.290147961025
0.941520467836 0.290508841573
0.941588785047 0.290869722122
0.941656942824 0.291230602671
0.941724941725 0.291591483219
0.941792782305 0.291952363768
0.941860465116 0.292313244316
0.941927990708 0.292674124865
0.941995359629 0.293035005413
0.942062572422 0.293395885962
0.94212962963 0.29375676651
0.942196531792 0.294117647059
0.942263279446 0.294478527607
0.942329873126 0.294839408156
0.942396313364 0.295200288704
0.94246260069 0.295561169253
0.942528735632 0.295922049802
0.942594718714 0.29628293035
0.942660550459 0.296643810899
0.942726231386 0.297004691447
0.942791762014 0.297365571996
0.942857142857 0.297726452544
0.942922374429 0.298087333093
0.942987457241 0.298448213641
0.9430523918 0.29880909419
0.943117178612 0.299169974738
0.943181818182 0.299530855287
0.94324631101 0.299891735835
0.943310657596 0.300252616384
0.942242355606 0.300252616384
0.942307692308 0.300613496933
0.942372881356 0.300974377481
0.942437923251 0.30133525803
0.942502818489 0.301696138578
0.942567567568 0.302057019127
0.942632170979 0.302417899675
0.942696629213 0.302778780224
0.942760942761 0.303139660772
0.942825112108 0.303500541321
0.942889137738 0.303861421869
0.942953020134 0.304222302418
0.943016759777 0.304583182966
0.943080357143 0.304944063515
0.942028985507 0.304944063515
0.942093541203 0.305304944064
0.942157953281 0.305665824612
0.942222222222 0.306026705161
0.942286348502 0.306387585709
0.942350332594 0.306748466258
0.94130675526 0.306748466258
0.941371681416 0.307109346806
0.941436464088 0.307470227355
0.941501103753 0.307831107903
0.941565600882 0.308191988452
0.941629955947 0.308552869
0.941694169417 0.308913749549
0.941758241758 0.309274630097
0.941822173436 0.309635510646
0.941885964912 0.309996391195
0.941949616648 0.310357271743
0.942013129103 0.310718152292
0.942076502732 0.31107903284
0.942139737991 0.311439913389
0.942202835333 0.311800793937
0.942265795207 0.312161674486
0.942328618063 0.312522555034
0.942391304348 0.312883435583
0.942453854506 0.313244316131
0.94251626898 0.31360519668
0.942578548212 0.313966077228
0.942640692641 0.314326957777
0.942702702703 0.314687838326
0.942764578834 0.315048718874
0.942826321467 0.315409599423
0.942887931034 0.315770479971
0.942949407966 0.31613136052
0.943010752688 0.316492241068
0.943071965628 0.316853121617
0.94313304721 0.317214002165
0.943193997856 0.317574882714
0.943254817987 0.317935763262
0.943315508021 0.318296643811
0.943376068376 0.318657524359
0.943436499466 0.319018404908
0.943496801706 0.319379285457
0.943556975506 0.319740166005
0.943617021277 0.320101046554
0.943676939426 0.320461927102
0.943736730361 0.320822807651
0.943796394486 0.321183688199
0.943855932203 0.321544568748
0.943915343915 0.321905449296
0.943974630021 0.322266329845
0.944033790919 0.322627210393
0.944092827004 0.322988090942
0.944151738672 0.32334897149
0.944210526316 0.323709852039
0.944269190326 0.324070732588
0.943277310924 0.324070732588
0.94333683106 0.324431613136
0.943396226415 0.324792493685
0.943455497382 0.325153374233
0.943514644351 0.325514254782
0.943573667712 0.32587513533
0.94363256785 0.326236015879
0.943691345151 0.326596896427
0.94375 0.326957776976
0.943808532778 0.327318657524
0.943866943867 0.327679538073
0.943925233645 0.328040418621
0.94398340249 0.32840129917
0.944041450777 0.328762179719
0.944099378882 0.329123060267
0.944157187177 0.329483940816
0.944214876033 0.329844821364
0.94427244582 0.330205701913
0.944329896907 0.330566582461
0.94438722966 0.33092746301
0.944444444444 0.331288343558
0.944501541624 0.331649224107
0.944558521561 0.332010104655
0.944615384615 0.332370985204
0.944672131148 0.332731865752
0.943705220061 0.332731865752
0.942740286299 0.332731865752
0.942798774259 0.333092746301
0.942857142857 0.33345362685
0.942915392457 0.333814507398
0.942973523422 0.334175387947
0.943031536114 0.334536268495
0.943089430894 0.334897149044
0.943147208122 0.335258029592
0.943204868154 0.335618910141
0.943262411348 0.335979790689
0.942307692308 0.335979790689
0.942366026289 0.336340671238
0.942424242424 0.336701551786
0.94248234107 0.337062432335
0.942540322581 0.337423312883
0.942598187311 0.337784193432
0.942655935614 0.338145073981
0.942713567839 0.338505954529
0.942771084337 0.338866835078
0.941825476429 0.338866835078
0.941883767535 0.339227715626
0.941941941942 0.339588596175
0.942 0.339949476723
0.942057942058 0.340310357272
0.942115768463 0.34067123782
0.942173479561 0.341032118369
0.942231075697 0.341392998917
0.942288557214 0.341753879466
0.942345924453 0.342114760014
0.942403177756 0.342475640563
0.94246031746 0.342836521112
0.942517343905 0.34319740166
0.942574257426 0.343558282209
0.942631058358 0.343919162757
0.942687747036 0.344280043306
0.942744323791 0.344640923854
0.942800788955 0.345001804403
0.942857142857 0.345362684951
0.942913385827 0.3457235655
0.942969518191 0.346084446048
0.943025540275 0.346445326597
0.943081452404 0.346806207145
0.943137254902 0.347167087694
0.94319294809 0.347527968243
0.94324853229 0.347888848791
0.94330400782 0.34824972934
0.943359375 0.348610609888
0.943414634146 0.348971490437
0.942495126706 0.348971490437
0.941577409932 0.348971490437
0.941634241245 0.349332370985
0.941690962099 0.349693251534
0.941747572816 0.350054132082
0.941804073715 0.350415012631
0.941860465116 0.350775893179
0.941916747338 0.351136773728
0.941972920696 0.351497654276
0.942028985507 0.351858534825
0.942084942085 0.352219415374
0.941176470588 0.352219415374
0.940269749518 0.352219415374
0.940327237729 0.352580295922
0.940384615385 0.352941176471
0.940441882805 0.353302057019
0.940499040307 0.353662937568
0.940556088207 0.354023818116
0.94061302682 0.354384698665
0.940669856459 0.354745579213
0.940726577438 0.355106459762
0.940783190067 0.35546734031
0.940839694656 0.355828220859
0.940896091516 0.356189101407
0.940952380952 0.356549981956
0.941008563273 0.356910862505
0.941064638783 0.357271743053
0.941120607787 0.357632623602
0.941176470588 0.35799350415
0.941232227488 0.358354384699
0.941287878788 0.358715265247
0.941343424787 0.359076145796
0.941398865784 0.359437026344
0.941454202077 0.359797906893
0.941509433962 0.360158787441
0.941564561734 0.36051966799
0.941619585687 0.360880548538
0.941674506115 0.361241429087
0.940789473684 0.361241429087
0.940845070423 0.361602309636
0.940900562852 0.361963190184
0.940955951265 0.362324070733
0.941011235955 0.362684951281
0.941066417212 0.36304583183
0.941121495327 0.363406712378
0.941176470588 0.363767592927
0.941231343284 0.364128473475
0.9412861137 0.364489354024
0.941340782123 0.364850234572
0.941395348837 0.365211115121
0.941449814126 0.365571995669
0.941504178273 0.365932876218
0.941558441558 0.366293756767
0.941612604263 0.366654637315
0.941666666667 0.367015517864
0.941720629047 0.367376398412
0.941774491682 0.367737278961
0.941828254848 0.368098159509
0.941881918819 0.368459040058
0.941935483871 0.368819920606
0.941988950276 0.369180801155
0.941122355106 0.369180801155
0.941176470588 0.369541681703
0.941230486685 0.369902562252
0.94128440367 0.3702634428
0.941338221815 0.370624323349
0.941391941392 0.370985203898
0.941445562672 0.371346084446
0.941499085923 0.371706964995
0.941552511416 0.372067845543
0.941605839416 0.372428726092
0.941659070191 0.37278960664
0.940801457195 0.37278960664
0.940855323021 0.373150487189
0.940909090909 0.373511367737
0.940962761126 0.373872248286
0.941016333938 0.374233128834
0.94106980961 0.374594009383
0.941123188406 0.374954889931
0.941176470588 0.37531577048
0.94122965642 0.375676651029
0.941282746161 0.376037531577
0.941335740072 0.376398412126
0.940486925158 0.376398412126
0.93963963964 0.376398412126
0.939693969397 0.376759292674
0.939748201439 0.377120173223
0.939802336029 0.377481053771
0.939856373429 0.37784193432
0.939910313901 0.378202814868
0.939964157706 0.378563695417
0.940017905103 0.378924575965
0.940071556351 0.379285456514
0.940125111707 0.379646337062
0.940178571429 0.380007217611
0.940231935772 0.38036809816
0.940285204991 0.380728978708
0.940338379341 0.381089859257
0.940391459075 0.381450739805
0.940444444444 0.381811620354
0.939609236234 0.381811620354
0.93966282165 0.382172500902
0.939716312057 0.382533381451
0.939769707706 0.382894261999
0.93982300885 0.383255142548
0.939876215738 0.383616023096
0.939045936396 0.383616023096
0.939099735216 0.383976903645
0.939153439153 0.384337784193
0.939207048458 0.384698664742
0.93926056338 0.385059545291
0.939313984169 0.385420425839
0.939367311072 0.385781306388
0.939420544337 0.386142186936
0.939473684211 0.386503067485
0.939526730938 0.386863948033
0.939579684764 0.387224828582
0.939632545932 0.38758570913
0.939685314685 0.387946589679
0.939737991266 0.388307470227
0.939790575916 0.388668350776
0.939843068875 0.389029231324
0.939895470383 0.389390111873
0.939947780679 0.389750992422
0.94 0.39011187297
0.940052128584 0.390472753519
0.940104166667 0.390833634067
0.940156114484 0.391194514616
0.94020797227 0.391555395164
0.94025974026 0.391916275713
0.940311418685 0.392277156261
0.940363007779 0.39263803681
0.939550949914 0.39263803681
0.939603106126 0.392998917358
0.939655172414 0.393359797907
0.939707149009 0.393720678455
0.939759036145 0.394081559004
0.93981083405 0.394442439553
0.939862542955 0.394803320101
0.93991416309 0.39516420065
0.939965694683 0.395525081198
0.940017137961 0.395885961747
0.940068493151 0.396246842295
0.940119760479 0.396607722844
0.939316239316 0.396607722844
0.939368061486 0.396968603392
0.939419795222 0.397329483941
0.93947144075 0.397690364489
0.939522998296 0.398051245038
0.939574468085 0.398412125586
0.93962585034 0.398773006135
0.939677145285 0.399133886684
0.939728353141 0.399494767232
0.939779474131 0.399855647781
0.939830508475 0.400216528329
0.939881456393 0.400577408878
0.939932318105 0.400938289426
0.939983093829 0.401299169975
0.940033783784 0.401660050523
0.940084388186 0.402020931072
0.940134907251 0.40238181162
0.940185341196 0.402742692169
0.940235690236 0.403103572717
0.940285954584 0.403464453266
0.940336134454 0.403825333815
0.940386230059 0.404186214363
0.940436241611 0.404547094912
0.940486169321 0.40490797546
0.9405360134 0.405268856009
0.940585774059 0.405629736557
0.940635451505 0.405990617106
0.940685045948 0.406351497654
0.940734557596 0.406712378203
0.940783986656 0.407073258751
0.940833333333 0.4074341393
0.940882597835 0.407795019848
0.940931780366 0.408155900397
0.940980881131 0.408516780946
0.941029900332 0.408877661494
0.941078838174 0.409238542043
0.941127694859 0.409599422591
0.941176470588 0.40996030314
0.940397350993 0.40996030314
0.940446650124 0.410321183688
0.940495867769 0.410682064237
0.940545004129 0.411042944785
0.940594059406 0.411403825334
0.9406430338 0.411764705882
0.940691927512 0.412125586431
0.940740740741 0.412486466979
0.940789473684 0.412847347528
0.940838126541 0.413208228077
0.940886699507 0.413569108625
0.940935192781 0.413929989174
0.940983606557 0.414290869722
0.941031941032 0.414651750271
0.941080196399 0.415012630819
0.941128372854 0.415373511368
0.940359477124 0.415373511368
0.939591836735 0.415373511368
0.938825448613 0.415373511368
0.938875305623 0.415734391916
0.938925081433 0.416095272465
0.938974776241 0.416456153013
0.939024390244 0.416817033562
0.939073923639 0.41717791411
0.939123376623 0.417538794659
0.939172749392 0.417899675208
0.939222042139 0.418260555756
0.939271255061 0.418621436305
0.93932038835 0.418982316853
0.938561034762 0.418982316853
0.938610662359 0.419343197402
0.938660209847 0.41970407795
0.938709677419 0.420064958499
0.93875906527 0.420425839047
0.938808373591 0.420786719596
0.938857602574 0.421147600144
0.938102893891 0.421147600144
0.938152610442 0.421508480693
0.938202247191 0.421869361241
0.93825180433 0.42223024179
0.938301282051 0.422591122339
0.938350680544 0.422952002887
0.9376 0.422952002887
0.937649880096 0.423312883436
0.937699680511 0.423673763984
0.93695131684 0.423673763984
0.937001594896 0.424034644533
0.937051792829 0.424395525081
0.937101910828 0.42475640563
0.937151949085 0.425117286178
0.93720190779 0.425478166727
0.937251787133 0.425839047275
0.937301587302 0.426199927824
0.937351308485 0.426560808372
0.937400950872 0.426921688921
0.937450514648 0.42728256947
0.9375 0.427643450018
0.937549407115 0.428004330567
0.937598736177 0.428365211115
0.937647987372 0.428726091664
0.937697160883 0.429086972212
0.936958234831 0.429086972212
0.937007874016 0.429447852761
0.93705743509 0.429808733309
0.937106918239 0.430169613858
0.937156323645 0.430530494406
0.937205651491 0.430891374955
0.937254901961 0.431252255503
0.936520376176 0.431252255503
0.935787000783 0.431252255503
0.935837245696 0.431613136052
0.935887412041 0.431974016601
0.9359375 0.432334897149
0.935987509758 0.432695777698
0.936037441498 0.433056658246
0.936087295401 0.433417538795
0.936137071651 0.433778419343
0.936186770428 0.434139299892
0.936236391913 0.43450018044
0.936285936286 0.434861060989
0.936335403727 0.435221941537
0.936384794414 0.435582822086
0.936434108527 0.435943702634
0.936483346243 0.436304583183
0.935758513932 0.436304583183
0.935808197989 0.436665463732
0.935857805255 0.43702634428
0.935907335907 0.437387224829
0.935956790123 0.437748105377
0.93600616808 0.438108985926
0.936055469954 0.438469866474
0.93610469592 0.438830747023
0.936153846154 0.439191627571
0.93620292083 0.43955250812
0.936251920123 0.439913388668
0.936300844206 0.440274269217
0.936349693252 0.440635149765
0.936398467433 0.440996030314
0.936447166922 0.441356910863
0.93649579189 0.441717791411
0.936544342508 0.44207867196
0.936592818946 0.442439552508
0.936641221374 0.442800433057
0.936689549962 0.443161313605
0.936737804878 0.443522194154
0.936785986291 0.443883074702
0.936834094368 0.444243955251
0.936882129278 0.444604835799
0.936930091185 0.444965716348
0.936977980258 0.445326596896
0.937025796662 0.445687477445
0.937073540561 0.446048357994
0.937121212121 0.446409238542
0.937168811506 0.446770119091
0.936459909228 0.446770119091
0.936507936508 0.447130999639
0.936555891239 0.447491880188
0.936603773585 0.447852760736
0.935897435897 0.447852760736
0.935945742276 0.448213641285
0.935993975904 0.448574521833
0.936042136945 0.448935402382
0.936090225564 0.44929628293
0.936138241923 0.449657163479
0.936186186186 0.450018044027
0.936234058515 0.450378924576
0.93628185907 0.450739805125
0.936329588015 0.451100685673
0.936377245509 0.451461566222
0.936424831713 0.45182244677
0.936472346786 0.452183327319
0.936519790889 0.452544207867
0.936567164179 0.452905088416
0.936614466816 0.453265968964
0.936661698957 0.453626849513
0.936708860759 0.453987730061
0.936755952381 0.45434861061
0.936802973978 0.454709491158
0.936849925706 0.455070371707
0.936896807721 0.455431252256
0.936943620178 0.455792132804
0.936990363232 0.456153013353
0.937037037037 0.456513893901
0.936343449297 0.456513893901
0.936390532544 0.45687477445
0.936437546194 0.457235654998
0.936484490399 0.457596535547
0.936531365314 0.457957416095
0.936578171091 0.458318296644
0.936624907885 0.458679177192
0.935935198822 0.458679177192
0.935982339956 0.459040057741
0.936029411765 0.459400938289
0.936076414401 0.459761818838
0.936123348018 0.460122699387
0.936170212766 0.460483579935
0.936217008798 0.460844460484
0.936263736264 0.461205341032
0.936310395315 0.461566221581
0.936356986101 0.461927102129
0.936403508772 0.462287982678
0.936449963477 0.462648863226
0.936496350365 0.463009743775
0.936542669584 0.463370624323
0.936588921283 0.463731504872
0.936635105608 0.46409238542
0.936681222707 0.464453265969
0.936727272727 0.464814146518
0.936773255814 0.465175027066
0.936819172113 0.465535907615
0.936865021771 0.465896788163
0.936910804931 0.466257668712
0.936956521739 0.46661854926
0.937002172339 0.466979429809
0.937047756874 0.467340310357
0.937093275488 0.467701190906
0.937138728324 0.468062071454
0.937184115523 0.468422952003
0.937229437229 0.468783832551
0.937274693583 0.4691447131
0.937319884726 0.469505593649
0.937365010799 0.469866474197
0.937410071942 0.470227354746
0.937455068296 0.470588235294
0.9375 0.470949115843
0.937544867193 0.471309996391
0.937589670014 0.47167087694
0.937634408602 0.472031757488
0.937679083095 0.472392638037
0.937723693629 0.472753518585
0.937768240343 0.473114399134
0.937812723374 0.473475279682
0.937857142857 0.473836160231
0.937901498929 0.47419704078
0.937945791726 0.474557921328
0.937990021383 0.474918801877
0.938034188034 0.475279682425
0.938078291815 0.475640562974
0.938122332859 0.476001443522
0.938166311301 0.476362324071
0.938210227273 0.476723204619
0.938254080908 0.477084085168
0.93829787234 0.477444965716
0.938341601701 0.477805846265
0.938385269122 0.478166726813
0.938428874735 0.478527607362
0.93847241867 0.478888487911
0.93851590106 0.479249368459
0.938559322034 0.479610249008
0.938602681722 0.479971129556
0.938645980254 0.480332010105
0.938689217759 0.480692890653
0.938732394366 0.481053771202
0.938775510204 0.48141465175
0.938818565401 0.481775532299
0.938861560084 0.482136412847
0.938904494382 0.482497293396
0.938947368421 0.482858173944
0.938990182328 0.483219054493
0.93903293623 0.483579935042
0.939075630252 0.48394081559
0.939118264521 0.484301696139
0.939160839161 0.484662576687
0.939203354298 0.485023457236
0.939245810056 0.485384337784
0.93928820656 0.485745218333
0.939330543933 0.486106098881
0.9393728223 0.48646697943
0.939415041783 0.486827859978
0.939457202505 0.487188740527
0.93949930459 0.487549621075
0.939541348158 0.487910501624
0.939583333333 0.488271382173
0.939625260236 0.488632262721
0.939667128988 0.48899314327
0.939015939016 0.48899314327
0.939058171745 0.489354023818
0.939100346021 0.489714904367
0.939142461964 0.490075784915
0.939184519696 0.490436665464
0.939226519337 0.490797546012
0.939268461008 0.491158426561
0.939310344828 0.491519307109
0.939352170917 0.491880187658
0.939393939394 0.492241068206
0.939435650379 0.492601948755
0.939477303989 0.492962829304
0.939518900344 0.493323709852
0.93956043956 0.493684590401
0.939601921757 0.494045470949
0.939643347051 0.494406351498
0.939684715559 0.494767232046
0.939726027397 0.495128112595
0.939767282683 0.495488993143
0.939808481532 0.495849873692
0.93984962406 0.49621075424
0.939890710383 0.496571634789
0.939931740614 0.496932515337
0.93997271487 0.497293395886
0.940013633265 0.497654276435
0.940054495913 0.498015156983
0.940095302927 0.498376037532
0.940136054422 0.49873691808
0.939496940857 0.49873691808
0.939538043478 0.499097798629
0.939579090292 0.499458679177
0.939620081411 0.499819559726
0.939661016949 0.500180440274
0.939024390244 0.500180440274
0.939065673663 0.500541320823
0.939106901218 0.500902201371
0.939148073022 0.50126308192
0.939189189189 0.501623962468
0.939230249831 0.501984843017
0.939271255061 0.502345723565
0.93931220499 0.502706604114
0.93935309973 0.503067484663
0.939393939394 0.503428365211
0.939434724092 0.50378924576
0.939475453934 0.504150126308
0.939516129032 0.504511006857
0.938885157824 0.504511006857
0.938926174497 0.504871887405
0.93896713615 0.505232767954
0.939008042895 0.505593648502
0.939048894843 0.505954529051
0.939089692102 0.506315409599
0.938461538462 0.506315409599
0.938502673797 0.506676290148
0.938543754175 0.507037170696
0.938584779706 0.507398051245
0.9386257505 0.507758931794
0.938666666667 0.508119812342
0.938707528314 0.508480692891
0.938748335553 0.508841573439
0.93878908849 0.509202453988
0.938164893617 0.509202453988
0.937541528239 0.509202453988
0.937583001328 0.509563334536
0.937624419376 0.509924215085
0.937665782493 0.510285095633
0.937707090789 0.510645976182
0.937748344371 0.51100685673
0.937789543349 0.511367737279
0.937830687831 0.511728617827
0.937871777925 0.512089498376
0.937912813738 0.512450378925
0.93795379538 0.512811259473
0.937994722955 0.513172140022
0.938035596572 0.51353302057
0.938076416337 0.513893901119
0.938117182357 0.514254781667
0.938157894737 0.514615662216
0.938198553583 0.514976542764
0.938239159001 0.515337423313
0.938279711097 0.515698303861
0.938320209974 0.51605918441
0.938360655738 0.516420064958
0.938401048493 0.516780945507
0.938441388343 0.517141826056
0.938481675393 0.517502706604
0.938521909745 0.517863587153
0.938562091503 0.518224467701
0.938602220771 0.51858534825
0.93864229765 0.518946228798
0.938682322244 0.519307109347
0.938722294654 0.519667989895
0.938762214984 0.520028870444
0.938802083333 0.520389750992
0.938841899805 0.520750631541
0.938881664499 0.521111512089
0.938921377518 0.521472392638
0.938961038961 0.521833273187
0.939000648929 0.522194153735
0.938391699092 0.522194153735
0.938431626701 0.522555034284
0.938471502591 0.522915914832
0.938511326861 0.523276795381
0.937904269082 0.523276795381
0.937944408533 0.523637675929
0.937984496124 0.523998556478
0.938024531956 0.524359437026
0.938064516129 0.524720317575
0.938104448743 0.525081198123
0.9375 0.525081198123
0.936896329684 0.525081198123
0.936293436293 0.525081198123
0.936334405145 0.525442078672
0.936375321337 0.52580295922
0.936416184971 0.526163839769
0.936456996149 0.526524720318
0.936497754971 0.526885600866
0.936538461538 0.527246481415
0.936579115951 0.527607361963
0.93661971831 0.527968242512
0.936020473448 0.527968242512
0.936061381074 0.52832912306
0.936102236422 0.528690003609
0.936143039591 0.529050884157
0.936183790683 0.529411764706
0.936224489796 0.529772645254
0.93626513703 0.530133525803
0.936305732484 0.530494406351
0.936346276257 0.5308552869
0.936386768448 0.531216167449
0.936427209154 0.531577047997
0.936467598475 0.531937928546
0.936507936508 0.532298809094
0.93654822335 0.532659689643
0.9365884591 0.533020570191
0.936628643853 0.53338145074
0.936668777707 0.533742331288
0.936708860759 0.534103211837
0.936748893106 0.534464092385
0.936788874842 0.534824972934
0.936828806064 0.535185853482
0.936868686869 0.535546734031
0.93690851735 0.53590761458
0.936948297604 0.536268495128
0.936988027725 0.536629375677
0.937027707809 0.536990256225
0.937067337948 0.537351136774
0.937106918239 0.537712017322
0.937146448774 0.538072897871
0.937185929648 0.538433778419
0.937225360954 0.538794658968
0.937264742785 0.539155539516
0.937304075235 0.539516420065
0.937343358396 0.539877300613
0.937382592361 0.540238181162
0.937421777222 0.540599061711
0.937460913071 0.540959942259
0.9375 0.541320822808
0.937539038101 0.541681703356
0.937578027466 0.542042583905
0.937616968185 0.542403464453
0.937655860349 0.542764345002
0.93769470405 0.54312522555
0.937733499377 0.543486106099
0.937772246422 0.543846986647
0.937810945274 0.544207867196
0.937849596022 0.544568747744
0.937888198758 0.544929628293
0.937926753569 0.545290508842
0.937965260546 0.54565138939
0.938003719777 0.546012269939
0.938042131351 0.546373150487
0.938080495356 0.546734031036
0.938118811881 0.547094911584
0.938157081014 0.547455792133
0.938195302843 0.547816672681
0.93761581223 0.547816672681
0.937654320988 0.54817755323
0.937692782233 0.548538433778
0.937731196054 0.548899314327
0.937769562539 0.549260194875
0.937807881773 0.549621075424
0.937846153846 0.549981955973
0.937884378844 0.550342836521
0.937922556853 0.55070371707
0.937960687961 0.551064597618
0.937998772253 0.551425478167
0.938036809816 0.551786358715
0.938074800736 0.552147239264
0.938112745098 0.552508119812
0.938150642988 0.552869000361
0.938188494492 0.553229880909
0.938226299694 0.553590761458
0.93826405868 0.553951642006
0.938301771533 0.554312522555
0.938339438339 0.554673403104
0.938377059182 0.555034283652
0.938414634146 0.555395164201
0.938452163315 0.555756044749
0.937880633374 0.555756044749
0.937309799148 0.555756044749
0.937347931873 0.556116925298
0.937386018237 0.556477805846
0.937424058323 0.556838686395
0.937462052216 0.557199566943
0.9375 0.557560447492
0.937537901759 0.55792132804
0.937575757576 0.558282208589
0.937613567535 0.558643089137
0.937651331719 0.559003969686
0.937689050212 0.559364850235
0.937726723096 0.559725730783
0.937764350453 0.560086611332
0.937801932367 0.56044749188
0.937235968618 0.56044749188
0.937273823884 0.560808372429
0.937311633514 0.561169252977
0.93734939759 0.561530133526
0.937387116195 0.561891014074
0.93742478941 0.562251894623
0.937462417318 0.562612775171
0.9375 0.56297365572
0.937537537538 0.563334536268
0.937575030012 0.563695416817
0.937612477504 0.564056297366
0.937649880096 0.564417177914
0.937687237867 0.564778058463
0.937724550898 0.565138939011
0.93776181927 0.56549981956
0.937799043062 0.565860700108
0.937836222355 0.566221580657
0.937873357228 0.566582461205
0.937910447761 0.566943341754
0.937947494033 0.567304222302
0.937984496124 0.567665102851
0.938021454112 0.568025983399
0.938058368076 0.568386863948
0.938095238095 0.568747744497
0.938132064247 0.569108625045
0.93757431629 0.569108625045
0.9376114082 0.569469505594
0.937648456057 0.569830386142
0.937685459941 0.570191266691
0.937722419929 0.570552147239
0.9377593361 0.570913027788
0.937796208531 0.571273908336
0.9378330373 0.571634788885
0.937869822485 0.571995669433
0.937906564163 0.572356549982
0.937943262411 0.57271743053
0.937979917307 0.573078311079
0.938016528926 0.573439191628
0.938053097345 0.573800072176
0.938089622642 0.574160952725
0.938126104891 0.574521833273
0.937573616019 0.574521833273
0.937610359035 0.574882713822
0.937647058824 0.57524359437
0.937683715461 0.575604474919
0.937720329025 0.575965355467
0.937756899589 0.576326236016
0.93779342723 0.576687116564
0.937829912023 0.577047997113
0.937866354045 0.577408877661
0.937902753368 0.57776975821
0.93793911007 0.578130638759
0.937975424225 0.578491519307
0.938011695906 0.578852399856
0.93804792519 0.579213280404
0.93808411215 0.579574160953
0.938120256859 0.579935041501
0.938156359393 0.58029592205
0.938192419825 0.580656802598
0.938228438228 0.581017683147
0.938264414677 0.581378563695
0.938300349243 0.581739444244
0.938336242001 0.582100324792
0.938372093023 0.582461205341
0.938407902382 0.58282208589
0.938443670151 0.583182966438
0.938479396402 0.583543846987
0.938515081206 0.583904727535
0.938550724638 0.584265608084
0.938586326767 0.584626488632
0.938621887666 0.584987369181
0.938657407407 0.585348249729
0.938692886061 0.585709130278
0.938728323699 0.586070010826
0.938763720393 0.586430891375
0.938799076212 0.586791771923
0.938834391229 0.587152652472
0.938869665513 0.587513533021
0.938904899135 0.587874413569
0.938940092166 0.588235294118
0.938975244675 0.588596174666
0.939010356732 0.588957055215
0.939045428407 0.589317935763
0.93908045977 0.589678816312
0.93911545089 0.59003969686
0.939150401837 0.590400577409
0.939185312679 0.590761457957
0.939220183486 0.591122338506
0.939255014327 0.591483219054
0.939289805269 0.591844099603
0.939324556382 0.592204980152
0.939359267735 0.5925658607
0.939393939394 0.592926741249
0.939428571429 0.593287621797
0.939463163906 0.593648502346
0.939497716895 0.594009382894
0.939532230462 0.594370263443
0.939566704675 0.594731143991
0.939601139601 0.59509202454
0.939635535308 0.595452905088
0.939669891861 0.595813785637
0.939704209329 0.596174666185
0.939169982945 0.596174666185
0.939204545455 0.596535546734
0.939239068711 0.596896427283
0.939273552781 0.597257307831
0.939307997731 0.59761818838
0.939342403628 0.597979068928
0.939376770538 0.598339949477
0.939411098528 0.598700830025
0.939445387663 0.599061710574
0.939479638009 0.599422591122
0.939513849633 0.599783471671
0.939548022599 0.600144352219
0.939017504235 0.600144352219
0.93848758465 0.600144352219
0.938522278624 0.600505232768
0.938556933484 0.600866113316
0.938591549296 0.601226993865
0.938063063063 0.601226993865
0.938097917839 0.601587874414
0.938132733408 0.601948754962
0.938167509837 0.602309635511
0.938202247191 0.602670516059
0.938236945536 0.603031396608
0.938271604938 0.603392277156
0.937745372967 0.603392277156
0.937780269058 0.603753157705
0.93781512605 0.604114038253
0.937849944009 0.604474918802
0.937884722999 0.60483579935
0.937919463087 0.605196679899
0.937954164338 0.605557560447
0.937988826816 0.605918440996
0.937465103294 0.605918440996
0.9375 0.606279321545
0.93753485778 0.606640202093
0.9375696767 0.607001082642
0.937604456825 0.60736196319
0.937639198218 0.607722843739
0.937673900946 0.608083724287
0.937708565072 0.608444604836
0.937743190661 0.608805485384
0.937222222222 0.608805485384
0.9372570794 0.609166365933
0.937291897891 0.609527246481
0.937326677759 0.60988812703
0.937361419069 0.610249007578
0.937396121884 0.610609888127
0.937430786268 0.610970768676
0.937465412286 0.611331649224
0.9375 0.611692529773
0.937534549475 0.612053410321
0.937569060773 0.61241429087
0.937603533959 0.612775171418
0.937637969095 0.613136051967
0.937672366244 0.613496932515
0.937706725469 0.613857813064
0.937741046832 0.614218693612
0.937775330396 0.614579574161
0.937809576225 0.614940454709
0.937843784378 0.615301335258
0.93787795492 0.615662215807
0.937362637363 0.615662215807
0.936847885777 0.615662215807
0.936882546652 0.616023096355
0.936917169501 0.616383976904
0.936951754386 0.616744857452
0.93698630137 0.617105738001
0.937020810515 0.617466618549
0.937055281883 0.617827499098
0.936542669584 0.617827499098
0.93657736468 0.618188379646
0.936612021858 0.618549260195
0.93664664118 0.618910140743
0.936681222707 0.619271021292
0.936715766503 0.61963190184
0.936750272628 0.619992782389
0.936784741144 0.620353662938
0.936819172113 0.620714543486
0.936853565596 0.621075424035
0.936887921654 0.621436304583
0.936922240348 0.621797185132
0.936956521739 0.62215806568
0.936990765888 0.622518946229
0.937024972856 0.622879826777
0.937059142702 0.623240707326
0.937093275488 0.623601587874
0.936585365854 0.623601587874
0.93661971831 0.623962468423
0.936654033568 0.624323348971
0.936688311688 0.62468422952
0.936181719849 0.62468422952
0.936216216216 0.625045110069
0.936250675311 0.625405990617
0.936285097192 0.625766871166
0.936319481921 0.626127751714
0.936353829558 0.626488632263
0.936388140162 0.626849512811
0.936422413793 0.62721039336
0.936456650512 0.627571273908
0.936490850377 0.627932154457
0.936525013448 0.628293035005
0.936559139785 0.628653915554
0.936593229447 0.629014796102
0.936090225564 0.629014796102
0.935587761675 0.629014796102
0.935622317597 0.629375676651
0.935656836461 0.6297365572
0.935691318328 0.630097437748
0.935725763257 0.630458318297
0.935760171306 0.630819198845
0.935794542536 0.631180079394
0.935828877005 0.631540959942
0.935863174773 0.631901840491
0.935897435897 0.632262721039
0.935931660438 0.632623601588
0.935965848453 0.632984482136
0.936 0.633345362685
0.936034115139 0.633706243233
0.936068193926 0.634067123782
0.936102236422 0.634428004331
0.936136242682 0.634788884879
0.936170212766 0.635149765428
0.93620414673 0.635510645976
0.936238044633 0.635871526525
0.936271906532 0.636232407073
0.936305732484 0.636593287622
0.936339522546 0.63695416817
0.936373276776 0.637315048719
0.936406995231 0.637675929267
0.936440677966 0.638036809816
0.935944944415 0.638036809816
0.935978835979 0.638397690364
0.936012691698 0.638758570913
0.936046511628 0.639119451462
0.936080295827 0.63948033201
0.936114044351 0.639841212559
0.936147757256 0.640202093107
0.936181434599 0.640562973656
0.936215076436 0.640923854204
0.936248682824 0.641284734753
0.936282253818 0.641645615301
0.935789473684 0.641645615301
0.935823250921 0.64200649585
0.935856992639 0.642367376398
0.935890698896 0.642728256947
0.935399159664 0.642728256947
0.935433070866 0.643089137495
0.935466946485 0.643450018044
0.935500786576 0.643810898593
0.935534591195 0.644171779141
0.935568360398 0.64453265969
0.935602094241 0.644893540238
0.935635792779 0.645254420787
0.935669456067 0.645615301335
0.935703084161 0.645976181884
0.935736677116 0.646337062432
0.935770234987 0.646697942981
0.935803757829 0.647058823529
0.935837245696 0.647419704078
0.935870698644 0.647780584626
0.935904116727 0.648141465175
0.9359375 0.648502345724
0.935970848516 0.648863226272
0.936004162331 0.649224106821
0.936037441498 0.649584987369
0.936070686071 0.649945867918
0.936103896104 0.650306748466
0.936137071651 0.650667629015
0.935651271406 0.650667629015
0.935684647303 0.651028509563
0.935717988595 0.651389390112
0.935751295337 0.65175027066
0.935784567582 0.652111151209
0.935817805383 0.652472031757
0.935851008795 0.652832912306
0.93588417787 0.653193792855
0.935917312661 0.653554673403
0.935950413223 0.653915553952
0.935983479608 0.6542764345
0.936016511868 0.654637315049
0.936049510057 0.654998195597
0.936082474227 0.655359076146
0.936115404431 0.655719956694
0.936148300721 0.656080837243
0.93618116315 0.656441717791
0.935699588477 0.656441717791
0.935732647815 0.65680259834
0.935765673176 0.657163478888
0.935798664612 0.657524359437
0.935831622177 0.657885239986
0.935864545921 0.658246120534
0.935897435897 0.658607001083
0.935930292158 0.658967881631
0.935963114754 0.65932876218
0.935483870968 0.65932876218
0.935516888434 0.659689642728
0.935549872123 0.660050523277
0.935582822086 0.660411403825
0.935615738375 0.660772284374
0.935648621042 0.661133164922
0.935681470138 0.661494045471
0.935714285714 0.661854926019
0.935747067823 0.662215806568
0.935779816514 0.662576687117
0.935303107489 0.662576687117
0.93482688391 0.662576687117
0.934860050891 0.662937567665
0.93489318413 0.663298448214
0.934417895272 0.663298448214
0.934451219512 0.663659328762
0.934484509904 0.664020209311
0.934517766497 0.664381089859
0.934550989346 0.664741970408
0.934584178499 0.665102850956
0.934617334009 0.665463731505
0.934143870314 0.665463731505
0.933670886076 0.665463731505
0.933704453441 0.665824612053
0.933737986849 0.666185492602
0.93377148635 0.66654637315
0.933804951996 0.666907253699
0.933838383838 0.667268134248
0.933871781928 0.667629014796
0.933905146317 0.667989895345
0.933938477055 0.668350775893
0.933467741935 0.668350775893
0.933501259446 0.668711656442
0.933534743202 0.66907253699
0.933568193256 0.669433417539
0.933601609658 0.669794298087
0.933634992459 0.670155178636
0.933668341709 0.670516059184
0.933701657459 0.670876939733
0.933734939759 0.671237820281
0.93376818866 0.67159870083
0.933801404213 0.671959581379
0.933834586466 0.672320461927
0.933867735471 0.672681342476
0.93340010015 0.672681342476
0.933433433433 0.673042223024
0.933466733367 0.673403103573
0.9335 0.673763984121
0.933533233383 0.67412486467
0.933566433566 0.674485745218
0.933599600599 0.674846625767
0.933632734531 0.675207506315
0.933665835411 0.675568386864
0.93369890329 0.675929267412
0.933731938216 0.676290147961
0.933764940239 0.67665102851
0.933797909408 0.677011909058
0.933830845771 0.677372789607
0.933863749378 0.677733670155
0.933896620278 0.678094550704
0.93392945852 0.678455431252
0.933962264151 0.678816311801
0.933995037221 0.679177192349
0.934027777778 0.679538072898
0.93406048587 0.679898953446
0.934093161546 0.680259833995
0.934125804854 0.680620714543
0.934158415842 0.680981595092
0.934190994557 0.681342475641
0.934223541048 0.681703356189
0.934256055363 0.682064236738
0.934288537549 0.682425117286
0.934320987654 0.682785997835
0.934353405726 0.683146878383
0.934385791811 0.683507758932
0.93392504931 0.683507758932
0.933957614588 0.68386863948
0.933990147783 0.684229520029
0.934022648941 0.684590400577
0.93405511811 0.684951281126
0.934087555337 0.685312161674
0.934119960669 0.685673042223
0.934152334152 0.686033922772
0.934184675835 0.68639480332
0.934216985763 0.686755683869
0.934249263984 0.687116564417
0.933791074056 0.687116564417
0.933823529412 0.687477444966
0.933855952964 0.687838325514
0.93388834476 0.688199206063
0.933920704846 0.688560086611
0.933953033268 0.68892096716
0.933985330073 0.689281847708
0.933528836755 0.689281847708
0.933561309233 0.689642728257
0.93359375 0.690003608805
0.933138116154 0.690003608805
0.933170731707 0.690364489354
0.933203315456 0.690725369903
0.933235867446 0.691086250451
0.933268387725 0.691447131
0.933300876339 0.691808011548
0.933333333333 0.692168892097
0.933365758755 0.692529772645
0.933398152649 0.692890653194
0.933430515063 0.693251533742
0.933462846042 0.693612414291
0.933495145631 0.693973294839
0.933527413877 0.694334175388
0.933559650824 0.694695055936
0.93359185652 0.695055936485
0.933624031008 0.695416817034
0.933656174334 0.695777697582
0.933688286544 0.696138578131
0.933720367683 0.696499458679
0.933268858801 0.696499458679
0.93281778637 0.696499458679
0.932850241546 0.696860339228
0.932882665379 0.697221219776
0.932915057915 0.697582100325
0.932947419199 0.697942980873
0.932979749277 0.698303861422
0.933012048193 0.69866474197
0.933044315992 0.699025622519
0.93307655272 0.699386503067
0.933108758422 0.699747383616
0.933140933141 0.700108264165
0.933173076923 0.700469144713
0.933205189813 0.700830025262
0.933237271854 0.70119090581
0.933269323092 0.701551786359
0.93330134357 0.701912666907
0.933333333333 0.702273547456
0.933365292426 0.702634428004
0.933397220891 0.702995308553
0.933429118774 0.703356189101
0.933460986118 0.70371706965
0.933014354067 0.70371706965
0.933046389287 0.704077950198
0.933078393881 0.704438830747
0.932632584806 0.704438830747
0.932187201528 0.704438830747
0.931742243437 0.704438830747
0.93177480916 0.704799711296
0.931807343825 0.705160591844
0.931363203051 0.705160591844
0.931395902811 0.705521472393
0.931428571429 0.705882352941
0.931461208948 0.70624323349
0.931493815414 0.706604114038
0.93152639087 0.706964994587
0.931558935361 0.707325875135
0.931591448931 0.707686755684
0.931623931624 0.708047636232
0.931656383484 0.708408516781
0.931688804554 0.708769397329
0.93124703651 0.708769397329
0.931279620853 0.709130277878
0.931312174325 0.709491158427
0.93134469697 0.709852038975
0.931377188831 0.710212919524
0.931409649953 0.710573800072
0.931442080378 0.710934680621
0.931474480151 0.711295561169
0.931034482759 0.711295561169
0.931067044381 0.711656441718
0.931099575271 0.712017322266
0.931132075472 0.712378202815
0.931164545026 0.712739083363
0.931196983977 0.713099963912
0.931229392369 0.71346084446
0.931261770245 0.713821725009
0.931294117647 0.714182605558
0.931326434619 0.714543486106
0.931358721204 0.714904366655
0.930921052632 0.714904366655
0.930953499295 0.715265247203
0.930985915493 0.715626127752
0.931018301267 0.7159870083
0.93105065666 0.716347888849
0.931082981716 0.716708769397
0.931115276476 0.717069649946
0.931147540984 0.717430530494
0.931179775281 0.717791411043
0.93121197941 0.718152291591
0.931244153414 0.71851317214
0.931276297335 0.718874052689
0.931308411215 0.719234933237
0.931340495096 0.719595813786
0.93137254902 0.719956694334
0.931404573028 0.720317574883
0.931436567164 0.720678455431
0.931468531469 0.72103933598
0.931500465983 0.721400216528
0.93153237075 0.721761097077
0.93156424581 0.722121977625
0.931596091205 0.722482858174
0.931627906977 0.722843738722
0.931659693166 0.723204619271
0.931691449814 0.72356549982
0.931723176962 0.723926380368
0.931754874652 0.724287260917
0.931786542923 0.724648141465
0.931818181818 0.725009022014
0.931849791377 0.725369902562
0.93188137164 0.725730783111
0.931912922649 0.726091663659
0.931944444444 0.726452544208
0.931975937066 0.726813424756
0.932007400555 0.727174305305
0.932038834951 0.727535185853
0.932070240296 0.727896066402
0.932101616628 0.728256946951
0.932132963989 0.728617827499
0.932164282418 0.728978708048
0.931734317343 0.728978708048
0.931765790687 0.729339588596
0.931797235023 0.729700469145
0.931828650392 0.730061349693
0.931860036832 0.730422230242
0.931891394386 0.73078311079
0.931922723091 0.731143991339
0.931494252874 0.731143991339
0.931525735294 0.731504871887
0.931557188792 0.731865752436
0.931588613407 0.732226632984
0.931620009179 0.732587513533
0.93119266055 0.732587513533
0.931224209078 0.732948394082
0.931255728689 0.73330927463
0.931287219423 0.733670155179
0.931318681319 0.734031035727
0.931350114416 0.734391916276
0.931381518756 0.734752796824
0.931412894376 0.735113677373
0.931444241316 0.735474557921
0.931018730014 0.735474557921
0.931050228311 0.73583543847
0.931081697855 0.736196319018
0.931113138686 0.736557199567
0.931144550844 0.736918080115
0.931175934366 0.737278960664
0.931207289294 0.737639841213
0.931238615665 0.738000721761
0.930814747383 0.738000721761
0.930391264786 0.738000721761
0.929968167349 0.738000721761
0.929545454545 0.738000721761
0.929577464789 0.73836160231
0.929609445958 0.738722482858
0.929641398094 0.739083363407
0.929673321234 0.739444243955
0.92970521542 0.739805124504
0.929737080689 0.740166005052
0.929768917082 0.740526885601
0.929800724638 0.740887766149
0.929832503395 0.741248646698
0.929864253394 0.741609527246
0.929895974672 0.741970407795
0.929927667269 0.742331288344
0.929959331225 0.742692168892
0.929990966576 0.743053049441
0.930022573363 0.743413929989
0.930054151625 0.743774810538
0.930085701398 0.744135691086
0.930117222723 0.744496571635
0.930148715638 0.744857452183
0.92972972973 0.744857452183
0.929761368753 0.745218332732
0.929792979298 0.74557921328
0.929824561404 0.745940093829
0.929856115108 0.746300974377
0.929887640449 0.746661854926
0.929919137466 0.747022735475
0.929501571621 0.747022735475
0.929533213645 0.747383616023
0.929564827277 0.747744496572
0.929596412556 0.74810537712
0.929179740027 0.74810537712
0.929211469534 0.748466257669
0.929243170622 0.748827138217
0.928827215756 0.748827138217
0.928859060403 0.749188018766
0.928890876565 0.749548899314
0.928922664283 0.749909779863
0.928954423592 0.750270660411
0.928986154533 0.75063154096
0.929017857143 0.750992421508
0.929049531459 0.751353302057
0.92908117752 0.751714182606
0.929112795363 0.752075063154
0.928698752228 0.752075063154
0.928730512249 0.752435943703
0.928762243989 0.752796824251
0.928348909657 0.752796824251
0.928380782918 0.7531577048
0.928412627835 0.753518585348
0.928444444444 0.753879465897
0.928476232785 0.754240346445
0.928063943162 0.754240346445
0.92809587217 0.754601226994
0.927684117125 0.754601226994
0.927272727273 0.754601226994
0.927304964539 0.754962107542
0.927337173239 0.755322988091
0.926926483614 0.755322988091
0.926958831341 0.755683868639
0.926991150442 0.756044749188
0.927023440955 0.756405629737
0.927055702918 0.756766510285
0.927087936368 0.757127390834
0.92667844523 0.757127390834
0.926710816777 0.757488271382
0.926743159753 0.757849151931
0.926775474195 0.758210032479
0.926807760141 0.758570913028
0.926840017629 0.758931793576
0.926872246696 0.759292674125
0.92690444738 0.759653554673
0.926496478873 0.759653554673
0.926528816542 0.760014435222
0.926121372032 0.760014435222
0.926153846154 0.76037531577
0.92618629174 0.760736196319
0.925779534475 0.760736196319
0.925373134328 0.760736196319
0.924967090829 0.760736196319
0.925 0.761097076868
0.925032880316 0.761457957416
0.925065731814 0.761818837965
0.925098554534 0.762179718513
0.925131348511 0.762540599062
0.924726477024 0.762540599062
0.924321959755 0.762540599062
0.924355050284 0.76290147961
0.923951048951 0.76290147961
0.923984272608 0.763262360159
0.924017467249 0.763623240707
0.923614142296 0.763623240707
0.923647469459 0.763984121256
0.923244657654 0.763984121256
0.923278116827 0.764345001804
0.923311546841 0.764705882353
0.923344947735 0.765066762901
0.923378319547 0.76542764345
0.923411662315 0.765788523999
0.92301000435 0.765788523999
0.922608695652 0.765788523999
0.922207735767 0.765788523999
0.92180712424 0.765788523999
0.921841076856 0.766149404547
0.921440972222 0.766149404547
0.921041214751 0.766149404547
0.921075455334 0.766510285096
0.921109666233 0.766871165644
0.920710571924 0.766871165644
0.920744911217 0.767232046193
0.920779220779 0.767592926741
0.920813500649 0.76795380729
0.920847750865 0.768314687838
0.920881971466 0.768675568387
0.920916162489 0.769036448935
0.920518358531 0.769036448935
0.920552677029 0.769397329484
0.920586965904 0.769758210032
0.920621225194 0.770119090581
0.920655454937 0.77047997113
0.92025862069 0.77047997113
0.920292977165 0.770840851678
0.920327304048 0.771201732227
0.920361601378 0.771562612775
0.919965576592 0.771562612775
0.919569892473 0.771562612775
0.919174548581 0.771562612775
0.919209282338 0.771923493324
0.919243986254 0.772284373872
0.918849291541 0.772284373872
0.918884120172 0.772645254421
0.91848991849 0.772645254421
0.918524871355 0.773006134969
0.918559794256 0.773367015518
0.918166238218 0.773367015518
0.918201284797 0.773727896066
0.91823630137 0.774088776615
0.91784338896 0.774088776615
0.91745081266 0.774088776615
0.917058572039 0.774088776615
0.916666666667 0.774088776615
0.916275096113 0.774088776615
0.916310845431 0.774449657163
0.916346564234 0.774810537712
0.915955631399 0.774810537712
0.915991471215 0.775171418261
0.915601023018 0.775171418261
0.915210907542 0.775171418261
0.915247018739 0.775532298809
0.915283099191 0.775893179358
0.914893617021 0.775893179358
0.914929817099 0.776254059906
0.914965986395 0.776614940455
0.915002124947 0.776975821003
0.915038232795 0.777336701552
0.915074309979 0.7776975821
0.915110356537 0.778058462649
0.91472210437 0.778058462649
0.91475826972 0.778419343197
0.914794404409 0.778780223746
0.914406779661 0.778780223746
0.914443032613 0.779141104294
0.914479254869 0.779501984843
0.914092255607 0.779501984843
0.914128595601 0.779862865392
0.914164904863 0.78022374594
0.913778529163 0.78022374594
0.91381495564 0.780584626489
0.913851351351 0.780945507037
0.913465597298 0.780945507037
0.913080168776 0.780945507037
0.913116828342 0.781306387586
0.913153456998 0.781667268134
0.913190054783 0.782028148683
0.912805391744 0.782028148683
0.912421052632 0.782028148683
0.912457912458 0.782389029231
0.912074042911 0.782389029231
0.911690496215 0.782389029231
0.911727616646 0.78274990978
0.911344537815 0.78274990978
0.911381772365 0.783110790328
0.911418975651 0.783471670877
0.911456147713 0.783832551425
0.911493288591 0.784193431974
0.911530398323 0.784554312523
0.911567476949 0.784915193071
0.911185588605 0.784915193071
0.91122278057 0.78527607362
0.911259941398 0.785636954168
0.91129707113 0.785997834717
0.910915934755 0.785997834717
0.910535117057 0.785997834717
0.910572503134 0.786358715265
0.910609857978 0.786719595814
0.910647181628 0.787080476362
0.910267111853 0.787080476362
0.910304547351 0.787441356911
0.910341951626 0.787802237459
0.910379324719 0.788163118008
0.910416666667 0.788523998556
0.910453977509 0.788884879105
0.910491257286 0.789245759654
0.910528506034 0.789606640202
0.910565723794 0.789967520751
0.910602910603 0.790328401299
0.9106400665 0.790689281848
0.910677191525 0.791050162396
0.910299003322 0.791050162396
0.909921129099 0.791050162396
0.909958506224 0.791411042945
0.909581086686 0.791411042945
0.909618573798 0.791771923493
0.909656029838 0.792132804042
0.90927920464 0.792132804042
0.909316770186 0.79249368459
0.908940397351 0.79249368459
0.908564335954 0.79249368459


==> figures/pr_raw_data/Luo/sent/sent_currd.txt <==
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
1.0 0.00396968603392
1.0 0.00433056658246
1.0 0.004691447131
1.0 0.00505232767954
1.0 0.00541320822808
1.0 0.00577408877661
1.0 0.00613496932515
1.0 0.00649584987369
1.0 0.00685673042223
1.0 0.00721761097077
1.0 0.00757849151931
1.0 0.00793937206785
1.0 0.00830025261638
1.0 0.00866113316492
1.0 0.00902201371346
1.0 0.009382894262
1.0 0.00974377481054
1.0 0.0101046553591
1.0 0.0104655359076
1.0 0.0108264164562
1.0 0.0111872970047
1.0 0.0115481775532
1.0 0.0119090581018
1.0 0.0122699386503
1.0 0.0126308191988
1.0 0.0129916997474
1.0 0.0133525802959
1.0 0.0137134608445
1.0 0.014074341393
1.0 0.0144352219415
1.0 0.0147961024901
1.0 0.0151569830386
1.0 0.0155178635872
1.0 0.0158787441357
1.0 0.0162396246842
1.0 0.0166005052328
1.0 0.0169613857813
0.979166666667 0.0169613857813
0.959183673469 0.0169613857813
0.96 0.0173222663298
0.960784313725 0.0176831468784
0.961538461538 0.0180440274269
0.962264150943 0.0184049079755
0.962962962963 0.018765788524
0.963636363636 0.0191266690725
0.964285714286 0.0194875496211
0.964912280702 0.0198484301696
0.965517241379 0.0202093107182
0.966101694915 0.0205701912667
0.95 0.0205701912667
0.950819672131 0.0209310718152
0.951612903226 0.0212919523638
0.952380952381 0.0216528329123
0.953125 0.0220137134608
0.953846153846 0.0223745940094
0.954545454545 0.0227354745579
0.955223880597 0.0230963551065
0.955882352941 0.023457235655
0.95652173913 0.0238181162035
0.957142857143 0.0241789967521
0.957746478873 0.0245398773006
0.958333333333 0.0249007578492
0.958904109589 0.0252616383977
0.959459459459 0.0256225189462
0.96 0.0259833994948
0.960526315789 0.0263442800433
0.961038961039 0.0267051605918
0.961538461538 0.0270660411404
0.962025316456 0.0274269216889
0.9625 0.0277878022375
0.962962962963 0.028148682786
0.963414634146 0.0285095633345
0.963855421687 0.0288704438831
0.964285714286 0.0292313244316
0.964705882353 0.0295922049802
0.96511627907 0.0299530855287
0.965517241379 0.0303139660772
0.954545454545 0.0303139660772
0.943820224719 0.0303139660772
0.944444444444 0.0306748466258
0.945054945055 0.0310357271743
0.945652173913 0.0313966077228
0.94623655914 0.0317574882714
0.946808510638 0.0321183688199
0.947368421053 0.0324792493685
0.947916666667 0.032840129917
0.948453608247 0.0332010104655
0.948979591837 0.0335618910141
0.949494949495 0.0339227715626
0.95 0.0342836521112
0.950495049505 0.0346445326597
0.950980392157 0.0350054132082
0.95145631068 0.0353662937568
0.951923076923 0.0357271743053
0.952380952381 0.0360880548538
0.952830188679 0.0364489354024
0.953271028037 0.0368098159509
0.953703703704 0.0371706964995
0.954128440367 0.037531577048
0.954545454545 0.0378924575965
0.954954954955 0.0382533381451
0.955357142857 0.0386142186936
0.955752212389 0.0389750992422
0.956140350877 0.0393359797907
0.95652173913 0.0396968603392
0.956896551724 0.0400577408878
0.957264957265 0.0404186214363
0.957627118644 0.0407795019848
0.957983193277 0.0411403825334
0.958333333333 0.0415012630819
0.95867768595 0.0418621436305
0.959016393443 0.042223024179
0.959349593496 0.0425839047275
0.959677419355 0.0429447852761
0.96 0.0433056658246
0.960317460317 0.0436665463732
0.96062992126 0.0440274269217
0.9609375 0.0443883074702
0.961240310078 0.0447491880188
0.961538461538 0.0451100685673
0.961832061069 0.0454709491158
0.962121212121 0.0458318296644
0.962406015038 0.0461927102129
0.962686567164 0.0465535907615
0.962962962963 0.04691447131
0.955882352941 0.04691447131
0.948905109489 0.04691447131
0.942028985507 0.04691447131
0.942446043165 0.0472753518585
0.942857142857 0.0476362324071
0.943262411348 0.0479971129556
0.943661971831 0.0483579935042
0.944055944056 0.0487188740527
0.944444444444 0.0490797546012
0.944827586207 0.0494406351498
0.945205479452 0.0498015156983
0.945578231293 0.0501623962468
0.945945945946 0.0505232767954
0.946308724832 0.0508841573439
0.946666666667 0.0512450378925
0.94701986755 0.051605918441
0.947368421053 0.0519667989895
0.947712418301 0.0523276795381
0.948051948052 0.0526885600866
0.948387096774 0.0530494406351
0.948717948718 0.0534103211837
0.949044585987 0.0537712017322
0.949367088608 0.0541320822808
0.949685534591 0.0544929628293
0.95 0.0548538433778
0.950310559006 0.0552147239264
0.950617283951 0.0555756044749
0.950920245399 0.0559364850235
0.951219512195 0.056297365572
0.951515151515 0.0566582461205
0.951807228916 0.0570191266691
0.952095808383 0.0573800072176
0.952380952381 0.0577408877661
0.952662721893 0.0581017683147
0.952941176471 0.0584626488632
0.953216374269 0.0588235294118
0.953488372093 0.0591844099603
0.953757225434 0.0595452905088
0.954022988506 0.0599061710574
0.954285714286 0.0602670516059
0.954545454545 0.0606279321545
0.954802259887 0.060988812703
0.955056179775 0.0613496932515
0.95530726257 0.0617105738001
0.955555555556 0.0620714543486
0.955801104972 0.0624323348971
0.956043956044 0.0627932154457
0.956284153005 0.0631540959942
0.95652173913 0.0635149765428
0.956756756757 0.0638758570913
0.956989247312 0.0642367376398
0.957219251337 0.0645976181884
0.957446808511 0.0649584987369
0.957671957672 0.0653193792855
0.957894736842 0.065680259834
0.958115183246 0.0660411403825
0.958333333333 0.0664020209311
0.958549222798 0.0667629014796
0.958762886598 0.0671237820281
0.953846153846 0.0671237820281
0.948979591837 0.0671237820281
0.944162436548 0.0671237820281
0.944444444444 0.0674846625767
0.94472361809 0.0678455431252
0.945 0.0682064236738
0.945273631841 0.0685673042223
0.945544554455 0.0689281847708
0.945812807882 0.0692890653194
0.946078431373 0.0696499458679
0.946341463415 0.0700108264165
0.946601941748 0.070371706965
0.946859903382 0.0707325875135
0.947115384615 0.0710934680621
0.947368421053 0.0714543486106
0.947619047619 0.0718152291591
0.947867298578 0.0721761097077
0.948113207547 0.0725369902562
0.948356807512 0.0728978708048
0.948598130841 0.0732587513533
0.948837209302 0.0736196319018
0.949074074074 0.0739805124504
0.94930875576 0.0743413929989
0.949541284404 0.0747022735475
0.949771689498 0.075063154096
0.95 0.0754240346445
0.950226244344 0.0757849151931
0.95045045045 0.0761457957416
0.95067264574 0.0765066762901
0.950892857143 0.0768675568387
0.951111111111 0.0772284373872
0.951327433628 0.0775893179358
0.95154185022 0.0779501984843
0.951754385965 0.0783110790328
0.951965065502 0.0786719595814
0.952173913043 0.0790328401299
0.952380952381 0.0793937206785
0.952586206897 0.079754601227
0.952789699571 0.0801154817755
0.952991452991 0.0804763623241
0.953191489362 0.0808372428726
0.953389830508 0.0811981234211
0.95358649789 0.0815590039697
0.953781512605 0.0819198845182
0.953974895397 0.0822807650668
0.954166666667 0.0826416456153
0.954356846473 0.0830025261638
0.954545454545 0.0833634067124
0.954732510288 0.0837242872609
0.954918032787 0.0840851678095
0.955102040816 0.084446048358
0.955284552846 0.0848069289065
0.955465587045 0.0851678094551
0.95564516129 0.0855286900036
0.955823293173 0.0858895705521
0.956 0.0862504511007
0.956175298805 0.0866113316492
0.956349206349 0.0869722121978
0.95652173913 0.0873330927463
0.956692913386 0.0876939732948
0.956862745098 0.0880548538434
0.95703125 0.0884157343919
0.95719844358 0.0887766149405
0.957364341085 0.089137495489
0.957528957529 0.0894983760375
0.957692307692 0.0898592565861
0.95785440613 0.0902201371346
0.958015267176 0.0905810176831
0.958174904943 0.0909418982317
0.958333333333 0.0913027787802
0.958490566038 0.0916636593288
0.958646616541 0.0920245398773
0.958801498127 0.0923854204258
0.958955223881 0.0927463009744
0.959107806691 0.0931071815229
0.959259259259 0.0934680620715
0.959409594096 0.09382894262
0.959558823529 0.0941898231685
0.959706959707 0.0945507037171
0.959854014599 0.0949115842656
0.96 0.0952724648141
0.960144927536 0.0956333453627
0.960288808664 0.0959942259112
0.960431654676 0.0963551064598
0.960573476703 0.0967159870083
0.960714285714 0.0970768675568
0.957295373665 0.0970768675568
0.95390070922 0.0970768675568
0.950530035336 0.0970768675568
0.947183098592 0.0970768675568
0.943859649123 0.0970768675568
0.944055944056 0.0974377481054
0.94425087108 0.0977986286539
0.940972222222 0.0977986286539
0.941176470588 0.0981595092025
0.941379310345 0.098520389751
0.941580756014 0.0988812702995
0.941780821918 0.0992421508481
0.941979522184 0.0996030313966
0.942176870748 0.0999639119451
0.942372881356 0.100324792494
0.942567567568 0.100685673042
0.942760942761 0.101046553591
0.942953020134 0.101407434139
0.943143812709 0.101768314688
0.943333333333 0.102129195236
0.943521594684 0.102490075785
0.943708609272 0.102850956333
0.943894389439 0.103211836882
0.944078947368 0.103572717431
0.944262295082 0.103933597979
0.944444444444 0.104294478528
0.944625407166 0.104655359076
0.944805194805 0.105016239625
0.94498381877 0.105377120173
0.945161290323 0.105738000722
0.945337620579 0.10609888127
0.945512820513 0.106459761819
0.945686900958 0.106820642367
0.945859872611 0.107181522916
0.946031746032 0.107542403464
0.946202531646 0.107903284013
0.946372239748 0.108264164562
0.946540880503 0.10862504511
0.94670846395 0.108985925659
0.946875 0.109346806207
0.947040498442 0.109707686756
0.947204968944 0.110068567304
0.947368421053 0.110429447853
0.947530864198 0.110790328401
0.947692307692 0.11115120895
0.947852760736 0.111512089498
0.948012232416 0.111872970047
0.948170731707 0.112233850595
0.948328267477 0.112594731144
0.948484848485 0.112955611693
0.948640483384 0.113316492241
0.948795180723 0.11367737279
0.948948948949 0.114038253338
0.949101796407 0.114399133887
0.949253731343 0.114760014435
0.949404761905 0.115120894984
0.949554896142 0.115481775532
0.949704142012 0.115842656081
0.949852507375 0.116203536629
0.95 0.116564417178
0.950146627566 0.116925297726
0.950292397661 0.117286178275
0.950437317784 0.117647058824
0.950581395349 0.118007939372
0.950724637681 0.118368819921
0.950867052023 0.118729700469
0.951008645533 0.119090581018
0.951149425287 0.119451461566
0.951289398281 0.119812342115
0.951428571429 0.120173222663
0.951566951567 0.120534103212
0.951704545455 0.12089498376
0.951841359773 0.121255864309
0.95197740113 0.121616744857
0.952112676056 0.121977625406
0.952247191011 0.122338505955
0.952380952381 0.122699386503
0.95251396648 0.123060267052
0.949860724234 0.123060267052
0.947222222222 0.123060267052
0.94459833795 0.123060267052
0.944751381215 0.1234211476
0.944903581267 0.123782028149
0.945054945055 0.124142908697
0.945205479452 0.124503789246
0.945355191257 0.124864669794
0.945504087193 0.125225550343
0.945652173913 0.125586430891
0.945799457995 0.12594731144
0.945945945946 0.126308191988
0.946091644205 0.126669072537
0.94623655914 0.127029953086
0.946380697051 0.127390833634
0.946524064171 0.127751714183
0.946666666667 0.128112594731
0.946808510638 0.12847347528
0.946949602122 0.128834355828
0.94708994709 0.129195236377
0.947229551451 0.129556116925
0.947368421053 0.129916997474
0.94750656168 0.130277878022
0.947643979058 0.130638758571
0.947780678851 0.130999639119
0.947916666667 0.131360519668
0.948051948052 0.131721400217
0.948186528497 0.132082280765
0.948320413437 0.132443161314
0.948453608247 0.132804041862
0.948586118252 0.133164922411
0.948717948718 0.133525802959
0.948849104859 0.133886683508
0.948979591837 0.134247564056
0.949109414758 0.134608444605
0.94923857868 0.134969325153
0.949367088608 0.135330205702
0.949494949495 0.13569108625
0.949622166247 0.136051966799
0.947236180905 0.136051966799
0.947368421053 0.136412847348
0.9475 0.136773727896
0.947630922693 0.137134608445
0.94776119403 0.137495488993
0.947890818859 0.137856369542
0.94801980198 0.13821725009
0.948148148148 0.138578130639
0.948275862069 0.138939011187
0.948402948403 0.139299891736
0.948529411765 0.139660772284
0.948655256724 0.140021652833
0.948780487805 0.140382533381
0.948905109489 0.14074341393
0.949029126214 0.141104294479
0.949152542373 0.141465175027
0.949275362319 0.141826055576
0.949397590361 0.142186936124
0.949519230769 0.142547816673
0.94964028777 0.142908697221
0.94976076555 0.14326957777
0.949880668258 0.143630458318
0.95 0.143991338867
0.950118764846 0.144352219415
0.950236966825 0.144713099964
0.950354609929 0.145073980512
0.950471698113 0.145434861061
0.950588235294 0.14579574161
0.950704225352 0.146156622158
0.950819672131 0.146517502707
0.950934579439 0.146878383255
0.951048951049 0.147239263804
0.951162790698 0.147600144352
0.951276102088 0.147961024901
0.951388888889 0.148321905449
0.951501154734 0.148682785998
0.951612903226 0.149043666546
0.949425287356 0.149043666546
0.947247706422 0.149043666546
0.947368421053 0.149404547095
0.947488584475 0.149765427643
0.947608200456 0.150126308192
0.947727272727 0.150487188741
0.947845804989 0.150848069289
0.947963800905 0.151208949838
0.948081264108 0.151569830386
0.948198198198 0.151930710935
0.948314606742 0.152291591483
0.948430493274 0.152652472032
0.948545861298 0.15301335258
0.948660714286 0.153374233129
0.948775055679 0.153735113677
0.948888888889 0.154095994226
0.946784922395 0.154095994226
0.946902654867 0.154456874774
0.94701986755 0.154817755323
0.947136563877 0.155178635872
0.947252747253 0.15553951642
0.947368421053 0.155900396969
0.947483588621 0.156261277517
0.947598253275 0.156622158066
0.947712418301 0.156983038614
0.947826086957 0.157343919163
0.947939262473 0.157704799711
0.948051948052 0.15806568026
0.948164146868 0.158426560808
0.948275862069 0.158787441357
0.948387096774 0.159148321905
0.948497854077 0.159509202454
0.946466809422 0.159509202454
0.944444444444 0.159509202454
0.942430703625 0.159509202454
0.942553191489 0.159870083003
0.942675159236 0.160230963551
0.942796610169 0.1605918441
0.942917547569 0.160952724648
0.943037974684 0.161313605197
0.943157894737 0.161674485745
0.943277310924 0.162035366294
0.943396226415 0.162396246842
0.943514644351 0.162757127391
0.94363256785 0.163118007939
0.94375 0.163478888488
0.943866943867 0.163839769036
0.94398340249 0.164200649585
0.944099378882 0.164561530134
0.944214876033 0.164922410682
0.944329896907 0.165283291231
0.944444444444 0.165644171779
0.944558521561 0.166005052328
0.944672131148 0.166365932876
0.944785276074 0.166726813425
0.944897959184 0.167087693973
0.945010183299 0.167448574522
0.94512195122 0.16780945507
0.94523326572 0.168170335619
0.945344129555 0.168531216167
0.945454545455 0.168892096716
0.945564516129 0.169252977265
0.943661971831 0.169252977265
0.941767068273 0.169252977265
0.939879759519 0.169252977265
0.938 0.169252977265
0.936127744511 0.169252977265
0.93625498008 0.169613857813
0.936381709742 0.169974738362
0.936507936508 0.17033561891
0.936633663366 0.170696499459
0.936758893281 0.171057380007
0.936883629191 0.171418260556
0.937007874016 0.171779141104
0.937131630648 0.172140021653
0.937254901961 0.172500902201
0.937377690802 0.17286178275
0.9375 0.173222663298
0.937621832359 0.173583543847
0.937743190661 0.173944424396
0.93786407767 0.174305304944
0.937984496124 0.174666185493
0.938104448743 0.175027066041
0.938223938224 0.17538794659
0.938342967245 0.175748827138
0.938461538462 0.176109707687
0.938579654511 0.176470588235
0.938697318008 0.176831468784
0.938814531549 0.177192349332
0.93893129771 0.177553229881
0.939047619048 0.177914110429
0.939163498099 0.178274990978
0.939278937381 0.178635871527
0.9375 0.178635871527
0.93572778828 0.178635871527
0.935849056604 0.178996752075
0.935969868173 0.179357632624
0.936090225564 0.179718513172
0.936210131332 0.180079393721
0.936329588015 0.180440274269
0.936448598131 0.180801154818
0.936567164179 0.181162035366
0.936685288641 0.181522915915
0.936802973978 0.181883796463
0.936920222635 0.182244677012
0.937037037037 0.18260555756
0.937153419593 0.182966438109
0.937269372694 0.183327318658
0.937384898711 0.183688199206
0.9375 0.184049079755
0.937614678899 0.184409960303
0.937728937729 0.184770840852
0.937842778793 0.1851317214
0.93795620438 0.185492601949
0.938069216758 0.185853482497
0.938181818182 0.186214363046
0.938294010889 0.186575243594
0.938405797101 0.186936124143
0.938517179024 0.187297004691
0.938628158845 0.18765788524
0.938738738739 0.188018765789
0.937050359712 0.188018765789
0.935368043088 0.188018765789
0.935483870968 0.188379646337
0.935599284436 0.188740526886
0.935714285714 0.189101407434
0.935828877005 0.189462287983
0.935943060498 0.189823168531
0.936056838366 0.19018404908
0.936170212766 0.190544929628
0.936283185841 0.190905810177
0.936395759717 0.191266690725
0.936507936508 0.191627571274
0.93661971831 0.191988451822
0.936731107206 0.192349332371
0.936842105263 0.19271021292
0.936952714536 0.193071093468
0.937062937063 0.193431974017
0.937172774869 0.193792854565
0.937282229965 0.194153735114
0.937391304348 0.194514615662
0.9375 0.194875496211
0.937608318891 0.195236376759
0.937716262976 0.195597257308
0.937823834197 0.195958137856
0.937931034483 0.196319018405
0.938037865749 0.196679898953
0.938144329897 0.197040779502
0.938250428816 0.197401660051
0.938356164384 0.197762540599
0.938461538462 0.198123421148
0.938566552901 0.198484301696
0.93867120954 0.198845182245
0.938775510204 0.199206062793
0.938879456706 0.199566943342
0.938983050847 0.19992782389
0.939086294416 0.200288704439
0.9375 0.200288704439
0.93760539629 0.200649584987
0.93771043771 0.201010465536
0.93781512605 0.201371346084
0.937919463087 0.201732226633
0.938023450586 0.202093107182
0.938127090301 0.20245398773
0.938230383973 0.202814868279
0.938333333333 0.203175748827
0.9384359401 0.203536629376
0.93853820598 0.203897509924
0.93864013267 0.204258390473
0.938741721854 0.204619271021
0.938842975207 0.20498015157
0.938943894389 0.205341032118
0.939044481054 0.205701912667
0.939144736842 0.206062793215
0.939244663383 0.206423673764
0.939344262295 0.206784554313
0.939443535188 0.207145434861
0.93954248366 0.20750631541
0.939641109299 0.207867195958
0.939739413681 0.208228076507
0.939837398374 0.208588957055
0.939935064935 0.208949837604
0.940032414911 0.209310718152
0.940129449838 0.209671598701
0.940226171244 0.210032479249
0.940322580645 0.210393359798
0.938808373591 0.210393359798
0.93729903537 0.210393359798
0.937399678973 0.210754240346
0.9375 0.211115120895
0.9376 0.211476001444
0.937699680511 0.211836881992
0.937799043062 0.212197762541
0.937898089172 0.212558643089
0.93799682035 0.212919523638
0.938095238095 0.213280404186
0.938193343899 0.213641284735
0.938291139241 0.214002165283
0.938388625592 0.214363045832
0.938485804416 0.21472392638
0.938582677165 0.215084806929
0.938679245283 0.215445687477
0.938775510204 0.215806568026
0.938871473354 0.216167448575
0.93896713615 0.216528329123
0.9390625 0.216889209672
0.939157566303 0.21725009022
0.939252336449 0.217610970769
0.93934681182 0.217971851317
0.939440993789 0.218332731866
0.939534883721 0.218693612414
0.939628482972 0.219054492963
0.93972179289 0.219415373511
0.939814814815 0.21977625406
0.939907550077 0.220137134608
0.94 0.220498015157
0.940092165899 0.220858895706
0.94018404908 0.221219776254
0.938744257274 0.221219776254
0.937308868502 0.221219776254
0.935877862595 0.221219776254
0.934451219512 0.221219776254
0.934550989346 0.221580656803
0.934650455927 0.221941537351
0.934749620637 0.2223024179
0.934848484848 0.222663298448
0.934947049924 0.223024178997
0.935045317221 0.223385059545
0.935143288084 0.223745940094
0.935240963855 0.224106820642
0.935338345865 0.224467701191
0.935435435435 0.224828581739
0.935532233883 0.225189462288
0.935628742515 0.225550342837
0.935724962631 0.225911223385
0.935820895522 0.226272103934
0.935916542474 0.226632984482
0.936011904762 0.226993865031
0.936106983655 0.227354745579
0.936201780415 0.227715626128
0.936296296296 0.228076506676
0.936390532544 0.228437387225
0.936484490399 0.228798267773
0.936578171091 0.229159148322
0.936671575847 0.22952002887
0.936764705882 0.229880909419
0.936857562408 0.230241789968
0.936950146628 0.230602670516
0.937042459736 0.230963551065
0.937134502924 0.231324431613
0.937226277372 0.231685312162
0.937317784257 0.23204619271
0.937409024745 0.232407073259
0.9375 0.232767953807
0.937590711176 0.233128834356
0.93768115942 0.233489714904
0.936324167873 0.233489714904
0.934971098266 0.233489714904
0.935064935065 0.233850595453
0.935158501441 0.234211476001
0.935251798561 0.23457235655
0.935344827586 0.234933237099
0.93543758967 0.235294117647
0.93553008596 0.235654998196
0.935622317597 0.236015878744
0.935714285714 0.236376759293
0.935805991441 0.236737639841
0.935897435897 0.23709852039
0.935988620199 0.237459400938
0.936079545455 0.237820281487
0.936170212766 0.238181162035
0.936260623229 0.238542042584
0.936350777935 0.238902923132
0.936440677966 0.239263803681
0.936530324401 0.23962468423
0.93661971831 0.239985564778
0.936708860759 0.240346445327
0.936797752809 0.240707325875
0.936886395512 0.241068206424
0.936974789916 0.241429086972
0.937062937063 0.241789967521
0.935754189944 0.241789967521
0.934449093445 0.241789967521
0.933147632312 0.241789967521
0.931849791377 0.241789967521
0.930555555556 0.241789967521
0.930651872399 0.242150848069
0.930747922438 0.242511728618
0.930843706777 0.242872609166
0.930939226519 0.243233489715
0.931034482759 0.243594370263
0.931129476584 0.243955250812
0.931224209078 0.244316131361
0.931318681319 0.244677011909
0.931412894376 0.245037892458
0.931506849315 0.245398773006
0.931600547196 0.245759653555
0.931693989071 0.246120534103
0.931787175989 0.246481414652
0.931880108992 0.2468422952
0.931972789116 0.247203175749
0.932065217391 0.247564056297
0.932157394844 0.247924936846
0.932249322493 0.248285817394
0.932341001353 0.248646697943
0.932432432432 0.249007578492
0.932523616734 0.24936845904
0.932614555256 0.249729339589
0.932705248991 0.250090220137
0.932795698925 0.250451100686
0.93288590604 0.250811981234
0.932975871314 0.251172861783
0.933065595716 0.251533742331
0.933155080214 0.25189462288
0.933244325768 0.252255503428
0.933333333333 0.252616383977
0.933422103862 0.252977264525
0.933510638298 0.253338145074
0.933598937583 0.253699025623
0.933687002653 0.254059906171
0.933774834437 0.25442078672
0.933862433862 0.254781667268
0.932628797886 0.254781667268
0.931398416887 0.254781667268
0.931488801054 0.255142547817
0.931578947368 0.255503428365
0.931668856767 0.255864308914
0.931758530184 0.256225189462
0.931847968545 0.256586070011
0.931937172775 0.256946950559
0.932026143791 0.257307831108
0.932114882507 0.257668711656
0.932203389831 0.258029592205
0.932291666667 0.258390472754
0.932379713914 0.258751353302
0.932467532468 0.259112233851
0.932555123217 0.259473114399
0.932642487047 0.259833994948
0.932729624838 0.260194875496
0.932816537468 0.260555756045
0.932903225806 0.260916636593
0.932989690722 0.261277517142
0.933075933076 0.26163839769
0.933161953728 0.261999278239
0.93324775353 0.262360158787
0.933333333333 0.262721039336
0.933418693982 0.263081919885
0.933503836317 0.263442800433
0.933588761175 0.263803680982
0.933673469388 0.26416456153
0.933757961783 0.264525442079
0.933842239186 0.264886322627
0.933926302414 0.265247203176
0.934010152284 0.265608083724
0.934093789607 0.265968964273
0.93417721519 0.266329844821
0.934260429836 0.26669072537
0.934343434343 0.267051605918
0.934426229508 0.267412486467
0.934508816121 0.267773367016
0.933333333333 0.267773367016
0.93216080402 0.267773367016
0.932245922208 0.268134247564
0.932330827068 0.268495128113
0.932415519399 0.268856008661
0.9325 0.26921688921
0.932584269663 0.269577769758
0.932668329177 0.269938650307
0.932752179328 0.270299530855
0.932835820896 0.270660411404
0.932919254658 0.271021291952
0.93300248139 0.271382172501
0.933085501859 0.271743053049
0.933168316832 0.272103933598
0.93325092707 0.272464814147
0.933333333333 0.272825694695
0.933415536375 0.273186575244
0.933497536946 0.273547455792
0.933579335793 0.273908336341
0.933660933661 0.274269216889
0.933742331288 0.274630097438
0.933823529412 0.274990977986
0.933904528764 0.275351858535
0.933985330073 0.275712739083
0.934065934066 0.276073619632
0.934146341463 0.27643450018
0.934226552984 0.276795380729
0.934306569343 0.277156261278
0.934386391252 0.277517141826
0.934466019417 0.277878022375
0.934545454545 0.278238902923
0.934624697337 0.278599783472
0.934703748489 0.27896066402
0.934782608696 0.279321544569
0.934861278649 0.279682425117
0.934939759036 0.280043305666
0.935018050542 0.280404186214
0.933894230769 0.280404186214
0.932773109244 0.280404186214
0.931654676259 0.280404186214
0.930538922156 0.280404186214
0.929425837321 0.280404186214
0.929510155317 0.280765066763
0.929594272076 0.281125947311
0.929678188319 0.28148682786
0.929761904762 0.281847708409
0.929845422117 0.282208588957
0.929928741093 0.282569469506
0.930011862396 0.282930350054
0.93009478673 0.283291230603
0.930177514793 0.283652111151
0.930260047281 0.2840129917
0.930342384888 0.284373872248
0.930424528302 0.284734752797
0.93050647821 0.285095633345
0.930588235294 0.285456513894
0.930669800235 0.285817394442
0.930751173709 0.286178274991
0.930832356389 0.28653915554
0.930913348946 0.286900036088
0.930994152047 0.287260916637
0.931074766355 0.287621797185
0.931155192532 0.287982677734
0.931235431235 0.288343558282
0.93131548312 0.288704438831
0.931395348837 0.289065319379
0.931475029036 0.289426199928
0.931554524362 0.289787080476
0.931633835458 0.290147961025
0.930555555556 0.290147961025
0.93063583815 0.290508841573
0.930715935335 0.290869722122
0.930795847751 0.291230602671
0.930875576037 0.291591483219
0.930955120829 0.291952363768
0.931034482759 0.292313244316
0.931113662457 0.292674124865
0.93119266055 0.293035005413
0.931271477663 0.293395885962
0.931350114416 0.29375676651
0.931428571429 0.294117647059
0.931506849315 0.294478527607
0.931584948689 0.294839408156
0.931662870159 0.295200288704
0.931740614334 0.295561169253
0.931818181818 0.295922049802
0.931895573212 0.29628293035
0.931972789116 0.296643810899
0.932049830125 0.297004691447
0.932126696833 0.297365571996
0.932203389831 0.297726452544
0.932279909707 0.298087333093
0.932356257046 0.298448213641
0.932432432432 0.29880909419
0.931383577053 0.29880909419
0.930337078652 0.29880909419
0.930415263749 0.299169974738
0.930493273543 0.299530855287
0.930571108623 0.299891735835
0.930648769575 0.300252616384
0.930726256983 0.300613496933
0.930803571429 0.300974377481
0.930880713489 0.30133525803
0.930957683742 0.301696138578
0.931034482759 0.302057019127
0.931111111111 0.302417899675
0.931187569367 0.302778780224
0.931263858093 0.303139660772
0.931339977852 0.303500541321
0.931415929204 0.303861421869
0.931491712707 0.304222302418
0.931567328918 0.304583182966
0.93164277839 0.304944063515
0.931718061674 0.305304944064
0.931793179318 0.305665824612
0.931868131868 0.306026705161
0.931942919868 0.306387585709
0.93201754386 0.306748466258
0.932092004381 0.307109346806
0.932166301969 0.307470227355
0.932240437158 0.307831107903
0.93231441048 0.308191988452
0.932388222465 0.308552869
0.932461873638 0.308913749549
0.932535364527 0.309274630097
0.93152173913 0.309274630097
0.930510314875 0.309274630097
0.929501084599 0.309274630097
0.92849404117 0.309274630097
0.927489177489 0.309274630097
0.927567567568 0.309635510646
0.927645788337 0.309996391195
0.927723840345 0.310357271743
0.927801724138 0.310718152292
0.927879440258 0.31107903284
0.927956989247 0.311439913389
0.928034371643 0.311800793937
0.928111587983 0.312161674486
0.9281886388 0.312522555034
0.928265524625 0.312883435583
0.928342245989 0.313244316131
0.928418803419 0.31360519668
0.928495197439 0.313966077228
0.928571428571 0.314326957777
0.928647497338 0.314687838326
0.928723404255 0.315048718874
0.928799149841 0.315409599423
0.928874734607 0.315770479971
0.928950159067 0.31613136052
0.929025423729 0.316492241068
0.929100529101 0.316853121617
0.929175475687 0.317214002165
0.929250263992 0.317574882714
0.929324894515 0.317935763262
0.929399367756 0.318296643811
0.929473684211 0.318657524359
0.929547844374 0.319018404908
0.929621848739 0.319379285457
0.929695697796 0.319740166005
0.928721174004 0.319740166005
0.927748691099 0.319740166005
0.927824267782 0.320101046554
0.92789968652 0.320461927102
0.927974947808 0.320822807651
0.928050052138 0.321183688199
0.928125 0.321544568748
0.928199791883 0.321905449296
0.928274428274 0.322266329845
0.928348909657 0.322627210393
0.928423236515 0.322988090942
0.928497409326 0.32334897149
0.928571428571 0.323709852039
0.928645294726 0.324070732588
0.928719008264 0.324431613136
0.928792569659 0.324792493685
0.928865979381 0.325153374233
0.928939237899 0.325514254782
0.929012345679 0.32587513533
0.929085303186 0.326236015879
0.929158110883 0.326596896427
0.929230769231 0.326957776976
0.929303278689 0.327318657524
0.929375639713 0.327679538073
0.929447852761 0.328040418621
0.929519918284 0.32840129917
0.929591836735 0.328762179719
0.929663608563 0.329123060267
0.929735234216 0.329483940816
0.92980671414 0.329844821364
0.92987804878 0.330205701913
0.928934010152 0.330205701913
0.92799188641 0.330205701913
0.927051671733 0.330205701913
0.927125506073 0.330566582461
0.927199191102 0.33092746301
0.927272727273 0.331288343558
0.927346115035 0.331649224107
0.927419354839 0.332010104655
0.92749244713 0.332370985204
0.927565392354 0.332731865752
0.927638190955 0.333092746301
0.927710843373 0.33345362685
0.92778335005 0.333814507398
0.927855711423 0.334175387947
0.927927927928 0.334536268495
0.928 0.334897149044
0.928071928072 0.335258029592
0.928143712575 0.335618910141
0.928215353938 0.335979790689
0.92828685259 0.336340671238
0.928358208955 0.336701551786
0.928429423459 0.337062432335
0.928500496524 0.337423312883
0.928571428571 0.337784193432
0.92864222002 0.338145073981
0.928712871287 0.338505954529
0.928783382789 0.338866835078
0.928853754941 0.339227715626
0.928923988154 0.339588596175
0.92899408284 0.339949476723
0.929064039409 0.340310357272
0.929133858268 0.34067123782
0.929203539823 0.341032118369
0.929273084479 0.341392998917
0.928361138371 0.341392998917
0.927450980392 0.341392998917
0.926542605289 0.341392998917
0.925636007828 0.341392998917
0.925708699902 0.341753879466
0.92578125 0.342114760014
0.925853658537 0.342475640563
0.925925925926 0.342836521112
0.92599805258 0.34319740166
0.926070038911 0.343558282209
0.926141885326 0.343919162757
0.926213592233 0.344280043306
0.926285160039 0.344640923854
0.926356589147 0.345001804403
0.926427879961 0.345362684951
0.926499032882 0.3457235655
0.926570048309 0.346084446048
0.926640926641 0.346445326597
0.926711668274 0.346806207145
0.926782273603 0.347167087694
0.926852743022 0.347527968243
0.926923076923 0.347888848791
0.926993275696 0.34824972934
0.927063339731 0.348610609888
0.927133269415 0.348971490437
0.927203065134 0.349332370985
0.927272727273 0.349693251534
0.927342256214 0.350054132082
0.92741165234 0.350415012631
0.927480916031 0.350775893179
0.927550047664 0.351136773728
0.927619047619 0.351497654276
0.92768791627 0.351858534825
0.927756653992 0.352219415374
0.927825261159 0.352580295922
0.92789373814 0.352941176471
0.927962085308 0.353302057019
0.92803030303 0.353662937568
0.928098391675 0.354023818116
0.928166351607 0.354384698665
0.928234183192 0.354745579213
0.928301886792 0.355106459762
0.928369462771 0.35546734031
0.928436911488 0.355828220859
0.928504233302 0.356189101407
0.928571428571 0.356549981956
0.928638497653 0.356910862505
0.928705440901 0.357271743053
0.928772258669 0.357632623602
0.928838951311 0.35799350415
0.928905519177 0.358354384699
0.928971962617 0.358715265247
0.929038281979 0.359076145796
0.929104477612 0.359437026344
0.92917054986 0.359797906893
0.929236499069 0.360158787441
0.929302325581 0.36051966799
0.92936802974 0.360880548538
0.929433611885 0.361241429087
0.929499072356 0.361602309636
0.929564411492 0.361963190184
0.92962962963 0.362324070733
0.929694727105 0.362684951281
0.929759704251 0.36304583183
0.929824561404 0.363406712378
0.929889298893 0.363767592927
0.929953917051 0.364128473475
0.930018416206 0.364489354024
0.930082796688 0.364850234572
0.930147058824 0.365211115121
0.930211202938 0.365571995669
0.930275229358 0.365932876218
0.930339138405 0.366293756767
0.930402930403 0.366654637315
0.930466605672 0.367015517864
0.930530164534 0.367376398412
0.930593607306 0.367737278961
0.930656934307 0.368098159509
0.930720145852 0.368459040058
0.930783242259 0.368819920606
0.93084622384 0.369180801155
0.930909090909 0.369541681703
0.930971843778 0.369902562252
0.930127041742 0.369902562252
0.929283771532 0.369902562252
0.928442028986 0.369902562252
0.927601809955 0.369902562252
0.926763110307 0.369902562252
0.925925925926 0.369902562252
0.925992779783 0.3702634428
0.926059513075 0.370624323349
0.926126126126 0.370985203898
0.926192619262 0.371346084446
0.926258992806 0.371706964995
0.92632524708 0.372067845543
0.926391382406 0.372428726092
0.926457399103 0.37278960664
0.926523297491 0.373150487189
0.926589077887 0.373511367737
0.926654740608 0.373872248286
0.92582663092 0.373872248286
0.925892857143 0.374233128834
0.92595896521 0.374594009383
0.926024955437 0.374954889931
0.926090828139 0.37531577048
0.92615658363 0.375676651029
0.926222222222 0.376037531577
0.926287744227 0.376398412126
0.926353149956 0.376759292674
0.926418439716 0.377120173223
0.926483613818 0.377481053771
0.926548672566 0.37784193432
0.926613616269 0.378202814868
0.92667844523 0.378563695417
0.926743159753 0.378924575965
0.926807760141 0.379285456514
0.926872246696 0.379646337062
0.926936619718 0.380007217611
0.927000879507 0.38036809816
0.927065026362 0.380728978708
0.927129060579 0.381089859257
0.927192982456 0.381450739805
0.927256792287 0.381811620354
0.927320490368 0.382172500902
0.92738407699 0.382533381451
0.927447552448 0.382894261999
0.927510917031 0.383255142548
0.92757417103 0.383616023096
0.927637314734 0.383976903645
0.927700348432 0.384337784193
0.927763272411 0.384698664742
0.927826086957 0.385059545291
0.927888792354 0.385420425839
0.927951388889 0.385781306388
0.928013876843 0.386142186936
0.928076256499 0.386503067485
0.928138528139 0.386863948033
0.928200692042 0.387224828582
0.928262748487 0.38758570913
0.928324697755 0.387946589679
0.928386540121 0.388307470227
0.928448275862 0.388668350776
0.928509905254 0.389029231324
0.928571428571 0.389390111873
0.928632846088 0.389750992422
0.928694158076 0.39011187297
0.928755364807 0.390472753519
0.928816466552 0.390833634067
0.928877463582 0.391194514616
0.928938356164 0.391555395164
0.928999144568 0.391916275713
0.92905982906 0.392277156261
0.929120409906 0.39263803681
0.929180887372 0.392998917358
0.929241261722 0.393359797907
0.92930153322 0.393720678455
0.929361702128 0.394081559004
0.929421768707 0.394442439553
0.92948173322 0.394803320101
0.929541595925 0.39516420065
0.929601357082 0.395525081198
0.929661016949 0.395885961747
0.929720575783 0.396246842295
0.929780033841 0.396607722844
0.929839391378 0.396968603392
0.929054054054 0.396968603392
0.928270042194 0.396968603392
0.928330522766 0.397329483941
0.928390901432 0.397690364489
0.928451178451 0.398051245038
0.928511354079 0.398412125586
0.928571428571 0.398773006135
0.928631402183 0.399133886684
0.928691275168 0.399494767232
0.928751047779 0.399855647781
0.928810720268 0.400216528329
0.928870292887 0.400577408878
0.928929765886 0.400938289426
0.928989139515 0.401299169975
0.929048414023 0.401660050523
0.929107589658 0.402020931072
0.929166666667 0.40238181162
0.929225645296 0.402742692169
0.92928452579 0.403103572717
0.929343308396 0.403464453266
0.929401993355 0.403825333815
0.929460580913 0.404186214363
0.92951907131 0.404547094912
0.929577464789 0.40490797546
0.929635761589 0.405268856009
0.929693961952 0.405629736557
0.929752066116 0.405990617106
0.929810074319 0.406351497654
0.929867986799 0.406712378203
0.929925803792 0.407073258751
0.929983525535 0.4074341393
0.930041152263 0.407795019848
0.930098684211 0.408155900397
0.930156121611 0.408516780946
0.930213464696 0.408877661494
0.9302707137 0.409238542043
0.930327868852 0.409599422591
0.930384930385 0.40996030314
0.930441898527 0.410321183688
0.930498773508 0.410682064237
0.930555555556 0.411042944785
0.929795918367 0.411042944785
0.929037520392 0.411042944785
0.929095354523 0.411403825334
0.929153094463 0.411764705882
0.929210740439 0.412125586431
0.929268292683 0.412486466979
0.929325751422 0.412847347528
0.929383116883 0.413208228077
0.929440389294 0.413569108625
0.929497568882 0.413929989174
0.92955465587 0.414290869722
0.929611650485 0.414651750271
0.929668552951 0.415012630819
0.929725363489 0.415373511368
0.929782082324 0.415734391916
0.929838709677 0.416095272465
0.92989524577 0.416456153013
0.929951690821 0.416817033562
0.930008045052 0.41717791411
0.930064308682 0.417538794659
0.930120481928 0.417899675208
0.930176565008 0.418260555756
0.93023255814 0.418621436305
0.930288461538 0.418982316853
0.93034427542 0.419343197402
0.9304 0.41970407795
0.930455635492 0.420064958499
0.930511182109 0.420425839047
0.930566640064 0.420786719596
0.930622009569 0.421147600144
0.930677290837 0.421508480693
0.930732484076 0.421869361241
0.930787589499 0.42223024179
0.930842607313 0.422591122339
0.930897537728 0.422952002887
0.930158730159 0.422952002887
0.930214115781 0.423312883436
0.930269413629 0.423673763984
0.930324623911 0.424034644533
0.930379746835 0.424395525081
0.930434782609 0.42475640563
0.930489731438 0.425117286178
0.930544593528 0.425478166727
0.930599369085 0.425839047275
0.930654058314 0.426199927824
0.930708661417 0.426560808372
0.9307631786 0.426921688921
0.930817610063 0.42728256947
0.930871956009 0.427643450018
0.930926216641 0.428004330567
0.930980392157 0.428365211115
0.931034482759 0.428726091664
0.931088488645 0.429086972212
0.931142410016 0.429447852761
0.931196247068 0.429808733309
0.93125 0.430169613858
0.931303669009 0.430530494406
0.93135725429 0.430891374955
0.931410756041 0.431252255503
0.931464174455 0.431613136052
0.931517509728 0.431974016601
0.931570762053 0.432334897149
0.931623931624 0.432695777698
0.931677018634 0.433056658246
0.931730023274 0.433417538795
0.931782945736 0.433778419343
0.931835786212 0.434139299892
0.931888544892 0.43450018044
0.931941221964 0.434861060989
0.93199381762 0.435221941537
0.932046332046 0.435582822086
0.932098765432 0.435943702634
0.932151117965 0.436304583183
0.932203389831 0.436665463732
0.932255581216 0.43702634428
0.931538461538 0.43702634428
0.930822444274 0.43702634428
0.930875576037 0.437387224829
0.930928626247 0.437748105377
0.930981595092 0.438108985926
0.931034482759 0.438469866474
0.931087289433 0.438830747023
0.931140015302 0.439191627571
0.93119266055 0.43955250812
0.931245225363 0.439913388668
0.931297709924 0.440274269217
0.931350114416 0.440635149765
0.931402439024 0.440996030314
0.93145468393 0.441356910863
0.931506849315 0.441717791411
0.931558935361 0.44207867196
0.931610942249 0.442439552508
0.931662870159 0.442800433057
0.931714719272 0.443161313605
0.931766489765 0.443522194154
0.931818181818 0.443883074702
0.931869795609 0.444243955251
0.931921331316 0.444604835799
0.931972789116 0.444965716348
0.932024169184 0.445326596896
0.932075471698 0.445687477445
0.932126696833 0.446048357994
0.932177844763 0.446409238542
0.932228915663 0.446770119091
0.932279909707 0.447130999639
0.932330827068 0.447491880188
0.932381667919 0.447852760736
0.932432432432 0.448213641285
0.93248312078 0.448574521833
0.931784107946 0.448574521833
0.931086142322 0.448574521833
0.931137724551 0.448935402382
0.931189229619 0.44929628293
0.930493273543 0.44929628293
0.930545182972 0.449657163479
0.930597014925 0.450018044027
0.930648769575 0.450378924576
0.930700447094 0.450739805125
0.930752047655 0.451100685673
0.930803571429 0.451461566222
0.930855018587 0.45182244677
0.930906389302 0.452183327319
0.930957683742 0.452544207867
0.931008902077 0.452905088416
0.931060044477 0.453265968964
0.931111111111 0.453626849513
0.931162102147 0.453987730061
0.931213017751 0.45434861061
0.931263858093 0.454709491158
0.931314623338 0.455070371707
0.931365313653 0.455431252256
0.931415929204 0.455792132804
0.931466470155 0.456153013353
0.931516936672 0.456513893901
0.931567328918 0.45687477445
0.931617647059 0.457235654998
0.931667891256 0.457596535547
0.931718061674 0.457957416095
0.931768158474 0.458318296644
0.931818181818 0.458679177192
0.931868131868 0.459040057741
0.931918008785 0.459400938289
0.931967812729 0.459761818838
0.93201754386 0.460122699387
0.932067202337 0.460483579935
0.932116788321 0.460844460484
0.931436907367 0.460844460484
0.930758017493 0.460844460484
0.930808448653 0.461205341032
0.930858806405 0.461566221581
0.930909090909 0.461927102129
0.930959302326 0.462287982678
0.931009440813 0.462648863226
0.931059506531 0.463009743775
0.931109499637 0.463370624323
0.93115942029 0.463731504872
0.931209268646 0.46409238542
0.931259044863 0.464453265969
0.931308749096 0.464814146518
0.931358381503 0.465175027066
0.931407942238 0.465535907615
0.931457431457 0.465896788163
0.931506849315 0.466257668712
0.931556195965 0.46661854926
0.931605471562 0.466979429809
0.931654676259 0.467340310357
0.931703810208 0.467701190906
0.931752873563 0.468062071454
0.931801866475 0.468422952003
0.931850789096 0.468783832551
0.931899641577 0.4691447131
0.931948424069 0.469505593649
0.931997136722 0.469866474197
0.932045779685 0.470227354746
0.932094353109 0.470588235294
0.932142857143 0.470949115843
0.932191291934 0.471309996391
0.932239657632 0.47167087694
0.932287954383 0.472031757488
0.932336182336 0.472392638037
0.932384341637 0.472753518585
0.932432432432 0.473114399134
0.932480454869 0.473475279682
0.932528409091 0.473836160231
0.932576295245 0.47419704078
0.932624113475 0.474557921328
0.932671863926 0.474918801877
0.932719546742 0.475279682425
0.932767162067 0.475640562974
0.932814710042 0.476001443522
0.932862190813 0.476362324071
0.93290960452 0.476723204619
0.932251235004 0.476723204619
0.931593794076 0.476723204619
0.930937279774 0.476723204619
0.930985915493 0.477084085168
0.931034482759 0.477444965716
0.931082981716 0.477805846265
0.931131412509 0.478166726813
0.931179775281 0.478527607362
0.931228070175 0.478888487911
0.931276297335 0.479249368459
0.931324456903 0.479610249008
0.93137254902 0.479971129556
0.931420573828 0.480332010105
0.931468531469 0.480692890653
0.931516422082 0.481053771202
0.93156424581 0.48141465175
0.931612002791 0.481775532299
0.931659693166 0.482136412847
0.931707317073 0.482497293396
0.931754874652 0.482858173944
0.93180236604 0.483219054493
0.931849791377 0.483579935042
0.931897150799 0.48394081559
0.931944444444 0.484301696139
0.93199167245 0.484662576687
0.932038834951 0.485023457236
0.932085932086 0.485384337784
0.932132963989 0.485745218333
0.932179930796 0.486106098881
0.932226832642 0.48646697943
0.932273669661 0.486827859978
0.932320441989 0.487188740527
0.932367149758 0.487549621075
0.932413793103 0.487910501624
0.932460372157 0.488271382173
0.932506887052 0.488632262721
0.932553337922 0.48899314327
0.932599724897 0.489354023818
0.93264604811 0.489714904367
0.932692307692 0.490075784915
0.932738503775 0.490436665464
0.932784636488 0.490797546012
0.932830705963 0.491158426561
0.932876712329 0.491519307109
0.932922655715 0.491880187658
0.932968536252 0.492241068206
0.933014354067 0.492601948755
0.93306010929 0.492962829304
0.933105802048 0.493323709852
0.933151432469 0.493684590401
0.932515337423 0.493684590401
0.931880108992 0.493684590401
0.931926480599 0.494045470949
0.931972789116 0.494406351498
0.93201903467 0.494767232046
0.932065217391 0.495128112595
0.932111337407 0.495488993143
0.932157394844 0.495849873692
0.932203389831 0.49621075424
0.932249322493 0.496571634789
0.932295192959 0.496932515337
0.932341001353 0.497293395886
0.932386747803 0.497654276435
0.932432432432 0.498015156983
0.932478055368 0.498376037532
0.932523616734 0.49873691808
0.932569116655 0.499097798629
0.932614555256 0.499458679177
0.93265993266 0.499819559726
0.932705248991 0.500180440274
0.932750504371 0.500541320823
0.932795698925 0.500902201371
0.932840832774 0.50126308192
0.93288590604 0.501623962468
0.932930918846 0.501984843017
0.932975871314 0.502345723565
0.933020763563 0.502706604114
0.933065595716 0.503067484663
0.933110367893 0.503428365211
0.933155080214 0.50378924576
0.933199732799 0.504150126308
0.933244325768 0.504511006857
0.933288859239 0.504871887405
0.933333333333 0.505232767954
0.933377748168 0.505593648502
0.933422103862 0.505954529051
0.933466400532 0.506315409599
0.933510638298 0.506676290148
0.933554817276 0.507037170696
0.933598937583 0.507398051245
0.933642999336 0.507758931794
0.933023872679 0.507758931794
0.9324055666 0.507758931794
0.932450331126 0.508119812342
0.9324950364 0.508480692891
0.93253968254 0.508841573439
0.932584269663 0.509202453988
0.932628797886 0.509563334536
0.932673267327 0.509924215085
0.9327176781 0.510285095633
0.932762030323 0.510645976182
0.932806324111 0.51100685673
0.932850559579 0.511367737279
0.932894736842 0.511728617827
0.932938856016 0.512089498376
0.932982917214 0.512450378925
0.933026920552 0.512811259473
0.933070866142 0.513172140022
0.933114754098 0.51353302057
0.933158584535 0.513893901119
0.933202357564 0.514254781667
0.933246073298 0.514615662216
0.933289731851 0.514976542764
0.933333333333 0.515337423313
0.933376877858 0.515698303861
0.933420365535 0.51605918441
0.933463796477 0.516420064958
0.933507170795 0.516780945507
0.933550488599 0.517141826056
0.93359375 0.517502706604
0.933636955107 0.517863587153
0.933680104031 0.518224467701
0.933723196881 0.51858534825
0.933766233766 0.518946228798
0.933160285529 0.518946228798
0.932555123217 0.518946228798
0.932598833441 0.519307109347
0.932642487047 0.519667989895
0.932686084142 0.520028870444
0.932729624838 0.520389750992
0.932773109244 0.520750631541
0.932816537468 0.521111512089
0.932859909619 0.521472392638
0.932903225806 0.521833273187
0.932946486138 0.522194153735
0.932989690722 0.522555034284
0.933032839665 0.522915914832
0.933075933076 0.523276795381
0.933118971061 0.523637675929
0.933161953728 0.523998556478
0.933204881182 0.524359437026
0.93324775353 0.524720317575
0.933290570879 0.525081198123
0.933333333333 0.525442078672
0.933376040999 0.52580295922
0.933418693982 0.526163839769
0.933461292386 0.526524720318
0.933503836317 0.526885600866
0.933546325879 0.527246481415
0.933588761175 0.527607361963
0.93363114231 0.527968242512
0.933673469388 0.52832912306
0.933715742511 0.528690003609
0.933757961783 0.529050884157
0.933800127307 0.529411764706
0.933842239186 0.529772645254
0.933884297521 0.530133525803
0.933926302414 0.530494406351
0.933968253968 0.5308552869
0.933375634518 0.5308552869
0.933417882055 0.531216167449
0.933460076046 0.531577047997
0.933502216593 0.531937928546
0.933544303797 0.532298809094
0.933586337761 0.532659689643
0.933628318584 0.533020570191
0.933670246368 0.53338145074
0.933712121212 0.533742331288
0.933753943218 0.534103211837
0.933795712484 0.534464092385
0.933837429112 0.534824972934
0.933879093199 0.535185853482
0.933920704846 0.535546734031
0.933962264151 0.53590761458
0.934003771213 0.536268495128
0.934045226131 0.536629375677
0.934086629002 0.536990256225
0.934127979925 0.537351136774
0.934169278997 0.537712017322
0.934210526316 0.538072897871
0.934251721979 0.538433778419
0.934292866083 0.538794658968
0.934333958724 0.539155539516
0.934375 0.539516420065
0.934415990006 0.539877300613
0.934456928839 0.540238181162
0.934497816594 0.540599061711
0.934538653367 0.540959942259
0.934579439252 0.541320822808
0.934620174346 0.541681703356
0.934660858743 0.542042583905
0.934701492537 0.542403464453
0.934742075823 0.542764345002
0.934782608696 0.54312522555
0.934823091248 0.543486106099
0.934863523573 0.543846986647
0.934903905766 0.544207867196
0.934944237918 0.544568747744
0.934984520124 0.544929628293
0.935024752475 0.545290508842
0.934446505875 0.545290508842
0.933868974042 0.545290508842
0.933292155652 0.545290508842
0.933333333333 0.54565138939
0.93337446021 0.546012269939
0.933415536375 0.546373150487
0.933456561922 0.546734031036
0.933497536946 0.547094911584
0.933538461538 0.547455792133
0.933579335793 0.547816672681
0.933620159803 0.54817755323
0.933660933661 0.548538433778
0.933701657459 0.548899314327
0.933742331288 0.549260194875
0.933782955242 0.549621075424
0.933823529412 0.549981955973
0.933864053889 0.550342836521
0.933904528764 0.55070371707
0.933944954128 0.551064597618
0.933985330073 0.551425478167
0.934025656689 0.551786358715
0.934065934066 0.552147239264
0.934106162294 0.552508119812
0.934146341463 0.552869000361
0.934186471664 0.553229880909
0.934226552984 0.553590761458
0.934266585514 0.553951642006
0.934306569343 0.554312522555
0.934346504559 0.554673403104
0.934386391252 0.555034283652
0.934426229508 0.555395164201
0.934466019417 0.555756044749
0.934505761067 0.556116925298
0.934545454545 0.556477805846
0.934585099939 0.556838686395
0.934624697337 0.557199566943
0.934059286146 0.557199566943
0.933494558646 0.557199566943
0.933534743202 0.557560447492
0.933574879227 0.55792132804
0.933614966807 0.558282208589
0.933655006031 0.558643089137
0.933694996986 0.559003969686
0.933734939759 0.559364850235
0.933774834437 0.559725730783
0.933814681107 0.560086611332
0.933854479856 0.56044749188
0.933894230769 0.560808372429
0.933933933934 0.561169252977
0.933973589436 0.561530133526
0.934013197361 0.561891014074
0.934052757794 0.562251894623
0.934092270821 0.562612775171
0.934131736527 0.56297365572
0.934171154997 0.563334536268
0.934210526316 0.563695416817
0.934249850568 0.564056297366
0.934289127838 0.564417177914
0.934328358209 0.564778058463
0.934367541766 0.565138939011
0.934406678593 0.56549981956
0.934445768772 0.565860700108
0.934484812388 0.566221580657
0.934523809524 0.566582461205
0.934562760262 0.566943341754
0.934601664685 0.567304222302
0.934640522876 0.567665102851
0.934679334917 0.568025983399
0.93412462908 0.568025983399
0.933570581257 0.568025983399
0.933017190279 0.568025983399
0.933056872038 0.568386863948
0.933096506809 0.568747744497
0.933136094675 0.569108625045
0.933175635719 0.569469505594
0.933215130024 0.569830386142
0.933254577673 0.570191266691
0.933293978749 0.570552147239
0.933333333333 0.570913027788
0.933372641509 0.571273908336
0.933411903359 0.571634788885
0.933451118963 0.571995669433
0.933490288405 0.572356549982
0.933529411765 0.57271743053
0.933568489124 0.573078311079
0.933607520564 0.573439191628
0.933646506166 0.573800072176
0.933685446009 0.574160952725
0.933724340176 0.574521833273
0.933763188746 0.574882713822
0.933801991798 0.57524359437
0.933840749415 0.575604474919
0.933879461673 0.575965355467
0.933918128655 0.576326236016
0.933956750438 0.576687116564
0.933995327103 0.577047997113
0.934033858727 0.577408877661
0.934072345391 0.57776975821
0.934110787172 0.578130638759
0.934149184149 0.578491519307
0.934187536401 0.578852399856
0.934225844005 0.579213280404
0.934264107039 0.579574160953
0.934302325581 0.579935041501
0.933759442185 0.579935041501
0.933797909408 0.58029592205
0.933836331979 0.580656802598
0.933874709977 0.581017683147
0.933913043478 0.581378563695
0.933951332561 0.581739444244
0.933989577302 0.582100324792
0.934027777778 0.582461205341
0.934065934066 0.58282208589
0.934104046243 0.583182966438
0.934142114385 0.583543846987
0.934180138568 0.583904727535
0.934218118869 0.584265608084
0.934256055363 0.584626488632
0.934293948127 0.584987369181
0.934331797235 0.585348249729
0.934369602763 0.585709130278
0.934407364787 0.586070010826
0.934445083381 0.586430891375
0.934482758621 0.586791771923
0.93452039058 0.587152652472
0.934557979334 0.587513533021
0.934595524957 0.587874413569
0.934633027523 0.588235294118
0.934670487106 0.588596174666
0.93470790378 0.588957055215
0.934745277619 0.589317935763
0.934782608696 0.589678816312
0.934819897084 0.59003969686
0.934857142857 0.590400577409
0.934894346088 0.590761457957
0.934931506849 0.591122338506
0.934968625214 0.591483219054
0.935005701254 0.591844099603
0.935042735043 0.592204980152
0.935079726651 0.5925658607
0.935116676153 0.592926741249
0.935153583618 0.593287621797
0.935190449119 0.593648502346
0.935227272727 0.594009382894
0.935264054514 0.594370263443
0.935300794552 0.594731143991
0.93533749291 0.59509202454
0.93537414966 0.595452905088
0.935410764873 0.595813785637
0.935447338618 0.596174666185
0.935483870968 0.596535546734
0.935520361991 0.596896427283
0.935556811758 0.597257307831
0.935593220339 0.59761818838
0.935629587804 0.597979068928
0.935665914221 0.598339949477
0.935702199662 0.598700830025
0.935738444194 0.599061710574
0.935774647887 0.599422591122
0.935810810811 0.599783471671
0.935846933033 0.600144352219
0.935320584927 0.600144352219
0.934794828555 0.600144352219
0.934269662921 0.600144352219
0.93374508703 0.600144352219
0.933782267116 0.600505232768
0.933819405496 0.600866113316
0.933856502242 0.601226993865
0.933893557423 0.601587874414
0.933930571109 0.601948754962
0.933967543369 0.602309635511
0.934004474273 0.602670516059
0.93404136389 0.603031396608
0.934078212291 0.603392277156
0.934115019542 0.603753157705
0.934151785714 0.604114038253
0.934188510876 0.604474918802
0.934225195095 0.60483579935
0.93426183844 0.605196679899
0.93429844098 0.605557560447
0.934335002782 0.605918440996
0.934371523915 0.606279321545
0.934408004447 0.606640202093
0.934444444444 0.607001082642
0.934480843976 0.60736196319
0.934517203108 0.607722843739
0.934553521908 0.608083724287
0.934589800443 0.608444604836
0.934626038781 0.608805485384
0.934662236988 0.609166365933
0.93469839513 0.609527246481
0.934181415929 0.609527246481
0.934217799889 0.60988812703
0.934254143646 0.610249007578
0.934290447267 0.610609888127
0.934326710817 0.610970768676
0.934362934363 0.611331649224
0.934399117971 0.611692529773
0.934435261708 0.612053410321
0.934471365639 0.61241429087
0.934507429829 0.612775171418
0.934543454345 0.613136051967
0.934579439252 0.613496932515
0.934615384615 0.613857813064
0.9346512905 0.614218693612
0.93468715697 0.614579574161
0.934722984092 0.614940454709
0.93475877193 0.615301335258
0.934794520548 0.615662215807
0.934830230011 0.616023096355
0.934865900383 0.616383976904
0.934901531729 0.616744857452
0.934937124112 0.617105738001
0.934426229508 0.617105738001
0.9344620426 0.617466618549
0.934497816594 0.617827499098
0.934533551555 0.618188379646
0.934569247546 0.618549260195
0.934604904632 0.618910140743
0.934640522876 0.619271021292
0.934676102341 0.61963190184
0.93471164309 0.619992782389
0.934747145188 0.620353662938
0.934782608696 0.620714543486
0.934818033677 0.621075424035
0.934853420195 0.621436304583
0.934888768313 0.621797185132
0.934924078091 0.62215806568
0.934959349593 0.622518946229
0.934994582882 0.622879826777
0.935029778018 0.623240707326
0.935064935065 0.623601587874
0.934559221201 0.623601587874
0.934054054054 0.623601587874
0.934089681253 0.623962468423
0.934125269978 0.624323348971
0.934160820291 0.62468422952
0.934196332255 0.625045110069
0.93423180593 0.625405990617
0.934267241379 0.625766871166
0.934302638665 0.626127751714
0.934337997847 0.626488632263
0.934373318989 0.626849512811
0.934408602151 0.62721039336
0.934443847394 0.627571273908
0.93447905478 0.627932154457
0.934514224369 0.628293035005
0.934549356223 0.628653915554
0.934584450402 0.629014796102
0.934619506967 0.629375676651
0.934118907338 0.629375676651
0.933618843683 0.629375676651
0.933119315142 0.629375676651
0.932620320856 0.629375676651
0.932121859968 0.629375676651
0.931623931624 0.629375676651
0.931126534971 0.629375676651
0.931163287086 0.6297365572
0.9312 0.630097437748
0.931236673774 0.630458318297
0.931273308471 0.630819198845
0.931309904153 0.631180079394
0.931346460883 0.631540959942
0.931382978723 0.631901840491
0.931419457735 0.632262721039
0.931455897981 0.632623601588
0.931492299522 0.632984482136
0.93152866242 0.633345362685
0.931564986737 0.633706243233
0.931601272534 0.634067123782
0.931637519873 0.634428004331
0.931673728814 0.634788884879
0.931709899418 0.635149765428
0.931746031746 0.635510645976
0.931782125859 0.635871526525
0.931289640592 0.635871526525
0.931325937665 0.636232407073
0.93136219641 0.636593287622
0.931398416887 0.63695416817
0.931434599156 0.637315048719
0.931470743279 0.637675929267
0.931506849315 0.638036809816
0.931542917325 0.638397690364
0.931578947368 0.638758570913
0.931614939506 0.639119451462
0.931650893796 0.63948033201
0.9316868103 0.639841212559
0.931722689076 0.640202093107
0.931758530184 0.640562973656
0.931794333683 0.640923854204
0.931830099633 0.641284734753
0.931865828092 0.641645615301
0.93190151912 0.64200649585
0.931937172775 0.642367376398
0.931972789116 0.642728256947
0.932008368201 0.643089137495
0.931521170936 0.643089137495
0.931556948798 0.643450018044
0.931592689295 0.643810898593
0.931628392484 0.644171779141
0.931664058425 0.64453265969
0.931699687174 0.644893540238
0.931735278791 0.645254420787
0.931770833333 0.645615301335
0.931806350859 0.645976181884
0.931841831426 0.646337062432
0.93135725429 0.646337062432
0.930873180873 0.646337062432
0.93038961039 0.646337062432
0.930425752856 0.646697942981
0.93046185781 0.647058823529
0.930497925311 0.647419704078
0.930533955417 0.647780584626
0.930569948187 0.648141465175
0.930605903677 0.648502345724
0.930641821946 0.648863226272
0.930677703052 0.649224106821
0.930713547053 0.649584987369
0.930749354005 0.649945867918
0.930785123967 0.650306748466
0.930820856995 0.650667629015
0.930856553148 0.651028509563
0.930892212481 0.651389390112
0.930927835052 0.65175027066
0.930963420917 0.652111151209
0.930998970134 0.652472031757
0.931034482759 0.652832912306
0.931069958848 0.653193792855
0.931105398458 0.653554673403
0.931140801644 0.653915553952
0.931176168464 0.6542764345
0.931211498973 0.654637315049
0.931246793227 0.654998195597
0.931282051282 0.655359076146
0.931317273193 0.655719956694
0.931352459016 0.656080837243
0.931387608807 0.656441717791
0.93142272262 0.65680259834
0.931457800512 0.657163478888
0.931492842536 0.657524359437
0.931527848748 0.657885239986
0.931562819203 0.658246120534
0.931597753956 0.658607001083
0.931632653061 0.658967881631
0.931667516573 0.65932876218
0.931702344546 0.659689642728
0.931737137035 0.660050523277
0.931771894094 0.660411403825
0.931806615776 0.660772284374
0.931841302136 0.661133164922
0.931875953228 0.661494045471
0.931910569106 0.661854926019
0.931945149822 0.662215806568
0.931979695431 0.662576687117
0.932014205987 0.662937567665
0.93154158215 0.662937567665
0.931576279777 0.663298448214
0.931610942249 0.663659328762
0.93164556962 0.664020209311
0.931680161943 0.664381089859
0.931714719272 0.664741970408
0.931749241658 0.665102850956
0.931783729156 0.665463731505
0.931818181818 0.665824612053
0.931852599697 0.666185492602
0.931886982846 0.66654637315
0.931921331316 0.666907253699
0.931955645161 0.667268134248
0.931989924433 0.667629014796
0.932024169184 0.667989895345
0.932058379467 0.668350775893
0.932092555332 0.668711656442
0.932126696833 0.66907253699
0.93216080402 0.669433417539
0.931692616775 0.669433417539
0.931726907631 0.669794298087
0.931761164074 0.670155178636
0.931795386158 0.670516059184
0.931829573935 0.670876939733
0.931863727455 0.671237820281
0.93189784677 0.67159870083
0.931931931932 0.671959581379
0.931965982991 0.672320461927
0.932 0.672681342476
0.932033983008 0.673042223024
0.932067932068 0.673403103573
0.932101847229 0.673763984121
0.932135728543 0.67412486467
0.93216957606 0.674485745218
0.932203389831 0.674846625767
0.932237169905 0.675207506315
0.932270916335 0.675568386864
0.932304629169 0.675929267412
0.932338308458 0.676290147961
0.932371954252 0.67665102851
0.9324055666 0.677011909058
0.932439145554 0.677372789607
0.932472691162 0.677733670155
0.932506203474 0.678094550704
0.93253968254 0.678455431252
0.932573128409 0.678816311801
0.932111000991 0.678816311801
0.931649331352 0.678816311801
0.931188118812 0.678816311801
0.931222167244 0.679177192349
0.931256181998 0.679538072898
0.931290163124 0.679898953446
0.931324110672 0.680259833995
0.931358024691 0.680620714543
0.931391905232 0.680981595092
0.931425752343 0.681342475641
0.931459566075 0.681703356189
0.931493346476 0.682064236738
0.931527093596 0.682425117286
0.931560807484 0.682785997835
0.931594488189 0.683146878383
0.93162813576 0.683507758932
0.931661750246 0.68386863948
0.931695331695 0.684229520029
0.931728880157 0.684590400577
0.931271477663 0.684590400577
0.931305201178 0.684951281126
0.931338891614 0.685312161674
0.93137254902 0.685673042223
0.931406173444 0.686033922772
0.931439764936 0.68639480332
0.931473323544 0.686755683869
0.931506849315 0.687116564417
0.931540342298 0.687477444966
0.931573802542 0.687838325514
0.931607230093 0.688199206063
0.931640625 0.688560086611
0.931673987311 0.68892096716
0.931707317073 0.689281847708
0.931740614334 0.689642728257
0.931773879142 0.690003608805
0.931320019484 0.690003608805
0.93135345667 0.690364489354
0.931386861314 0.690725369903
0.931420233463 0.691086250451
0.931453573165 0.691447131
0.931486880466 0.691808011548
0.931520155415 0.692168892097
0.931553398058 0.692529772645
0.931586608443 0.692890653194
0.931619786615 0.693251533742
0.931652932622 0.693612414291
0.931686046512 0.693973294839
0.931719128329 0.694334175388
0.931752178122 0.694695055936
0.931785195936 0.695055936485
0.931334622824 0.695055936485
0.930884485259 0.695055936485
0.930434782609 0.695055936485
0.930468372767 0.695416817034
0.930501930502 0.695777697582
0.930535455861 0.696138578131
0.930568948891 0.696499458679
0.930602409639 0.696860339228
0.93063583815 0.697221219776
0.930669234473 0.697582100325
0.930702598653 0.697942980873
0.930735930736 0.698303861422
0.930769230769 0.69866474197
0.930802498799 0.699025622519
0.930355427474 0.699025622519
0.930388862218 0.699386503067
0.930422264875 0.699747383616
0.930455635492 0.700108264165
0.930488974113 0.700469144713
0.930522280786 0.700830025262
0.930555555556 0.70119090581
0.930588798468 0.701551786359
0.930622009569 0.701912666907
0.930655188905 0.702273547456
0.930210325048 0.702273547456
0.929765886288 0.702273547456
0.929321872015 0.702273547456
0.929355608592 0.702634428004
0.929389312977 0.702995308553
0.929422985217 0.703356189101
0.929456625357 0.70371706965
0.929490233444 0.704077950198
0.929523809524 0.704438830747
0.929557353641 0.704799711296
0.929115128449 0.704799711296
0.928673323823 0.704799711296
0.928231939163 0.704799711296
0.928266033254 0.705160591844
0.928300094967 0.705521472393
0.928334124347 0.705882352941
0.928368121442 0.70624323349
0.928402086297 0.706604114038
0.928436018957 0.706964994587
0.928469919469 0.707325875135
0.928503787879 0.707686755684
0.928537624231 0.708047636232
0.928098391675 0.708047636232
0.927659574468 0.708047636232
0.927221172023 0.708047636232
0.927255550307 0.708408516781
0.927289896128 0.708769397329
0.927324209533 0.709130277878
0.927358490566 0.709491158427
0.927392739274 0.709852038975
0.927426955702 0.710212919524
0.927461139896 0.710573800072
0.927495291902 0.710934680621
0.927529411765 0.711295561169
0.927093132643 0.711295561169
0.926657263752 0.711295561169
0.926691729323 0.711656441718
0.926726162518 0.712017322266
0.92676056338 0.712378202815
0.926794931957 0.712739083363
0.926829268293 0.713099963912
0.926863572433 0.71346084446
0.926897844424 0.713821725009
0.926932084309 0.714182605558
0.926966292135 0.714543486106
0.927000467946 0.714904366655
0.926566884939 0.714904366655
0.92613370734 0.714904366655
0.926168224299 0.715265247203
0.926202709014 0.715626127752
0.926237161531 0.7159870083
0.926271581895 0.716347888849
0.926305970149 0.716708769397
0.92634032634 0.717069649946
0.926374650513 0.717430530494
0.926408942711 0.717791411043
0.925977653631 0.717791411043
0.925546765938 0.717791411043
0.92511627907 0.717791411043
0.924686192469 0.717791411043
0.924256505576 0.717791411043
0.923827217836 0.717791411043
0.923862581244 0.718152291591
0.923897911833 0.71851317214
0.923933209647 0.718874052689
0.923968474733 0.719234933237
0.924003707136 0.719595813786
0.924038906901 0.719956694334
0.924074074074 0.720317574883
0.9241092087 0.720678455431
0.924144310823 0.72103933598
0.92417938049 0.721400216528
0.924214417745 0.721761097077
0.923787528868 0.721761097077
0.923361034164 0.721761097077
0.922934933087 0.721761097077
0.922509225092 0.721761097077
0.922083909636 0.721761097077
0.921658986175 0.721761097077
0.921695071396 0.722121977625
0.921731123389 0.722482858174
0.9217671422 0.722843738722
0.921803127875 0.723204619271
0.92183908046 0.72356549982
0.921875 0.723926380368
0.921910886541 0.724287260917
0.921487603306 0.724287260917
0.921064708582 0.724287260917
0.920642201835 0.724287260917
0.920678587804 0.724648141465
0.920714940422 0.725009022014
0.920751259734 0.725369902562
0.920787545788 0.725730783111
0.920823798627 0.726091663659
0.920860018298 0.726452544208
0.920896204847 0.726813424756
0.920932358318 0.727174305305
0.920511649155 0.727174305305
0.920091324201 0.727174305305
0.91967138293 0.727174305305
0.919708029197 0.727535185853
0.919744642043 0.727896066402
0.919781221513 0.728256946951
0.919817767654 0.728617827499
0.91985428051 0.728978708048
0.919890760127 0.729339588596
0.919472247498 0.729339588596
0.919508867667 0.729700469145
0.919545454545 0.730061349693
0.919582008178 0.730422230242
0.91961852861 0.73078311079
0.919655015887 0.731143991339
0.919691470054 0.731504871887
0.919727891156 0.731865752436
0.919764279238 0.732226632984
0.919800634345 0.732587513533
0.919836956522 0.732948394082
0.919873245813 0.73330927463
0.919909502262 0.733670155179
0.919493441882 0.733670155179
0.919529837251 0.734031035727
0.919566199729 0.734391916276
0.919602529359 0.734752796824
0.919638826185 0.735113677373
0.919675090253 0.735474557921
0.919711321606 0.73583543847
0.919747520289 0.736196319018
0.919783686345 0.736557199567
0.91981981982 0.736918080115
0.919855920756 0.737278960664
0.919891989199 0.737639841213
0.919928025191 0.738000721761
0.919964028777 0.73836160231
0.92 0.738722482858
0.920035938904 0.739083363407
0.920071845532 0.739444243955
0.920107719928 0.739805124504
0.919694930462 0.739805124504
0.919730941704 0.740166005052
0.919766920663 0.740526885601
0.919802867384 0.740887766149
0.919838781908 0.741248646698
0.919874664279 0.741609527246
0.919910514541 0.741970407795
0.919946332737 0.742331288344
0.919535091641 0.742331288344
0.919571045576 0.742692168892
0.919606967396 0.743053049441
0.919642857143 0.743413929989
0.919678714859 0.743774810538
0.919714540589 0.744135691086
0.919750334374 0.744496571635
0.919786096257 0.744857452183
0.919821826281 0.745218332732
0.919412288513 0.745218332732
0.919448153093 0.74557921328
0.919483985765 0.745940093829
0.919519786572 0.746300974377
0.919555555556 0.746661854926
0.919591292759 0.747022735475
0.91918294849 0.747022735475
0.919218819352 0.747383616023
0.919254658385 0.747744496572
0.919290465632 0.74810537712
0.919326241135 0.748466257669
0.919361984936 0.748827138217
0.919397697077 0.749188018766
0.918990703851 0.749188018766
0.918584070796 0.749188018766
0.918620079611 0.749548899314
0.918656056587 0.749909779863
0.918692001768 0.750270660411
0.918286219081 0.750270660411
0.918322295806 0.75063154096
0.918358340688 0.750992421508
0.918394353772 0.751353302057
0.918430335097 0.751714182606
0.918466284707 0.752075063154
0.918061674009 0.752075063154
0.918097754293 0.752435943703
0.918133802817 0.752796824251
0.918169819622 0.7531577048
0.918205804749 0.753518585348
0.918241758242 0.753879465897
0.918277680141 0.754240346445
0.918313570487 0.754601226994
0.918349429324 0.754962107542
0.917946467749 0.754962107542
0.91798245614 0.755322988091
0.918018412977 0.755683868639
0.9180543383 0.756044749188
0.918090232151 0.756405629737
0.918126094571 0.756766510285
0.918161925602 0.757127390834
0.918197725284 0.757488271382
0.91823349366 0.757849151931
0.917832167832 0.757849151931
0.917868064657 0.758210032479
0.917903930131 0.758570913028
0.917939764295 0.758931793576
0.91797556719 0.759292674125
0.918011338857 0.759653554673
0.918047079337 0.760014435222
0.918082788671 0.76037531577
0.918118466899 0.760736196319
0.917718763605 0.760736196319
0.917754569191 0.761097076868
0.917790343628 0.761457957416
0.917391304348 0.761457957416
0.917427205563 0.761818837965
0.917463075586 0.762179718513
0.917498914459 0.762540599062
0.917534722222 0.76290147961
0.917570498915 0.763262360159
0.917606244579 0.763623240707
0.917641959254 0.763984121256
0.917677642981 0.764345001804
0.917713295799 0.764705882353
0.917316017316 0.764705882353
0.916919082648 0.764705882353
0.916955017301 0.765066762901
0.916558581928 0.765066762901
0.916162489196 0.765066762901
0.915766738661 0.765066762901
0.915803108808 0.76542764345
0.915839447562 0.765788523999
0.915444348576 0.765788523999
0.915480810694 0.766149404547
0.915517241379 0.766510285096
0.915553640672 0.766871165644
0.915590008613 0.767232046193
0.915626345243 0.767592926741
0.915662650602 0.76795380729
0.915698924731 0.768314687838
0.915305245056 0.768314687838
0.915341641599 0.768675568387
0.915378006873 0.769036448935
0.915414340919 0.769397329484
0.915450643777 0.769758210032
0.915486915487 0.770119090581
0.915523156089 0.77047997113
0.915130732962 0.77047997113
0.915167095116 0.770840851678
0.915203426124 0.771201732227
0.914811643836 0.771201732227
0.914848095849 0.771562612775
0.914456800684 0.771562612775
0.914493373236 0.771923493324
0.91452991453 0.772284373872
0.914566424605 0.772645254421
0.914602903501 0.773006134969
0.914639351259 0.773367015518
0.914675767918 0.773727896066
0.914712153518 0.774088776615
0.914748508099 0.774449657163
0.9147848317 0.774810537712
0.914821124361 0.775171418261
0.914857386122 0.775532298809
0.914468085106 0.775532298809
0.91407911527 0.775532298809
0.914115646259 0.775893179358
0.914152146196 0.776254059906
0.914188615123 0.776614940455
0.913800424628 0.776614940455
0.913412563667 0.776614940455
0.913449299958 0.776975821003
0.913486005089 0.777336701552
0.913522679101 0.7776975821
0.91313559322 0.7776975821
0.913172384583 0.778058462649
0.913209144793 0.778419343197
0.913245873889 0.778780223746
0.913282571912 0.779141104294
0.913319238901 0.779501984843
0.912933220626 0.779501984843
0.912970004225 0.779862865392
0.912584459459 0.779862865392
0.912199240186 0.779862865392
0.911814345992 0.779862865392
0.911851539435 0.78022374594
0.911888701518 0.780584626489
0.91192583228 0.780945507037
0.911962931761 0.781306387586
0.911578947368 0.781306387586
0.911616161616 0.781667268134
0.911653344552 0.782028148683
0.911690496215 0.782389029231
0.911727616646 0.78274990978
0.911764705882 0.783110790328
0.911801763965 0.783471670877
0.911418975651 0.783471670877
0.911456147713 0.783832551425
0.911493288591 0.784193431974
0.911530398323 0.784554312523
0.911567476949 0.784915193071
0.911604524508 0.78527607362
0.91122278057 0.78527607362
0.910841356216 0.78527607362
0.910878661088 0.785636954168
0.910915934755 0.785997834717
0.910953177258 0.786358715265
0.910990388634 0.786719595814
0.911027568922 0.787080476362
0.910647181628 0.787080476362
0.910684474124 0.787441356911
0.910721735503 0.787802237459
0.910758965805 0.788163118008
0.910796165069 0.788523998556
0.910833333333 0.788884879105
0.910870470637 0.789245759654
0.910491257286 0.789245759654
0.910528506034 0.789606640202
0.910565723794 0.789967520751
0.910187110187 0.789967520751
0.910224438903 0.790328401299
0.910261736602 0.790689281848
0.910299003322 0.791050162396
0.910336239103 0.791411042945
0.910373443983 0.791771923493
0.909995852343 0.791771923493
0.909618573798 0.791771923493
0.909241607957 0.791771923493
0.90927920464 0.792132804042
0.909316770186 0.79249368459
0.908940397351 0.79249368459
0.90897807199 0.792854565139
0.909015715467 0.793215445687
0.909053327821 0.793576326236
0.909090909091 0.793937206785
0.908715406857 0.793937206785
0.908340214699 0.793937206785
0.907965332233 0.793937206785
0.90800330033 0.794298087333
0.908041237113 0.794658967882
0.907666941467 0.794658967882
0.907292954265 0.794658967882
0.907331136738 0.79501984843
0.907369287773 0.795380728979
0.907407407407 0.795741609527
0.907445495681 0.796102490076
0.907483552632 0.796463370624
0.907521578298 0.796824251173
0.90755957272 0.797185131721
0.907597535934 0.79754601227
0.907224958949 0.79754601227
0.907263028314 0.797906892818
0.906890894176 0.797906892818
0.906519065191 0.797906892818
0.906147540984 0.797906892818
0.90577632118 0.797906892818
0.905814905815 0.798267773367
0.905444126074 0.798267773367
0.905073649755 0.798267773367
0.905112474438 0.798628653916
0.904742436631 0.798628653916
0.904781364937 0.798989534464
0.904820261438 0.799350415013
0.904859126174 0.799711295561
0.904489795918 0.799711295561
0.90452876377 0.80007217611
0.904567699837 0.800433056658
0.904198940073 0.800433056658
0.90423797881 0.800793937207
0.904276985743 0.801154817755
0.903908794788 0.801154817755
0.903540903541 0.801154817755
0.903580146461 0.801515698304
0.903619357462 0.801876578852
0.903658536585 0.802237459401
0.903697683868 0.802598339949
0.90373679935 0.802959220498
0.903775883069 0.803320101047
0.903814935065 0.803680981595
0.903448275862 0.803680981595
0.903081914031 0.803680981595
0.903121199838 0.804041862144
0.903160453809 0.804402742692
0.903199675982 0.804763623241
0.903238866397 0.805124503789
0.902873330635 0.805124503789
0.902912621359 0.805485384338
0.902547513142 0.805485384338
0.9025869038 0.805846264886
0.902222222222 0.805846264886
0.901857835218 0.805846264886
0.90149374243 0.805846264886
0.901129943503 0.805846264886
0.901169826543 0.806207145435
0.901209677419 0.806568025983
0.90084643289 0.806568025983
0.90088638195 0.806928906532
0.900926298832 0.80728978708
0.900966183575 0.807650667629
0.901006036217 0.808011548178
0.901045856798 0.808372428726
0.900683554483 0.808372428726
0.900723472669 0.808733309275
0.900763358779 0.809094189823
0.900803212851 0.809455070372
0.900843034926 0.80981595092
0.90088282504 0.810176831469
0.900922583233 0.810537712017
0.900561347233 0.810537712017
0.900200400802 0.810537712017
0.900240384615 0.810898592566
0.900280336404 0.811259473114
0.899919935949 0.811259473114
0.89955982393 0.811259473114
0.8996 0.811620353663
0.899640143942 0.811981234211
0.899680255795 0.81234211476
0.899720335597 0.812702995309
0.899361022364 0.812702995309
0.899001996008 0.812702995309
0.899042298484 0.813063875857
0.89868368568 0.813063875857
0.898724082935 0.813424756406
0.898764447987 0.813785636954
0.898804780876 0.814146517503
0.898446833931 0.814146517503
0.898487261146 0.814507398051
0.898527656188 0.8148682786
0.898170246619 0.8148682786
0.897813121272 0.8148682786
0.897456279809 0.8148682786
0.897099721891 0.8148682786
0.89674344718 0.8148682786
0.896784438269 0.815229159148
0.896428571429 0.815229159148
0.896469654899 0.815590039697
0.896114195083 0.815590039697
0.896155370591 0.815950920245
0.896196513471 0.816311800794
0.895841584158 0.816311800794
0.895486935867 0.816311800794
0.89552829442 0.816672681342
0.895569620253 0.817033561891
0.895610913405 0.81739444244
0.895256916996 0.81739444244
0.895298301067 0.817755322988
0.894944707741 0.817755322988
0.894986182392 0.818116203537
0.895027624309 0.818477084085
0.894674556213 0.818477084085
0.894321766562 0.818477084085
0.894363421364 0.818837964634
0.894405043341 0.819198845182
0.894446632532 0.819559725731
0.894094488189 0.819559725731
0.894136166863 0.819920606279
0.894177812746 0.820281486828
0.89382618954 0.820281486828
0.893867924528 0.820642367376
0.893909626719 0.821003247925
0.893951296151 0.821364128473
0.893600314095 0.821364128473
0.893249607535 0.821364128473
0.892899176148 0.821364128473
0.892941176471 0.821725009022
0.892983143865 0.822085889571
0.89263322884 0.822085889571
0.892283587936 0.822085889571
0.89193422083 0.822085889571
0.891585127202 0.822085889571
0.891236306729 0.822085889571
0.890887759093 0.822085889571
0.890930414386 0.822446770119
0.890582258695 0.822446770119
0.890625 0.822807650668
0.890277235455 0.822807650668
0.890320062451 0.823168531216
0.890362856028 0.823529411765
0.890405616225 0.823890292313
0.890058479532 0.823890292313
0.889711613406 0.823890292313
0.889754577328 0.824251172862
0.889797507788 0.82461205341
0.889451148307 0.82461205341
0.889105058366 0.82461205341
0.888759237651 0.82461205341
0.888413685848 0.82461205341
0.888457054023 0.824972933959
0.888111888112 0.824972933959
0.887766990291 0.824972933959
0.887422360248 0.824972933959
0.887077997672 0.824972933959
0.887121799845 0.825333814507
0.886777820861 0.825333814507
0.886434108527 0.825333814507
0.88647810926 0.825694695056
0.88652207591 0.826055575604
0.886178861789 0.826055575604
0.885835913313 0.826055575604
0.885880077369 0.826416456153
0.885537509667 0.826416456153
0.885581754928 0.826777336702
0.885625965997 0.82713821725
0.885283893395 0.82713821725
0.885328185328 0.827499097799
0.885372443072 0.827859978347
0.885030864198 0.827859978347
0.884689548785 0.827859978347
0.88434849653 0.827859978347
0.884393063584 0.828220858896
0.884437596302 0.828581739444
0.884482094725 0.828942619993
0.884526558891 0.829303500541
0.884186225471 0.829303500541
0.884230769231 0.82966438109
0.884275278739 0.830025261638
0.883935434281 0.830025261638
0.88398002305 0.830386142187
0.883640552995 0.830386142187
0.883685220729 0.830747022735
0.883729854183 0.831107903284
0.883390870733 0.831107903284
0.883435582822 0.831468783833
0.88309697202 0.831468783833
0.88275862069 0.831468783833
0.882803523554 0.831829664381
0.882848392037 0.83219054493
0.882510524302 0.83219054493
0.882555470543 0.832551425478
0.882600382409 0.832912306027
0.882262996942 0.832912306027
0.882307986244 0.833273186575
0.881970970206 0.833273186575
0.881634211531 0.833273186575
0.881297709924 0.833273186575
0.881342998855 0.833634067124
0.881388253242 0.833994947672
0.881433473122 0.834355828221
0.881097560976 0.834355828221
0.881142857143 0.834716708769
0.8808073115 0.834716708769
0.880472021317 0.834716708769
0.880517503805 0.835077589318
0.880562951693 0.835438469866
0.880608365019 0.835799350415
0.880653743824 0.836160230964
0.880699088146 0.836521111512
0.880364603114 0.836521111512
0.880410022779 0.836881992061
0.880075901328 0.836881992061
0.879742033384 0.836881992061
0.879408418658 0.836881992061
0.879075056861 0.836881992061
0.878741947707 0.836881992061
0.878409090909 0.836881992061
0.878455130632 0.837242872609
0.878122634368 0.837242872609
0.877790389709 0.837242872609
0.877836611195 0.837603753158
0.877882797732 0.837964633706
0.877928949358 0.838325514255
0.87759727994 0.838325514255
0.877265861027 0.838325514255
0.87731219328 0.838686394803
0.877358490566 0.839047275352
0.877404752923 0.8394081559
0.877073906486 0.8394081559
0.877120241236 0.839769036449
0.87716654107 0.840129916997
0.877212806026 0.840490797546
0.87688253012 0.840490797546
0.876552502823 0.840490797546
0.876222723853 0.840490797546
0.87589319293 0.840490797546
0.875939849624 0.840851678095
0.875986471251 0.841212558643
0.876033057851 0.841573439192
0.876079609463 0.84193431974
0.875750750751 0.84193431974
0.875797373358 0.842295200289
0.875468867217 0.842295200289
0.875140607424 0.842295200289
0.874812593703 0.842295200289
0.874484825777 0.842295200289
0.874531835206 0.842656080837
0.874578809435 0.843016961386
0.874251497006 0.843016961386
0.874298540965 0.843377841934
0.874345549738 0.843738722483
0.874392523364 0.844099603031
0.874439461883 0.84446048358
0.874486365334 0.844821364128
0.874159820762 0.844821364128
0.87420679358 0.845182244677
0.873880597015 0.845182244677
0.87355464379 0.845182244677
0.873601789709 0.845543125226
0.873648900485 0.845904005774
0.873323397914 0.845904005774
0.872998137803 0.845904005774
0.872673119881 0.845904005774
0.872720506141 0.846264886323
0.872767857143 0.846625766871
0.872815172927 0.84698664742
0.872862453532 0.847347527968
0.872909698997 0.847708408517
0.872956909361 0.848069289065
0.873004084664 0.848430169614
0.873051224944 0.848791050162
0.873098330241 0.849151930711
0.873145400593 0.849512811259
0.872821653689 0.849512811259
0.872498146775 0.849512811259
0.872174879585 0.849512811259
0.872222222222 0.849873691808
0.871899296557 0.849873691808
0.871576609919 0.849873691808
0.871254162042 0.849873691808
0.871301775148 0.850234572357
0.87134935305 0.850595452905
0.871396895787 0.850956333454
0.871074990765 0.850956333454
0.870753323486 0.850956333454
0.870801033592 0.851317214002
0.870479704797 0.851317214002
0.870158613058 0.851317214002
0.869837758112 0.851317214002
0.869517139698 0.851317214002
0.869565217391 0.851678094551
0.869613259669 0.852038975099
0.869661266568 0.852399855648
0.86970923813 0.852760736196
0.869757174393 0.853121616745
0.869437293122 0.853121616745
0.869117647059 0.853121616745
0.869165747887 0.853482497293
0.869213813373 0.853843377842
0.868894601542 0.853843377842
0.868942731278 0.85420425839
0.868623853211 0.85420425839
0.868305209098 0.85420425839
0.86798679868 0.85420425839
0.867668621701 0.85420425839
0.867350677904 0.85420425839
0.867032967033 0.85420425839
0.867081655071 0.854565138939
0.866764275256 0.854565138939
0.866447127698 0.854565138939
0.866495976591 0.854926019488
0.866544789762 0.855286900036
0.866593567251 0.855647780585
0.866642309098 0.856008661133
0.86669101534 0.856369541682
0.866374589266 0.856369541682
0.866058394161 0.856369541682
0.86574242977 0.856369541682
0.865791393144 0.85673042223
0.865475756471 0.85673042223
0.865524781341 0.857091302779
0.865573770492 0.857452183327
0.865622723962 0.857813063876
0.8653076083 0.857813063876
0.86499272198 0.857813063876
0.864678064751 0.857813063876
0.864727272727 0.858173944424
0.864412940749 0.858173944424
0.864462209302 0.858534824973
0.864148201961 0.858534824973
0.863834422658 0.858534824973
0.863520871143 0.858534824973
0.86320754717 0.858534824973
0.86289445049 0.858534824973
0.862581580856 0.858534824973
0.862268938021 0.858534824973
0.861956521739 0.858534824973
0.861644331764 0.858534824973
0.861332367849 0.858534824973
0.86102062975 0.858534824973
0.860709117221 0.858534824973
0.860397830018 0.858534824973
0.860448300795 0.858895705521
0.860137332851 0.858895705521
0.859826589595 0.858895705521
0.859516070784 0.858895705521
0.859205776173 0.858895705521
0.85925658607 0.85925658607
0.859307359307 0.859617466619
0.858997475658 0.859617466619
0.859048305696 0.859978347167
0.858738738739 0.859978347167
0.858429394813 0.859978347167
0.858480374505 0.860339227716
0.858531317495 0.860700108264
0.858582223822 0.861060988813
0.858633093525 0.861421869361
0.858683926645 0.86178274991
0.85837526959 0.86178274991
0.858426158821 0.862143630458
0.858477011494 0.862504511007
0.858168761221 0.862504511007
0.858219669777 0.862865391555
0.857911733046 0.862865391555
0.857604017217 0.862865391555
0.857655073503 0.863226272104
0.857347670251 0.863226272104
0.857040487281 0.863226272104
0.857091690544 0.863587152652
0.856784819191 0.863587152652
0.856836077309 0.863948033201
0.856887298748 0.86430891375
0.856938483548 0.864669794298
0.856989631748 0.865030674847
0.856683345247 0.865030674847
0.856734548053 0.865391555395
0.856428571429 0.865391555395
0.856479828633 0.865752435944
0.856531049251 0.866113316492
0.856582233321 0.866474197041
0.856633380884 0.866835077589
0.856684491979 0.867195958138
0.856735566643 0.867556838686
0.856786604916 0.867917719235
0.856837606838 0.868278599783
0.856888572446 0.868639480332
0.856583629893 0.868639480332
0.856634649591 0.869000360881
0.856330014225 0.869000360881
0.856381087807 0.869361241429
0.856076759062 0.869361241429
0.855772646536 0.869361241429
0.855823863636 0.869722121978
0.855875044373 0.870083002526
0.855571327182 0.870083002526
0.855622561192 0.870443883075
0.855319148936 0.870443883075
0.85501595179 0.870443883075
0.855067328136 0.870804763623
0.855118668084 0.871165644172
0.854815864023 0.871165644172
0.854867256637 0.87152652472
0.854564755839 0.87152652472
0.854262469048 0.87152652472
0.854314002829 0.871887405269
0.854012018381 0.871887405269
0.85406360424 0.872248285817
0.854115153656 0.872609166366
0.853813559322 0.872609166366
0.853512177903 0.872609166366
0.853211009174 0.872609166366
0.85291005291 0.872609166366
0.852961918195 0.872970046914
0.852661261896 0.872970046914
0.852360817477 0.872970046914
0.852412821416 0.873330927463
0.852112676056 0.873330927463
0.851812741992 0.873330927463
0.851864883885 0.873691808012
0.851916989096 0.87405268856
0.851617440225 0.87405268856
0.851318101933 0.87405268856
0.851018973999 0.87405268856
0.851071303126 0.874413569109
0.85077247191 0.874413569109
0.850473850474 0.874413569109
0.850175438596 0.874413569109
0.850227990179 0.874774449657
0.849929873773 0.874774449657
0.849982474588 0.875135330206
0.850035038542 0.875496210754
0.850087565674 0.875857091303
0.849789915966 0.875857091303
0.849492474624 0.875857091303
0.849195241428 0.875857091303
0.849247988807 0.876217971851
0.848951048951 0.876217971851
0.84900384481 0.8765788524
0.849056603774 0.876939732948
0.848760041914 0.876939732948
0.848463687151 0.876939732948
0.848167539267 0.876939732948
0.847871598046 0.876939732948
0.847924659923 0.877300613497
0.847629009763 0.877300613497
0.847682119205 0.877661494045
0.847386759582 0.877661494045
0.847439916405 0.878022374594
0.847144846797 0.878022374594
0.846849982597 0.878022374594
0.846903270703 0.878383255143
0.846956521739 0.878744135691
0.847009735744 0.87910501624
0.847062912756 0.879465896788
0.847116052814 0.879826777337
0.847169155957 0.880187657885
0.846875 0.880187657885
0.846928149948 0.880548538434
0.846634281749 0.880548538434
0.846340617412 0.880548538434
0.846393897365 0.880909418982
0.846447140381 0.881270299531
0.8465003465 0.881631180079
0.84655351576 0.881992060628
0.846606648199 0.882352941176
0.846313603323 0.882352941176
0.846020761246 0.882352941176
0.845728121757 0.882352941176
0.845781466113 0.882713821725
0.845834773591 0.883074702274
0.845542501728 0.883074702274
0.845250431779 0.883074702274
0.844958563536 0.883074702274
0.845012081464 0.883435582822
0.844720496894 0.883435582822
0.844774060021 0.883796463371
0.844827586207 0.884157343919
0.84453636677 0.884157343919
0.844245348036 0.884157343919
0.843954529797 0.884157343919
0.843663911846 0.884157343919
0.843373493976 0.884157343919
0.843083275981 0.884157343919
0.842793257654 0.884157343919
0.842847317744 0.884518224468
0.842557579924 0.884518224468
0.842268041237 0.884518224468
0.841978701477 0.884518224468
0.84168956044 0.884518224468
0.841743906625 0.884879105016
0.841455044612 0.884879105016
0.841166380789 0.884879105016
0.840877914952 0.884879105016
0.840589646897 0.884879105016
0.840644276902 0.885239985565
0.840356286399 0.885239985565
0.840410958904 0.885600866113
0.840465593975 0.885961746662
0.840177960301 0.885961746662
0.839890523435 0.885961746662
0.839603283174 0.885961746662
0.839316239316 0.885961746662
0.839029391661 0.885961746662
0.838742740007 0.885961746662
0.838797814208 0.88632262721
0.838511437351 0.88632262721
0.838225255973 0.88632262721
0.838280450358 0.886683507759
0.838335607094 0.887044388307
0.838049778384 0.887044388307
0.837764144513 0.887044388307
0.837478705281 0.887044388307
0.837534059946 0.887405268856
0.837248893429 0.887405268856
0.836963921035 0.887405268856
0.836679142565 0.887405268856
0.836394557823 0.887405268856
0.83611016661 0.887405268856
0.835825968729 0.887405268856
0.835541963982 0.887405268856
0.835258152174 0.887405268856
0.834974533107 0.887405268856
0.834691106585 0.887405268856
0.834747200543 0.887766149405
0.834803256445 0.888127029953
0.834520176331 0.888127029953
0.834237288136 0.888127029953
0.833954591664 0.888127029953
0.834010840108 0.888487910502
0.834067050457 0.88884879105
0.833784698714 0.88884879105
0.833502538071 0.88884879105
0.833220568336 0.88884879105
0.832938789313 0.88884879105
0.832995267072 0.889209671599
0.833051706658 0.889570552147
0.83277027027 0.889570552147
0.832489023978 0.889570552147
0.832545577313 0.889931432696
0.832264596693 0.889931432696
0.832321187584 0.890292313244
0.832040472175 0.890292313244
0.831759946055 0.890292313244
0.831479609033 0.890292313244
0.831199460916 0.890292313244
0.830919501516 0.890292313244
0.83063973064 0.890292313244
0.830360148098 0.890292313244
0.830417227456 0.890653193793
0.830474268416 0.891014074341
0.830195023537 0.891014074341
0.829915966387 0.891014074341
0.829637096774 0.891014074341
0.829358414511 0.891014074341
0.829079919409 0.891014074341
0.829137294394 0.89137495489
0.829194630872 0.891735835438
0.828916470983 0.891735835438
0.828638497653 0.891735835438
0.828360710694 0.891735835438
0.828418230563 0.892096715987
0.828475711893 0.892457596536
0.82819825854 0.892457596536
0.827920990961 0.892457596536
0.827643908969 0.892457596536
0.827367012379 0.892457596536
0.827424749164 0.892818477084
0.827482447342 0.893179357633
0.827540106952 0.893540238181
0.827263615102 0.893540238181
0.826987307949 0.893540238181
0.826711185309 0.893540238181
0.826435246996 0.893540238181
0.826159492826 0.893540238181
0.825883922615 0.893540238181
0.82594198066 0.89390111873
0.825666666667 0.89390111873
0.825391536155 0.89390111873
0.825116588941 0.89390111873
0.824841824842 0.89390111873
0.824900133156 0.894261999278
0.824958402662 0.894622879827
0.824683965403 0.894622879827
0.824409710675 0.894622879827
0.824135638298 0.894622879827
0.823861748089 0.894622879827
0.823588039867 0.894622879827
0.823646629027 0.894983760375
0.823705179283 0.895344640924
0.823431795553 0.895344640924
0.823158593232 0.895344640924
0.822885572139 0.895344640924
0.822612732095 0.895344640924
0.82234007292 0.895344640924
0.822398939695 0.895705521472
0.822126531964 0.895705521472
0.821854304636 0.895705521472
0.821582257531 0.895705521472
0.82131039047 0.895705521472
0.821038703275 0.895705521472
0.820767195767 0.895705521472
0.820495867769 0.895705521472
0.820224719101 0.895705521472
0.82028410968 0.896066402021
0.82001321004 0.896066402021
0.81974248927 0.896066402021
0.819471947195 0.896066402021
0.819201583636 0.896066402021
0.818931398417 0.896066402021
0.818661391362 0.896066402021
0.818721160185 0.896427282569
0.818451400329 0.896427282569
0.818181818182 0.896427282569
0.817912413566 0.896427282569
0.817643186307 0.896427282569
0.817374136229 0.896427282569
0.817105263158 0.896427282569
0.816836566919 0.896427282569
0.816568047337 0.896427282569
0.816299704239 0.896427282569
0.816031537451 0.896427282569
0.815763546798 0.896427282569
0.815495732108 0.896427282569
0.815228093206 0.896427282569
0.814960629921 0.896427282569
0.815021318465 0.896788163118
0.815081967213 0.897149043667
0.814814814815 0.897149043667
0.814547837484 0.897149043667
0.814608581723 0.897509924215


==> figures/pr_raw_data/Luo/sent/sent_currd_TM.txt <==
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
1.0 0.00396968603392
1.0 0.00433056658246
1.0 0.004691447131
1.0 0.00505232767954
1.0 0.00541320822808
1.0 0.00577408877661
1.0 0.00613496932515
1.0 0.00649584987369
1.0 0.00685673042223
1.0 0.00721761097077
1.0 0.00757849151931
1.0 0.00793937206785
1.0 0.00830025261638
1.0 0.00866113316492
1.0 0.00902201371346
1.0 0.009382894262
1.0 0.00974377481054
1.0 0.0101046553591
1.0 0.0104655359076
1.0 0.0108264164562
1.0 0.0111872970047
1.0 0.0115481775532
1.0 0.0119090581018
1.0 0.0122699386503
1.0 0.0126308191988
1.0 0.0129916997474
1.0 0.0133525802959
1.0 0.0137134608445
1.0 0.014074341393
1.0 0.0144352219415
1.0 0.0147961024901
1.0 0.0151569830386
1.0 0.0155178635872
1.0 0.0158787441357
1.0 0.0162396246842
1.0 0.0166005052328
1.0 0.0169613857813
1.0 0.0173222663298
1.0 0.0176831468784
1.0 0.0180440274269
1.0 0.0184049079755
1.0 0.018765788524
1.0 0.0191266690725
1.0 0.0194875496211
1.0 0.0198484301696
1.0 0.0202093107182
1.0 0.0205701912667
1.0 0.0209310718152
1.0 0.0212919523638
0.983333333333 0.0212919523638
0.983606557377 0.0216528329123
0.983870967742 0.0220137134608
0.984126984127 0.0223745940094
0.984375 0.0227354745579
0.984615384615 0.0230963551065
0.984848484848 0.023457235655
0.985074626866 0.0238181162035
0.985294117647 0.0241789967521
0.985507246377 0.0245398773006
0.985714285714 0.0249007578492
0.985915492958 0.0252616383977
0.986111111111 0.0256225189462
0.986301369863 0.0259833994948
0.986486486486 0.0263442800433
0.986666666667 0.0267051605918
0.986842105263 0.0270660411404
0.987012987013 0.0274269216889
0.987179487179 0.0277878022375
0.987341772152 0.028148682786
0.9875 0.0285095633345
0.987654320988 0.0288704438831
0.987804878049 0.0292313244316
0.987951807229 0.0295922049802
0.988095238095 0.0299530855287
0.988235294118 0.0303139660772
0.988372093023 0.0306748466258
0.988505747126 0.0310357271743
0.988636363636 0.0313966077228
0.988764044944 0.0317574882714
0.988888888889 0.0321183688199
0.989010989011 0.0324792493685
0.989130434783 0.032840129917
0.989247311828 0.0332010104655
0.989361702128 0.0335618910141
0.989473684211 0.0339227715626
0.989583333333 0.0342836521112
0.989690721649 0.0346445326597
0.989795918367 0.0350054132082
0.989898989899 0.0353662937568
0.99 0.0357271743053
0.990099009901 0.0360880548538
0.990196078431 0.0364489354024
0.990291262136 0.0368098159509
0.990384615385 0.0371706964995
0.990476190476 0.037531577048
0.990566037736 0.0378924575965
0.990654205607 0.0382533381451
0.990740740741 0.0386142186936
0.990825688073 0.0389750992422
0.990909090909 0.0393359797907
0.990990990991 0.0396968603392
0.991071428571 0.0400577408878
0.991150442478 0.0404186214363
0.991228070175 0.0407795019848
0.991304347826 0.0411403825334
0.991379310345 0.0415012630819
0.991452991453 0.0418621436305
0.991525423729 0.042223024179
0.991596638655 0.0425839047275
0.991666666667 0.0429447852761
0.99173553719 0.0433056658246
0.991803278689 0.0436665463732
0.991869918699 0.0440274269217
0.991935483871 0.0443883074702
0.992 0.0447491880188
0.992063492063 0.0451100685673
0.992125984252 0.0454709491158
0.9921875 0.0458318296644
0.992248062016 0.0461927102129
0.992307692308 0.0465535907615
0.992366412214 0.04691447131
0.992424242424 0.0472753518585
0.992481203008 0.0476362324071
0.992537313433 0.0479971129556
0.992592592593 0.0483579935042
0.992647058824 0.0487188740527
0.992700729927 0.0490797546012
0.992753623188 0.0494406351498
0.992805755396 0.0498015156983
0.992857142857 0.0501623962468
0.992907801418 0.0505232767954
0.992957746479 0.0508841573439
0.993006993007 0.0512450378925
0.993055555556 0.051605918441
0.993103448276 0.0519667989895
0.993150684932 0.0523276795381
0.993197278912 0.0526885600866
0.993243243243 0.0530494406351
0.993288590604 0.0534103211837
0.993333333333 0.0537712017322
0.993377483444 0.0541320822808
0.993421052632 0.0544929628293
0.993464052288 0.0548538433778
0.993506493506 0.0552147239264
0.993548387097 0.0555756044749
0.99358974359 0.0559364850235
0.993630573248 0.056297365572
0.993670886076 0.0566582461205
0.993710691824 0.0570191266691
0.99375 0.0573800072176
0.993788819876 0.0577408877661
0.993827160494 0.0581017683147
0.993865030675 0.0584626488632
0.993902439024 0.0588235294118
0.993939393939 0.0591844099603
0.993975903614 0.0595452905088
0.994011976048 0.0599061710574
0.994047619048 0.0602670516059
0.994082840237 0.0606279321545
0.994117647059 0.060988812703
0.994152046784 0.0613496932515
0.994186046512 0.0617105738001
0.994219653179 0.0620714543486
0.994252873563 0.0624323348971
0.994285714286 0.0627932154457
0.994318181818 0.0631540959942
0.994350282486 0.0635149765428
0.994382022472 0.0638758570913
0.994413407821 0.0642367376398
0.994444444444 0.0645976181884
0.994475138122 0.0649584987369
0.994505494505 0.0653193792855
0.994535519126 0.065680259834
0.994565217391 0.0660411403825
0.994594594595 0.0664020209311
0.994623655914 0.0667629014796
0.994652406417 0.0671237820281
0.994680851064 0.0674846625767
0.994708994709 0.0678455431252
0.994736842105 0.0682064236738
0.994764397906 0.0685673042223
0.994791666667 0.0689281847708
0.99481865285 0.0692890653194
0.994845360825 0.0696499458679
0.994871794872 0.0700108264165
0.994897959184 0.070371706965
0.994923857868 0.0707325875135
0.994949494949 0.0710934680621
0.994974874372 0.0714543486106
0.995 0.0718152291591
0.995024875622 0.0721761097077
0.99504950495 0.0725369902562
0.995073891626 0.0728978708048
0.995098039216 0.0732587513533
0.99512195122 0.0736196319018
0.995145631068 0.0739805124504
0.995169082126 0.0743413929989
0.995192307692 0.0747022735475
0.995215311005 0.075063154096
0.995238095238 0.0754240346445
0.995260663507 0.0757849151931
0.995283018868 0.0761457957416
0.995305164319 0.0765066762901
0.995327102804 0.0768675568387
0.995348837209 0.0772284373872
0.99537037037 0.0775893179358
0.995391705069 0.0779501984843
0.995412844037 0.0783110790328
0.995433789954 0.0786719595814
0.995454545455 0.0790328401299
0.995475113122 0.0793937206785
0.995495495495 0.079754601227
0.995515695067 0.0801154817755
0.995535714286 0.0804763623241
0.995555555556 0.0808372428726
0.995575221239 0.0811981234211
0.995594713656 0.0815590039697
0.995614035088 0.0819198845182
0.995633187773 0.0822807650668
0.995652173913 0.0826416456153
0.995670995671 0.0830025261638
0.995689655172 0.0833634067124
0.995708154506 0.0837242872609
0.995726495726 0.0840851678095
0.995744680851 0.084446048358
0.995762711864 0.0848069289065
0.995780590717 0.0851678094551
0.995798319328 0.0855286900036
0.995815899582 0.0858895705521
0.995833333333 0.0862504511007
0.995850622407 0.0866113316492
0.995867768595 0.0869722121978
0.995884773663 0.0873330927463
0.995901639344 0.0876939732948
0.995918367347 0.0880548538434
0.99593495935 0.0884157343919
0.995951417004 0.0887766149405
0.995967741935 0.089137495489
0.995983935743 0.0894983760375
0.996 0.0898592565861
0.996015936255 0.0902201371346
0.996031746032 0.0905810176831
0.99604743083 0.0909418982317
0.996062992126 0.0913027787802
0.996078431373 0.0916636593288
0.99609375 0.0920245398773
0.996108949416 0.0923854204258
0.996124031008 0.0927463009744
0.996138996139 0.0931071815229
0.996153846154 0.0934680620715
0.996168582375 0.09382894262
0.996183206107 0.0941898231685
0.996197718631 0.0945507037171
0.996212121212 0.0949115842656
0.996226415094 0.0952724648141
0.996240601504 0.0956333453627
0.996254681648 0.0959942259112
0.996268656716 0.0963551064598
0.996282527881 0.0967159870083
0.996296296296 0.0970768675568
0.9963099631 0.0974377481054
0.996323529412 0.0977986286539
0.996336996337 0.0981595092025
0.996350364964 0.098520389751
0.996363636364 0.0988812702995
0.996376811594 0.0992421508481
0.996389891697 0.0996030313966
0.996402877698 0.0999639119451
0.996415770609 0.100324792494
0.996428571429 0.100685673042
0.996441281139 0.101046553591
0.996453900709 0.101407434139
0.996466431095 0.101768314688
0.996478873239 0.102129195236
0.99649122807 0.102490075785
0.996503496503 0.102850956333
0.996515679443 0.103211836882
0.996527777778 0.103572717431
0.996539792388 0.103933597979
0.996551724138 0.104294478528
0.996563573883 0.104655359076
0.996575342466 0.105016239625
0.996587030717 0.105377120173
0.996598639456 0.105738000722
0.996610169492 0.10609888127
0.996621621622 0.106459761819
0.996632996633 0.106820642367
0.996644295302 0.107181522916
0.996655518395 0.107542403464
0.996666666667 0.107903284013
0.996677740864 0.108264164562
0.996688741722 0.10862504511
0.996699669967 0.108985925659
0.996710526316 0.109346806207
0.996721311475 0.109707686756
0.996732026144 0.110068567304
0.99674267101 0.110429447853
0.996753246753 0.110790328401
0.996763754045 0.11115120895
0.996774193548 0.111512089498
0.996784565916 0.111872970047
0.996794871795 0.112233850595
0.996805111821 0.112594731144
0.996815286624 0.112955611693
0.996825396825 0.113316492241
0.996835443038 0.11367737279
0.996845425868 0.114038253338
0.996855345912 0.114399133887
0.996865203762 0.114760014435
0.996875 0.115120894984
0.996884735202 0.115481775532
0.996894409938 0.115842656081
0.996904024768 0.116203536629
0.996913580247 0.116564417178
0.996923076923 0.116925297726
0.996932515337 0.117286178275
0.996941896024 0.117647058824
0.996951219512 0.118007939372
0.996960486322 0.118368819921
0.99696969697 0.118729700469
0.996978851964 0.119090581018
0.996987951807 0.119451461566
0.996996996997 0.119812342115
0.997005988024 0.120173222663
0.997014925373 0.120534103212
0.997023809524 0.12089498376
0.99703264095 0.121255864309
0.997041420118 0.121616744857
0.997050147493 0.121977625406
0.997058823529 0.122338505955
0.99706744868 0.122699386503
0.997076023392 0.123060267052
0.997084548105 0.1234211476
0.997093023256 0.123782028149
0.997101449275 0.124142908697
0.99710982659 0.124503789246
0.99711815562 0.124864669794
0.997126436782 0.125225550343
0.997134670487 0.125586430891
0.997142857143 0.12594731144
0.997150997151 0.126308191988
0.997159090909 0.126669072537
0.99716713881 0.127029953086
0.997175141243 0.127390833634
0.997183098592 0.127751714183
0.997191011236 0.128112594731
0.997198879552 0.12847347528
0.997206703911 0.128834355828
0.99721448468 0.129195236377
0.997222222222 0.129556116925
0.997229916898 0.129916997474
0.997237569061 0.130277878022
0.997245179063 0.130638758571
0.997252747253 0.130999639119
0.997260273973 0.131360519668
0.997267759563 0.131721400217
0.99727520436 0.132082280765
0.997282608696 0.132443161314
0.9972899729 0.132804041862
0.997297297297 0.133164922411
0.99730458221 0.133525802959
0.997311827957 0.133886683508
0.997319034853 0.134247564056
0.997326203209 0.134608444605
0.997333333333 0.134969325153
0.997340425532 0.135330205702
0.997347480106 0.13569108625
0.997354497354 0.136051966799
0.997361477573 0.136412847348
0.997368421053 0.136773727896
0.997375328084 0.137134608445
0.997382198953 0.137495488993
0.997389033943 0.137856369542
0.997395833333 0.13821725009
0.997402597403 0.138578130639
0.997409326425 0.138939011187
0.997416020672 0.139299891736
0.997422680412 0.139660772284
0.997429305913 0.140021652833
0.997435897436 0.140382533381
0.997442455243 0.14074341393
0.997448979592 0.141104294479
0.997455470738 0.141465175027
0.997461928934 0.141826055576
0.99746835443 0.142186936124
0.997474747475 0.142547816673
0.997481108312 0.142908697221
0.997487437186 0.14326957777
0.997493734336 0.143630458318
0.9975 0.143991338867
0.997506234414 0.144352219415
0.997512437811 0.144713099964
0.997518610422 0.145073980512
0.997524752475 0.145434861061
0.997530864198 0.14579574161
0.997536945813 0.146156622158
0.997542997543 0.146517502707
0.997549019608 0.146878383255
0.997555012225 0.147239263804
0.99756097561 0.147600144352
0.997566909976 0.147961024901
0.997572815534 0.148321905449
0.997578692494 0.148682785998
0.997584541063 0.149043666546
0.997590361446 0.149404547095
0.997596153846 0.149765427643
0.997601918465 0.150126308192
0.997607655502 0.150487188741
0.997613365155 0.150848069289
0.997619047619 0.151208949838
0.997624703088 0.151569830386
0.997630331754 0.151930710935
0.997635933806 0.152291591483
0.997641509434 0.152652472032
0.997647058824 0.15301335258
0.99765258216 0.153374233129
0.997658079625 0.153735113677
0.997663551402 0.154095994226
0.997668997669 0.154456874774
0.997674418605 0.154817755323
0.997679814385 0.155178635872
0.997685185185 0.15553951642
0.997690531178 0.155900396969
0.995391705069 0.155900396969
0.993103448276 0.155900396969
0.990825688073 0.155900396969
0.988558352403 0.155900396969
0.986301369863 0.155900396969
0.984054669704 0.155900396969
0.981818181818 0.155900396969
0.979591836735 0.155900396969
0.977375565611 0.155900396969
0.975169300226 0.155900396969
0.972972972973 0.155900396969
0.973033707865 0.156261277517
0.973094170404 0.156622158066
0.973154362416 0.156983038614
0.973214285714 0.157343919163
0.973273942094 0.157704799711
0.973333333333 0.15806568026
0.973392461197 0.158426560808
0.973451327434 0.158787441357
0.973509933775 0.159148321905
0.973568281938 0.159509202454
0.973626373626 0.159870083003
0.973684210526 0.160230963551
0.973741794311 0.1605918441
0.973799126638 0.160952724648
0.97385620915 0.161313605197
0.973913043478 0.161674485745
0.973969631236 0.162035366294
0.974025974026 0.162396246842
0.974082073434 0.162757127391
0.974137931034 0.163118007939
0.974193548387 0.163478888488
0.974248927039 0.163839769036
0.974304068522 0.164200649585
0.974358974359 0.164561530134
0.974413646055 0.164922410682
0.974468085106 0.165283291231
0.974522292994 0.165644171779
0.974576271186 0.166005052328
0.974630021142 0.166365932876
0.974683544304 0.166726813425
0.974736842105 0.167087693973
0.974789915966 0.167448574522
0.974842767296 0.16780945507
0.97489539749 0.168170335619
0.974947807933 0.168531216167
0.975 0.168892096716
0.975051975052 0.169252977265
0.97510373444 0.169613857813
0.975155279503 0.169974738362
0.97520661157 0.17033561891
0.975257731959 0.170696499459
0.975308641975 0.171057380007
0.975359342916 0.171418260556
0.975409836066 0.171779141104
0.975460122699 0.172140021653
0.975510204082 0.172500902201
0.975560081466 0.17286178275
0.975609756098 0.173222663298
0.975659229209 0.173583543847
0.975708502024 0.173944424396
0.975757575758 0.174305304944
0.975806451613 0.174666185493
0.975855130785 0.175027066041
0.975903614458 0.17538794659
0.975951903808 0.175748827138
0.976 0.176109707687
0.976047904192 0.176470588235
0.97609561753 0.176831468784
0.976143141153 0.177192349332
0.97619047619 0.177553229881
0.976237623762 0.177914110429
0.97628458498 0.178274990978
0.976331360947 0.178635871527
0.976377952756 0.178996752075
0.976424361493 0.179357632624
0.976470588235 0.179718513172
0.976516634051 0.180079393721
0.9765625 0.180440274269
0.976608187135 0.180801154818
0.976653696498 0.181162035366
0.976699029126 0.181522915915
0.976744186047 0.181883796463
0.976789168279 0.182244677012
0.976833976834 0.18260555756
0.976878612717 0.182966438109
0.976923076923 0.183327318658
0.976967370441 0.183688199206
0.977011494253 0.184049079755
0.977055449331 0.184409960303
0.977099236641 0.184770840852
0.977142857143 0.1851317214
0.977186311787 0.185492601949
0.977229601518 0.185853482497
0.977272727273 0.186214363046
0.977315689981 0.186575243594
0.977358490566 0.186936124143
0.977401129944 0.187297004691
0.977443609023 0.18765788524
0.977485928705 0.188018765789
0.977528089888 0.188379646337
0.977570093458 0.188740526886
0.977611940299 0.189101407434
0.977653631285 0.189462287983
0.977695167286 0.189823168531
0.977736549165 0.19018404908
0.977777777778 0.190544929628
0.977818853974 0.190905810177
0.977859778598 0.191266690725
0.977900552486 0.191627571274
0.977941176471 0.191988451822
0.977981651376 0.192349332371
0.978021978022 0.19271021292
0.978062157221 0.193071093468
0.978102189781 0.193431974017
0.978142076503 0.193792854565
0.978181818182 0.194153735114
0.978221415608 0.194514615662
0.978260869565 0.194875496211
0.978300180832 0.195236376759
0.978339350181 0.195597257308
0.978378378378 0.195958137856
0.978417266187 0.196319018405
0.978456014363 0.196679898953
0.978494623656 0.197040779502
0.978533094812 0.197401660051
0.978571428571 0.197762540599
0.978609625668 0.198123421148
0.978647686833 0.198484301696
0.978685612789 0.198845182245
0.978723404255 0.199206062793
0.978761061947 0.199566943342
0.978798586572 0.19992782389
0.978835978836 0.200288704439
0.978873239437 0.200649584987
0.978910369069 0.201010465536
0.978947368421 0.201371346084
0.978984238179 0.201732226633
0.979020979021 0.202093107182
0.979057591623 0.20245398773
0.979094076655 0.202814868279
0.979130434783 0.203175748827
0.979166666667 0.203536629376
0.979202772964 0.203897509924
0.979238754325 0.204258390473
0.979274611399 0.204619271021
0.979310344828 0.20498015157
0.97934595525 0.205341032118
0.979381443299 0.205701912667
0.979416809605 0.206062793215
0.979452054795 0.206423673764
0.979487179487 0.206784554313
0.9795221843 0.207145434861
0.979557069847 0.20750631541
0.979591836735 0.207867195958
0.979626485569 0.208228076507
0.979661016949 0.208588957055
0.979695431472 0.208949837604
0.97972972973 0.209310718152
0.97976391231 0.209671598701
0.979797979798 0.210032479249
0.979831932773 0.210393359798
0.979865771812 0.210754240346
0.979899497487 0.211115120895
0.979933110368 0.211476001444
0.979966611018 0.211836881992
0.98 0.212197762541
0.98003327787 0.212558643089
0.980066445183 0.212919523638
0.980099502488 0.213280404186
0.980132450331 0.213641284735
0.980165289256 0.214002165283
0.980198019802 0.214363045832
0.980230642504 0.21472392638
0.980263157895 0.215084806929
0.980295566502 0.215445687477
0.980327868852 0.215806568026
0.980360065466 0.216167448575
0.980392156863 0.216528329123
0.980424143556 0.216889209672
0.980456026059 0.21725009022
0.980487804878 0.217610970769
0.980519480519 0.217971851317
0.980551053485 0.218332731866
0.980582524272 0.218693612414
0.980613893376 0.219054492963
0.98064516129 0.219415373511
0.980676328502 0.21977625406
0.980707395498 0.220137134608
0.980738362761 0.220498015157
0.980769230769 0.220858895706
0.9808 0.221219776254
0.980830670927 0.221580656803
0.980861244019 0.221941537351
0.980891719745 0.2223024179
0.980922098569 0.222663298448
0.980952380952 0.223024178997
0.980982567353 0.223385059545
0.981012658228 0.223745940094
0.981042654028 0.224106820642
0.981072555205 0.224467701191
0.981102362205 0.224828581739
0.981132075472 0.225189462288
0.981161695447 0.225550342837
0.981191222571 0.225911223385
0.981220657277 0.226272103934
0.98125 0.226632984482
0.98127925117 0.226993865031
0.981308411215 0.227354745579
0.98133748056 0.227715626128
0.981366459627 0.228076506676
0.981395348837 0.228437387225
0.981424148607 0.228798267773
0.981452859351 0.229159148322
0.981481481481 0.22952002887
0.981510015408 0.229880909419
0.981538461538 0.230241789968
0.981566820276 0.230602670516
0.981595092025 0.230963551065
0.981623277182 0.231324431613
0.981651376147 0.231685312162
0.981679389313 0.23204619271
0.981707317073 0.232407073259
0.981735159817 0.232767953807
0.981762917933 0.233128834356
0.981790591806 0.233489714904
0.981818181818 0.233850595453
0.981845688351 0.234211476001
0.981873111782 0.23457235655
0.981900452489 0.234933237099
0.981927710843 0.235294117647
0.981954887218 0.235654998196
0.981981981982 0.236015878744
0.982008995502 0.236376759293
0.982035928144 0.236737639841
0.982062780269 0.23709852039
0.982089552239 0.237459400938
0.982116244411 0.237820281487
0.982142857143 0.238181162035
0.982169390788 0.238542042584
0.982195845697 0.238902923132
0.982222222222 0.239263803681
0.98224852071 0.23962468423
0.982274741507 0.239985564778
0.982300884956 0.240346445327
0.982326951399 0.240707325875
0.982352941176 0.241068206424
0.982378854626 0.241429086972
0.982404692082 0.241789967521
0.98243045388 0.242150848069
0.982456140351 0.242511728618
0.982481751825 0.242872609166
0.98250728863 0.243233489715
0.982532751092 0.243594370263
0.982558139535 0.243955250812
0.982583454282 0.244316131361
0.982608695652 0.244677011909
0.982633863965 0.245037892458
0.982658959538 0.245398773006
0.982683982684 0.245759653555
0.982708933718 0.246120534103
0.98273381295 0.246481414652
0.98275862069 0.2468422952
0.982783357245 0.247203175749
0.982808022923 0.247564056297
0.982832618026 0.247924936846
0.982857142857 0.248285817394
0.982881597718 0.248646697943
0.982905982906 0.249007578492
0.98293029872 0.24936845904
0.982954545455 0.249729339589
0.982978723404 0.250090220137
0.983002832861 0.250451100686
0.983026874116 0.250811981234
0.983050847458 0.251172861783
0.983074753173 0.251533742331
0.983098591549 0.25189462288
0.983122362869 0.252255503428
0.983146067416 0.252616383977
0.98316970547 0.252977264525
0.983193277311 0.253338145074
0.983216783217 0.253699025623
0.983240223464 0.254059906171
0.983263598326 0.25442078672
0.983286908078 0.254781667268
0.98331015299 0.255142547817
0.983333333333 0.255503428365
0.983356449376 0.255864308914
0.983379501385 0.256225189462
0.983402489627 0.256586070011
0.983425414365 0.256946950559
0.983448275862 0.257307831108
0.98347107438 0.257668711656
0.983493810179 0.258029592205
0.983516483516 0.258390472754
0.98353909465 0.258751353302
0.983561643836 0.259112233851
0.983584131327 0.259473114399
0.983606557377 0.259833994948
0.983628922237 0.260194875496
0.983651226158 0.260555756045
0.983673469388 0.260916636593
0.983695652174 0.261277517142
0.983717774763 0.26163839769
0.983739837398 0.261999278239
0.983761840325 0.262360158787
0.983783783784 0.262721039336
0.983805668016 0.263081919885
0.983827493261 0.263442800433
0.983849259758 0.263803680982
0.983870967742 0.26416456153
0.98389261745 0.264525442079
0.983914209115 0.264886322627
0.983935742972 0.265247203176
0.983957219251 0.265608083724
0.983978638184 0.265968964273
0.984 0.266329844821
0.984021304927 0.26669072537
0.984042553191 0.267051605918
0.98406374502 0.267412486467
0.984084880637 0.267773367016
0.984105960265 0.268134247564
0.984126984127 0.268495128113
0.984147952444 0.268856008661
0.984168865435 0.26921688921
0.98418972332 0.269577769758
0.984210526316 0.269938650307
0.984231274639 0.270299530855
0.984251968504 0.270660411404
0.984272608126 0.271021291952
0.984293193717 0.271382172501
0.98431372549 0.271743053049
0.984334203655 0.272103933598
0.984354628422 0.272464814147
0.984375 0.272825694695
0.984395318596 0.273186575244
0.984415584416 0.273547455792
0.984435797665 0.273908336341
0.984455958549 0.274269216889
0.98447606727 0.274630097438
0.984496124031 0.274990977986
0.984516129032 0.275351858535
0.984536082474 0.275712739083
0.984555984556 0.276073619632
0.984575835476 0.27643450018
0.98459563543 0.276795380729
0.984615384615 0.277156261278
0.984635083227 0.277517141826
0.984654731458 0.277878022375
0.984674329502 0.278238902923
0.984693877551 0.278599783472
0.984713375796 0.27896066402
0.984732824427 0.279321544569
0.984752223634 0.279682425117
0.984771573604 0.280043305666
0.984790874525 0.280404186214
0.984810126582 0.280765066763
0.984829329962 0.281125947311
0.984848484848 0.28148682786
0.984867591425 0.281847708409
0.984886649874 0.282208588957
0.984905660377 0.282569469506
0.984924623116 0.282930350054
0.984943538269 0.283291230603
0.984962406015 0.283652111151
0.984981226533 0.2840129917
0.985 0.284373872248
0.985018726592 0.284734752797
0.985037406484 0.285095633345
0.985056039851 0.285456513894
0.985074626866 0.285817394442
0.985093167702 0.286178274991
0.985111662531 0.28653915554
0.985130111524 0.286900036088
0.985148514851 0.287260916637
0.985166872682 0.287621797185
0.985185185185 0.287982677734
0.985203452528 0.288343558282
0.985221674877 0.288704438831
0.985239852399 0.289065319379
0.985257985258 0.289426199928
0.98527607362 0.289787080476
0.985294117647 0.290147961025
0.985312117503 0.290508841573
0.98533007335 0.290869722122
0.984126984127 0.290869722122
0.982926829268 0.290869722122
0.981729598051 0.290869722122
0.980535279805 0.290869722122
0.979343863913 0.290869722122
0.978155339806 0.290869722122
0.97696969697 0.290869722122
0.975786924939 0.290869722122
0.974607013301 0.290869722122
0.973429951691 0.290869722122
0.973462002413 0.291230602671
0.973493975904 0.291591483219
0.973525872443 0.291952363768
0.973557692308 0.292313244316
0.973589435774 0.292674124865
0.973621103118 0.293035005413
0.973652694611 0.293395885962
0.973684210526 0.29375676651
0.973715651135 0.294117647059
0.973747016706 0.294478527607
0.973778307509 0.294839408156
0.97380952381 0.295200288704
0.973840665874 0.295561169253
0.973871733967 0.295922049802
0.973902728351 0.29628293035
0.973933649289 0.296643810899
0.973964497041 0.297004691447
0.973995271868 0.297365571996
0.974025974026 0.297726452544
0.974056603774 0.298087333093
0.974087161366 0.298448213641
0.974117647059 0.29880909419
0.974148061105 0.299169974738
0.974178403756 0.299530855287
0.974208675264 0.299891735835
0.974238875878 0.300252616384
0.974269005848 0.300613496933
0.974299065421 0.300974377481
0.974329054842 0.30133525803
0.974358974359 0.301696138578
0.974388824214 0.302057019127
0.974418604651 0.302417899675
0.974448315912 0.302778780224
0.974477958237 0.303139660772
0.974507531866 0.303500541321
0.974537037037 0.303861421869
0.974566473988 0.304222302418
0.974595842956 0.304583182966
0.974625144175 0.304944063515
0.97465437788 0.305304944064
0.974683544304 0.305665824612
0.974712643678 0.306026705161
0.974741676234 0.306387585709
0.974770642202 0.306748466258
0.97479954181 0.307109346806
0.974828375286 0.307470227355
0.974857142857 0.307831107903
0.974885844749 0.308191988452
0.974914481186 0.308552869
0.974943052392 0.308913749549
0.974971558589 0.309274630097
0.975 0.309635510646
0.975028376844 0.309996391195
0.975056689342 0.310357271743
0.975084937712 0.310718152292
0.975113122172 0.31107903284
0.975141242938 0.311439913389
0.975169300226 0.311800793937
0.97519729425 0.312161674486
0.975225225225 0.312522555034
0.975253093363 0.312883435583
0.975280898876 0.313244316131
0.975308641975 0.31360519668
0.97533632287 0.313966077228
0.975363941769 0.314326957777
0.975391498881 0.314687838326
0.975418994413 0.315048718874
0.975446428571 0.315409599423
0.975473801561 0.315770479971
0.975501113586 0.31613136052
0.97552836485 0.316492241068
0.975555555556 0.316853121617
0.975582685905 0.317214002165
0.975609756098 0.317574882714
0.975636766334 0.317935763262
0.975663716814 0.318296643811
0.975690607735 0.318657524359
0.975717439294 0.319018404908
0.975744211687 0.319379285457
0.97577092511 0.319740166005
0.975797579758 0.320101046554
0.975824175824 0.320461927102
0.975850713502 0.320822807651
0.975877192982 0.321183688199
0.975903614458 0.321544568748
0.975929978118 0.321905449296
0.975956284153 0.322266329845
0.975982532751 0.322627210393
0.9760087241 0.322988090942
0.976034858388 0.32334897149
0.9760609358 0.323709852039
0.976086956522 0.324070732588
0.976112920738 0.324431613136
0.976138828633 0.324792493685
0.97616468039 0.325153374233
0.97619047619 0.325514254782
0.976216216216 0.32587513533
0.976241900648 0.326236015879
0.976267529666 0.326596896427
0.976293103448 0.326957776976
0.976318622174 0.327318657524
0.976344086022 0.327679538073
0.976369495166 0.328040418621
0.976394849785 0.32840129917
0.976420150054 0.328762179719
0.976445396146 0.329123060267
0.976470588235 0.329483940816
0.976495726496 0.329844821364
0.976520811099 0.330205701913
0.976545842217 0.330566582461
0.976570820021 0.33092746301
0.976595744681 0.331288343558
0.976620616366 0.331649224107
0.976645435244 0.332010104655
0.976670201485 0.332370985204
0.976694915254 0.332731865752
0.97671957672 0.333092746301
0.976744186047 0.33345362685
0.9767687434 0.333814507398
0.976793248945 0.334175387947
0.976817702845 0.334536268495
0.976842105263 0.334897149044
0.976866456362 0.335258029592
0.976890756303 0.335618910141
0.976915005247 0.335979790689
0.976939203354 0.336340671238
0.976963350785 0.336701551786
0.976987447699 0.337062432335
0.977011494253 0.337423312883
0.977035490605 0.337784193432
0.977059436913 0.338145073981
0.977083333333 0.338505954529
0.977107180021 0.338866835078
0.977130977131 0.339227715626
0.977154724818 0.339588596175
0.977178423237 0.339949476723
0.977202072539 0.340310357272
0.977225672878 0.34067123782
0.977249224405 0.341032118369
0.977272727273 0.341392998917
0.977296181631 0.341753879466
0.977319587629 0.342114760014
0.977342945417 0.342475640563
0.977366255144 0.342836521112
0.977389516958 0.34319740166
0.977412731006 0.343558282209
0.977435897436 0.343919162757
0.977459016393 0.344280043306
0.977482088025 0.344640923854
0.977505112474 0.345001804403
0.977528089888 0.345362684951
0.977551020408 0.3457235655
0.977573904179 0.346084446048
0.977596741344 0.346445326597
0.977619532045 0.346806207145
0.977642276423 0.347167087694
0.977664974619 0.347527968243
0.977687626775 0.347888848791
0.977710233029 0.34824972934
0.977732793522 0.348610609888
0.977755308392 0.348971490437
0.977777777778 0.349332370985
0.977800201816 0.349693251534
0.977822580645 0.350054132082
0.977844914401 0.350415012631
0.977867203219 0.350775893179
0.977889447236 0.351136773728
0.977911646586 0.351497654276
0.977933801404 0.351858534825
0.977955911824 0.352219415374
0.977977977978 0.352580295922
0.978 0.352941176471
0.978021978022 0.353302057019
0.978043912176 0.353662937568
0.978065802592 0.354023818116
0.978087649402 0.354384698665
0.978109452736 0.354745579213
0.978131212724 0.355106459762
0.978152929494 0.35546734031
0.978174603175 0.355828220859
0.978196233895 0.356189101407
0.978217821782 0.356549981956
0.978239366963 0.356910862505
0.978260869565 0.357271743053
0.978282329714 0.357632623602
0.978303747535 0.35799350415
0.978325123153 0.358354384699
0.978346456693 0.358715265247
0.978367748279 0.359076145796
0.978388998035 0.359437026344
0.978410206084 0.359797906893
0.978431372549 0.360158787441
0.978452497551 0.36051966799
0.978473581213 0.360880548538
0.978494623656 0.361241429087
0.978515625 0.361602309636
0.978536585366 0.361963190184
0.978557504873 0.362324070733
0.978578383642 0.362684951281
0.97859922179 0.36304583183
0.978620019436 0.363406712378
0.978640776699 0.363767592927
0.978661493695 0.364128473475
0.978682170543 0.364489354024
0.978702807357 0.364850234572
0.978723404255 0.365211115121
0.978743961353 0.365571995669
0.978764478764 0.365932876218
0.978784956606 0.366293756767
0.97880539499 0.366654637315
0.978825794033 0.367015517864
0.978846153846 0.367376398412
0.978866474544 0.367737278961
0.978886756238 0.368098159509
0.978906999041 0.368459040058
0.978927203065 0.368819920606
0.978947368421 0.369180801155
0.97896749522 0.369541681703
0.978987583572 0.369902562252
0.979007633588 0.3702634428
0.979027645377 0.370624323349
0.979047619048 0.370985203898
0.97906755471 0.371346084446
0.979087452471 0.371706964995
0.979107312441 0.372067845543
0.979127134725 0.372428726092
0.979146919431 0.37278960664
0.979166666667 0.373150487189
0.979186376537 0.373511367737
0.979206049149 0.373872248286
0.979225684608 0.374233128834
0.979245283019 0.374594009383
0.979264844486 0.374954889931
0.979284369115 0.37531577048
0.979303857008 0.375676651029
0.979323308271 0.376037531577
0.979342723005 0.376398412126
0.979362101313 0.376759292674
0.979381443299 0.377120173223
0.979400749064 0.377481053771
0.979420018709 0.37784193432
0.979439252336 0.378202814868
0.979458450047 0.378563695417
0.97947761194 0.378924575965
0.979496738117 0.379285456514
0.979515828678 0.379646337062
0.979534883721 0.380007217611
0.979553903346 0.38036809816
0.978644382544 0.38036809816
0.977736549165 0.38036809816
0.976830398517 0.38036809816
0.975925925926 0.38036809816
0.975023126735 0.38036809816
0.974121996303 0.38036809816
0.973222530009 0.38036809816
0.972324723247 0.38036809816
0.971428571429 0.38036809816
0.970534069982 0.38036809816
0.969641214351 0.38036809816
0.96875 0.38036809816
0.967860422406 0.38036809816
0.966972477064 0.38036809816
0.966086159487 0.38036809816
0.965201465201 0.38036809816
0.965233302836 0.380728978708
0.965265082267 0.381089859257
0.964383561644 0.381089859257
0.964416058394 0.381450739805
0.964448495898 0.381811620354
0.964480874317 0.382172500902
0.963603275705 0.382172500902
0.963636363636 0.382533381451
0.963669391462 0.382894261999
0.963702359347 0.383255142548
0.963735267452 0.383616023096
0.963768115942 0.383976903645
0.963800904977 0.384337784193
0.96383363472 0.384698664742
0.96386630533 0.385059545291
0.963898916968 0.385420425839
0.963931469793 0.385781306388
0.963963963964 0.386142186936
0.96399639964 0.386503067485
0.964028776978 0.386863948033
0.964061096137 0.387224828582
0.964093357271 0.38758570913
0.964125560538 0.387946589679
0.964157706093 0.388307470227
0.964189794091 0.388668350776
0.964221824687 0.389029231324
0.964253798034 0.389390111873
0.964285714286 0.389750992422
0.964317573595 0.39011187297
0.964349376114 0.390472753519
0.964381121995 0.390833634067
0.964412811388 0.391194514616
0.964444444444 0.391555395164
0.964476021314 0.391916275713
0.964507542147 0.392277156261
0.964539007092 0.39263803681
0.964570416298 0.392998917358
0.964601769912 0.393359797907
0.964633068081 0.393720678455
0.964664310954 0.394081559004
0.964695498676 0.394442439553
0.964726631393 0.394803320101
0.964757709251 0.39516420065
0.964788732394 0.395525081198
0.964819700967 0.395885961747
0.964850615114 0.396246842295
0.964881474978 0.396607722844
0.964912280702 0.396968603392
0.964943032428 0.397329483941
0.964973730298 0.397690364489
0.965004374453 0.398051245038
0.965034965035 0.398412125586
0.965065502183 0.398773006135
0.965095986038 0.399133886684
0.965126416739 0.399494767232
0.965156794425 0.399855647781
0.965187119234 0.400216528329
0.965217391304 0.400577408878
0.965247610773 0.400938289426
0.965277777778 0.401299169975
0.965307892454 0.401660050523
0.965337954939 0.402020931072
0.965367965368 0.40238181162
0.965397923875 0.402742692169
0.965427830596 0.403103572717
0.965457685665 0.403464453266
0.965487489215 0.403825333815
0.965517241379 0.404186214363
0.965546942291 0.404547094912
0.965576592083 0.40490797546
0.965606190886 0.405268856009
0.965635738832 0.405629736557
0.965665236052 0.405990617106
0.965694682676 0.406351497654
0.965724078835 0.406712378203
0.965753424658 0.407073258751
0.965782720274 0.4074341393
0.965811965812 0.407795019848
0.965841161401 0.408155900397
0.965870307167 0.408516780946
0.96589940324 0.408877661494
0.965928449744 0.409238542043
0.965957446809 0.409599422591
0.965986394558 0.40996030314
0.966015293118 0.410321183688
0.966044142615 0.410682064237
0.966072943172 0.411042944785
0.966101694915 0.411403825334
0.966130397968 0.411764705882
0.966159052453 0.412125586431
0.966187658495 0.412486466979
0.966216216216 0.412847347528
0.966244725738 0.413208228077
0.966273187184 0.413569108625
0.966301600674 0.413929989174
0.96632996633 0.414290869722
0.966358284272 0.414651750271
0.966386554622 0.415012630819
0.966414777498 0.415373511368
0.96644295302 0.415734391916
0.966471081308 0.416095272465
0.966499162479 0.416456153013
0.966527196653 0.416817033562
0.966555183946 0.41717791411
0.966583124478 0.417538794659
0.966611018364 0.417899675208
0.966638865721 0.418260555756
0.966666666667 0.418621436305
0.966694421316 0.418982316853
0.966722129784 0.419343197402
0.966749792186 0.41970407795
0.966777408638 0.420064958499
0.966804979253 0.420425839047
0.966832504146 0.420786719596
0.96685998343 0.421147600144
0.966887417219 0.421508480693
0.966914805624 0.421869361241
0.96694214876 0.42223024179
0.966969446738 0.422591122339
0.96699669967 0.422952002887
0.967023907667 0.423312883436
0.96705107084 0.423673763984
0.9670781893 0.424034644533
0.967105263158 0.424395525081
0.967132292523 0.42475640563
0.966338259442 0.42475640563
0.966365873667 0.425117286178
0.965573770492 0.425117286178
0.964782964783 0.425117286178
0.963993453355 0.425117286178
0.963205233034 0.425117286178
0.962418300654 0.425117286178
0.961632653061 0.425117286178
0.960848287113 0.425117286178
0.960065199674 0.425117286178
0.959283387622 0.425117286178
0.958502847844 0.425117286178
0.957723577236 0.425117286178
0.956945572705 0.425117286178
0.956168831169 0.425117286178
0.955393349554 0.425117286178
0.954619124797 0.425117286178
0.954655870445 0.425478166727
0.954692556634 0.425839047275
0.954729183508 0.426199927824
0.954765751212 0.426560808372
0.954802259887 0.426921688921
0.954838709677 0.42728256947
0.954875100725 0.427643450018
0.954911433172 0.428004330567
0.95494770716 0.428365211115
0.95498392283 0.428726091664
0.955020080321 0.429086972212
0.955056179775 0.429447852761
0.955092221331 0.429808733309
0.955128205128 0.430169613858
0.955164131305 0.430530494406
0.9552 0.430891374955
0.955235811351 0.431252255503
0.955271565495 0.431613136052
0.95530726257 0.431974016601
0.955342902711 0.432334897149
0.955378486056 0.432695777698
0.955414012739 0.433056658246
0.955449482896 0.433417538795
0.955484896661 0.433778419343
0.95552025417 0.434139299892
0.955555555556 0.43450018044
0.955590800952 0.434861060989
0.955625990491 0.435221941537
0.955661124307 0.435582822086
0.955696202532 0.435943702634
0.955731225296 0.436304583183
0.955766192733 0.436665463732
0.955801104972 0.43702634428
0.955835962145 0.437387224829
0.955870764381 0.437748105377
0.955905511811 0.438108985926
0.955940204563 0.438469866474
0.955974842767 0.438830747023
0.956009426551 0.439191627571
0.956043956044 0.43955250812
0.956078431373 0.439913388668
0.956112852665 0.440274269217
0.956147220047 0.440635149765
0.956181533646 0.440996030314
0.956215793589 0.441356910863
0.95625 0.441717791411
0.956284153005 0.44207867196
0.95631825273 0.442439552508
0.956352299299 0.442800433057
0.956386292835 0.443161313605
0.956420233463 0.443522194154
0.956454121306 0.443883074702
0.956487956488 0.444243955251
0.95652173913 0.444604835799
0.956555469356 0.444965716348
0.956589147287 0.445326596896
0.956622773044 0.445687477445
0.956656346749 0.446048357994
0.956689868523 0.446409238542
0.956723338485 0.446770119091
0.956756756757 0.447130999639
0.956790123457 0.447491880188
0.956823438705 0.447852760736
0.956856702619 0.448213641285
0.956889915319 0.448574521833
0.956923076923 0.448935402382
0.956956187548 0.44929628293
0.956989247312 0.449657163479
0.956254796623 0.449657163479
0.955521472393 0.449657163479
0.954789272031 0.449657163479
0.954058192956 0.449657163479
0.953328232594 0.449657163479
0.952599388379 0.449657163479
0.951871657754 0.449657163479
0.951908396947 0.450018044027
0.951945080092 0.450378924576
0.951981707317 0.450739805125
0.952018278751 0.451100685673
0.952054794521 0.451461566222
0.952091254753 0.45182244677
0.952127659574 0.452183327319
0.952164009112 0.452544207867
0.95220030349 0.452905088416
0.952236542835 0.453265968964
0.952272727273 0.453626849513
0.952308856927 0.453987730061
0.952344931921 0.45434861061
0.952380952381 0.454709491158
0.952416918429 0.455070371707
0.952452830189 0.455431252256
0.952488687783 0.455792132804
0.952524491334 0.456153013353
0.952560240964 0.456513893901
0.952595936795 0.45687477445
0.952631578947 0.457235654998
0.952667167543 0.457596535547
0.952702702703 0.457957416095
0.952738184546 0.458318296644
0.952773613193 0.458679177192
0.952808988764 0.459040057741
0.952844311377 0.459400938289
0.952879581152 0.459761818838
0.952914798206 0.460122699387
0.952949962659 0.460483579935
0.952985074627 0.460844460484
0.953020134228 0.461205341032
0.95305514158 0.461566221581
0.953090096798 0.461927102129
0.953125 0.462287982678
0.953159851301 0.462648863226
0.953194650817 0.463009743775
0.953229398664 0.463370624323
0.953264094955 0.463731504872
0.953298739807 0.46409238542
0.953333333333 0.464453265969
0.953367875648 0.464814146518
0.953402366864 0.465175027066
0.953436807095 0.465535907615
0.953471196455 0.465896788163
0.952767527675 0.465896788163
0.952064896755 0.465896788163
0.9513633014 0.465896788163
0.950662739323 0.465896788163
0.949963208241 0.465896788163
0.949264705882 0.465896788163
0.949301983835 0.466257668712
0.949339207048 0.46661854926
0.949376375642 0.466979429809
0.949413489736 0.467340310357
0.949450549451 0.467701190906
0.949487554905 0.468062071454
0.949524506218 0.468422952003
0.949561403509 0.468783832551
0.949598246896 0.4691447131
0.949635036496 0.469505593649
0.949671772429 0.469866474197
0.94970845481 0.470227354746
0.949745083758 0.470588235294
0.949781659389 0.470949115843
0.949818181818 0.471309996391
0.949854651163 0.47167087694
0.949891067538 0.472031757488
0.94992743106 0.472392638037
0.949963741842 0.472753518585
0.95 0.473114399134
0.950036205648 0.473475279682
0.9500723589 0.473836160231
0.95010845987 0.47419704078
0.950144508671 0.474557921328
0.950180505415 0.474918801877
0.950216450216 0.475279682425
0.950252343187 0.475640562974
0.950288184438 0.476001443522
0.950323974082 0.476362324071
0.95035971223 0.476723204619
0.950395398994 0.477084085168
0.950431034483 0.477444965716
0.950466618808 0.477805846265
0.95050215208 0.478166726813
0.950537634409 0.478527607362
0.950573065903 0.478888487911
0.950608446671 0.479249368459
0.950643776824 0.479610249008
0.950679056469 0.479971129556
0.950714285714 0.480332010105
0.950749464668 0.480692890653
0.950784593438 0.481053771202
0.950819672131 0.48141465175
0.950854700855 0.481775532299
0.950889679715 0.482136412847
0.950924608819 0.482497293396
0.950959488273 0.482858173944
0.950994318182 0.483219054493
0.951029098652 0.483579935042
0.951063829787 0.48394081559
0.951098511694 0.484301696139
0.950424929178 0.484301696139
0.950460014154 0.484662576687
0.950495049505 0.485023457236
0.949823321555 0.485023457236
0.949152542373 0.485023457236
0.948482709951 0.485023457236
0.947813822285 0.485023457236
0.947145877378 0.485023457236
0.946478873239 0.485023457236
0.94651653765 0.485384337784
0.946554149086 0.485745218333
0.94659170766 0.486106098881
0.946629213483 0.48646697943
0.946666666667 0.486827859978
0.946704067321 0.487188740527
0.946741415557 0.487549621075
0.946778711485 0.487910501624
0.946815955213 0.488271382173
0.946853146853 0.488632262721
0.946890286513 0.48899314327
0.946927374302 0.489354023818
0.946964410328 0.489714904367
0.9470013947 0.490075784915
0.947038327526 0.490436665464
0.947075208914 0.490797546012
0.94711203897 0.491158426561
0.947148817803 0.491519307109
0.947185545518 0.491880187658
0.947222222222 0.492241068206
0.947258848022 0.492601948755
0.947295423024 0.492962829304
0.947331947332 0.493323709852
0.947368421053 0.493684590401
0.947404844291 0.494045470949
0.947441217151 0.494406351498
0.947477539737 0.494767232046
0.947513812155 0.495128112595
0.947550034507 0.495488993143
0.947586206897 0.495849873692
0.947622329428 0.49621075424
0.947658402204 0.496571634789
0.947694425327 0.496932515337
0.9477303989 0.497293395886
0.947766323024 0.497654276435
0.947802197802 0.498015156983
0.947838023336 0.498376037532
0.947873799726 0.49873691808
0.947909527073 0.499097798629
0.947945205479 0.499458679177
0.947980835044 0.499819559726
0.947332421341 0.499819559726
0.947368421053 0.500180440274
0.947404371585 0.500541320823
0.947440273038 0.500902201371
0.947476125512 0.50126308192
0.947511929107 0.501623962468
0.947547683924 0.501984843017
0.947583390061 0.502345723565
0.947619047619 0.502706604114
0.947654656696 0.503067484663
0.947690217391 0.503428365211
0.947725729803 0.50378924576
0.94776119403 0.504150126308
0.947796610169 0.504511006857
0.94783197832 0.504871887405
0.947867298578 0.505232767954
0.947902571042 0.505593648502
0.947937795808 0.505954529051
0.947972972973 0.506315409599
0.948008102633 0.506676290148
0.948043184885 0.507037170696
0.948078219825 0.507398051245
0.948113207547 0.507758931794
0.948148148148 0.508119812342
0.948183041723 0.508480692891
0.948217888366 0.508841573439
0.948252688172 0.509202453988
0.948287441236 0.509563334536
0.948322147651 0.509924215085
0.948356807512 0.510285095633
0.948391420912 0.510645976182
0.948425987944 0.51100685673
0.948460508701 0.511367737279
0.948494983278 0.511728617827
0.948529411765 0.512089498376
0.948563794255 0.512450378925
0.948598130841 0.512811259473
0.948632421614 0.513172140022
0.948666666667 0.51353302057
0.948034643571 0.51353302057
0.947403462051 0.51353302057
0.946773120426 0.51353302057
0.946143617021 0.51353302057
0.945514950166 0.51353302057
0.944887118194 0.51353302057
0.944260119443 0.51353302057
0.944297082228 0.513893901119
0.944333996024 0.514254781667
0.944370860927 0.514615662216
0.944407677035 0.514976542764
0.944444444444 0.515337423313
0.944481163252 0.515698303861
0.944517833554 0.51605918441
0.944554455446 0.516420064958
0.944591029024 0.516780945507
0.944627554384 0.517141826056
0.944664031621 0.517502706604
0.944700460829 0.517863587153
0.944736842105 0.518224467701
0.944773175542 0.51858534825
0.944809461235 0.518946228798
0.944845699278 0.519307109347
0.944881889764 0.519667989895
0.944918032787 0.520028870444
0.94495412844 0.520389750992
0.944990176817 0.520750631541
0.94502617801 0.521111512089
0.945062132112 0.521472392638
0.945098039216 0.521833273187
0.945133899412 0.522194153735
0.945169712794 0.522555034284
0.945205479452 0.522915914832
0.945241199478 0.523276795381
0.945276872964 0.523637675929
0.9453125 0.523998556478
0.945348080677 0.524359437026
0.945383615085 0.524720317575
0.944769330734 0.524720317575
0.944155844156 0.524720317575
0.943543153796 0.524720317575
0.942931258106 0.524720317575
0.942320155541 0.524720317575
0.942357512953 0.525081198123
0.942394822006 0.525442078672
0.942432082794 0.52580295922
0.94246929541 0.526163839769
0.942506459948 0.526524720318
0.942543576501 0.526885600866
0.942580645161 0.527246481415
0.942617666022 0.527607361963
0.942654639175 0.527968242512
0.942691564713 0.52832912306
0.942728442728 0.528690003609
0.942765273312 0.529050884157
0.942802056555 0.529411764706
0.94283879255 0.529772645254
0.942875481386 0.530133525803
0.942912123156 0.530494406351
0.942948717949 0.5308552869
0.942985265855 0.531216167449
0.943021766965 0.531577047997
0.943058221369 0.531937928546
0.943094629156 0.532298809094
0.943130990415 0.532659689643
0.943167305236 0.533020570191
0.943203573708 0.53338145074
0.943239795918 0.533742331288
0.943275971957 0.534103211837
0.943312101911 0.534464092385
0.943348185869 0.534824972934
0.943384223919 0.535185853482
0.943420216147 0.535546734031
0.943456162643 0.53590761458
0.943492063492 0.536268495128
0.943527918782 0.536629375677
0.943563728599 0.536990256225
0.943599493029 0.537351136774
0.94363521216 0.537712017322
0.943670886076 0.538072897871
0.943074003795 0.538072897871
0.942477876106 0.538072897871
0.941882501579 0.538072897871
0.941287878788 0.538072897871
0.941324921136 0.538433778419
0.941361916772 0.538794658968
0.941398865784 0.539155539516
0.941435768262 0.539516420065
0.941472624292 0.539877300613
0.941509433962 0.540238181162
0.94154619736 0.540599061711
0.941582914573 0.540959942259
0.941619585687 0.541320822808
0.94165621079 0.541681703356
0.941692789969 0.542042583905
0.941729323308 0.542403464453
0.941765810895 0.542764345002
0.941802252816 0.54312522555
0.941838649156 0.543486106099
0.941875 0.543846986647
0.941911305434 0.544207867196
0.941947565543 0.544568747744
0.941983780412 0.544929628293
0.942019950125 0.545290508842
0.942056074766 0.54565138939
0.942092154421 0.546012269939
0.942128189172 0.546373150487
0.942164179104 0.546734031036
0.942200124301 0.547094911584
0.942236024845 0.547455792133
0.942271880819 0.547816672681
0.942307692308 0.54817755323
0.94172349659 0.54817755323
0.941140024783 0.54817755323
0.940557275542 0.54817755323
0.940594059406 0.548538433778
0.940630797774 0.548899314327
0.940667490729 0.549260194875
0.940704138357 0.549621075424
0.940740740741 0.549981955973
0.940777297964 0.550342836521
0.940813810111 0.55070371707
0.940850277264 0.551064597618
0.940886699507 0.551425478167
0.940923076923 0.551786358715
0.940959409594 0.552147239264
0.940995697603 0.552508119812
0.941031941032 0.552869000361
0.941068139963 0.553229880909
0.941104294479 0.553590761458
0.94114040466 0.553951642006
0.941176470588 0.554312522555
0.941212492345 0.554673403104
0.941248470012 0.555034283652
0.94128440367 0.555395164201
0.941320293399 0.555756044749
0.941356139279 0.556116925298
0.941391941392 0.556477805846
0.941427699817 0.556838686395
0.940853658537 0.556838686395
0.94028031688 0.556838686395
0.939707673569 0.556838686395
0.939135727328 0.556838686395
0.939172749392 0.557199566943
0.939209726444 0.557560447492
0.939246658566 0.55792132804
0.939283545841 0.558282208589
0.93932038835 0.558643089137
0.939357186173 0.559003969686
0.939393939394 0.559364850235
0.939430648092 0.559725730783
0.939467312349 0.560086611332
0.939503932244 0.56044749188
0.93954050786 0.560808372429
0.939577039275 0.561169252977
0.93961352657 0.561530133526
0.939649969825 0.561891014074
0.939686369119 0.562251894623
0.939722724533 0.562612775171
0.939759036145 0.56297365572
0.939795304034 0.563334536268
0.939831528279 0.563695416817
0.93986770896 0.564056297366
0.939903846154 0.564417177914
0.93993993994 0.564778058463
0.939975990396 0.565138939011
0.9400119976 0.56549981956
0.940047961631 0.565860700108
0.940083882564 0.566221580657
0.940119760479 0.566582461205
0.940155595452 0.566943341754
0.94019138756 0.567304222302
0.94022713688 0.567665102851
0.940262843489 0.568025983399
0.939701492537 0.568025983399
0.939140811456 0.568025983399
0.938580799046 0.568025983399
0.938021454112 0.568025983399
0.937462775462 0.568025983399
0.936904761905 0.568025983399
0.936347412255 0.568025983399
0.935790725327 0.568025983399
0.935234699941 0.568025983399
0.935273159145 0.568386863948
0.9353115727 0.568747744497
0.935349940688 0.569108625045
0.935388263189 0.569469505594
0.934834123223 0.569469505594
0.934872705743 0.569830386142
0.934911242604 0.570191266691
0.934949733885 0.570552147239
0.934988179669 0.570913027788
0.935026580035 0.571273908336
0.935064935065 0.571634788885
0.935103244838 0.571995669433
0.935141509434 0.572356549982
0.935179728933 0.57271743053
0.935217903416 0.573078311079
0.935256032961 0.573439191628
0.935294117647 0.573800072176
0.935332157554 0.574160952725
0.935370152761 0.574521833273
0.935408103347 0.574882713822
0.93544600939 0.57524359437
0.935483870968 0.575604474919
0.935521688159 0.575965355467
0.935559461043 0.576326236016
0.935597189696 0.576687116564
0.935634874195 0.577047997113
0.93567251462 0.577408877661
0.935710111046 0.57776975821
0.935747663551 0.578130638759
0.935785172212 0.578491519307
0.935822637106 0.578852399856
0.935860058309 0.579213280404
0.935897435897 0.579574160953
0.935934769948 0.579935041501
0.935389988359 0.579935041501
0.934845840605 0.579935041501
0.934302325581 0.579935041501
0.934340499709 0.58029592205
0.934378629501 0.580656802598
0.934416715032 0.581017683147
0.934454756381 0.581378563695
0.934492753623 0.581739444244
0.934530706837 0.582100324792
0.934568616097 0.582461205341
0.934606481481 0.58282208589
0.934644303065 0.583182966438
0.934682080925 0.583543846987
0.934719815136 0.583904727535
0.934757505774 0.584265608084
0.934795152914 0.584626488632
0.934832756632 0.584987369181
0.934293948127 0.584987369181
0.933755760369 0.584987369181
0.933218192286 0.584987369181
0.933256616801 0.585348249729
0.933294997125 0.585709130278
0.933333333333 0.586070010826
0.933371625503 0.586430891375
0.933409873708 0.586791771923
0.933448078026 0.587152652472
0.933486238532 0.587513533021
0.933524355301 0.587874413569
0.933562428408 0.588235294118
0.933600457928 0.588596174666
0.933638443936 0.588957055215
0.933676386507 0.589317935763
0.933714285714 0.589678816312
0.933752141633 0.59003969686
0.933789954338 0.590400577409
0.933827723902 0.590761457957
0.933865450399 0.591122338506
0.933903133903 0.591483219054
0.933940774487 0.591844099603
0.933978372225 0.592204980152
0.93401592719 0.5925658607
0.934053439454 0.592926741249
0.933522727273 0.592926741249
0.932992617831 0.592926741249
0.933030646992 0.593287621797
0.933068633012 0.593648502346
0.933106575964 0.594009382894
0.933144475921 0.594370263443
0.933182332956 0.594731143991
0.933220147142 0.59509202454
0.933257918552 0.595452905088
0.933295647258 0.595813785637
0.933333333333 0.596174666185
0.933370976849 0.596535546734
0.933408577878 0.596896427283
0.933446136492 0.597257307831
0.933483652762 0.59761818838
0.933521126761 0.597979068928
0.933558558559 0.598339949477
0.933595948227 0.598700830025
0.933633295838 0.599061710574
0.933670601461 0.599422591122
0.933707865169 0.599783471671
0.93374508703 0.600144352219
0.933782267116 0.600505232768
0.933819405496 0.600866113316
0.933856502242 0.601226993865
0.933893557423 0.601587874414
0.933930571109 0.601948754962
0.933967543369 0.602309635511
0.934004474273 0.602670516059
0.93404136389 0.603031396608
0.934078212291 0.603392277156
0.934115019542 0.603753157705
0.934151785714 0.604114038253
0.933630786392 0.604114038253
0.933110367893 0.604114038253
0.933147632312 0.604474918802
0.933184855234 0.60483579935
0.933222036728 0.605196679899
0.933259176863 0.605557560447
0.933296275709 0.605918440996
0.933333333333 0.606279321545
0.933370349806 0.606640202093
0.933407325194 0.607001082642
0.933444259567 0.60736196319
0.933481152993 0.607722843739
0.93351800554 0.608083724287
0.933554817276 0.608444604836
0.933591588268 0.608805485384
0.933628318584 0.609166365933
0.933665008292 0.609527246481
0.933701657459 0.60988812703
0.933738266151 0.610249007578
0.933774834437 0.610609888127
0.933811362383 0.610970768676
0.933847850055 0.611331649224
0.933884297521 0.611692529773
0.933920704846 0.612053410321
0.933406714364 0.612053410321
0.932893289329 0.612053410321
0.932380428807 0.612053410321
0.931868131868 0.612053410321
0.931905546403 0.61241429087
0.931942919868 0.612775171418
0.931980252331 0.613136051967
0.93201754386 0.613496932515
0.932054794521 0.613857813064
0.932092004381 0.614218693612
0.932129173508 0.614579574161
0.932166301969 0.614940454709
0.932203389831 0.615301335258
0.932240437158 0.615662215807
0.93227744402 0.616023096355
0.93231441048 0.616383976904
0.932351336607 0.616744857452
0.932388222465 0.617105738001
0.93242506812 0.617466618549
0.932461873638 0.617827499098
0.932498639085 0.618188379646
0.932535364527 0.618549260195
0.932572050027 0.618910140743
0.932608695652 0.619271021292
0.932645301467 0.61963190184
0.932681867535 0.619992782389
0.932718393923 0.620353662938
0.932754880694 0.620714543486
0.932791327913 0.621075424035
0.932827735645 0.621436304583
0.932864103952 0.621797185132
0.9329004329 0.62215806568
0.932936722553 0.622518946229
0.932972972973 0.622879826777
0.933009184225 0.623240707326
0.933045356371 0.623601587874
0.932541824069 0.623601587874
0.932038834951 0.623601587874
0.93153638814 0.623601587874
0.931573275862 0.623962468423
0.931610123856 0.624323348971
0.931646932185 0.62468422952
0.931683700914 0.625045110069
0.931720430108 0.625405990617
0.931757119828 0.625766871166
0.93179377014 0.626127751714
0.931830381106 0.626488632263
0.93186695279 0.626849512811
0.931903485255 0.62721039336
0.931939978564 0.627571273908
0.93197643278 0.627932154457
0.932012847966 0.628293035005
0.932049224184 0.628653915554
0.932085561497 0.629014796102
0.932121859968 0.629375676651
0.932158119658 0.6297365572
0.93219434063 0.630097437748
0.932230522946 0.630458318297
0.932266666667 0.630819198845
0.932302771855 0.631180079394
0.932338838572 0.631540959942
0.931842385517 0.631540959942
0.931878658861 0.631901840491
0.931914893617 0.632262721039
0.931951089846 0.632623601588
0.931987247609 0.632984482136
0.932023366968 0.633345362685
0.932059447983 0.633706243233
0.932095490716 0.634067123782
0.932131495228 0.634428004331
0.932167461579 0.634788884879
0.932203389831 0.635149765428
0.932239280042 0.635510645976
0.932275132275 0.635871526525
0.932310946589 0.636232407073
0.932346723044 0.636593287622
0.932382461701 0.63695416817
0.932418162619 0.637315048719
0.932453825858 0.637675929267
0.932489451477 0.638036809816
0.932525039536 0.638397690364
0.932560590095 0.638758570913
0.932596103212 0.639119451462
0.932105263158 0.639119451462
0.931614939506 0.639119451462
0.931650893796 0.63948033201
0.9316868103 0.639841212559
0.931722689076 0.640202093107
0.931758530184 0.640562973656
0.931794333683 0.640923854204
0.931830099633 0.641284734753
0.931865828092 0.641645615301
0.93190151912 0.64200649585
0.931937172775 0.642367376398
0.931972789116 0.642728256947
0.932008368201 0.643089137495
0.931521170936 0.643089137495
0.931034482759 0.643089137495
0.930548302872 0.643089137495
0.93006263048 0.643089137495
0.930099113198 0.643450018044
0.930135557873 0.643810898593
0.930171964565 0.644171779141
0.930208333333 0.64453265969
0.930244664237 0.644893540238
0.930280957336 0.645254420787
0.930317212689 0.645615301335
0.930353430353 0.645976181884
0.93038961039 0.646337062432
0.930425752856 0.646697942981
0.93046185781 0.647058823529
0.930497925311 0.647419704078
0.930533955417 0.647780584626
0.930569948187 0.648141465175
0.930605903677 0.648502345724
0.930641821946 0.648863226272
0.930677703052 0.649224106821
0.930713547053 0.649584987369
0.930749354005 0.649945867918
0.930785123967 0.650306748466
0.930820856995 0.650667629015
0.930856553148 0.651028509563
0.930376482723 0.651028509563
0.930412371134 0.651389390112
0.930448222566 0.65175027066
0.930484037075 0.652111151209
0.93051981472 0.652472031757
0.930555555556 0.652832912306
0.93059125964 0.653193792855
0.93062692703 0.653554673403
0.930662557781 0.653915553952
0.930698151951 0.6542764345
0.930733709595 0.654637315049
0.930769230769 0.654998195597
0.93080471553 0.655359076146
0.930840163934 0.655719956694
0.930875576037 0.656080837243
0.930910951894 0.656441717791
0.93094629156 0.65680259834
0.930981595092 0.657163478888
0.930505876341 0.657163478888
0.930030643514 0.657163478888
0.930066360388 0.657524359437
0.930102040816 0.657885239986
0.930137684855 0.658246120534
0.930173292559 0.658607001083
0.930208863984 0.658967881631
0.930244399185 0.65932876218
0.930279898219 0.659689642728
0.930315361139 0.660050523277
0.930350788002 0.660411403825
0.930386178862 0.660772284374
0.930421533773 0.661133164922
0.930456852792 0.661494045471
0.930492135972 0.661854926019
0.930527383367 0.662215806568
0.930562595033 0.662576687117
0.930597771023 0.662937567665
0.930632911392 0.663298448214
0.930668016194 0.663659328762
0.930703085483 0.664020209311
0.930738119312 0.664381089859
0.930773117736 0.664741970408
0.930808080808 0.665102850956
0.930843008582 0.665463731505
0.93087790111 0.665824612053
0.930912758447 0.666185492602
0.930947580645 0.66654637315
0.930982367758 0.666907253699
0.930513595166 0.666907253699
0.930045294414 0.666907253699
0.930080482897 0.667268134248
0.930115635998 0.667629014796
0.930150753769 0.667989895345
0.930185836263 0.668350775893
0.930220883534 0.668711656442
0.930255895635 0.66907253699
0.930290872618 0.669433417539
0.930325814536 0.669794298087
0.930360721443 0.670155178636
0.93039559339 0.670516059184
0.93043043043 0.670876939733
0.930465232616 0.671237820281
0.9305 0.67159870083
0.930534732634 0.671959581379
0.930569430569 0.672320461927
0.930604093859 0.672681342476
0.930638722555 0.673042223024
0.930673316708 0.673403103573
0.930209371884 0.673403103573
0.929745889387 0.673403103573
0.929282868526 0.673403103573
0.929318068691 0.673763984121
0.929353233831 0.67412486467
0.929388363998 0.674485745218
0.929423459245 0.674846625767
0.929458519622 0.675207506315
0.929493545184 0.675568386864
0.92952853598 0.675929267412
0.929563492063 0.676290147961
0.929598413485 0.67665102851
0.929633300297 0.677011909058
0.929668152551 0.677372789607
0.929702970297 0.677733670155
0.929737753587 0.678094550704
0.929772502473 0.678455431252
0.929807217004 0.678816311801
0.929841897233 0.679177192349
0.92987654321 0.679538072898
0.929911154985 0.679898953446
0.92994573261 0.680259833995
0.929980276134 0.680620714543
0.930014785609 0.680981595092
0.930049261084 0.681342475641
0.93008370261 0.681703356189
0.930118110236 0.682064236738
0.930152484014 0.682425117286
0.930186823992 0.682785997835
0.930221130221 0.683146878383
0.93025540275 0.683507758932
0.93028964163 0.68386863948
0.929833169774 0.68386863948
0.92937714566 0.68386863948
0.929411764706 0.684229520029
0.929446349829 0.684590400577
0.929480901077 0.684951281126
0.929515418502 0.685312161674
0.929549902153 0.685673042223
0.929584352078 0.686033922772
0.929618768328 0.68639480332
0.929653150953 0.686755683869
0.9296875 0.687116564417
0.92972181552 0.687477444966
0.929268292683 0.687477444966
0.928815212092 0.687477444966
0.928849902534 0.687838325514
0.928884559182 0.688199206063
0.928919182084 0.688560086611
0.92895377129 0.68892096716
0.928988326848 0.689281847708
0.929022848809 0.689642728257
0.929057337221 0.690003608805
0.929091792132 0.690364489354
0.929126213592 0.690725369903
0.92916060165 0.691086250451
0.928709990301 0.691086250451
0.928259815802 0.691086250451
0.928294573643 0.691447131
0.928329297821 0.691808011548
0.928363988383 0.692168892097
0.92839864538 0.692529772645
0.928433268859 0.692890653194
0.928467858869 0.693251533742
0.928502415459 0.693612414291
0.928536938677 0.693973294839
0.928571428571 0.694334175388
0.928605885191 0.694695055936
0.928640308582 0.695055936485
0.928674698795 0.695416817034
0.928709055877 0.695777697582
0.928743379875 0.696138578131
0.928777670837 0.696499458679
0.928330928331 0.696499458679
0.927884615385 0.696499458679
0.927919269582 0.696860339228
0.92795389049 0.697221219776
0.927988478157 0.697582100325
0.92802303263 0.697942980873
0.928057553957 0.698303861422
0.928092042186 0.69866474197
0.928126497365 0.699025622519
0.92816091954 0.699386503067
0.92819530876 0.699747383616
0.928229665072 0.700108264165
0.928263988522 0.700469144713
0.928298279159 0.700830025262
0.927854753942 0.700830025262
0.92741165234 0.700830025262
0.926968973747 0.700830025262
0.927003816794 0.70119090581
0.927038626609 0.701551786359
0.927073403241 0.701912666907
0.927108146737 0.702273547456
0.927142857143 0.702634428004
0.927177534507 0.702995308553
0.927212178877 0.703356189101
0.9272467903 0.70371706965
0.927281368821 0.704077950198
0.927315914489 0.704438830747
0.92735042735 0.704799711296
0.926910299003 0.704799711296
0.926470588235 0.704799711296
0.926031294452 0.704799711296
0.925592417062 0.704799711296
0.925627664614 0.705160591844
0.925662878788 0.705521472393
0.925698059631 0.705882352941
0.92573320719 0.70624323349
0.925768321513 0.706604114038
0.925803402647 0.706964994587
0.925838450638 0.707325875135
0.925873465534 0.707686755684
0.925908447381 0.708047636232
0.925943396226 0.708408516781
0.925978312117 0.708769397329
0.926013195099 0.709130277878
0.926048045219 0.709491158427
0.925612052731 0.709491158427
0.925176470588 0.709491158427
0.924741298213 0.709491158427
0.924776680771 0.709852038975
0.924812030075 0.710212919524
0.924847346172 0.710573800072
0.924882629108 0.710934680621
0.92491787893 0.711295561169
0.924953095685 0.711656441718
0.924988279419 0.712017322266
0.925023430178 0.712378202815
0.925058548009 0.712739083363
0.925093632959 0.713099963912
0.925128685073 0.71346084446
0.925163704397 0.713821725009
0.925198690977 0.714182605558
0.92523364486 0.714543486106
0.925268566091 0.714904366655
0.925303454715 0.715265247203
0.925338310779 0.715626127752
0.925373134328 0.7159870083
0.925407925408 0.716347888849
0.925442684063 0.716708769397
0.92547741034 0.717069649946
0.925046554935 0.717069649946
0.925081433225 0.717430530494
0.92511627907 0.717791411043
0.925151092515 0.718152291591
0.925185873606 0.71851317214
0.925220622387 0.718874052689
0.925255338904 0.719234933237
0.924825986079 0.719234933237
0.92439703154 0.719234933237
0.924432081595 0.719595813786
0.924467099166 0.719956694334
0.924502084298 0.720317574883
0.924537037037 0.720678455431
0.924571957427 0.72103933598
0.924606845513 0.721400216528
0.924641701341 0.721761097077
0.924676524954 0.722121977625
0.924711316397 0.722482858174
0.924746075716 0.722843738722
0.924780802953 0.723204619271
0.924815498155 0.72356549982
0.924850161365 0.723926380368
0.924884792627 0.724287260917
0.924919391985 0.724648141465
0.924953959484 0.725009022014
0.924528301887 0.725009022014
0.924103035879 0.725009022014
0.92367816092 0.725009022014
0.923713235294 0.725369902562
0.923748277446 0.725730783111
0.92378328742 0.726091663659
0.923818265259 0.726452544208
0.923853211009 0.726813424756
0.923888124713 0.727174305305
0.923923006416 0.727535185853
0.923957856161 0.727896066402
0.923992673993 0.728256946951
0.924027459954 0.728617827499
0.92406221409 0.728978708048
0.923639689072 0.728978708048
0.923217550274 0.728978708048
0.922795797168 0.728978708048
0.922374429224 0.728978708048
0.921953445915 0.728978708048
0.921989051095 0.729339588596
0.922024623803 0.729700469145
0.922060164084 0.730061349693
0.922095671982 0.730422230242
0.922131147541 0.73078311079
0.922166590806 0.731143991339
0.92220200182 0.731504871887
0.922237380628 0.731865752436
0.922272727273 0.732226632984
0.922308041799 0.732587513533
0.922343324251 0.732948394082
0.922378574671 0.73330927463
0.922413793103 0.733670155179
0.922448979592 0.734031035727
0.92248413418 0.734391916276
0.922066153149 0.734391916276
0.922101449275 0.734752796824
0.922136713445 0.735113677373
0.922171945701 0.735474557921
0.922207146088 0.73583543847
0.922242314647 0.736196319018
0.922277451423 0.736557199567
0.922312556459 0.736918080115
0.922347629797 0.737278960664
0.921931407942 0.737278960664
0.92151556157 0.737278960664
0.921550946799 0.737639841213
0.921586300135 0.738000721761
0.921621621622 0.73836160231
0.921656911301 0.738722482858
0.921692169217 0.739083363407
0.921727395412 0.739444243955
0.921762589928 0.739805124504
0.921797752809 0.740166005052
0.921383647799 0.740166005052
0.920969914683 0.740166005052
0.921005385996 0.740526885601
0.921040825482 0.740887766149
0.921076233184 0.741248646698
0.921111609144 0.741609527246
0.921146953405 0.741970407795
0.920734437976 0.741970407795
0.920769919427 0.742331288344
0.920805369128 0.742692168892
0.92084078712 0.743053049441
0.920876173447 0.743413929989
0.92091152815 0.743774810538
0.920946851273 0.744135691086
0.920982142857 0.744496571635
0.921017402945 0.744857452183
0.920606601249 0.744857452183
0.920641997325 0.745218332732
0.920677361854 0.74557921328
0.920712694878 0.745940093829
0.920302760463 0.745940093829
0.919893190921 0.745940093829
0.919483985765 0.745940093829
0.919075144509 0.745940093829
0.919111111111 0.746300974377
0.919147045757 0.746661854926
0.91918294849 0.747022735475
0.919218819352 0.747383616023
0.918811002662 0.747383616023
0.918847006652 0.747744496572
0.918882978723 0.74810537712
0.918918918919 0.748466257669
0.918954827281 0.748827138217
0.918990703851 0.749188018766
0.919026548673 0.749548899314
0.919062361787 0.749909779863
0.919098143236 0.750270660411
0.919133893062 0.75063154096
0.919169611307 0.750992421508
0.919205298013 0.751353302057
0.918799646955 0.751353302057
0.918394353772 0.751353302057
0.917989417989 0.751353302057
0.918025561922 0.751714182606
0.918061674009 0.752075063154
0.918097754293 0.752435943703
0.918133802817 0.752796824251
0.918169819622 0.7531577048
0.918205804749 0.753518585348
0.917802197802 0.753518585348
0.917398945518 0.753518585348
0.917435221783 0.753879465897
0.917471466198 0.754240346445
0.917068889864 0.754240346445
0.917105263158 0.754601226994
0.917141604559 0.754962107542
0.916739702016 0.754962107542
0.916776171704 0.755322988091
0.916812609457 0.755683868639
0.916849015317 0.756044749188
0.916885389326 0.756405629737
0.916921731526 0.756766510285
0.916958041958 0.757127390834
0.916994320664 0.757488271382
0.917030567686 0.757849151931
0.917066783064 0.758210032479
0.917102966841 0.758570913028
0.917139119058 0.758931793576
0.917175239756 0.759292674125
0.917211328976 0.759653554673
0.91724738676 0.760014435222
0.91684806269 0.760014435222
0.916884247171 0.76037531577
0.916485428447 0.76037531577
0.91652173913 0.760736196319
0.916558018253 0.761097076868
0.916594265856 0.761457957416
0.91619626574 0.761457957416
0.915798611111 0.761457957416
0.915835140998 0.761818837965
0.915871639202 0.762179718513
0.915908105765 0.762540599062
0.915944540728 0.76290147961
0.915980944132 0.763262360159
0.916017316017 0.763623240707
0.916053656426 0.763984121256
0.916089965398 0.764345001804
0.916126242974 0.764705882353
0.916162489196 0.765066762901
0.916198704104 0.76542764345
0.915803108808 0.76542764345
0.915839447562 0.765788523999
0.915875754961 0.766149404547
0.915912031048 0.766510285096
0.915948275862 0.766871165644
0.915984489444 0.767232046193
0.916020671835 0.767592926741
0.915626345243 0.767592926741
0.915232358003 0.767592926741
0.914838709677 0.767592926741
0.914875322442 0.76795380729
0.914911903739 0.768314687838
0.914948453608 0.768675568387
0.914984972091 0.769036448935
0.915021459227 0.769397329484
0.915057915058 0.769758210032
0.915094339623 0.770119090581
0.915130732962 0.77047997113
0.915167095116 0.770840851678
0.915203426124 0.771201732227
0.915239726027 0.771562612775
0.915275994865 0.771923493324
0.915312232678 0.772284373872
0.915348439504 0.772645254421
0.915384615385 0.773006134969
0.915420760359 0.773367015518
0.915029888984 0.773367015518
0.915066154503 0.773727896066
0.915102389078 0.774088776615
0.915138592751 0.774449657163
0.915174765558 0.774810537712
0.915210907542 0.775171418261
0.915247018739 0.775532298809
0.915283099191 0.775893179358
0.915319148936 0.776254059906
0.915355168014 0.776614940455
0.915391156463 0.776975821003
0.915427114322 0.777336701552
0.915038232795 0.777336701552
0.914649681529 0.777336701552
0.914261460102 0.777336701552
0.914297836232 0.7776975821
0.91433418151 0.778058462649
0.914370495973 0.778419343197
0.914406779661 0.778780223746
0.914443032613 0.779141104294
0.914479254869 0.779501984843
0.914092255607 0.779501984843
0.913705583756 0.779501984843
0.913742071882 0.779862865392
0.913778529163 0.78022374594
0.913392479932 0.78022374594
0.913429054054 0.780584626489
0.913465597298 0.780945507037
0.913080168776 0.780945507037
0.912695065373 0.780945507037
0.912310286678 0.780945507037
0.912347239781 0.781306387586
0.912384161752 0.781667268134
0.912421052632 0.782028148683
0.912457912458 0.782389029231
0.912494741271 0.78274990978
0.912111017662 0.78274990978
0.912147961328 0.783110790328
0.91218487395 0.783471670877
0.912221755565 0.783832551425
0.912258606213 0.784193431974
0.911875786823 0.784193431974
0.911912751678 0.784554312523
0.911949685535 0.784915193071
0.911986588433 0.78527607362
0.912023460411 0.785636954168
0.912060301508 0.785997834717
0.912097111762 0.786358715265
0.912133891213 0.786719595814
0.9121706399 0.787080476362
0.911789297659 0.787080476362
0.911826159632 0.787441356911
0.91186299081 0.787802237459
0.911899791232 0.788163118008
0.911519198664 0.788163118008
0.911556111806 0.788523998556
0.911592994162 0.788884879105
0.911629845769 0.789245759654
0.911666666667 0.789606640202
0.911703456893 0.789967520751
0.911323896753 0.789967520751
0.910944652518 0.789967520751
0.910565723794 0.789967520751
0.910602910603 0.790328401299
0.9106400665 0.790689281848
0.910261736602 0.790689281848
0.90988372093 0.790689281848
0.909921129099 0.791050162396
0.909958506224 0.791411042945
0.909995852343 0.791771923493
0.910033167496 0.792132804042
0.91007045172 0.79249368459
0.910107705054 0.792854565139
0.910144927536 0.793215445687
0.909768211921 0.793215445687
0.909391808026 0.793215445687
0.909429280397 0.793576326236
0.909053327821 0.793576326236
0.909090909091 0.793937206785
0.909128459314 0.794298087333
0.90916597853 0.794658967882
0.908790755262 0.794658967882
0.908828382838 0.79501984843
0.908865979381 0.795380728979
0.908491343776 0.795380728979
0.908529048208 0.795741609527
0.908154859967 0.795741609527
0.907780979827 0.795741609527
0.907818930041 0.796102490076
0.907856849033 0.796463370624
0.907483552632 0.796463370624
0.907110563091 0.796463370624
0.907148726376 0.796824251173
0.907186858316 0.797185131721
0.907224958949 0.79754601227
0.907263028314 0.797906892818
0.907301066448 0.798267773367
0.907339073391 0.798628653916
0.90737704918 0.798989534464
0.907005325686 0.798989534464
0.907043407043 0.799350415013
0.906672124437 0.799350415013
0.906710310966 0.799711295561
0.906748466258 0.80007217611
0.906786590352 0.800433056658
0.906824683286 0.800793937207
0.906454248366 0.800793937207
0.906492445896 0.801154817755
0.906530612245 0.801515698304
0.906160750714 0.801515698304
0.906199021207 0.801876578852
0.905829596413 0.801876578852
0.90586797066 0.802237459401
0.905906313646 0.802598339949
0.905944625407 0.802959220498
0.905982905983 0.803320101047
0.906021155411 0.803680981595
0.906059373729 0.804041862144
0.906097560976 0.804402742692
0.906135717188 0.804763623241
0.906173842405 0.805124503789
0.90580592773 0.805124503789
0.905844155844 0.805485384338
0.905476673428 0.805485384338
0.905515004055 0.805846264886
0.905553303608 0.806207145435
0.905186385737 0.806207145435
0.904819765087 0.806207145435
0.904858299595 0.806568025983
0.904896802914 0.806928906532
0.904530744337 0.806928906532
0.904569348969 0.80728978708
0.904607922393 0.807650667629
0.904242424242 0.807650667629
0.904281098546 0.808011548178
0.904319741623 0.808372428726
0.90395480226 0.808372428726
0.903993545785 0.808733309275
0.904032258065 0.809094189823
0.903667875857 0.809094189823
0.903303787268 0.809094189823
0.903342730568 0.809455070372
0.902979066023 0.809455070372
0.903018108652 0.80981595092
0.903057119871 0.810176831469
0.902694008846 0.810176831469
0.902331189711 0.810176831469
0.902370429892 0.810537712017
0.902008032129 0.810537712017
0.901645925331 0.810537712017
0.901685393258 0.810898592566
0.901724829523 0.811259473114
0.901764234162 0.811620353663
0.901402805611 0.811620353663
0.901442307692 0.811981234211
0.901481778134 0.81234211476
0.901521216974 0.812702995309
0.901160464186 0.812702995309
0.9008 0.812702995309
0.90043982407 0.812702995309
0.900079936051 0.812702995309
0.900119856173 0.813063875857
0.899760383387 0.813063875857
0.899800399202 0.813424756406
0.899840383081 0.813785636954
0.899880335062 0.814146517503
0.899920255183 0.814507398051
0.899960143483 0.8148682786
0.9 0.815229159148
0.900039824771 0.815590039697
0.900079617834 0.815950920245
0.899721448468 0.815950920245
0.899761336516 0.816311800794
0.899403578529 0.816311800794
0.899046104928 0.816311800794
0.899086213747 0.816672681342
0.899126290707 0.817033561891
0.899166335848 0.81739444244
0.89880952381 0.81739444244
0.898849662832 0.817755322988
0.898889770024 0.818116203537
0.898929845422 0.818477084085
0.898573692552 0.818477084085
0.898613861386 0.818837964634
0.898258115598 0.818837964634
0.898298377523 0.819198845182
0.898338607595 0.819559725731
0.897983392645 0.819559725731
0.898023715415 0.819920606279
0.898064006322 0.820281486828
0.897709320695 0.820281486828
0.897749703908 0.820642367376
0.897790055249 0.821003247925
0.897435897436 0.821003247925
0.897476340694 0.821364128473
0.897122585731 0.821364128473
0.897163120567 0.821725009022
0.897203623474 0.822085889571
0.896850393701 0.822085889571
0.896497441952 0.822085889571
0.896144767899 0.822085889571
0.895792371215 0.822085889571
0.895833333333 0.822446770119
0.895481335953 0.822446770119
0.89552238806 0.822807650668
0.895170789164 0.822807650668
0.895211930926 0.823168531216
0.895253040408 0.823529411765
0.895294117647 0.823890292313
0.894943159545 0.823890292313
0.894592476489 0.823890292313
0.894242068155 0.823890292313
0.894283476899 0.824251172862
0.894324853229 0.82461205341
0.894366197183 0.824972933959
0.894407508799 0.825333814507
0.894448788116 0.825694695056
0.89449003517 0.826055575604
0.89453125 0.826416456153
0.894572432643 0.826777336702
0.894223263076 0.826777336702
0.89426453375 0.82713821725
0.894305772231 0.827499097799
0.89395711501 0.827499097799
0.893998441154 0.827859978347
0.894039735099 0.828220858896
0.894080996885 0.828581739444
0.893732970027 0.828581739444
0.893385214008 0.828581739444
0.893426682225 0.828942619993
0.893079315708 0.828942619993
0.893120870579 0.829303500541
0.893162393162 0.82966438109
0.893203883495 0.830025261638
0.892857142857 0.830025261638
0.892898719441 0.830386142187
0.89294026377 0.830747022735
0.892594028693 0.830747022735
0.892248062016 0.830747022735
0.892289810151 0.831107903284
0.892331525949 0.831468783833
0.891986062718 0.831468783833
0.892027863777 0.831829664381
0.8916827853 0.831829664381
0.891337973705 0.831829664381
0.891379976807 0.83219054493
0.89142194745 0.832551425478
0.891077636153 0.832551425478
0.890733590734 0.832551425478
0.890775762254 0.832912306027
0.890817901235 0.833273186575
0.890860007713 0.833634067124
0.890902081727 0.833994947672
0.890944123314 0.834355828221
0.890600924499 0.834355828221
0.890643049673 0.834716708769
0.890685142417 0.835077589318
0.8903424394 0.835077589318
0.89 0.835077589318
0.889657823914 0.835077589318
0.889315910838 0.835077589318
0.889358432578 0.835438469866
0.889016897081 0.835438469866
0.8886756238 0.835438469866
0.888334612433 0.835438469866
0.887993862677 0.835438469866
0.887653374233 0.835438469866
0.8873131468 0.835438469866
0.887356321839 0.835799350415
0.887399463807 0.836160230964
0.887059724349 0.836160230964
0.886720244929 0.836160230964
0.886381025249 0.836160230964
0.886424474187 0.836521111512
0.886467889908 0.836881992061
0.886129155522 0.836881992061
0.885790679908 0.836881992061
0.885834287896 0.837242872609
0.885877862595 0.837603753158
0.885539870279 0.837603753158
0.885583524027 0.837964633706
0.885627144491 0.838325514255
0.885670731707 0.838686394803
0.885714285714 0.839047275352
0.885376999238 0.839047275352
0.885039969547 0.839047275352
0.885083713851 0.8394081559
0.885127424876 0.839769036449
0.885171102662 0.840129916997
0.885214747244 0.840490797546
0.884878419453 0.840490797546
0.884922142043 0.840851678095
0.884965831435 0.841212558643
0.884629981025 0.841212558643
0.884673748103 0.841573439192
0.884338263178 0.841573439192
0.884382107657 0.84193431974
0.884425918909 0.842295200289
0.88446969697 0.842656080837
0.884134797425 0.842656080837
0.884178652536 0.843016961386
0.884222474461 0.843377841934
0.883888048411 0.843377841934
0.88393194707 0.843738722483
0.883975812547 0.844099603031
0.883641858708 0.844099603031
0.8833081571 0.844099603031
0.882974707437 0.844099603031
0.882641509434 0.844099603031
0.882685778951 0.84446048358
0.882352941176 0.84446048358
0.882397286091 0.844821364128
0.882441597589 0.845182244677
0.882109227872 0.845182244677
0.882153614458 0.845543125226
0.881821603312 0.845543125226
0.88186606471 0.845904005774
0.881534411433 0.845904005774
0.881578947368 0.846264886323
0.881623449831 0.846625766871
0.881667918858 0.84698664742
0.881712354487 0.847347527968
0.881756756757 0.847708408517
0.881425891182 0.847708408517
0.881470367592 0.848069289065
0.881514810649 0.848430169614
0.881184407796 0.848430169614
0.880854252529 0.848430169614
0.880524344569 0.848430169614
0.880569075253 0.848791050162
0.880613772455 0.849151930711
0.880284324729 0.849151930711
0.879955123411 0.849151930711
0.879626168224 0.849151930711
0.879297458894 0.849151930711
0.879342547628 0.849512811259
0.879014189694 0.849512811259
0.878686076894 0.849512811259
0.878731343284 0.849873691808
0.878776575905 0.850234572357
0.878821774795 0.850595452905
0.878866939993 0.850956333454
0.878539493294 0.850956333454
0.878584729981 0.851317214002
0.878257632167 0.851317214002
0.877930777819 0.851317214002
0.877976190476 0.851678094551
0.878021569357 0.852038975099
0.878066914498 0.852399855648
0.877740616871 0.852399855648
0.877414561664 0.852399855648
0.877088748608 0.852399855648
0.87713437268 0.852760736196
0.877179962894 0.853121616745
0.876854599407 0.853121616745
0.876529477197 0.853121616745
0.876575240919 0.853482497293
0.87662097073 0.853843377842
0.876296296296 0.853843377842
0.875971862273 0.853843377842
0.875647668394 0.853843377842
0.875323714391 0.853843377842
0.875369822485 0.85420425839
0.875046210721 0.85420425839
0.875092387288 0.854565138939
0.875138529738 0.854926019488
0.875184638109 0.855286900036
0.874861572536 0.855286900036
0.874538745387 0.855286900036
0.8742161564 0.855286900036
0.87389380531 0.855286900036
0.873571691854 0.855286900036
0.87324981577 0.855286900036
0.873296500921 0.855647780585
0.872974963181 0.855647780585
0.873021715127 0.856008661133
0.872700515085 0.856008661133
0.872747333579 0.856369541682
0.872426470588 0.856369541682
0.87210584344 0.856369541682
0.872152828802 0.85673042223
0.871832537642 0.85673042223
0.871512481645 0.85673042223
0.871559633028 0.857091302779
0.871239911959 0.857091302779
0.871287128713 0.857452183327
0.870967741935 0.857452183327
0.870648589227 0.857452183327
0.870695970696 0.857813063876
0.870377151227 0.857813063876
0.870424597365 0.858173944424
0.870472008782 0.858534824973
0.870519385516 0.858895705521
0.870201096892 0.858895705521
0.869883040936 0.858895705521
0.869930580928 0.85925658607
0.869978086194 0.859617466619
0.869660460022 0.859617466619
0.869708029197 0.859978347167
0.869755563663 0.860339227716
0.869438366156 0.860339227716
0.869121399927 0.860339227716
0.86916909621 0.860700108264
0.868852459016 0.860700108264
0.86853605244 0.860700108264
0.868219876229 0.860700108264
0.86826783115 0.861060988813
0.867951982539 0.861060988813
0.867636363636 0.861060988813
0.867684478372 0.861421869361
0.86773255814 0.86178274991
0.867417362877 0.86178274991
0.867102396514 0.86178274991
0.867150635209 0.862143630458
0.866835994194 0.862143630458
0.866521581429 0.862143630458
0.866207396664 0.862143630458
0.865893439652 0.862143630458
0.865942028986 0.862504511007
0.865628395509 0.862504511007
0.865314989138 0.862504511007
0.865001809627 0.862504511007
0.86505065123 0.862865391555
0.865099457505 0.863226272104
0.864786695589 0.863226272104
0.86483556198 0.863587152652
0.864884393064 0.863948033201
0.864933188877 0.86430891375
0.864620938628 0.86430891375
0.86430891375 0.86430891375
0.863997113997 0.86430891375
0.863685539127 0.86430891375
0.863374188897 0.86430891375
0.863063063063 0.86430891375
0.863112391931 0.864669794298
0.862801584444 0.864669794298
0.862850971922 0.865030674847
0.862540482188 0.865030674847
0.862230215827 0.865030674847
0.8619201726 0.865030674847
0.861969805895 0.865391555395
0.862019403521 0.865752435944
0.862068965517 0.866113316492
0.861759425494 0.866113316492
0.861450107681 0.866113316492
0.861141011841 0.866113316492
0.861190817791 0.866474197041
0.861240588024 0.866835077589
0.860931899642 0.866835077589
0.860623432461 0.866835077589
0.860673352436 0.867195958138
0.860723236663 0.867556838686
0.860415175376 0.867556838686
0.860107334526 0.867556838686
0.860157367668 0.867917719235
0.859849839113 0.867917719235
0.859542530379 0.867917719235
0.859235441229 0.867917719235
0.859285714286 0.868278599783
0.858978936094 0.868278599783
0.859029264811 0.868639480332
0.858722797003 0.868639480332
0.858416547789 0.868639480332
0.858467023173 0.869000360881
0.858161083393 0.869000360881
0.857855361596 0.869000360881
0.85754985755 0.869000360881
0.857600569598 0.869361241429
0.857651245552 0.869722121978
0.85770188545 0.870083002526
0.857396870555 0.870083002526
0.857447564877 0.870443883075
0.85749822317 0.870804763623
0.857548845471 0.871165644172
0.857599431818 0.87152652472
0.857649982251 0.871887405269
0.857345635202 0.871887405269
0.857396239801 0.872248285817
0.857092198582 0.872248285817
0.857142857143 0.872609166366
0.857193479802 0.872970046914
0.85688983351 0.872970046914
0.856940509915 0.873330927463
0.856637168142 0.873330927463
0.856334041047 0.873330927463
0.856031128405 0.873330927463
0.855728429986 0.873330927463
0.855425945564 0.873330927463
0.855123674912 0.873330927463
0.855174849876 0.873691808012
0.855225988701 0.87405268856
0.854924108719 0.87405268856
0.854622441778 0.87405268856
0.854320987654 0.87405268856
0.85437235543 0.874413569109
0.854423686993 0.874774449657
0.854474982382 0.875135330206
0.854526241634 0.875496210754
0.854577464789 0.875857091303
0.854628651883 0.876217971851
0.854327938072 0.876217971851
0.854379176926 0.8765788524
0.854078762307 0.8765788524
0.853778558875 0.8765788524
0.853478566409 0.8765788524
0.853530031612 0.876939732948
0.853230337079 0.876939732948
0.853281853282 0.877300613497
0.85298245614 0.877300613497
0.85303402315 0.877661494045
0.853085553997 0.878022374594
0.852786540484 0.878022374594
0.85248773651 0.878022374594
0.852189141856 0.878022374594
0.851890756303 0.878022374594
0.85194259713 0.878383255143
0.851644506648 0.878383255143
0.851346624694 0.878383255143
0.851048951049 0.878383255143
0.851101013632 0.878744135691
0.851153039832 0.87910501624
0.850855745721 0.87910501624
0.850907821229 0.879465896788
0.850610820244 0.879465896788
0.850314026518 0.879465896788
0.850366236484 0.879826777337
0.850418410042 0.880187657885
0.850121993726 0.880187657885
0.849825783972 0.880187657885
0.849878091257 0.880548538434
0.849582172702 0.880548538434
0.849286460146 0.880548538434
0.848990953375 0.880548538434
0.849043478261 0.880909418982
0.848748261474 0.880909418982
0.848453249913 0.880909418982
0.84850590688 0.881270299531
0.848211184439 0.881270299531
0.847916666667 0.881270299531
0.84762235335 0.881270299531
0.847328244275 0.881270299531
0.84703433923 0.881270299531
0.846740638003 0.881270299531
0.846447140381 0.881270299531
0.846153846154 0.881270299531
0.846207135435 0.881631180079
0.845914127424 0.881631180079
0.845621322257 0.881631180079
0.845328719723 0.881631180079
0.845036319613 0.881631180079
0.844744121715 0.881631180079
0.844452125821 0.881631180079
0.844505874223 0.881992060628
0.844559585492 0.882352941176
0.844613259669 0.882713821725
0.844321712116 0.882713821725
0.844030365769 0.882713821725
0.843739220421 0.882713821725
0.843448275862 0.882713821725
0.843502240607 0.883074702274
0.84355616816 0.883435582822
0.843265587323 0.883435582822
0.842975206612 0.883435582822
0.842685025818 0.883435582822
0.842739160358 0.883796463371
0.842449260406 0.883796463371
0.84250343879 0.884157343919
0.842213819182 0.884157343919
0.841924398625 0.884157343919
0.841978701477 0.884518224468
0.84168956044 0.884518224468
0.841743906625 0.884879105016
0.841455044612 0.884879105016
0.841509433962 0.885239985565
0.841563786008 0.885600866113
0.841618100788 0.885961746662
0.841329677862 0.885961746662
0.841041452552 0.885961746662
0.841095890411 0.88632262721
0.841150290996 0.886683507759
0.841204654346 0.887044388307
0.841258980499 0.887405268856
0.84097127223 0.887405268856
0.841025641026 0.887766149405
0.841079972659 0.888127029953
0.841134267168 0.888487910502
0.840846994536 0.888487910502
0.840901331512 0.88884879105
0.840614334471 0.88884879105
0.840327533265 0.88884879105
0.840040927694 0.88884879105
0.839754517559 0.88884879105
0.839468302658 0.88884879105
0.839522998296 0.889209671599
0.839237057221 0.889209671599
0.839291794348 0.889570552147
0.839346494214 0.889931432696
0.83906090507 0.889931432696
0.838775510204 0.889931432696
0.838490309419 0.889931432696
0.838545207342 0.890292313244
0.838600067958 0.890653193793
0.838315217391 0.890653193793
0.838030560272 0.890653193793
0.838085539715 0.891014074341
0.837801153716 0.891014074341
0.837516960651 0.891014074341
0.837232960326 0.891014074341
0.837288135593 0.89137495489


==> figures/pr_raw_data/Luo/sent/sent_currd_TM_single.txt <==
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
1.0 0.00396968603392
1.0 0.00433056658246
1.0 0.004691447131
1.0 0.00505232767954
1.0 0.00541320822808
1.0 0.00577408877661
1.0 0.00613496932515
1.0 0.00649584987369
1.0 0.00685673042223
1.0 0.00721761097077
1.0 0.00757849151931
1.0 0.00793937206785
1.0 0.00830025261638
1.0 0.00866113316492
1.0 0.00902201371346
1.0 0.009382894262
1.0 0.00974377481054
1.0 0.0101046553591
1.0 0.0104655359076
1.0 0.0108264164562
1.0 0.0111872970047
1.0 0.0115481775532
1.0 0.0119090581018
1.0 0.0122699386503
1.0 0.0126308191988
1.0 0.0129916997474
1.0 0.0133525802959
1.0 0.0137134608445
1.0 0.014074341393
1.0 0.0144352219415
1.0 0.0147961024901
1.0 0.0151569830386
1.0 0.0155178635872
1.0 0.0158787441357
1.0 0.0162396246842
1.0 0.0166005052328
1.0 0.0169613857813
1.0 0.0173222663298
1.0 0.0176831468784
1.0 0.0180440274269
1.0 0.0184049079755
1.0 0.018765788524
1.0 0.0191266690725
1.0 0.0194875496211
1.0 0.0198484301696
1.0 0.0202093107182
1.0 0.0205701912667
1.0 0.0209310718152
1.0 0.0212919523638
1.0 0.0216528329123
1.0 0.0220137134608
1.0 0.0223745940094
1.0 0.0227354745579
1.0 0.0230963551065
1.0 0.023457235655
1.0 0.0238181162035
1.0 0.0241789967521
1.0 0.0245398773006
1.0 0.0249007578492
1.0 0.0252616383977
1.0 0.0256225189462
1.0 0.0259833994948
1.0 0.0263442800433
1.0 0.0267051605918
1.0 0.0270660411404
1.0 0.0274269216889
1.0 0.0277878022375
1.0 0.028148682786
1.0 0.0285095633345
1.0 0.0288704438831
1.0 0.0292313244316
1.0 0.0295922049802
1.0 0.0299530855287
1.0 0.0303139660772
1.0 0.0306748466258
1.0 0.0310357271743
1.0 0.0313966077228
1.0 0.0317574882714
1.0 0.0321183688199
1.0 0.0324792493685
1.0 0.032840129917
1.0 0.0332010104655
1.0 0.0335618910141
1.0 0.0339227715626
1.0 0.0342836521112
1.0 0.0346445326597
1.0 0.0350054132082
1.0 0.0353662937568
1.0 0.0357271743053
1.0 0.0360880548538
1.0 0.0364489354024
1.0 0.0368098159509
1.0 0.0371706964995
1.0 0.037531577048
1.0 0.0378924575965
1.0 0.0382533381451
1.0 0.0386142186936
1.0 0.0389750992422
1.0 0.0393359797907
1.0 0.0396968603392
1.0 0.0400577408878
1.0 0.0404186214363
1.0 0.0407795019848
1.0 0.0411403825334
1.0 0.0415012630819
1.0 0.0418621436305
1.0 0.042223024179
1.0 0.0425839047275
1.0 0.0429447852761
1.0 0.0433056658246
1.0 0.0436665463732
1.0 0.0440274269217
1.0 0.0443883074702
1.0 0.0447491880188
1.0 0.0451100685673
1.0 0.0454709491158
1.0 0.0458318296644
1.0 0.0461927102129
1.0 0.0465535907615
1.0 0.04691447131
1.0 0.0472753518585
1.0 0.0476362324071
1.0 0.0479971129556
1.0 0.0483579935042
1.0 0.0487188740527
1.0 0.0490797546012
1.0 0.0494406351498
1.0 0.0498015156983
1.0 0.0501623962468
1.0 0.0505232767954
1.0 0.0508841573439
1.0 0.0512450378925
1.0 0.051605918441
1.0 0.0519667989895
1.0 0.0523276795381
1.0 0.0526885600866
1.0 0.0530494406351
1.0 0.0534103211837
1.0 0.0537712017322
1.0 0.0541320822808
1.0 0.0544929628293
1.0 0.0548538433778
1.0 0.0552147239264
1.0 0.0555756044749
1.0 0.0559364850235
1.0 0.056297365572
1.0 0.0566582461205
1.0 0.0570191266691
1.0 0.0573800072176
1.0 0.0577408877661
1.0 0.0581017683147
1.0 0.0584626488632
1.0 0.0588235294118
1.0 0.0591844099603
0.993939393939 0.0591844099603
0.987951807229 0.0591844099603
0.982035928144 0.0591844099603
0.97619047619 0.0591844099603
0.976331360947 0.0595452905088
0.976470588235 0.0599061710574
0.976608187135 0.0602670516059
0.976744186047 0.0606279321545
0.976878612717 0.060988812703
0.977011494253 0.0613496932515
0.977142857143 0.0617105738001
0.977272727273 0.0620714543486
0.977401129944 0.0624323348971
0.977528089888 0.0627932154457
0.977653631285 0.0631540959942
0.977777777778 0.0635149765428
0.977900552486 0.0638758570913
0.978021978022 0.0642367376398
0.978142076503 0.0645976181884
0.978260869565 0.0649584987369
0.978378378378 0.0653193792855
0.978494623656 0.065680259834
0.978609625668 0.0660411403825
0.978723404255 0.0664020209311
0.978835978836 0.0667629014796
0.978947368421 0.0671237820281
0.979057591623 0.0674846625767
0.979166666667 0.0678455431252
0.979274611399 0.0682064236738
0.979381443299 0.0685673042223
0.979487179487 0.0689281847708
0.979591836735 0.0692890653194
0.979695431472 0.0696499458679
0.979797979798 0.0700108264165
0.979899497487 0.070371706965
0.98 0.0707325875135
0.980099502488 0.0710934680621
0.980198019802 0.0714543486106
0.980295566502 0.0718152291591
0.980392156863 0.0721761097077
0.980487804878 0.0725369902562
0.980582524272 0.0728978708048
0.980676328502 0.0732587513533
0.980769230769 0.0736196319018
0.980861244019 0.0739805124504
0.980952380952 0.0743413929989
0.981042654028 0.0747022735475
0.981132075472 0.075063154096
0.981220657277 0.0754240346445
0.981308411215 0.0757849151931
0.981395348837 0.0761457957416
0.981481481481 0.0765066762901
0.981566820276 0.0768675568387
0.981651376147 0.0772284373872
0.981735159817 0.0775893179358
0.981818181818 0.0779501984843
0.981900452489 0.0783110790328
0.981981981982 0.0786719595814
0.982062780269 0.0790328401299
0.982142857143 0.0793937206785
0.982222222222 0.079754601227
0.982300884956 0.0801154817755
0.982378854626 0.0804763623241
0.982456140351 0.0808372428726
0.982532751092 0.0811981234211
0.982608695652 0.0815590039697
0.982683982684 0.0819198845182
0.98275862069 0.0822807650668
0.982832618026 0.0826416456153
0.982905982906 0.0830025261638
0.982978723404 0.0833634067124
0.983050847458 0.0837242872609
0.983122362869 0.0840851678095
0.983193277311 0.084446048358
0.983263598326 0.0848069289065
0.983333333333 0.0851678094551
0.983402489627 0.0855286900036
0.98347107438 0.0858895705521
0.98353909465 0.0862504511007
0.983606557377 0.0866113316492
0.983673469388 0.0869722121978
0.983739837398 0.0873330927463
0.983805668016 0.0876939732948
0.983870967742 0.0880548538434
0.983935742972 0.0884157343919
0.984 0.0887766149405
0.98406374502 0.089137495489
0.984126984127 0.0894983760375
0.98418972332 0.0898592565861
0.984251968504 0.0902201371346
0.98431372549 0.0905810176831
0.984375 0.0909418982317
0.984435797665 0.0913027787802
0.984496124031 0.0916636593288
0.984555984556 0.0920245398773
0.984615384615 0.0923854204258
0.984674329502 0.0927463009744
0.984732824427 0.0931071815229
0.984790874525 0.0934680620715
0.984848484848 0.09382894262
0.984905660377 0.0941898231685
0.984962406015 0.0945507037171
0.985018726592 0.0949115842656
0.985074626866 0.0952724648141
0.985130111524 0.0956333453627
0.985185185185 0.0959942259112
0.985239852399 0.0963551064598
0.985294117647 0.0967159870083
0.985347985348 0.0970768675568
0.985401459854 0.0974377481054
0.985454545455 0.0977986286539
0.985507246377 0.0981595092025
0.985559566787 0.098520389751
0.985611510791 0.0988812702995
0.985663082437 0.0992421508481
0.985714285714 0.0996030313966
0.985765124555 0.0999639119451
0.985815602837 0.100324792494
0.985865724382 0.100685673042
0.985915492958 0.101046553591
0.985964912281 0.101407434139
0.986013986014 0.101768314688
0.98606271777 0.102129195236
0.986111111111 0.102490075785
0.98615916955 0.102850956333
0.986206896552 0.103211836882
0.986254295533 0.103572717431
0.986301369863 0.103933597979
0.986348122867 0.104294478528
0.986394557823 0.104655359076
0.986440677966 0.105016239625
0.986486486486 0.105377120173
0.986531986532 0.105738000722
0.986577181208 0.10609888127
0.986622073579 0.106459761819
0.986666666667 0.106820642367
0.986710963455 0.107181522916
0.986754966887 0.107542403464
0.986798679868 0.107903284013
0.986842105263 0.108264164562
0.986885245902 0.10862504511
0.986928104575 0.108985925659
0.986970684039 0.109346806207
0.987012987013 0.109707686756
0.987055016181 0.110068567304
0.987096774194 0.110429447853
0.987138263666 0.110790328401
0.987179487179 0.11115120895
0.987220447284 0.111512089498
0.987261146497 0.111872970047
0.987301587302 0.112233850595
0.987341772152 0.112594731144
0.98738170347 0.112955611693
0.987421383648 0.113316492241
0.987460815047 0.11367737279
0.9875 0.114038253338
0.98753894081 0.114399133887
0.987577639752 0.114760014435
0.987616099071 0.115120894984
0.987654320988 0.115481775532
0.987692307692 0.115842656081
0.98773006135 0.116203536629
0.987767584098 0.116564417178
0.987804878049 0.116925297726
0.987841945289 0.117286178275
0.987878787879 0.117647058824
0.987915407855 0.118007939372
0.987951807229 0.118368819921
0.987987987988 0.118729700469
0.988023952096 0.119090581018
0.988059701493 0.119451461566
0.988095238095 0.119812342115
0.988130563798 0.120173222663
0.988165680473 0.120534103212
0.988200589971 0.12089498376
0.988235294118 0.121255864309
0.988269794721 0.121616744857
0.988304093567 0.121977625406
0.98833819242 0.122338505955
0.988372093023 0.122699386503
0.988405797101 0.123060267052
0.988439306358 0.1234211476
0.988472622478 0.123782028149
0.988505747126 0.124142908697
0.988538681948 0.124503789246
0.988571428571 0.124864669794
0.988603988604 0.125225550343
0.988636363636 0.125586430891
0.988668555241 0.12594731144
0.988700564972 0.126308191988
0.988732394366 0.126669072537
0.988764044944 0.127029953086
0.988795518207 0.127390833634
0.988826815642 0.127751714183
0.988857938719 0.128112594731
0.988888888889 0.12847347528
0.98891966759 0.128834355828
0.988950276243 0.129195236377
0.988980716253 0.129556116925
0.989010989011 0.129916997474
0.98904109589 0.130277878022
0.989071038251 0.130638758571
0.989100817439 0.130999639119
0.989130434783 0.131360519668
0.989159891599 0.131721400217
0.989189189189 0.132082280765
0.989218328841 0.132443161314
0.989247311828 0.132804041862
0.98927613941 0.133164922411
0.989304812834 0.133525802959
0.989333333333 0.133886683508
0.989361702128 0.134247564056
0.989389920424 0.134608444605
0.989417989418 0.134969325153
0.98944591029 0.135330205702
0.989473684211 0.13569108625
0.989501312336 0.136051966799
0.989528795812 0.136412847348
0.98955613577 0.136773727896
0.989583333333 0.137134608445
0.98961038961 0.137495488993
0.989637305699 0.137856369542
0.989664082687 0.13821725009
0.989690721649 0.138578130639
0.98971722365 0.138939011187
0.989743589744 0.139299891736
0.989769820972 0.139660772284
0.989795918367 0.140021652833
0.989821882952 0.140382533381
0.989847715736 0.14074341393
0.989873417722 0.141104294479
0.989898989899 0.141465175027
0.989924433249 0.141826055576
0.989949748744 0.142186936124
0.989974937343 0.142547816673
0.99 0.142908697221
0.990024937656 0.14326957777
0.990049751244 0.143630458318
0.990074441687 0.143991338867
0.990099009901 0.144352219415
0.99012345679 0.144713099964
0.990147783251 0.145073980512
0.990171990172 0.145434861061
0.990196078431 0.14579574161
0.9902200489 0.146156622158
0.990243902439 0.146517502707
0.990267639903 0.146878383255
0.990291262136 0.147239263804
0.990314769976 0.147600144352
0.990338164251 0.147961024901
0.990361445783 0.148321905449
0.990384615385 0.148682785998
0.990407673861 0.149043666546
0.99043062201 0.149404547095
0.990453460621 0.149765427643
0.990476190476 0.150126308192
0.990498812352 0.150487188741
0.990521327014 0.150848069289
0.990543735225 0.151208949838
0.990566037736 0.151569830386
0.990588235294 0.151930710935
0.990610328638 0.152291591483
0.990632318501 0.152652472032
0.990654205607 0.15301335258
0.990675990676 0.153374233129
0.990697674419 0.153735113677
0.990719257541 0.154095994226
0.990740740741 0.154456874774
0.990762124711 0.154817755323
0.990783410138 0.155178635872
0.990804597701 0.15553951642
0.990825688073 0.155900396969
0.990846681922 0.156261277517
0.990867579909 0.156622158066
0.990888382688 0.156983038614
0.990909090909 0.157343919163
0.990929705215 0.157704799711
0.990950226244 0.15806568026
0.990970654628 0.158426560808
0.990990990991 0.158787441357
0.991011235955 0.159148321905
0.991031390135 0.159509202454
0.991051454139 0.159870083003
0.991071428571 0.160230963551
0.991091314031 0.1605918441
0.991111111111 0.160952724648
0.991130820399 0.161313605197
0.991150442478 0.161674485745
0.991169977925 0.162035366294
0.991189427313 0.162396246842
0.991208791209 0.162757127391
0.991228070175 0.163118007939
0.99124726477 0.163478888488
0.991266375546 0.163839769036
0.99128540305 0.164200649585
0.991304347826 0.164561530134
0.991323210412 0.164922410682
0.991341991342 0.165283291231
0.991360691145 0.165644171779
0.991379310345 0.166005052328
0.989247311828 0.166005052328
0.987124463519 0.166005052328
0.985010706638 0.166005052328
0.982905982906 0.166005052328
0.980810234542 0.166005052328
0.978723404255 0.166005052328
0.976645435244 0.166005052328
0.974576271186 0.166005052328
0.972515856237 0.166005052328
0.970464135021 0.166005052328
0.968421052632 0.166005052328
0.966386554622 0.166005052328
0.966457023061 0.166365932876
0.966527196653 0.166726813425
0.966597077244 0.167087693973
0.966666666667 0.167448574522
0.966735966736 0.16780945507
0.966804979253 0.168170335619
0.966873706004 0.168531216167
0.96694214876 0.168892096716
0.967010309278 0.169252977265
0.9670781893 0.169613857813
0.967145790554 0.169974738362
0.967213114754 0.17033561891
0.967280163599 0.170696499459
0.967346938776 0.171057380007
0.967413441955 0.171418260556
0.967479674797 0.171779141104
0.967545638945 0.172140021653
0.967611336032 0.172500902201
0.967676767677 0.17286178275
0.967741935484 0.173222663298
0.967806841046 0.173583543847
0.967871485944 0.173944424396
0.967935871743 0.174305304944
0.968 0.174666185493
0.968063872255 0.175027066041
0.96812749004 0.17538794659
0.968190854871 0.175748827138
0.968253968254 0.176109707687
0.968316831683 0.176470588235
0.96837944664 0.176831468784
0.968441814596 0.177192349332
0.968503937008 0.177553229881
0.968565815324 0.177914110429
0.96862745098 0.178274990978
0.968688845401 0.178635871527
0.96875 0.178996752075
0.968810916179 0.179357632624
0.968871595331 0.179718513172
0.968932038835 0.180079393721
0.968992248062 0.180440274269
0.969052224371 0.180801154818
0.969111969112 0.181162035366
0.969171483622 0.181522915915
0.969230769231 0.181883796463
0.969289827255 0.182244677012
0.969348659004 0.18260555756
0.969407265774 0.182966438109
0.969465648855 0.183327318658
0.969523809524 0.183688199206
0.969581749049 0.184049079755
0.969639468691 0.184409960303
0.969696969697 0.184770840852
0.969754253308 0.1851317214
0.969811320755 0.185492601949
0.969868173258 0.185853482497
0.96992481203 0.186214363046
0.969981238274 0.186575243594
0.970037453184 0.186936124143
0.970093457944 0.187297004691
0.970149253731 0.18765788524
0.970204841713 0.188018765789
0.970260223048 0.188379646337
0.970315398887 0.188740526886
0.97037037037 0.189101407434
0.970425138632 0.189462287983
0.970479704797 0.189823168531
0.970534069982 0.19018404908
0.970588235294 0.190544929628
0.970642201835 0.190905810177
0.970695970696 0.191266690725
0.970749542962 0.191627571274
0.970802919708 0.191988451822
0.970856102004 0.192349332371
0.970909090909 0.19271021292
0.970961887477 0.193071093468
0.971014492754 0.193431974017
0.971066907776 0.193792854565
0.971119133574 0.194153735114
0.971171171171 0.194514615662
0.971223021583 0.194875496211
0.971274685817 0.195236376759
0.971326164875 0.195597257308
0.97137745975 0.195958137856
0.971428571429 0.196319018405
0.971479500891 0.196679898953
0.97153024911 0.197040779502
0.971580817052 0.197401660051
0.971631205674 0.197762540599
0.971681415929 0.198123421148
0.971731448763 0.198484301696
0.971781305115 0.198845182245
0.971830985915 0.199206062793
0.971880492091 0.199566943342
0.971929824561 0.19992782389
0.971978984238 0.200288704439
0.972027972028 0.200649584987
0.972076788831 0.201010465536
0.97212543554 0.201371346084
0.972173913043 0.201732226633
0.972222222222 0.202093107182
0.972270363951 0.20245398773
0.9723183391 0.202814868279
0.972366148532 0.203175748827
0.972413793103 0.203536629376
0.972461273666 0.203897509924
0.972508591065 0.204258390473
0.972555746141 0.204619271021
0.972602739726 0.20498015157
0.97264957265 0.205341032118
0.972696245734 0.205701912667
0.972742759796 0.206062793215
0.972789115646 0.206423673764
0.972835314092 0.206784554313
0.972881355932 0.207145434861
0.972927241963 0.20750631541
0.972972972973 0.207867195958
0.973018549747 0.208228076507
0.973063973064 0.208588957055
0.973109243697 0.208949837604
0.973154362416 0.209310718152
0.973199329983 0.209671598701
0.973244147157 0.210032479249
0.973288814691 0.210393359798
0.973333333333 0.210754240346
0.973377703827 0.211115120895
0.97342192691 0.211476001444
0.973466003317 0.211836881992
0.973509933775 0.212197762541
0.973553719008 0.212558643089
0.973597359736 0.212919523638
0.973640856672 0.213280404186
0.973684210526 0.213641284735
0.973727422003 0.214002165283
0.973770491803 0.214363045832
0.973813420622 0.21472392638
0.97385620915 0.215084806929
0.973898858075 0.215445687477
0.973941368078 0.215806568026
0.973983739837 0.216167448575
0.974025974026 0.216528329123
0.974068071313 0.216889209672
0.974110032362 0.21725009022
0.974151857835 0.217610970769
0.974193548387 0.217971851317
0.97423510467 0.218332731866
0.974276527331 0.218693612414
0.974317817014 0.219054492963
0.974358974359 0.219415373511
0.9728 0.219415373511
0.97124600639 0.219415373511
0.969696969697 0.219415373511
0.968152866242 0.219415373511
0.966613672496 0.219415373511
0.965079365079 0.219415373511
0.963549920761 0.219415373511
0.962025316456 0.219415373511
0.960505529226 0.219415373511
0.958990536278 0.219415373511
0.957480314961 0.219415373511
0.955974842767 0.219415373511
0.956043956044 0.21977625406
0.956112852665 0.220137134608
0.956181533646 0.220498015157
0.95625 0.220858895706
0.95631825273 0.221219776254
0.956386292835 0.221580656803
0.956454121306 0.221941537351
0.95652173913 0.2223024179
0.956589147287 0.222663298448
0.956656346749 0.223024178997
0.956723338485 0.223385059545
0.956790123457 0.223745940094
0.956856702619 0.224106820642
0.956923076923 0.224467701191
0.956989247312 0.224828581739
0.957055214724 0.225189462288
0.957120980092 0.225550342837
0.957186544343 0.225911223385
0.957251908397 0.226272103934
0.957317073171 0.226632984482
0.957382039574 0.226993865031
0.957446808511 0.227354745579
0.95751138088 0.227715626128
0.957575757576 0.228076506676
0.957639939486 0.228437387225
0.957703927492 0.228798267773
0.957767722474 0.229159148322
0.957831325301 0.22952002887
0.957894736842 0.229880909419
0.957957957958 0.230241789968
0.958020989505 0.230602670516
0.958083832335 0.230963551065
0.958146487294 0.231324431613
0.958208955224 0.231685312162
0.95827123696 0.23204619271
0.958333333333 0.232407073259
0.958395245171 0.232767953807
0.958456973294 0.233128834356
0.958518518519 0.233489714904
0.958579881657 0.233850595453
0.958641063516 0.234211476001
0.958702064897 0.23457235655
0.958762886598 0.234933237099
0.958823529412 0.235294117647
0.958883994126 0.235654998196
0.958944281525 0.236015878744
0.959004392387 0.236376759293
0.959064327485 0.236737639841
0.959124087591 0.23709852039
0.959183673469 0.237459400938
0.959243085881 0.237820281487
0.959302325581 0.238181162035
0.959361393324 0.238542042584
0.959420289855 0.238902923132
0.959479015919 0.239263803681
0.959537572254 0.23962468423
0.959595959596 0.239985564778
0.959654178674 0.240346445327
0.959712230216 0.240707325875
0.959770114943 0.241068206424
0.959827833572 0.241429086972
0.959885386819 0.241789967521
0.959942775393 0.242150848069
0.96 0.242511728618
0.960057061341 0.242872609166
0.960113960114 0.243233489715
0.960170697013 0.243594370263
0.960227272727 0.243955250812
0.960283687943 0.244316131361
0.960339943343 0.244677011909
0.960396039604 0.245037892458
0.960451977401 0.245398773006
0.960507757405 0.245759653555
0.960563380282 0.246120534103
0.960618846695 0.246481414652
0.960674157303 0.2468422952
0.960729312763 0.247203175749
0.960784313725 0.247564056297
0.960839160839 0.247924936846
0.960893854749 0.248285817394
0.960948396095 0.248646697943
0.961002785515 0.249007578492
0.961057023644 0.24936845904
0.961111111111 0.249729339589
0.961165048544 0.250090220137
0.961218836565 0.250451100686
0.961272475795 0.250811981234
0.961325966851 0.251172861783
0.961379310345 0.251533742331
0.961432506887 0.25189462288
0.961485557084 0.252255503428
0.961538461538 0.252616383977
0.96159122085 0.252977264525
0.961643835616 0.253338145074
0.96169630643 0.253699025623
0.96174863388 0.254059906171
0.961800818554 0.25442078672
0.961852861035 0.254781667268
0.961904761905 0.255142547817
0.961956521739 0.255503428365
0.962008141113 0.255864308914
0.962059620596 0.256225189462
0.962110960758 0.256586070011
0.962162162162 0.256946950559
0.962213225371 0.257307831108
0.962264150943 0.257668711656
0.962314939435 0.258029592205
0.962365591398 0.258390472754
0.962416107383 0.258751353302
0.962466487936 0.259112233851
0.962516733601 0.259473114399
0.96256684492 0.259833994948
0.96261682243 0.260194875496
0.962666666667 0.260555756045
0.962716378162 0.260916636593
0.962765957447 0.261277517142
0.962815405046 0.26163839769
0.962864721485 0.261999278239
0.962913907285 0.262360158787
0.962962962963 0.262721039336
0.963011889036 0.263081919885
0.963060686016 0.263442800433
0.963109354414 0.263803680982
0.963157894737 0.26416456153
0.96320630749 0.264525442079
0.963254593176 0.264886322627
0.963302752294 0.265247203176
0.96335078534 0.265608083724
0.96339869281 0.265968964273
0.963446475196 0.266329844821
0.963494132986 0.26669072537
0.963541666667 0.267051605918
0.963589076723 0.267412486467
0.963636363636 0.267773367016
0.963683527886 0.268134247564
0.963730569948 0.268495128113
0.963777490298 0.268856008661
0.963824289406 0.26921688921
0.963870967742 0.269577769758
0.963917525773 0.269938650307
0.963963963964 0.270299530855
0.964010282776 0.270660411404
0.96405648267 0.271021291952
0.964102564103 0.271382172501
0.964148527529 0.271743053049
0.964194373402 0.272103933598
0.964240102171 0.272464814147
0.964285714286 0.272825694695
0.964331210191 0.273186575244
0.964376590331 0.273547455792
0.963151207116 0.273547455792
0.96192893401 0.273547455792
0.960709759189 0.273547455792
0.959493670886 0.273547455792
0.958280657396 0.273547455792
0.957070707071 0.273547455792
0.955863808323 0.273547455792
0.954659949622 0.273547455792
0.953459119497 0.273547455792
0.95351758794 0.273908336341
0.953575909661 0.274269216889
0.953634085213 0.274630097438
0.953692115144 0.274990977986
0.95375 0.275351858535
0.953807740325 0.275712739083
0.953865336658 0.276073619632
0.953922789539 0.27643450018
0.953980099502 0.276795380729
0.954037267081 0.277156261278
0.954094292804 0.277517141826
0.9541511772 0.277878022375
0.954207920792 0.278238902923
0.954264524104 0.278599783472
0.954320987654 0.27896066402
0.954377311961 0.279321544569
0.954433497537 0.279682425117
0.954489544895 0.280043305666
0.954545454545 0.280404186214
0.954601226994 0.280765066763
0.954656862745 0.281125947311
0.954712362301 0.28148682786
0.954767726161 0.281847708409
0.954822954823 0.282208588957
0.95487804878 0.282569469506
0.954933008526 0.282930350054
0.95498783455 0.283291230603
0.955042527339 0.283652111151
0.955097087379 0.2840129917
0.955151515152 0.284373872248
0.955205811138 0.284734752797
0.955259975816 0.285095633345
0.955314009662 0.285456513894
0.955367913148 0.285817394442
0.955421686747 0.286178274991
0.955475330927 0.28653915554
0.955528846154 0.286900036088
0.955582232893 0.287260916637
0.955635491607 0.287621797185
0.955688622754 0.287982677734
0.955741626794 0.288343558282
0.955794504182 0.288704438831
0.95584725537 0.289065319379
0.95589988081 0.289426199928
0.955952380952 0.289787080476
0.956004756243 0.290147961025
0.956057007126 0.290508841573
0.956109134045 0.290869722122
0.956161137441 0.291230602671
0.956213017751 0.291591483219
0.956264775414 0.291952363768
0.956316410862 0.292313244316
0.956367924528 0.292674124865
0.956419316843 0.293035005413
0.956470588235 0.293395885962
0.95652173913 0.29375676651
0.956572769953 0.294117647059
0.956623681125 0.294478527607
0.956674473068 0.294839408156
0.956725146199 0.295200288704
0.956775700935 0.295561169253
0.95682613769 0.295922049802
0.956876456876 0.29628293035
0.956926658906 0.296643810899
0.956976744186 0.297004691447
0.957026713124 0.297365571996
0.957076566125 0.297726452544
0.957126303592 0.298087333093
0.957175925926 0.298448213641
0.957225433526 0.29880909419
0.95727482679 0.299169974738
0.957324106113 0.299530855287
0.957373271889 0.299891735835
0.957422324511 0.300252616384
0.957471264368 0.300613496933
0.957520091848 0.300974377481
0.957568807339 0.30133525803
0.957617411226 0.301696138578
0.95766590389 0.302057019127
0.957714285714 0.302417899675
0.957762557078 0.302778780224
0.957810718358 0.303139660772
0.957858769932 0.303500541321
0.957906712173 0.303861421869
0.957954545455 0.304222302418
0.958002270148 0.304583182966
0.958049886621 0.304944063515
0.958097395243 0.305304944064
0.95814479638 0.305665824612
0.958192090395 0.306026705161
0.958239277652 0.306387585709
0.958286358512 0.306748466258
0.958333333333 0.307109346806
0.958380202475 0.307470227355
0.958426966292 0.307831107903
0.95847362514 0.308191988452
0.958520179372 0.308552869
0.958566629339 0.308913749549
0.958612975391 0.309274630097
0.958659217877 0.309635510646
0.958705357143 0.309996391195
0.958751393534 0.310357271743
0.958797327394 0.310718152292
0.958843159066 0.31107903284
0.958888888889 0.311439913389
0.958934517203 0.311800793937
0.958980044346 0.312161674486
0.959025470653 0.312522555034
0.95907079646 0.312883435583
0.959116022099 0.313244316131
0.959161147903 0.31360519668
0.959206174201 0.313966077228
0.959251101322 0.314326957777
0.959295929593 0.314687838326
0.959340659341 0.315048718874
0.959385290889 0.315409599423
0.959429824561 0.315770479971
0.959474260679 0.31613136052
0.959518599562 0.316492241068
0.95956284153 0.316853121617
0.9596069869 0.317214002165
0.959651035987 0.317574882714
0.959694989107 0.317935763262
0.959738846572 0.318296643811
0.959782608696 0.318657524359
0.959826275787 0.319018404908
0.959869848156 0.319379285457
0.959913326111 0.319740166005
0.959956709957 0.320101046554
0.96 0.320461927102
0.960043196544 0.320822807651
0.960086299892 0.321183688199
0.960129310345 0.321544568748
0.960172228202 0.321905449296
0.960215053763 0.322266329845
0.960257787325 0.322627210393
0.960300429185 0.322988090942
0.960342979636 0.32334897149
0.960385438972 0.323709852039
0.95935828877 0.323709852039
0.958333333333 0.323709852039
0.957310565635 0.323709852039
0.956289978678 0.323709852039
0.955271565495 0.323709852039
0.954255319149 0.323709852039
0.953241232731 0.323709852039
0.952229299363 0.323709852039
0.952279957582 0.324070732588
0.952330508475 0.324431613136
0.952380952381 0.324792493685
0.952431289641 0.325153374233
0.952481520591 0.325514254782
0.95253164557 0.32587513533
0.95258166491 0.326236015879
0.952631578947 0.326596896427
0.952681388013 0.326957776976
0.952731092437 0.327318657524
0.95278069255 0.327679538073
0.952830188679 0.328040418621
0.952879581152 0.32840129917
0.952928870293 0.328762179719
0.952978056426 0.329123060267
0.953027139875 0.329483940816
0.953076120959 0.329844821364
0.953125 0.330205701913
0.953173777315 0.330566582461
0.953222453222 0.33092746301
0.953271028037 0.331288343558
0.953319502075 0.331649224107
0.953367875648 0.332010104655
0.953416149068 0.332370985204
0.953464322647 0.332731865752
0.953512396694 0.333092746301
0.953560371517 0.33345362685
0.953608247423 0.333814507398
0.953656024717 0.334175387947
0.953703703704 0.334536268495
0.953751284687 0.334897149044
0.953798767967 0.335258029592
0.953846153846 0.335618910141
0.953893442623 0.335979790689
0.953940634596 0.336340671238
0.953987730061 0.336701551786
0.954034729316 0.337062432335
0.954081632653 0.337423312883
0.954128440367 0.337784193432
0.954175152749 0.338145073981
0.954221770092 0.338505954529
0.954268292683 0.338866835078
0.954314720812 0.339227715626
0.954361054767 0.339588596175
0.954407294833 0.339949476723
0.954453441296 0.340310357272
0.954499494439 0.34067123782
0.954545454545 0.341032118369
0.954591321897 0.341392998917
0.954637096774 0.341753879466
0.954682779456 0.342114760014
0.954728370221 0.342475640563
0.954773869347 0.342836521112
0.954819277108 0.34319740166
0.954864593781 0.343558282209
0.954909819639 0.343919162757
0.954954954955 0.344280043306
0.955 0.344640923854
0.955044955045 0.345001804403
0.955089820359 0.345362684951
0.955134596211 0.3457235655
0.955179282869 0.346084446048
0.955223880597 0.346445326597
0.955268389662 0.346806207145
0.955312810328 0.347167087694
0.955357142857 0.347527968243
0.955401387512 0.347888848791
0.955445544554 0.34824972934
0.955489614243 0.348610609888
0.955533596838 0.348971490437
0.955577492596 0.349332370985
0.955621301775 0.349693251534
0.955665024631 0.350054132082
0.955708661417 0.350415012631
0.955752212389 0.350775893179
0.9557956778 0.351136773728
0.9558390579 0.351497654276
0.955882352941 0.351858534825
0.955925563173 0.352219415374
0.955968688845 0.352580295922
0.956011730205 0.352941176471
0.9560546875 0.353302057019
0.956097560976 0.353662937568
0.956140350877 0.354023818116
0.956183057449 0.354384698665
0.956225680934 0.354745579213
0.956268221574 0.355106459762
0.956310679612 0.35546734031
0.956353055286 0.355828220859
0.956395348837 0.356189101407
0.956437560503 0.356549981956
0.956479690522 0.356910862505
0.95652173913 0.357271743053
0.956563706564 0.357632623602
0.956605593057 0.35799350415
0.956647398844 0.358354384699
0.956689124158 0.358715265247
0.956730769231 0.359076145796
0.956772334294 0.359437026344
0.956813819578 0.359797906893
0.956855225312 0.360158787441
0.956896551724 0.36051966799
0.956937799043 0.360880548538
0.956978967495 0.361241429087
0.957020057307 0.361602309636
0.957061068702 0.361963190184
0.957102001907 0.362324070733
0.957142857143 0.362684951281
0.957183634634 0.36304583183
0.957224334601 0.363406712378
0.957264957265 0.363767592927
0.957305502846 0.364128473475
0.957345971564 0.364489354024
0.957386363636 0.364850234572
0.957426679281 0.365211115121
0.957466918715 0.365571995669
0.957507082153 0.365932876218
0.957547169811 0.366293756767
0.957587181904 0.366654637315
0.957627118644 0.367015517864
0.956726246472 0.367015517864
0.955827067669 0.367015517864
0.954929577465 0.367015517864
0.954033771107 0.367015517864
0.954076850984 0.367376398412
0.954119850187 0.367737278961
0.953227315248 0.367737278961
0.953271028037 0.368098159509
0.953314659197 0.368459040058
0.953358208955 0.368819920606
0.95340167754 0.369180801155
0.953445065177 0.369541681703
0.953488372093 0.369902562252
0.953531598513 0.3702634428
0.953574744661 0.370624323349
0.953617810761 0.370985203898
0.953660797034 0.371346084446
0.953703703704 0.371706964995
0.95374653099 0.372067845543
0.953789279113 0.372428726092
0.953831948292 0.37278960664
0.953874538745 0.373150487189
0.953917050691 0.373511367737
0.953959484346 0.373872248286
0.954001839926 0.374233128834
0.954044117647 0.374594009383
0.954086317723 0.374954889931
0.954128440367 0.37531577048
0.954170485793 0.375676651029
0.954212454212 0.376037531577
0.954254345837 0.376398412126
0.954296160878 0.376759292674
0.954337899543 0.377120173223
0.954379562044 0.377481053771
0.954421148587 0.37784193432
0.954462659381 0.378202814868
0.954504094631 0.378563695417
0.954545454545 0.378924575965
0.954586739328 0.379285456514
0.954627949183 0.379646337062
0.954669084316 0.380007217611
0.954710144928 0.38036809816
0.954751131222 0.380728978708
0.9547920434 0.381089859257
0.954832881662 0.381450739805
0.954873646209 0.381811620354
0.954914337241 0.382172500902
0.954954954955 0.382533381451
0.95499549955 0.382894261999
0.955035971223 0.383255142548
0.955076370171 0.383616023096
0.955116696589 0.383976903645
0.955156950673 0.384337784193
0.955197132616 0.384698664742
0.955237242614 0.385059545291
0.955277280859 0.385420425839
0.955317247542 0.385781306388
0.955357142857 0.386142186936
0.955396966994 0.386503067485
0.955436720143 0.386863948033
0.955476402493 0.387224828582
0.955516014235 0.38758570913
0.955555555556 0.387946589679
0.955595026643 0.388307470227
0.955634427684 0.388668350776
0.955673758865 0.389029231324
0.955713020372 0.389390111873
0.955752212389 0.389750992422
0.955791335102 0.39011187297
0.955830388693 0.390472753519
0.955869373345 0.390833634067
0.955908289242 0.391194514616
0.955947136564 0.391555395164
0.955985915493 0.391916275713
0.956024626209 0.392277156261
0.956063268893 0.39263803681
0.956101843723 0.392998917358
0.956140350877 0.393359797907
0.956178790535 0.393720678455
0.956217162872 0.394081559004
0.956255468066 0.394442439553
0.956293706294 0.394803320101
0.956331877729 0.39516420065
0.956369982548 0.395525081198
0.956408020924 0.395885961747
0.956445993031 0.396246842295
0.956483899043 0.396607722844
0.95652173913 0.396968603392
0.956559513467 0.397329483941
0.956597222222 0.397690364489
0.956634865568 0.398051245038
0.956672443674 0.398412125586
0.95670995671 0.398773006135
0.956747404844 0.399133886684
0.956784788245 0.399494767232
0.956822107081 0.399855647781
0.956859361519 0.400216528329
0.956896551724 0.400577408878
0.956933677864 0.400938289426
0.956970740103 0.401299169975
0.957007738607 0.401660050523
0.95618556701 0.401660050523
0.955364806867 0.401660050523
0.954545454545 0.401660050523
0.953727506427 0.401660050523
0.952910958904 0.401660050523
0.952095808383 0.401660050523
0.951282051282 0.401660050523
0.950469684031 0.401660050523
0.949658703072 0.401660050523
0.948849104859 0.401660050523
0.94804088586 0.401660050523
0.948085106383 0.402020931072
0.948129251701 0.40238181162
0.948173322005 0.402742692169
0.948217317487 0.403103572717
0.948261238338 0.403464453266
0.948305084746 0.403825333815
0.948348856901 0.404186214363
0.948392554992 0.404547094912
0.948436179205 0.40490797546
0.94847972973 0.405268856009
0.948523206751 0.405629736557
0.948566610455 0.405990617106
0.948609941028 0.406351497654
0.948653198653 0.406712378203
0.948696383516 0.407073258751
0.948739495798 0.4074341393
0.948782535684 0.407795019848
0.948825503356 0.408155900397
0.948868398994 0.408516780946
0.948911222781 0.408877661494
0.948953974895 0.409238542043
0.948996655518 0.409599422591
0.949039264829 0.40996030314
0.949081803005 0.410321183688
0.949124270225 0.410682064237
0.949166666667 0.411042944785
0.949208992506 0.411403825334
0.94925124792 0.411764705882
0.949293433084 0.412125586431
0.949335548173 0.412486466979
0.949377593361 0.412847347528
0.949419568823 0.413208228077
0.949461474731 0.413569108625
0.949503311258 0.413929989174
0.949545078577 0.414290869722
0.94958677686 0.414651750271
0.949628406276 0.415012630819
0.949669966997 0.415373511368
0.949711459192 0.415734391916
0.949752883031 0.416095272465
0.949794238683 0.416456153013
0.949835526316 0.416817033562
0.949876746097 0.41717791411
0.949917898194 0.417538794659
0.949958982773 0.417899675208
0.95 0.418260555756
0.950040950041 0.418621436305
0.950081833061 0.418982316853
0.950122649223 0.419343197402
0.950163398693 0.41970407795
0.950204081633 0.420064958499
0.950244698206 0.420425839047
0.950285248574 0.420786719596
0.950325732899 0.421147600144
0.950366151343 0.421508480693
0.950406504065 0.421869361241
0.950446791227 0.42223024179
0.950487012987 0.422591122339
0.950527169505 0.422952002887
0.95056726094 0.423312883436
0.950607287449 0.423673763984
0.950647249191 0.424034644533
0.950687146322 0.424395525081
0.950726978998 0.42475640563
0.950766747377 0.425117286178
0.950806451613 0.425478166727
0.950846091861 0.425839047275
0.950885668277 0.426199927824
0.950925181014 0.426560808372
0.950964630225 0.426921688921
0.951004016064 0.42728256947
0.951043338684 0.427643450018
0.951082598236 0.428004330567
0.951121794872 0.428365211115
0.951160928743 0.428726091664
0.9512 0.429086972212
0.951239008793 0.429447852761
0.951277955272 0.429808733309
0.951316839585 0.430169613858
0.951355661882 0.430530494406
0.951394422311 0.430891374955
0.951433121019 0.431252255503
0.951471758154 0.431613136052
0.951510333863 0.431974016601
0.951548848292 0.432334897149
0.951587301587 0.432695777698
0.951625693894 0.433056658246
0.951664025357 0.433417538795
0.95170229612 0.433778419343
0.951740506329 0.434139299892
0.951778656126 0.43450018044
0.951816745656 0.434861060989
0.951854775059 0.435221941537
0.951104100946 0.435221941537
0.950354609929 0.435221941537
0.949606299213 0.435221941537
0.948859166011 0.435221941537
0.948113207547 0.435221941537
0.947368421053 0.435221941537
0.947409733124 0.435582822086
0.947450980392 0.435943702634
0.947492163009 0.436304583183
0.947533281128 0.436665463732
0.947574334898 0.43702634428
0.947615324472 0.437387224829
0.94765625 0.437748105377
0.947697111632 0.438108985926
0.947737909516 0.438469866474
0.947778643804 0.438830747023
0.947819314642 0.439191627571
0.947859922179 0.43955250812
0.947900466563 0.439913388668
0.947940947941 0.440274269217
0.94798136646 0.440635149765
0.948021722265 0.440996030314
0.948062015504 0.441356910863
0.948102246321 0.441717791411
0.948142414861 0.44207867196
0.948182521268 0.442439552508
0.948222565688 0.442800433057
0.948262548263 0.443161313605
0.948302469136 0.443522194154
0.94834232845 0.443883074702
0.948382126348 0.444243955251
0.948421862972 0.444604835799
0.948461538462 0.444965716348
0.948501152959 0.445326596896
0.948540706605 0.445687477445
0.94858019954 0.446048357994
0.948619631902 0.446409238542
0.948659003831 0.446770119091
0.948698315467 0.447130999639
0.948737566947 0.447491880188
0.94877675841 0.447852760736
0.948815889992 0.448213641285
0.948854961832 0.448574521833
0.948893974066 0.448935402382
0.948932926829 0.44929628293
0.948971820259 0.449657163479
0.94901065449 0.450018044027
0.949049429658 0.450378924576
0.949088145897 0.450739805125
0.949126803341 0.451100685673
0.949165402124 0.451461566222
0.949203942381 0.45182244677
0.949242424242 0.452183327319
0.949280847843 0.452544207867
0.949319213313 0.452905088416
0.949357520786 0.453265968964
0.949395770393 0.453626849513
0.949433962264 0.453987730061
0.949472096531 0.45434861061
0.949510173323 0.454709491158
0.949548192771 0.455070371707
0.949586155004 0.455431252256
0.94962406015 0.455792132804
0.94966190834 0.456153013353
0.9496996997 0.456513893901
0.949737434359 0.45687477445
0.949775112444 0.457235654998
0.949812734082 0.457596535547
0.949850299401 0.457957416095
0.949887808527 0.458318296644
0.949925261584 0.458679177192
0.949962658701 0.459040057741
0.95 0.459400938289
0.950037285608 0.459761818838
0.950074515648 0.460122699387
0.950111690246 0.460483579935
0.950148809524 0.460844460484
0.950185873606 0.461205341032
0.950222882615 0.461566221581
0.950259836674 0.461927102129
0.950296735905 0.462287982678
0.95033358043 0.462648863226
0.95037037037 0.463009743775
0.950407105848 0.463370624323
0.950443786982 0.463731504872
0.950480413895 0.46409238542
0.950516986706 0.464453265969
0.950553505535 0.464814146518
0.950589970501 0.465175027066
0.950626381724 0.465535907615
0.950662739323 0.465896788163
0.950699043414 0.466257668712
0.95 0.466257668712
0.949301983835 0.466257668712
0.948604992658 0.466257668712
0.947909024211 0.466257668712
0.947214076246 0.466257668712
0.94652014652 0.466257668712
0.945827232796 0.466257668712
0.945135332846 0.466257668712
0.944444444444 0.466257668712
0.944485025566 0.46661854926
0.943795620438 0.46661854926
0.943836615609 0.466979429809
0.94387755102 0.467340310357
0.943918426803 0.467701190906
0.943959243086 0.468062071454
0.944 0.468422952003
0.944040697674 0.468783832551
0.944081336238 0.4691447131
0.94412191582 0.469505593649
0.944162436548 0.469866474197
0.944202898551 0.470227354746
0.944243301955 0.470588235294
0.944283646889 0.470949115843
0.944323933478 0.471309996391
0.94436416185 0.47167087694
0.94440433213 0.472031757488
0.944444444444 0.472392638037
0.944484498919 0.472753518585
0.944524495677 0.473114399134
0.944564434845 0.473475279682
0.944604316547 0.473836160231
0.944644140906 0.47419704078
0.944683908046 0.474557921328
0.94472361809 0.474918801877
0.944763271162 0.475279682425
0.944802867384 0.475640562974
0.944842406877 0.476001443522
0.944881889764 0.476362324071
0.944921316166 0.476723204619
0.944960686204 0.477084085168
0.945 0.477444965716
0.945039257673 0.477805846265
0.945078459344 0.478166726813
0.945117605132 0.478527607362
0.945156695157 0.478888487911
0.945195729537 0.479249368459
0.945234708393 0.479610249008
0.945273631841 0.479971129556
0.9453125 0.480332010105
0.945351312988 0.480692890653
0.945390070922 0.481053771202
0.945428773919 0.48141465175
0.945467422096 0.481775532299
0.94550601557 0.482136412847
0.945544554455 0.482497293396
0.945583038869 0.482858173944
0.945621468927 0.483219054493
0.945659844742 0.483579935042
0.945698166432 0.48394081559
0.945736434109 0.484301696139
0.945774647887 0.484662576687
0.945812807882 0.485023457236
0.945850914205 0.485384337784
0.945888966971 0.485745218333
0.945926966292 0.486106098881
0.945964912281 0.48646697943
0.946002805049 0.486827859978
0.946040644709 0.487188740527
0.946078431373 0.487549621075
0.94611616515 0.487910501624
0.946153846154 0.488271382173
0.946191474493 0.488632262721
0.946229050279 0.48899314327
0.946266573622 0.489354023818
0.94630404463 0.489714904367
0.946341463415 0.490075784915
0.946378830084 0.490436665464
0.946416144746 0.490797546012
0.94645340751 0.491158426561
0.946490618485 0.491519307109
0.946527777778 0.491880187658
0.946564885496 0.492241068206
0.946601941748 0.492601948755
0.946638946639 0.492962829304
0.946675900277 0.493323709852
0.946712802768 0.493684590401
0.946749654219 0.494045470949
0.946786454734 0.494406351498
0.94682320442 0.494767232046
0.946859903382 0.495128112595
0.946896551724 0.495488993143
0.946933149552 0.495849873692
0.94696969697 0.49621075424
0.947006194081 0.496571634789
0.94704264099 0.496932515337
0.947079037801 0.497293395886
0.947115384615 0.497654276435
0.947151681537 0.498015156983
0.947187928669 0.498376037532
0.947224126114 0.49873691808
0.947260273973 0.499097798629
0.947296372348 0.499458679177
0.946648426813 0.499458679177
0.946001367054 0.499458679177
0.945355191257 0.499458679177
0.944709897611 0.499458679177
0.944065484311 0.499458679177
0.944103612815 0.499819559726
0.944141689373 0.500180440274
0.944179714091 0.500541320823
0.944217687075 0.500902201371
0.94425560843 0.50126308192
0.944293478261 0.501623962468
0.944331296673 0.501984843017
0.944369063772 0.502345723565
0.944406779661 0.502706604114
0.944444444444 0.503067484663
0.944482058226 0.503428365211
0.94451962111 0.50378924576
0.944557133198 0.504150126308
0.944594594595 0.504511006857
0.944632005402 0.504871887405
0.944669365722 0.505232767954
0.944706675657 0.505593648502
0.94474393531 0.505954529051
0.944781144781 0.506315409599
0.944818304172 0.506676290148
0.944855413584 0.507037170696
0.944892473118 0.507398051245
0.944929482874 0.507758931794
0.944966442953 0.508119812342
0.945003353454 0.508480692891
0.945040214477 0.508841573439
0.945077026122 0.509202453988
0.945113788487 0.509563334536
0.945150501672 0.509924215085
0.945187165775 0.510285095633
0.945223780895 0.510645976182
0.94526034713 0.51100685673
0.945296864576 0.511367737279
0.945333333333 0.511728617827
0.945369753498 0.512089498376
0.945406125166 0.512450378925
0.945442448436 0.512811259473
0.945478723404 0.513172140022
0.945514950166 0.51353302057
0.945551128818 0.513893901119
0.945587259456 0.514254781667
0.945623342175 0.514615662216
0.945659377071 0.514976542764
0.945695364238 0.515337423313
0.945731303772 0.515698303861
0.945767195767 0.51605918441
0.945803040317 0.516420064958
0.945838837517 0.516780945507
0.945874587459 0.517141826056
0.945910290237 0.517502706604
0.945945945946 0.517863587153
0.945981554677 0.518224467701
0.946017116524 0.51858534825
0.946052631579 0.518946228798
0.946088099934 0.519307109347
0.946123521682 0.519667989895
0.946158896914 0.520028870444
0.946194225722 0.520389750992
0.945573770492 0.520389750992
0.94495412844 0.520389750992
0.94433529797 0.520389750992
0.943717277487 0.520389750992
0.943100065402 0.520389750992
0.942483660131 0.520389750992
0.942521227956 0.520750631541
0.942558746736 0.521111512089
0.942596216569 0.521472392638
0.942633637549 0.521833273187
0.942671009772 0.522194153735
0.942708333333 0.522555034284
0.942745608328 0.522915914832
0.94278283485 0.523276795381
0.942820012995 0.523637675929
0.942857142857 0.523998556478
0.94289422453 0.524359437026
0.942931258106 0.524720317575
0.942968243681 0.525081198123
0.943005181347 0.525442078672
0.943042071197 0.52580295922
0.943078913325 0.526163839769
0.943115707822 0.526524720318
0.94315245478 0.526885600866
0.943189154293 0.527246481415
0.943225806452 0.527607361963
0.943262411348 0.527968242512
0.943298969072 0.52832912306
0.943335479717 0.528690003609
0.943371943372 0.529050884157
0.943408360129 0.529411764706
0.943444730077 0.529772645254
0.943481053308 0.530133525803
0.94351732991 0.530494406351
0.943553559974 0.5308552869
0.94358974359 0.531216167449
0.943625880846 0.531577047997
0.943661971831 0.531937928546
0.943698016635 0.532298809094
0.943734015345 0.532659689643
0.943769968051 0.533020570191
0.94380587484 0.53338145074
0.943841735801 0.533742331288
0.94387755102 0.534103211837
0.943913320586 0.534464092385
0.943949044586 0.534824972934
0.943984723106 0.535185853482
0.944020356234 0.535546734031
0.944055944056 0.53590761458
0.944091486658 0.536268495128
0.944126984127 0.536629375677
0.944162436548 0.536990256225
0.944197844008 0.537351136774
0.944233206591 0.537712017322
0.944268524383 0.538072897871
0.944303797468 0.538433778419
0.944339025933 0.538794658968
0.944374209861 0.539155539516
0.944409349337 0.539516420065
0.943813131313 0.539516420065
0.943217665615 0.539516420065
0.94262295082 0.539516420065
0.942028985507 0.539516420065
0.941435768262 0.539516420065
0.941472624292 0.539877300613
0.941509433962 0.540238181162
0.94154619736 0.540599061711
0.941582914573 0.540959942259
0.941619585687 0.541320822808
0.94165621079 0.541681703356
0.941692789969 0.542042583905
0.941729323308 0.542403464453
0.941765810895 0.542764345002
0.941802252816 0.54312522555
0.941838649156 0.543486106099
0.941875 0.543846986647
0.941911305434 0.544207867196
0.941947565543 0.544568747744
0.941983780412 0.544929628293
0.942019950125 0.545290508842
0.942056074766 0.54565138939
0.942092154421 0.546012269939
0.942128189172 0.546373150487
0.942164179104 0.546734031036
0.942200124301 0.547094911584
0.942236024845 0.547455792133
0.942271880819 0.547816672681
0.942307692308 0.54817755323
0.942343459392 0.548538433778
0.942379182156 0.548899314327
0.942414860681 0.549260194875
0.94245049505 0.549621075424
0.942486085343 0.549981955973
0.942521631644 0.550342836521
0.942557134033 0.55070371707
0.942592592593 0.551064597618
0.942628007403 0.551425478167
0.942663378545 0.551786358715
0.9426987061 0.552147239264
0.942733990148 0.552508119812
0.942769230769 0.552869000361
0.942804428044 0.553229880909
0.942839582053 0.553590761458
0.942874692875 0.553951642006
0.942909760589 0.554312522555
0.942944785276 0.554673403104
0.942979767014 0.555034283652
0.943014705882 0.555395164201
0.94304960196 0.555756044749
0.94247246022 0.555756044749
0.941896024465 0.555756044749
0.941320293399 0.555756044749
0.941356139279 0.556116925298
0.941391941392 0.556477805846
0.941427699817 0.556838686395
0.941463414634 0.557199566943
0.941499085923 0.557560447492
0.941534713764 0.55792132804
0.941570298235 0.558282208589
0.941605839416 0.558643089137
0.941641337386 0.559003969686
0.941676792224 0.559364850235
0.941712204007 0.559725730783
0.941747572816 0.560086611332
0.941782898727 0.56044749188
0.941818181818 0.560808372429
0.941853422168 0.561169252977
0.941888619855 0.561530133526
0.941923774955 0.561891014074
0.941958887545 0.562251894623
0.941993957704 0.562612775171
0.942028985507 0.56297365572
0.942063971032 0.563334536268
0.942098914355 0.563695416817
0.942133815552 0.564056297366
0.942168674699 0.564417177914
0.942203491872 0.564778058463
0.942238267148 0.565138939011
0.942273000601 0.56549981956
0.942307692308 0.565860700108
0.942342342342 0.566221580657
0.94237695078 0.566582461205
0.942411517696 0.566943341754
0.942446043165 0.567304222302
0.942480527262 0.567665102851
0.94251497006 0.568025983399
0.942549371634 0.568386863948
0.942583732057 0.568747744497
0.942618051405 0.569108625045
0.942652329749 0.569469505594
0.942686567164 0.569830386142
0.942720763723 0.570191266691
0.942754919499 0.570552147239
0.942789034565 0.570913027788
0.942823108993 0.571273908336
0.942857142857 0.571634788885
0.942891136228 0.571995669433
0.942330558859 0.571995669433
0.941770647653 0.571995669433
0.941805225653 0.572356549982
0.941246290801 0.572356549982
0.94128113879 0.57271743053
0.941315945465 0.573078311079
0.9413507109 0.573439191628
0.941385435169 0.573800072176
0.941420118343 0.574160952725
0.941454760497 0.574521833273
0.941489361702 0.574882713822
0.941523922032 0.57524359437
0.941558441558 0.575604474919
0.941592920354 0.575965355467
0.941627358491 0.576326236016
0.94166175604 0.576687116564
0.941696113074 0.577047997113
0.941730429665 0.577408877661
0.941764705882 0.57776975821
0.941798941799 0.578130638759
0.941833137485 0.578491519307
0.941867293012 0.578852399856
0.941901408451 0.579213280404
0.941935483871 0.579574160953
0.941969519343 0.579935041501
0.942003514938 0.58029592205
0.942037470726 0.580656802598
0.942071386776 0.581017683147
0.942105263158 0.581378563695
0.942139099942 0.581739444244
0.942172897196 0.582100324792
0.942206654991 0.582461205341
0.942240373396 0.58282208589
0.942274052478 0.583182966438
0.942307692308 0.583543846987
0.942341292953 0.583904727535
0.942374854482 0.584265608084
0.942408376963 0.584626488632
0.942441860465 0.584987369181
0.942475305055 0.585348249729
0.942508710801 0.585709130278
0.942542077771 0.586070010826
0.941995359629 0.586070010826
0.942028985507 0.586430891375
0.942062572422 0.586791771923
0.94209612044 0.587152652472
0.94212962963 0.587513533021
0.942163100058 0.587874413569
0.942196531792 0.588235294118
0.942229924899 0.588596174666
0.942263279446 0.588957055215
0.942296595499 0.589317935763
0.942329873126 0.589678816312
0.942363112392 0.59003969686
0.942396313364 0.590400577409
0.942429476108 0.590761457957
0.94246260069 0.591122338506
0.942495687177 0.591483219054
0.942528735632 0.591844099603
0.942561746123 0.592204980152
0.942594718714 0.5925658607
0.942627653471 0.592926741249
0.942660550459 0.593287621797
0.942693409742 0.593648502346
0.942726231386 0.594009382894
0.942759015455 0.594370263443
0.942791762014 0.594731143991
0.942824471126 0.59509202454
0.942857142857 0.595452905088
0.94288977727 0.595813785637
0.942922374429 0.596174666185
0.942954934398 0.596535546734
0.942987457241 0.596896427283
0.94301994302 0.597257307831
0.9430523918 0.59761818838
0.943084803643 0.597979068928
0.943117178612 0.598339949477
0.943149516771 0.598700830025
0.943181818182 0.599061710574
0.943214082907 0.599422591122
0.94324631101 0.599783471671
0.943278502552 0.600144352219
0.943310657596 0.600505232768
0.943342776204 0.600866113316
0.943374858437 0.601226993865
0.943406904358 0.601587874414
0.943438914027 0.601948754962
0.943470887507 0.602309635511
0.943502824859 0.602670516059
0.943534726143 0.603031396608
0.943566591422 0.603392277156
0.943598420756 0.603753157705
0.943630214205 0.604114038253
0.943661971831 0.604474918802
0.943693693694 0.60483579935
0.943725379854 0.605196679899
0.943757030371 0.605557560447
0.943788645306 0.605918440996
0.943820224719 0.606279321545
0.943290286356 0.606279321545
0.943322109989 0.606640202093
0.943353897925 0.607001082642
0.943385650224 0.60736196319
0.943417366947 0.607722843739
0.943449048152 0.608083724287
0.9434806939 0.608444604836
0.943512304251 0.608805485384
0.943543879262 0.609166365933
0.943575418994 0.609527246481
0.943606923506 0.60988812703
0.943638392857 0.610249007578
0.943669827105 0.610609888127
0.94370122631 0.610970768676
0.943732590529 0.611331649224
0.943763919822 0.611692529773
0.943795214246 0.612053410321
0.94382647386 0.61241429087
0.943857698722 0.612775171418
0.943888888889 0.613136051967
0.94392004442 0.613496932515
0.943951165372 0.613857813064
0.943982251803 0.614218693612
0.944013303769 0.614579574161
0.94404432133 0.614940454709
0.94407530454 0.615301335258
0.944106253459 0.615662215807
0.944137168142 0.616023096355
0.944168048646 0.616383976904
0.944198895028 0.616744857452
0.944229707344 0.617105738001
0.944260485651 0.617466618549
0.944291230006 0.617827499098
0.944321940463 0.618188379646
0.94435261708 0.618549260195
0.944383259912 0.618910140743
0.944413869015 0.619271021292
0.944444444444 0.61963190184
0.944474986256 0.619992782389
0.944505494505 0.620353662938
0.943986820428 0.620353662938
0.943468715697 0.620353662938
0.942951179375 0.620353662938
0.942434210526 0.620353662938
0.942465753425 0.620714543486
0.941949616648 0.620714543486
0.941981390257 0.621075424035
0.942013129103 0.621436304583
0.942044833242 0.621797185132
0.942076502732 0.62215806568
0.94210813763 0.622518946229
0.942139737991 0.622879826777
0.942171303873 0.623240707326
0.942202835333 0.623601587874
0.942234332425 0.623962468423
0.942265795207 0.624323348971
0.942297223734 0.62468422952
0.942328618063 0.625045110069
0.942359978249 0.625405990617
0.942391304348 0.625766871166
0.942422596415 0.626127751714
0.942453854506 0.626488632263
0.942485078676 0.626849512811
0.94251626898 0.62721039336
0.942547425474 0.627571273908
0.942578548212 0.627932154457
0.94260963725 0.628293035005
0.942640692641 0.628653915554
0.94267171444 0.629014796102
0.942702702703 0.629375676651
0.942733657482 0.6297365572
0.942764578834 0.630097437748
0.942795466811 0.630458318297
0.942826321467 0.630819198845
0.942857142857 0.631180079394
0.942349137931 0.631180079394
0.941841680129 0.631180079394
0.941334768568 0.631180079394
0.941366325982 0.631540959942
0.941397849462 0.631901840491
0.941429339065 0.632262721039
0.941460794844 0.632623601588
0.941492216855 0.632984482136
0.94152360515 0.633345362685
0.941554959786 0.633706243233
0.941586280815 0.634067123782
0.941617568291 0.634428004331
0.94164882227 0.634788884879
0.941680042804 0.635149765428
0.941711229947 0.635510645976
0.941742383752 0.635871526525
0.941773504274 0.636232407073
0.941804591564 0.636593287622
0.941835645678 0.63695416817
0.941866666667 0.637315048719
0.941897654584 0.637675929267
0.941928609483 0.638036809816
0.941959531416 0.638397690364
0.941990420436 0.638758570913
0.942021276596 0.639119451462
0.942052099947 0.63948033201
0.942082890542 0.639841212559
0.942113648433 0.640202093107
0.942144373673 0.640562973656
0.942175066313 0.640923854204
0.942205726405 0.641284734753
0.942236354001 0.641645615301
0.942266949153 0.64200649585
0.942297511911 0.642367376398
0.942328042328 0.642728256947
0.942358540455 0.643089137495
0.942389006342 0.643450018044
0.942419440042 0.643810898593
0.942449841605 0.644171779141
0.942480211082 0.64453265969
0.942510548523 0.644893540238
0.94254085398 0.645254420787
0.942571127503 0.645615301335
0.942601369142 0.645976181884
0.942631578947 0.646337062432
0.94266175697 0.646697942981
0.942166140904 0.646697942981
0.942196531792 0.647058823529
0.942226890756 0.647419704078
0.942257217848 0.647780584626
0.942287513116 0.648141465175
0.942317776612 0.648502345724
0.942348008386 0.648863226272
0.942378208486 0.649224106821
0.942408376963 0.649584987369
0.942438513867 0.649945867918
0.942468619247 0.650306748466
0.942498693152 0.650667629015
0.942528735632 0.651028509563
0.942558746736 0.651389390112
0.942588726514 0.65175027066
0.942618675013 0.652111151209
0.942648592284 0.652472031757
0.942678478374 0.652832912306
0.942708333333 0.653193792855
0.94273815721 0.653554673403
0.942767950052 0.653915553952
0.942797711908 0.6542764345
0.942827442827 0.654637315049
0.942857142857 0.654998195597
0.942886812046 0.655359076146
0.942916450441 0.655719956694
0.942946058091 0.656080837243
0.942975635044 0.656441717791
0.943005181347 0.65680259834
0.943034697048 0.657163478888
0.943064182195 0.657524359437
0.943093636834 0.657885239986
0.943123061013 0.658246120534
0.94315245478 0.658607001083
0.943181818182 0.658967881631
0.943211151265 0.65932876218
0.943240454076 0.659689642728
0.943269726663 0.660050523277
0.943298969072 0.660411403825
0.94332818135 0.660772284374
0.943357363543 0.661133164922
0.943386515697 0.661494045471
0.94341563786 0.661854926019
0.943444730077 0.662215806568
0.943473792395 0.662576687117
0.943502824859 0.662937567665
0.943531827515 0.663298448214
0.94356080041 0.663659328762
0.94358974359 0.664020209311
0.943618657099 0.664381089859
0.943647540984 0.664741970408
0.943676395289 0.665102850956
0.943705220061 0.665463731505
0.943734015345 0.665824612053
0.943762781186 0.666185492602
0.943280531426 0.666185492602
0.942798774259 0.666185492602
0.942317508933 0.666185492602
0.941836734694 0.666185492602
0.94135645079 0.666185492602
0.941386340469 0.66654637315
0.941416199694 0.666907253699
0.941446028513 0.667268134248
0.941475826972 0.667629014796
0.941505595117 0.667989895345
0.941535332994 0.668350775893
0.94156504065 0.668711656442
0.941594718131 0.66907253699
0.941624365482 0.669433417539
0.94165398275 0.669794298087
0.94168356998 0.670155178636
0.941713127217 0.670516059184
0.941742654509 0.670876939733
0.941772151899 0.671237820281
0.941801619433 0.67159870083
0.941831057157 0.671959581379
0.941354903943 0.671959581379
0.940879231935 0.671959581379
0.940404040404 0.671959581379
0.939929328622 0.671959581379
0.939959636731 0.672320461927
0.939989914271 0.672681342476
0.94002016129 0.673042223024
0.940050377834 0.673403103573
0.940080563948 0.673763984121
0.940110719678 0.67412486467
0.94014084507 0.674485745218
0.940170940171 0.674846625767
0.940201005025 0.675207506315
0.940231039679 0.675568386864
0.940261044177 0.675929267412
0.940291018565 0.676290147961
0.940320962889 0.67665102851
0.940350877193 0.677011909058
0.940380761523 0.677372789607
0.940410615924 0.677733670155
0.94044044044 0.678094550704
0.940470235118 0.678455431252
0.9405 0.678816311801
0.940529735132 0.679177192349
0.94005994006 0.679177192349
0.940089865202 0.679538072898
0.940119760479 0.679898953446
0.940149625935 0.680259833995
0.940179461615 0.680620714543
0.940209267564 0.680981595092
0.940239043825 0.681342475641
0.940268790443 0.681703356189
0.940298507463 0.682064236738
0.940328194928 0.682425117286
0.940357852883 0.682785997835
0.940387481371 0.683146878383
0.940417080437 0.683507758932
0.940446650124 0.68386863948
0.940476190476 0.684229520029
0.940505701537 0.684590400577
0.94053518335 0.684951281126
0.940564635958 0.685312161674
0.940594059406 0.685673042223
0.940623453736 0.686033922772
0.940652818991 0.68639480332
0.940682155215 0.686755683869
0.940711462451 0.687116564417
0.940740740741 0.687477444966
0.940769990128 0.687838325514
0.940799210656 0.688199206063
0.940828402367 0.688560086611
0.940857565303 0.68892096716
0.940886699507 0.689281847708
0.940423436731 0.689281847708
0.939960629921 0.689281847708
0.939498278406 0.689281847708
0.939528023599 0.689642728257
0.939557739558 0.690003608805
0.939587426326 0.690364489354
0.939617083947 0.690725369903
0.939646712463 0.691086250451
0.939676311918 0.691447131
0.939705882353 0.691808011548
0.939735423812 0.692168892097
0.939764936337 0.692529772645
0.939794419971 0.692890653194
0.939823874755 0.693251533742
0.939853300733 0.693612414291
0.939882697947 0.693973294839
0.939912066439 0.694334175388
0.939453125 0.694334175388
0.939482674475 0.694695055936
0.939512195122 0.695055936485
0.939541686982 0.695416817034
0.939571150097 0.695777697582
0.93960058451 0.696138578131
0.939629990263 0.696499458679
0.939659367397 0.696860339228
0.939688715953 0.697221219776
0.939231891104 0.697221219776
0.938775510204 0.697221219776
0.938319572608 0.697221219776
0.938349514563 0.697582100325
0.938379427462 0.697942980873
0.938409311348 0.698303861422
0.938439166263 0.69866474197
0.938468992248 0.699025622519
0.938498789346 0.699386503067
0.938528557599 0.699747383616
0.938558297049 0.700108264165
0.938588007737 0.700469144713
0.938617689705 0.700830025262
0.938647342995 0.70119090581
0.938194109126 0.70119090581
0.937741312741 0.70119090581
0.937771345876 0.701551786359
0.937801350048 0.701912666907
0.937831325301 0.702273547456
0.937861271676 0.702634428004
0.937891189215 0.702995308553
0.93792107796 0.703356189101
0.93746993747 0.703356189101
0.937019230769 0.703356189101
0.937049495435 0.70371706965
0.937079731028 0.704077950198
0.93710993759 0.704438830747
0.937140115163 0.704799711296
0.937170263789 0.705160591844
0.937200383509 0.705521472393
0.937230474365 0.705882352941
0.936781609195 0.705882352941
0.936333173767 0.705882352941
0.936363636364 0.70624323349
0.936394069823 0.706604114038
0.936424474187 0.706964994587
0.936454849498 0.707325875135
0.936485195798 0.707686755684
0.936515513126 0.708047636232
0.936545801527 0.708408516781
0.93657606104 0.708769397329
0.936129647283 0.708769397329
0.936160076227 0.709130277878
0.93619047619 0.709491158427
0.936220847216 0.709852038975
0.936251189343 0.710212919524
0.936281502615 0.710573800072
0.936311787072 0.710934680621
0.936342042755 0.711295561169
0.936372269706 0.711656441718
0.936402467964 0.712017322266
0.936432637571 0.712378202815
0.936462778568 0.712739083363
0.936492890995 0.713099963912
0.936522974893 0.71346084446
0.936553030303 0.713821725009
0.936583057265 0.714182605558
0.936613055818 0.714543486106
0.936643026005 0.714904366655
0.936672967864 0.715265247203
0.936702881436 0.715626127752
0.936260623229 0.715626127752
0.936290703162 0.7159870083
0.936320754717 0.716347888849
0.936350777935 0.716708769397
0.936380772856 0.717069649946
0.93641073952 0.717430530494
0.936440677966 0.717791411043
0.936470588235 0.718152291591
0.936500470367 0.71851317214
0.936530324401 0.718874052689
0.936560150376 0.719234933237
0.936589948333 0.719595813786
0.93661971831 0.719956694334
0.936649460347 0.720317574883
0.936679174484 0.720678455431
0.936708860759 0.72103933598
0.936738519213 0.721400216528
0.936768149883 0.721761097077
0.936797752809 0.722121977625
0.93682732803 0.722482858174
0.936856875585 0.722843738722
0.936418887331 0.722843738722
0.935981308411 0.722843738722
0.935544138253 0.722843738722
0.935107376284 0.722843738722
0.934671021932 0.722843738722
0.934701492537 0.723204619271
0.934731934732 0.72356549982
0.934762348555 0.723926380368
0.934792734048 0.724287260917
0.934823091248 0.724648141465
0.934853420195 0.725009022014
0.93488372093 0.725369902562
0.934913993491 0.725730783111
0.934944237918 0.726091663659
0.93497445425 0.726452544208
0.935004642526 0.726813424756
0.935034802784 0.727174305305
0.935064935065 0.727535185853
0.935095039407 0.727896066402
0.935125115848 0.728256946951
0.935155164428 0.728617827499
0.935185185185 0.728978708048
0.935215178158 0.729339588596
0.934782608696 0.729339588596
0.934812760055 0.729700469145
0.934842883549 0.730061349693
0.934872979215 0.730422230242
0.934903047091 0.73078311079
0.934933087217 0.731143991339
0.934501845018 0.731143991339
0.934071000461 0.731143991339
0.934101382488 0.731504871887
0.934131736527 0.731865752436
0.934162062615 0.732226632984
0.934192360792 0.732587513533
0.934222631095 0.732948394082
0.934252873563 0.73330927463
0.933823529412 0.73330927463
0.933853927423 0.733670155179
0.933884297521 0.734031035727
0.933914639743 0.734391916276
0.933944954128 0.734752796824
0.933516735442 0.734752796824
0.9335472044 0.735113677373
0.933577645442 0.735474557921
0.933608058608 0.73583543847
0.933638443936 0.736196319018
0.933668801464 0.736557199567
0.93369913123 0.736918080115
0.933729433272 0.737278960664
0.933302878026 0.737278960664
0.933333333333 0.737639841213
0.93336376084 0.738000721761
0.932937956204 0.738000721761
0.932968536252 0.73836160231
0.932999088423 0.738722482858
0.933029612756 0.739083363407
0.93306010929 0.739444243955
0.933090578061 0.739805124504
0.933121019108 0.740166005052
0.933151432469 0.740526885601
0.933181818182 0.740887766149
0.933212176284 0.741248646698
0.933242506812 0.741609527246
0.932818883341 0.741609527246
0.932849364791 0.741970407795
0.932879818594 0.742331288344
0.932910244787 0.742692168892
0.932940643407 0.743053049441
0.932971014493 0.743413929989
0.933001358081 0.743774810538
0.933031674208 0.744135691086
0.933061962913 0.744496571635
0.932640144665 0.744496571635
0.932218707637 0.744496571635
0.93179765131 0.744496571635
0.931828442438 0.744857452183
0.931859205776 0.745218332732
0.931889941362 0.74557921328
0.931920649234 0.745940093829
0.93150067598 0.745940093829
0.931081081081 0.745940093829
0.931112111661 0.746300974377
0.931143114311 0.746661854926
0.930724246514 0.746661854926
0.930305755396 0.746661854926
0.930337078652 0.747022735475
0.930368373765 0.747383616023
0.929950606197 0.747383616023
0.929533213645 0.747383616023
0.929116195603 0.747383616023
0.929147982063 0.747744496572
0.929179740027 0.74810537712
0.929211469534 0.748466257669
0.929243170622 0.748827138217
0.928827215756 0.748827138217
0.92841163311 0.748827138217
0.927996422182 0.748827138217
0.928028609745 0.749188018766
0.927613941019 0.749188018766
0.927646270657 0.749548899314
0.927678571429 0.749909779863
0.927710843373 0.750270660411
0.92774308653 0.75063154096
0.927775300936 0.750992421508
0.927807486631 0.751353302057
0.927839643653 0.751714182606
0.927871772039 0.752075063154
0.927458834001 0.752075063154
0.927491103203 0.752435943703
0.927523343708 0.752796824251
0.927555555556 0.7531577048
0.927587738783 0.753518585348
0.927619893428 0.753879465897
0.92765201953 0.754240346445
0.927684117125 0.754601226994
0.927272727273 0.754601226994
0.927304964539 0.754962107542
0.927337173239 0.755322988091
0.92736935341 0.755683868639
0.927401505091 0.756044749188
0.927433628319 0.756405629737
0.927465723131 0.756766510285
0.927497789567 0.757127390834
0.927529827662 0.757488271382
0.927561837456 0.757849151931
0.927152317881 0.757849151931
0.926743159753 0.757849151931
0.926775474195 0.758210032479
0.926807760141 0.758570913028
0.926399294844 0.758570913028
0.925991189427 0.758570913028
0.925583443417 0.758570913028
0.925176056338 0.758570913028
0.925208974923 0.758931793576
0.925241864556 0.759292674125
0.925274725275 0.759653554673
0.925307557118 0.760014435222
0.925340360123 0.76037531577
0.925373134328 0.760736196319
0.925405879772 0.761097076868
0.925438596491 0.761457957416
0.925471284524 0.761818837965
0.925065731814 0.761818837965
0.924660534385 0.761818837965
0.92469352014 0.762179718513
0.924726477024 0.762540599062
0.924759405074 0.76290147961
0.924792304329 0.763262360159
0.924825174825 0.763623240707
0.924858016601 0.763984121256
0.924454148472 0.763984121256
0.924050632911 0.763984121256
0.924083769634 0.764345001804
0.924116877453 0.764705882353
0.924149956408 0.765066762901
0.924183006536 0.76542764345
0.924216027875 0.765788523999
0.924249020461 0.766149404547
0.924281984334 0.766510285096
0.923879947803 0.766510285096
0.923913043478 0.766871165644
0.923946110387 0.767232046193
0.923544743701 0.767232046193
0.923577941815 0.767592926741
0.923177083333 0.767592926741
0.923210412148 0.76795380729
0.923243712056 0.768314687838
0.922843519723 0.768314687838
0.922443674177 0.768314687838
0.922477262884 0.768675568387
0.922077922078 0.768675568387
0.921678926871 0.768675568387
0.921712802768 0.769036448935
0.921746649373 0.769397329484
0.921780466724 0.769758210032
0.92181425486 0.770119090581
0.921848013817 0.77047997113
0.921881743634 0.770840851678
0.921915444349 0.771201732227
0.921949115998 0.771562612775
0.921551724138 0.771562612775
0.921585523481 0.771923493324
0.921619293712 0.772284373872
0.921222557038 0.772284373872
0.921256454389 0.772645254421
0.920860215054 0.772645254421
0.920894239037 0.773006134969
0.920928233777 0.773367015518
0.920532646048 0.773367015518
0.920566766853 0.773727896066
0.92017167382 0.773727896066
0.919776919777 0.773727896066
0.919811320755 0.774088776615
0.919845692242 0.774449657163
0.919451585261 0.774449657163
0.919057815846 0.774449657163
0.919092465753 0.774810537712
0.919127086008 0.775171418261
0.919161676647 0.775532298809
0.919196237708 0.775893179358
0.919230769231 0.776254059906
0.919265271252 0.776614940455
0.919299743809 0.776975821003
0.91933418694 0.777336701552
0.918941979522 0.777336701552
0.91855010661 0.777336701552
0.918158567775 0.777336701552
0.918193438432 0.7776975821
0.918228279387 0.778058462649
0.917837377607 0.778058462649
0.917872340426 0.778419343197
0.917907273501 0.778780223746
0.917942176871 0.779141104294
0.917977050574 0.779501984843
0.918011894647 0.779862865392
0.91804670913 0.78022374594
0.918081494058 0.780584626489
0.91811624947 0.780945507037
0.918150975403 0.781306387586
0.918185671895 0.781667268134
0.918220338983 0.782028148683
0.918254976705 0.782389029231
0.918289585097 0.78274990978
0.918324164198 0.783110790328
0.918358714044 0.783471670877
0.917970401691 0.783471670877
0.918005071851 0.783832551425
0.918039712717 0.784193431974
0.918074324324 0.784554312523
0.918108906712 0.784915193071
0.917721518987 0.784915193071
0.917756221004 0.78527607362
0.9173693086 0.78527607362
0.916982722292 0.78527607362
0.916596461668 0.78527607362
0.916210526316 0.78527607362
0.916245791246 0.785636954168
0.915860328145 0.785636954168
0.915895710681 0.785997834717
0.915510718789 0.785997834717
0.915546218487 0.786358715265
0.915581688366 0.786719595814
0.915617128463 0.787080476362
0.915652538817 0.787441356911
0.915268456376 0.787441356911
0.915303983229 0.787802237459
0.915339480302 0.788163118008
0.915374947633 0.788523998556
0.91541038526 0.788884879105
0.915027208037 0.788884879105
0.914644351464 0.788884879105
0.91426181514 0.788884879105
0.914297658863 0.789245759654
0.914333472628 0.789606640202
0.91395154553 0.789606640202
0.91356993737 0.789606640202
0.913606010017 0.789967520751
0.913224864414 0.789967520751
0.913261050876 0.790328401299
0.91329720717 0.790689281848
0.913333333333 0.791050162396
0.913369429404 0.791411042945
0.91340549542 0.791771923493
0.913025384935 0.791771923493
0.912645590682 0.791771923493
0.912681912682 0.792132804042
0.912718204489 0.79249368459
0.91275446614 0.792854565139
0.912375415282 0.792854565139
0.912411789124 0.793215445687
0.91244813278 0.793576326236
0.912484446288 0.793937206785
0.912520729685 0.794298087333
0.912142561127 0.794298087333
0.911764705882 0.794298087333
0.911387163561 0.794298087333
0.91142384106 0.794658967882
0.911046752172 0.794658967882
0.910669975186 0.794658967882
0.910706903679 0.79501984843
0.910743801653 0.795380728979
0.910367616687 0.795380728979
0.909991742362 0.795380728979
0.909616178291 0.795380728979
0.909653465347 0.795741609527
0.909690721649 0.796102490076
0.909727947238 0.796463370624
0.909765142151 0.796824251173
0.909802306425 0.797185131721
0.909427748044 0.797185131721
0.909465020576 0.79754601227
0.909502262443 0.797906892818
0.909128289474 0.797906892818
0.909165639129 0.798267773367
0.909202958094 0.798628653916
0.909240246407 0.798989534464
0.908866995074 0.798989534464
0.908904390644 0.799350415013
0.908941755537 0.799711295561
0.908569085691 0.799711295561
0.908196721311 0.799711295561
0.908234330193 0.80007217611
0.908271908272 0.800433056658
0.9079001228 0.800433056658
0.907937806874 0.800793937207
0.907975460123 0.801154817755
0.90760425184 0.801154817755
0.907642010625 0.801515698304
0.90727124183 0.801515698304
0.906900775827 0.801515698304
0.90693877551 0.801876578852
0.906976744186 0.802237459401
0.90660685155 0.802237459401
0.906644924582 0.802598339949
0.906682966585 0.802959220498
0.906720977597 0.803320101047
0.906351791531 0.803320101047
0.905982905983 0.803320101047
0.906021155411 0.803680981595
0.906059373729 0.804041862144
0.905691056911 0.804041862144
0.905729378302 0.804402742692
0.90536149472 0.804402742692
0.905399918798 0.804763623241
0.905032467532 0.804763623241
0.905070993915 0.805124503789
0.905109489051 0.805485384338
0.905147952979 0.805846264886
0.904781199352 0.805846264886
0.904414742811 0.805846264886
0.904048582996 0.805846264886
0.904087414002 0.806207145435
0.904126213592 0.806568025983
0.904164981803 0.806928906532
0.903799514956 0.806928906532
0.903838383838 0.80728978708
0.903877221325 0.807650667629
0.903512313282 0.807650667629
0.903551251009 0.808011548178
0.903590157322 0.808372428726
0.903225806452 0.808372428726
0.903264812576 0.808733309275
0.902900886382 0.808733309275
0.902939991945 0.809094189823
0.902576489533 0.809094189823
0.902615694165 0.809455070372
0.902252614642 0.809455070372
0.901889827101 0.809455070372
0.90192926045 0.80981595092
0.901968662113 0.810176831469
0.901606425703 0.810176831469
0.901244480128 0.810176831469
0.90088282504 0.810176831469
0.900922583233 0.810537712017
0.900962309543 0.810898592566
0.900601202405 0.810898592566
0.900641025641 0.811259473114
0.90068081698 0.811620353663
0.900320256205 0.811620353663
0.900360144058 0.811981234211
0.9004 0.81234211476
0.90043982407 0.812702995309
0.900479616307 0.813063875857
0.900519376748 0.813424756406
0.900159744409 0.813424756406
0.900199600798 0.813785636954
0.900239425379 0.814146517503
0.900279218189 0.814507398051
0.900318979266 0.8148682786
0.900358708649 0.815229159148
0.9 0.815229159148
0.899641577061 0.815229159148
0.899681528662 0.815590039697
0.899721448468 0.815950920245
0.899761336516 0.816311800794
0.899801192843 0.816672681342
0.899841017488 0.817033561891
0.899483512118 0.817033561891
0.899523431295 0.81739444244
0.899563318777 0.817755322988
0.899206349206 0.817755322988
0.898849662832 0.817755322988
0.898493259318 0.817755322988
0.898533491875 0.818116203537
0.898573692552 0.818477084085
0.898613861386 0.818837964634
0.898258115598 0.818837964634
0.897902651365 0.818837964634
0.897943037975 0.819198845182
0.897983392645 0.819559725731
0.897628458498 0.819559725731
0.89727380482 0.819559725731
0.897314375987 0.819920606279
0.89735491512 0.820281486828
0.897395422257 0.820642367376
0.897435897436 0.821003247925
0.897082018927 0.821003247925
0.897122585731 0.821364128473
0.897163120567 0.821725009022
0.897203623474 0.822085889571
0.897244094488 0.822446770119
0.897284533648 0.822807650668
0.896931549961 0.822807650668
0.89697208022 0.823168531216
0.897012578616 0.823529411765
0.896660117878 0.823529411765
0.896700706991 0.823890292313
0.896348645465 0.823890292313
0.896389324961 0.824251172862
0.896037661828 0.824251172862
0.89568627451 0.824251172862
0.895335162681 0.824251172862
0.895376175549 0.82461205341
0.895025460243 0.82461205341
0.895066562255 0.824972933959
0.895107632094 0.825333814507
0.895148669797 0.825694695056
0.8947985921 0.825694695056
0.89483971853 0.826055575604
0.89449003517 0.826055575604
0.89453125 0.826416456153
0.894181960172 0.826416456153
0.894223263076 0.826777336702
0.893874365977 0.826777336702
0.89391575663 0.82713821725
0.893567251462 0.82713821725
0.89360872954 0.827499097799
0.893260615504 0.827499097799
0.892912772586 0.827499097799
0.892565200467 0.827499097799
0.892607003891 0.827859978347
0.892648774796 0.828220858896
0.892690513219 0.828581739444
0.89234356782 0.828581739444
0.891996891997 0.828581739444
0.891650485437 0.828581739444
0.891692546584 0.828942619993
0.891734575087 0.829303500541
0.891776570985 0.82966438109
0.891818534316 0.830025261638
0.891472868217 0.830025261638
0.891514916699 0.830386142187
0.89155693261 0.830747022735
0.891211769261 0.830747022735
0.891253869969 0.831107903284
0.890909090909 0.831107903284
0.8905645785 0.831107903284
0.890220332431 0.831107903284
0.889876352396 0.831107903284
0.889532638084 0.831107903284
0.889575289575 0.831468783833
0.889617908144 0.831829664381
0.889274691358 0.831829664381
0.888931739298 0.831829664381
0.888974556669 0.83219054493
0.888631984586 0.83219054493
0.888289676425 0.83219054493
0.887947631883 0.83219054493
0.887605850654 0.83219054493
0.887264332436 0.83219054493
0.886923076923 0.83219054493
0.886966551326 0.832551425478
0.887009992314 0.832912306027
0.886669227814 0.832912306027
0.886712749616 0.833273186575
0.886756238004 0.833634067124
0.886799693016 0.833994947672
0.886843114691 0.834355828221
0.886886503067 0.834716708769
0.886546569567 0.834716708769
0.886590038314 0.835077589318
0.886250478744 0.835077589318
0.886294027565 0.835438469866
0.886337543054 0.835799350415
0.885998469778 0.835799350415
0.885659655832 0.835799350415
0.885321100917 0.835799350415
0.885364921666 0.836160230964
0.885026737968 0.836160230964
0.884688812524 0.836160230964
0.884351145038 0.836160230964
0.884013735216 0.836160230964
0.884057971014 0.836521111512
0.883720930233 0.836521111512
0.883384146341 0.836521111512
0.883047619048 0.836521111512
0.882711348058 0.836521111512
0.882755995432 0.836881992061
0.882420091324 0.836881992061
0.882084442754 0.836881992061
0.88174904943 0.836881992061
0.88141391106 0.836881992061
0.881458966565 0.837242872609
0.881124192936 0.837242872609
0.881169324222 0.837603753158
0.880834914611 0.837603753158
0.880500758725 0.837603753158
0.880166856276 0.837603753158
0.880212282032 0.837964633706
0.879878741948 0.837964633706
0.879545454545 0.837964633706
0.879212419538 0.837964633706
0.878879636639 0.837964633706
0.878925463488 0.838325514255
0.878593040847 0.838325514255
0.878638941399 0.838686394803
0.878306878307 0.838686394803
0.877975066113 0.838686394803
0.877643504532 0.838686394803
0.87731219328 0.838686394803
0.876981132075 0.838686394803
0.877027536779 0.839047275352
0.877073906486 0.8394081559
0.876743309461 0.8394081559
0.876789751319 0.839769036449
0.876459510358 0.839769036449
0.876506024096 0.840129916997
0.876552502823 0.840490797546
0.876222723853 0.840490797546
0.876269274163 0.840851678095
0.875939849624 0.840851678095
0.875986471251 0.841212558643
0.875657400451 0.841212558643
0.875328576793 0.841212558643
0.875 0.841212558643
0.874671669794 0.841212558643
0.874343585896 0.841212558643
0.874390701162 0.841573439192
0.874062968516 0.841573439192
0.873735481454 0.841573439192
0.8734082397 0.841573439192
0.873455634594 0.84193431974
0.873502994012 0.842295200289
0.87317620651 0.842295200289
0.872849663426 0.842295200289
0.872523364486 0.842295200289
0.872197309417 0.842295200289
0.87224505043 0.842656080837
0.872292755788 0.843016961386
0.871967151922 0.843016961386
0.872014925373 0.843377841934
0.871689668034 0.843377841934
0.871364653244 0.843377841934
0.871039880731 0.843377841934
0.870715350224 0.843377841934
0.870391061453 0.843377841934
0.870439314966 0.843738722483
0.870487532564 0.844099603031
0.870163690476 0.844099603031
0.869840089253 0.844099603031
0.869516728625 0.844099603031
0.869565217391 0.84446048358
0.869242199108 0.84446048358
0.86891942072 0.84446048358
0.86859688196 0.84446048358
0.86827458256 0.84446048358
0.867952522255 0.84446048358
0.867630700779 0.84446048358
0.867679762787 0.844821364128
0.867358280845 0.844821364128
0.867037037037 0.844821364128
0.8667160311 0.844821364128
0.866765358993 0.845182244677
0.866444691084 0.845182244677
0.866124260355 0.845182244677
0.866173752311 0.845543125226
0.865853658537 0.845543125226
0.86590321389 0.845904005774
0.865583456425 0.845904005774
0.865633074935 0.846264886323
0.865682656827 0.846625766871
0.865363334563 0.846625766871
0.865412979351 0.84698664742
0.865093991891 0.84698664742
0.864775239499 0.84698664742
0.864825046041 0.847347527968
0.864874815906 0.847708408517
0.864556496135 0.847708408517
0.864606328182 0.848069289065
0.864288341302 0.848069289065
0.864338235294 0.848430169614
0.864020580669 0.848430169614
0.86407053637 0.848791050162
0.863753213368 0.848791050162
0.863436123348 0.848791050162
0.863486238532 0.849151930711
0.86316947909 0.849151930711
0.862852951962 0.849151930711
0.862536656891 0.849151930711
0.862587028215 0.849512811259
0.862637362637 0.849873691808
0.862321493958 0.849873691808
0.862371888726 0.850234572357
0.862422246615 0.850595452905
0.862106803219 0.850595452905
0.861791590494 0.850595452905
0.861476608187 0.850595452905
0.861161856047 0.850595452905
0.861212563915 0.850956333454
0.861263234757 0.851317214002
0.861313868613 0.851678094551
0.861364465524 0.852038975099
0.861415025529 0.852399855648
0.861100984324 0.852399855648
0.860787172012 0.852399855648
0.860473588342 0.852399855648
0.860160233066 0.852399855648
0.859847105934 0.852399855648
0.859534206696 0.852399855648
0.859221535104 0.852399855648
0.859272727273 0.852760736196
0.858960378044 0.852760736196
0.859011627907 0.853121616745
0.858699600436 0.853121616745
0.858750907771 0.853482497293
0.858439201452 0.853482497293
0.858127721335 0.853482497293
0.857816467174 0.853482497293
0.857868020305 0.853843377842
0.857919536064 0.85420425839
0.857971014493 0.854565138939
0.858022455632 0.854926019488
0.857711803041 0.854926019488
0.857401375317 0.854926019488
0.857452966715 0.855286900036
0.857504520796 0.855647780585
0.8571945047 0.855647780585
0.856884712685 0.855647780585
0.856936416185 0.856008661133
0.856626941134 0.856008661133
0.856317689531 0.856008661133
0.856008661133 0.856008661133
0.8556998557 0.856008661133
0.85539127299 0.856008661133
0.855082912761 0.856008661133


==> figures/pr_raw_data/Luo/sent/sent_currd_seg2_TM.txt <==
0 0.0
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
0.875 0.00252616383977
0.888888888889 0.00288704438831
0.9 0.00324792493685
0.909090909091 0.00360880548538
0.916666666667 0.00396968603392
0.923076923077 0.00433056658246
0.857142857143 0.00433056658246
0.866666666667 0.004691447131
0.875 0.00505232767954
0.882352941176 0.00541320822808
0.888888888889 0.00577408877661
0.894736842105 0.00613496932515
0.9 0.00649584987369
0.904761904762 0.00685673042223
0.909090909091 0.00721761097077
0.913043478261 0.00757849151931
0.916666666667 0.00793937206785
0.92 0.00830025261638
0.923076923077 0.00866113316492
0.925925925926 0.00902201371346
0.928571428571 0.009382894262
0.931034482759 0.00974377481054
0.933333333333 0.0101046553591
0.935483870968 0.0104655359076
0.9375 0.0108264164562
0.939393939394 0.0111872970047
0.941176470588 0.0115481775532
0.942857142857 0.0119090581018
0.916666666667 0.0119090581018
0.918918918919 0.0122699386503
0.921052631579 0.0126308191988
0.923076923077 0.0129916997474
0.925 0.0133525802959
0.926829268293 0.0137134608445
0.928571428571 0.014074341393
0.93023255814 0.0144352219415
0.931818181818 0.0147961024901
0.933333333333 0.0151569830386
0.934782608696 0.0155178635872
0.936170212766 0.0158787441357
0.9375 0.0162396246842
0.938775510204 0.0166005052328
0.94 0.0169613857813
0.941176470588 0.0173222663298
0.942307692308 0.0176831468784
0.943396226415 0.0180440274269
0.944444444444 0.0184049079755
0.945454545455 0.018765788524
0.946428571429 0.0191266690725
0.947368421053 0.0194875496211
0.948275862069 0.0198484301696
0.949152542373 0.0202093107182
0.933333333333 0.0202093107182
0.934426229508 0.0205701912667
0.935483870968 0.0209310718152
0.936507936508 0.0212919523638
0.9375 0.0216528329123
0.938461538462 0.0220137134608
0.939393939394 0.0223745940094
0.940298507463 0.0227354745579
0.941176470588 0.0230963551065
0.942028985507 0.023457235655
0.942857142857 0.0238181162035
0.943661971831 0.0241789967521
0.944444444444 0.0245398773006
0.945205479452 0.0249007578492
0.945945945946 0.0252616383977
0.946666666667 0.0256225189462
0.947368421053 0.0259833994948
0.948051948052 0.0263442800433
0.948717948718 0.0267051605918
0.949367088608 0.0270660411404
0.95 0.0274269216889
0.950617283951 0.0277878022375
0.951219512195 0.028148682786
0.951807228916 0.0285095633345
0.952380952381 0.0288704438831
0.952941176471 0.0292313244316
0.953488372093 0.0295922049802
0.954022988506 0.0299530855287
0.954545454545 0.0303139660772
0.955056179775 0.0306748466258
0.944444444444 0.0306748466258
0.934065934066 0.0306748466258
0.934782608696 0.0310357271743
0.935483870968 0.0313966077228
0.936170212766 0.0317574882714
0.936842105263 0.0321183688199
0.9375 0.0324792493685
0.938144329897 0.032840129917
0.938775510204 0.0332010104655
0.939393939394 0.0335618910141
0.94 0.0339227715626
0.940594059406 0.0342836521112
0.941176470588 0.0346445326597
0.941747572816 0.0350054132082
0.942307692308 0.0353662937568
0.942857142857 0.0357271743053
0.943396226415 0.0360880548538
0.943925233645 0.0364489354024
0.944444444444 0.0368098159509
0.94495412844 0.0371706964995
0.945454545455 0.037531577048
0.945945945946 0.0378924575965
0.946428571429 0.0382533381451
0.946902654867 0.0386142186936
0.947368421053 0.0389750992422
0.947826086957 0.0393359797907
0.948275862069 0.0396968603392
0.948717948718 0.0400577408878
0.949152542373 0.0404186214363
0.949579831933 0.0407795019848
0.95 0.0411403825334
0.95041322314 0.0415012630819
0.950819672131 0.0418621436305
0.951219512195 0.042223024179
0.951612903226 0.0425839047275
0.952 0.0429447852761
0.952380952381 0.0433056658246
0.952755905512 0.0436665463732
0.953125 0.0440274269217
0.953488372093 0.0443883074702
0.946153846154 0.0443883074702
0.946564885496 0.0447491880188
0.94696969697 0.0451100685673
0.947368421053 0.0454709491158
0.94776119403 0.0458318296644
0.948148148148 0.0461927102129
0.948529411765 0.0465535907615
0.948905109489 0.04691447131
0.949275362319 0.0472753518585
0.94964028777 0.0476362324071
0.95 0.0479971129556
0.950354609929 0.0483579935042
0.950704225352 0.0487188740527
0.951048951049 0.0490797546012
0.951388888889 0.0494406351498
0.951724137931 0.0498015156983
0.952054794521 0.0501623962468
0.952380952381 0.0505232767954
0.952702702703 0.0508841573439
0.953020134228 0.0512450378925
0.953333333333 0.051605918441
0.953642384106 0.0519667989895
0.953947368421 0.0523276795381
0.954248366013 0.0526885600866
0.954545454545 0.0530494406351
0.954838709677 0.0534103211837
0.955128205128 0.0537712017322
0.955414012739 0.0541320822808
0.955696202532 0.0544929628293
0.955974842767 0.0548538433778
0.95625 0.0552147239264
0.95652173913 0.0555756044749
0.956790123457 0.0559364850235
0.957055214724 0.056297365572
0.957317073171 0.0566582461205
0.957575757576 0.0570191266691
0.951807228916 0.0570191266691
0.952095808383 0.0573800072176
0.952380952381 0.0577408877661
0.952662721893 0.0581017683147
0.952941176471 0.0584626488632
0.953216374269 0.0588235294118
0.953488372093 0.0591844099603
0.953757225434 0.0595452905088
0.954022988506 0.0599061710574
0.954285714286 0.0602670516059
0.954545454545 0.0606279321545
0.954802259887 0.060988812703
0.955056179775 0.0613496932515
0.95530726257 0.0617105738001
0.955555555556 0.0620714543486
0.955801104972 0.0624323348971
0.956043956044 0.0627932154457
0.956284153005 0.0631540959942
0.95652173913 0.0635149765428
0.956756756757 0.0638758570913
0.956989247312 0.0642367376398
0.957219251337 0.0645976181884
0.957446808511 0.0649584987369
0.957671957672 0.0653193792855
0.957894736842 0.065680259834
0.958115183246 0.0660411403825
0.958333333333 0.0664020209311
0.958549222798 0.0667629014796
0.958762886598 0.0671237820281
0.958974358974 0.0674846625767
0.959183673469 0.0678455431252
0.959390862944 0.0682064236738
0.959595959596 0.0685673042223
0.959798994975 0.0689281847708
0.96 0.0692890653194
0.955223880597 0.0692890653194
0.950495049505 0.0692890653194
0.950738916256 0.0696499458679
0.946078431373 0.0696499458679
0.946341463415 0.0700108264165
0.946601941748 0.070371706965
0.946859903382 0.0707325875135
0.947115384615 0.0710934680621
0.947368421053 0.0714543486106
0.947619047619 0.0718152291591
0.947867298578 0.0721761097077
0.948113207547 0.0725369902562
0.948356807512 0.0728978708048
0.948598130841 0.0732587513533
0.948837209302 0.0736196319018
0.949074074074 0.0739805124504
0.94930875576 0.0743413929989
0.949541284404 0.0747022735475
0.949771689498 0.075063154096
0.95 0.0754240346445
0.950226244344 0.0757849151931
0.95045045045 0.0761457957416
0.95067264574 0.0765066762901
0.950892857143 0.0768675568387
0.951111111111 0.0772284373872
0.951327433628 0.0775893179358
0.95154185022 0.0779501984843
0.951754385965 0.0783110790328
0.947598253275 0.0783110790328
0.94347826087 0.0783110790328
0.943722943723 0.0786719595814
0.943965517241 0.0790328401299
0.944206008584 0.0793937206785
0.944444444444 0.079754601227
0.944680851064 0.0801154817755
0.944915254237 0.0804763623241
0.945147679325 0.0808372428726
0.945378151261 0.0811981234211
0.945606694561 0.0815590039697
0.945833333333 0.0819198845182
0.946058091286 0.0822807650668
0.946280991736 0.0826416456153
0.946502057613 0.0830025261638
0.946721311475 0.0833634067124
0.94693877551 0.0837242872609
0.947154471545 0.0840851678095
0.947368421053 0.084446048358
0.947580645161 0.0848069289065
0.947791164659 0.0851678094551
0.948 0.0855286900036
0.94422310757 0.0855286900036
0.944444444444 0.0858895705521
0.944664031621 0.0862504511007
0.944881889764 0.0866113316492
0.945098039216 0.0869722121978
0.9453125 0.0873330927463
0.945525291829 0.0876939732948
0.945736434109 0.0880548538434
0.945945945946 0.0884157343919
0.946153846154 0.0887766149405
0.946360153257 0.089137495489
0.946564885496 0.0894983760375
0.946768060837 0.0898592565861
0.94696969697 0.0902201371346
0.947169811321 0.0905810176831
0.947368421053 0.0909418982317
0.947565543071 0.0913027787802
0.94776119403 0.0916636593288
0.947955390335 0.0920245398773
0.948148148148 0.0923854204258
0.948339483395 0.0927463009744
0.948529411765 0.0931071815229
0.948717948718 0.0934680620715
0.948905109489 0.09382894262
0.949090909091 0.0941898231685
0.949275362319 0.0945507037171
0.949458483755 0.0949115842656
0.946043165468 0.0949115842656
0.94623655914 0.0952724648141
0.946428571429 0.0956333453627
0.946619217082 0.0959942259112
0.946808510638 0.0963551064598
0.946996466431 0.0967159870083
0.947183098592 0.0970768675568
0.947368421053 0.0974377481054
0.947552447552 0.0977986286539
0.947735191638 0.0981595092025
0.947916666667 0.098520389751
0.948096885813 0.0988812702995
0.948275862069 0.0992421508481
0.948453608247 0.0996030313966
0.948630136986 0.0999639119451
0.948805460751 0.100324792494
0.948979591837 0.100685673042
0.949152542373 0.101046553591
0.949324324324 0.101407434139
0.946127946128 0.101407434139
0.946308724832 0.101768314688
0.946488294314 0.102129195236
0.946666666667 0.102490075785
0.946843853821 0.102850956333
0.94701986755 0.103211836882
0.947194719472 0.103572717431
0.947368421053 0.103933597979
0.947540983607 0.104294478528
0.947712418301 0.104655359076
0.947882736156 0.105016239625
0.948051948052 0.105377120173
0.948220064725 0.105738000722
0.948387096774 0.10609888127
0.948553054662 0.106459761819
0.948717948718 0.106820642367
0.948881789137 0.107181522916
0.949044585987 0.107542403464
0.949206349206 0.107903284013
0.949367088608 0.108264164562
0.94952681388 0.10862504511
0.949685534591 0.108985925659
0.949843260188 0.109346806207
0.95 0.109707686756
0.95015576324 0.110068567304
0.950310559006 0.110429447853
0.950464396285 0.110790328401
0.950617283951 0.11115120895
0.950769230769 0.111512089498
0.950920245399 0.111872970047
0.951070336391 0.112233850595
0.951219512195 0.112594731144
0.951367781155 0.112955611693
0.951515151515 0.113316492241
0.95166163142 0.11367737279
0.951807228916 0.114038253338
0.951951951952 0.114399133887
0.952095808383 0.114760014435
0.95223880597 0.115120894984
0.952380952381 0.115481775532
0.952522255193 0.115842656081
0.952662721893 0.116203536629
0.952802359882 0.116564417178
0.952941176471 0.116925297726
0.953079178886 0.117286178275
0.953216374269 0.117647058824
0.953352769679 0.118007939372
0.953488372093 0.118368819921
0.953623188406 0.118729700469
0.953757225434 0.119090581018
0.953890489914 0.119451461566
0.954022988506 0.119812342115
0.954154727794 0.120173222663
0.954285714286 0.120534103212
0.954415954416 0.12089498376
0.954545454545 0.121255864309
0.954674220963 0.121616744857
0.954802259887 0.121977625406
0.954929577465 0.122338505955
0.955056179775 0.122699386503
0.955182072829 0.123060267052
0.95530726257 0.1234211476
0.955431754875 0.123782028149
0.955555555556 0.124142908697
0.95567867036 0.124503789246
0.955801104972 0.124864669794
0.955922865014 0.125225550343
0.956043956044 0.125586430891
0.956164383562 0.12594731144
0.956284153005 0.126308191988
0.956403269755 0.126669072537
0.95652173913 0.127029953086
0.956639566396 0.127390833634
0.956756756757 0.127751714183
0.956873315364 0.128112594731
0.956989247312 0.12847347528
0.957104557641 0.128834355828
0.957219251337 0.129195236377
0.957333333333 0.129556116925
0.957446808511 0.129916997474
0.957559681698 0.130277878022
0.957671957672 0.130638758571
0.957783641161 0.130999639119
0.957894736842 0.131360519668
0.958005249344 0.131721400217
0.958115183246 0.132082280765
0.958224543081 0.132443161314
0.958333333333 0.132804041862
0.958441558442 0.133164922411
0.958549222798 0.133525802959
0.956072351421 0.133525802959
0.953608247423 0.133525802959
0.953727506427 0.133886683508
0.953846153846 0.134247564056
0.953964194373 0.134608444605
0.954081632653 0.134969325153
0.954198473282 0.135330205702
0.954314720812 0.13569108625
0.954430379747 0.136051966799
0.954545454545 0.136412847348
0.954659949622 0.136773727896
0.954773869347 0.137134608445
0.954887218045 0.137495488993
0.955 0.137856369542
0.955112219451 0.13821725009
0.955223880597 0.138578130639
0.955334987593 0.138939011187
0.955445544554 0.139299891736
0.955555555556 0.139660772284
0.955665024631 0.140021652833
0.955773955774 0.140382533381
0.955882352941 0.14074341393
0.955990220049 0.141104294479
0.956097560976 0.141465175027
0.956204379562 0.141826055576
0.956310679612 0.142186936124
0.953995157385 0.142186936124
0.951690821256 0.142186936124
0.951807228916 0.142547816673
0.951923076923 0.142908697221
0.952038369305 0.14326957777
0.952153110048 0.143630458318
0.952267303103 0.143991338867
0.952380952381 0.144352219415
0.952494061758 0.144713099964
0.950236966825 0.144713099964
0.947990543735 0.144713099964
0.948113207547 0.145073980512
0.948235294118 0.145434861061
0.948356807512 0.14579574161
0.948477751756 0.146156622158
0.948598130841 0.146517502707
0.948717948718 0.146878383255
0.948837209302 0.147239263804
0.948955916473 0.147600144352
0.949074074074 0.147961024901
0.949191685912 0.148321905449
0.94930875576 0.148682785998
0.949425287356 0.149043666546
0.949541284404 0.149404547095
0.949656750572 0.149765427643
0.949771689498 0.150126308192
0.949886104784 0.150487188741
0.95 0.150848069289
0.950113378685 0.151208949838
0.950226244344 0.151569830386
0.950338600451 0.151930710935
0.95045045045 0.152291591483
0.950561797753 0.152652472032
0.95067264574 0.15301335258
0.950782997763 0.153374233129
0.950892857143 0.153735113677
0.951002227171 0.154095994226
0.951111111111 0.154456874774
0.951219512195 0.154817755323
0.951327433628 0.155178635872
0.951434878587 0.15553951642
0.95154185022 0.155900396969
0.951648351648 0.156261277517
0.951754385965 0.156622158066
0.951859956236 0.156983038614
0.951965065502 0.157343919163
0.952069716776 0.157704799711
0.952173913043 0.15806568026
0.952277657267 0.158426560808
0.952380952381 0.158787441357
0.952483801296 0.159148321905
0.952586206897 0.159509202454
0.952688172043 0.159870083003
0.952789699571 0.160230963551
0.952890792291 0.1605918441
0.952991452991 0.160952724648
0.953091684435 0.161313605197
0.953191489362 0.161674485745
0.953290870488 0.162035366294
0.953389830508 0.162396246842
0.951374207188 0.162396246842
0.951476793249 0.162757127391
0.951578947368 0.163118007939
0.951680672269 0.163478888488
0.95178197065 0.163839769036
0.951882845188 0.164200649585
0.951983298539 0.164561530134
0.952083333333 0.164922410682
0.952182952183 0.165283291231
0.952282157676 0.165644171779
0.952380952381 0.166005052328
0.952479338843 0.166365932876
0.952577319588 0.166726813425
0.952674897119 0.167087693973
0.952772073922 0.167448574522
0.952868852459 0.16780945507
0.952965235174 0.168170335619
0.951020408163 0.168170335619
0.951120162933 0.168531216167
0.951219512195 0.168892096716
0.951318458418 0.169252977265
0.951417004049 0.169613857813
0.951515151515 0.169974738362
0.951612903226 0.17033561891
0.951710261569 0.170696499459
0.951807228916 0.171057380007
0.951903807615 0.171418260556
0.952 0.171779141104
0.952095808383 0.172140021653
0.950199203187 0.172140021653
0.950298210736 0.172500902201
0.950396825397 0.17286178275
0.950495049505 0.173222663298
0.950592885375 0.173583543847
0.950690335306 0.173944424396
0.950787401575 0.174305304944
0.950884086444 0.174666185493
0.950980392157 0.175027066041
0.951076320939 0.17538794659
0.951171875 0.175748827138
0.95126705653 0.176109707687
0.951361867704 0.176470588235
0.95145631068 0.176831468784
0.951550387597 0.177192349332
0.95164410058 0.177553229881
0.951737451737 0.177914110429
0.95183044316 0.178274990978
0.951923076923 0.178635871527
0.952015355086 0.178996752075
0.952107279693 0.179357632624
0.950286806883 0.179357632624
0.950381679389 0.179718513172
0.950476190476 0.180079393721
0.950570342205 0.180440274269
0.950664136622 0.180801154818
0.950757575758 0.181162035366
0.950850661626 0.181522915915
0.950943396226 0.181883796463
0.951035781544 0.182244677012
0.951127819549 0.18260555756
0.951219512195 0.182966438109
0.951310861423 0.183327318658
0.951401869159 0.183688199206
0.951492537313 0.184049079755
0.951582867784 0.184409960303
0.951672862454 0.184770840852
0.949907235622 0.184770840852
0.95 0.1851317214
0.950092421442 0.185492601949
0.950184501845 0.185853482497
0.950276243094 0.186214363046
0.950367647059 0.186575243594
0.950458715596 0.186936124143
0.950549450549 0.187297004691
0.950639853748 0.18765788524
0.950729927007 0.188018765789
0.950819672131 0.188379646337
0.949090909091 0.188379646337
0.949183303085 0.188740526886
0.949275362319 0.189101407434
0.949367088608 0.189462287983
0.949458483755 0.189823168531
0.94954954955 0.19018404908
0.94964028777 0.190544929628
0.94973070018 0.190905810177
0.94982078853 0.191266690725
0.949910554562 0.191627571274
0.95 0.191988451822
0.95008912656 0.192349332371
0.950177935943 0.19271021292
0.95026642984 0.193071093468
0.950354609929 0.193431974017
0.950442477876 0.193792854565
0.950530035336 0.194153735114
0.950617283951 0.194514615662
0.950704225352 0.194875496211
0.95079086116 0.195236376759
0.950877192982 0.195597257308
0.950963222417 0.195958137856
0.949300699301 0.195958137856
0.947643979058 0.195958137856
0.947735191638 0.196319018405
0.947826086957 0.196679898953
0.947916666667 0.197040779502
0.948006932409 0.197401660051
0.948096885813 0.197762540599
0.948186528497 0.198123421148
0.948275862069 0.198484301696
0.948364888124 0.198845182245
0.948453608247 0.199206062793
0.946826758148 0.199206062793
0.946917808219 0.199566943342
0.947008547009 0.19992782389
0.947098976109 0.200288704439
0.947189097104 0.200649584987
0.947278911565 0.201010465536
0.947368421053 0.201371346084
0.947457627119 0.201732226633
0.947546531303 0.202093107182
0.947635135135 0.20245398773
0.947723440135 0.202814868279
0.947811447811 0.203175748827
0.947899159664 0.203536629376
0.947986577181 0.203897509924
0.948073701843 0.204258390473
0.948160535117 0.204619271021
0.948247078464 0.20498015157
0.948333333333 0.205341032118
0.948419301165 0.205701912667
0.948504983389 0.206062793215
0.948590381426 0.206423673764
0.948675496689 0.206784554313
0.948760330579 0.207145434861
0.948844884488 0.20750631541
0.948929159802 0.207867195958
0.949013157895 0.208228076507
0.949096880131 0.208588957055
0.949180327869 0.208949837604
0.949263502455 0.209310718152
0.949346405229 0.209671598701
0.94942903752 0.210032479249
0.949511400651 0.210393359798
0.949593495935 0.210754240346
0.948051948052 0.210754240346
0.948136142626 0.211115120895
0.948220064725 0.211476001444
0.94830371567 0.211836881992
0.948387096774 0.212197762541
0.94847020934 0.212558643089
0.948553054662 0.212919523638
0.948635634029 0.213280404186
0.948717948718 0.213641284735
0.9488 0.214002165283
0.948881789137 0.214363045832
0.948963317384 0.21472392638
0.949044585987 0.215084806929
0.949125596184 0.215445687477
0.949206349206 0.215806568026
0.949286846276 0.216167448575
0.947784810127 0.216167448575
0.947867298578 0.216528329123
0.947949526814 0.216889209672
0.948031496063 0.21725009022
0.948113207547 0.217610970769
0.94819466248 0.217971851317
0.948275862069 0.218332731866
0.948356807512 0.218693612414
0.9484375 0.219054492963
0.948517940718 0.219415373511
0.948598130841 0.21977625406
0.94867807154 0.220137134608
0.948757763975 0.220498015157
0.948837209302 0.220858895706
0.948916408669 0.221219776254
0.948995363215 0.221580656803
0.949074074074 0.221941537351
0.949152542373 0.2223024179
0.949230769231 0.222663298448
0.94930875576 0.223024178997
0.949386503067 0.223385059545
0.947932618683 0.223385059545
0.946483180428 0.223385059545
0.946564885496 0.223745940094
0.946646341463 0.224106820642
0.946727549467 0.224467701191
0.946808510638 0.224828581739
0.9468892261 0.225189462288
0.94696969697 0.225550342837
0.947049924357 0.225911223385
0.947129909366 0.226272103934
0.947209653092 0.226632984482
0.947289156627 0.226993865031
0.947368421053 0.227354745579
0.947447447447 0.227715626128
0.947526236882 0.228076506676
0.947604790419 0.228437387225
0.947683109118 0.228798267773
0.94776119403 0.229159148322
0.9478390462 0.22952002887
0.947916666667 0.229880909419
0.946508172363 0.229880909419
0.945103857567 0.229880909419
0.945185185185 0.230241789968
0.945266272189 0.230602670516
0.945347119645 0.230963551065
0.945427728614 0.231324431613
0.945508100147 0.231685312162
0.945588235294 0.23204619271
0.945668135095 0.232407073259
0.945747800587 0.232767953807
0.945827232796 0.233128834356
0.945906432749 0.233489714904
0.94598540146 0.233850595453
0.946064139942 0.234211476001
0.946142649199 0.23457235655
0.946220930233 0.234933237099
0.946298984035 0.235294117647
0.946376811594 0.235654998196
0.946454413893 0.236015878744
0.946531791908 0.236376759293
0.946608946609 0.236737639841
0.946685878963 0.23709852039
0.946762589928 0.237459400938
0.94683908046 0.237820281487
0.946915351506 0.238181162035
0.946991404011 0.238542042584
0.947067238913 0.238902923132
0.947142857143 0.239263803681
0.947218259629 0.23962468423
0.947293447293 0.239985564778
0.947368421053 0.240346445327
0.947443181818 0.240707325875
0.947517730496 0.241068206424
0.947592067989 0.241429086972
0.947666195191 0.241789967521
0.947740112994 0.242150848069
0.947813822285 0.242511728618
0.947887323944 0.242872609166
0.947960618847 0.243233489715
0.948033707865 0.243594370263
0.948106591865 0.243955250812
0.948179271709 0.244316131361
0.948251748252 0.244677011909
0.948324022346 0.245037892458
0.94839609484 0.245398773006
0.948467966574 0.245759653555
0.948539638387 0.246120534103
0.948611111111 0.246481414652
0.948682385576 0.2468422952
0.948753462604 0.247203175749
0.948824343015 0.247564056297
0.948895027624 0.247924936846
0.948965517241 0.248285817394
0.949035812672 0.248646697943
0.949105914718 0.249007578492
0.949175824176 0.24936845904
0.949245541838 0.249729339589
0.949315068493 0.250090220137
0.949384404925 0.250451100686
0.949453551913 0.250811981234
0.949522510232 0.251172861783
0.948228882834 0.251172861783
0.948299319728 0.251533742331
0.948369565217 0.25189462288
0.948439620081 0.252255503428
0.948509485095 0.252616383977
0.948579161028 0.252977264525
0.948648648649 0.253338145074
0.948717948718 0.253699025623
0.948787061995 0.254059906171
0.948855989233 0.25442078672
0.948924731183 0.254781667268
0.948993288591 0.255142547817
0.949061662198 0.255503428365
0.949129852744 0.255864308914
0.949197860963 0.256225189462
0.949265687583 0.256586070011
0.948 0.256586070011
0.946737683089 0.256586070011
0.945478723404 0.256586070011
0.945551128818 0.256946950559
0.945623342175 0.257307831108
0.945695364238 0.257668711656
0.945767195767 0.258029592205
0.945838837517 0.258390472754
0.945910290237 0.258751353302
0.945981554677 0.259112233851
0.946052631579 0.259473114399
0.946123521682 0.259833994948
0.946194225722 0.260194875496
0.94626474443 0.260555756045
0.946335078534 0.260916636593
0.946405228758 0.261277517142
0.946475195822 0.26163839769
0.946544980443 0.261999278239
0.946614583333 0.262360158787
0.946684005202 0.262721039336
0.946753246753 0.263081919885
0.94682230869 0.263442800433
0.94689119171 0.263803680982
0.946959896507 0.26416456153
0.947028423773 0.264525442079
0.947096774194 0.264886322627
0.947164948454 0.265247203176
0.947232947233 0.265608083724
0.946015424165 0.265608083724
0.946084724005 0.265968964273
0.946153846154 0.266329844821
0.946222791293 0.26669072537
0.946291560102 0.267051605918
0.946360153257 0.267412486467
0.946428571429 0.267773367016
0.946496815287 0.268134247564
0.946564885496 0.268495128113
0.946632782719 0.268856008661
0.946700507614 0.26921688921
0.946768060837 0.269577769758
0.946835443038 0.269938650307
0.946902654867 0.270299530855
0.94696969697 0.270660411404
0.947036569987 0.271021291952
0.945843828715 0.271021291952
0.94465408805 0.271021291952
0.94472361809 0.271382172501
0.944792973651 0.271743053049
0.944862155388 0.272103933598
0.944931163955 0.272464814147
0.945 0.272825694695
0.94506866417 0.273186575244
0.945137157107 0.273547455792
0.945205479452 0.273908336341
0.945273631841 0.274269216889
0.945341614907 0.274630097438
0.94540942928 0.274990977986
0.945477075589 0.275351858535
0.945544554455 0.275712739083
0.945611866502 0.276073619632
0.945679012346 0.27643450018
0.945745992602 0.276795380729
0.945812807882 0.277156261278
0.945879458795 0.277517141826
0.945945945946 0.277878022375
0.946012269939 0.278238902923
0.946078431373 0.278599783472
0.946144430845 0.27896066402
0.946210268949 0.279321544569
0.946275946276 0.279682425117
0.946341463415 0.280043305666
0.94640682095 0.280404186214
0.946472019465 0.280765066763
0.946537059538 0.281125947311
0.946601941748 0.28148682786
0.946666666667 0.281847708409
0.946731234867 0.282208588957
0.946795646917 0.282569469506
0.946859903382 0.282930350054
0.946924004825 0.283291230603
0.946987951807 0.283652111151
0.947051744886 0.2840129917
0.947115384615 0.284373872248
0.947178871549 0.284734752797
0.947242206235 0.285095633345
0.947305389222 0.285456513894
0.947368421053 0.285817394442
0.94743130227 0.286178274991
0.947494033413 0.28653915554
0.947556615018 0.286900036088
0.947619047619 0.287260916637
0.947681331748 0.287621797185
0.947743467933 0.287982677734
0.947805456702 0.288343558282
0.947867298578 0.288704438831
0.947928994083 0.289065319379
0.946808510638 0.289065319379
0.946871310508 0.289426199928
0.946933962264 0.289787080476
0.946996466431 0.290147961025
0.947058823529 0.290508841573
0.947121034078 0.290869722122
0.947183098592 0.291230602671
0.947245017585 0.291591483219
0.947306791569 0.291952363768
0.947368421053 0.292313244316
0.947429906542 0.292674124865
0.947491248541 0.293035005413
0.947552447552 0.293395885962
0.947613504075 0.29375676651
0.947674418605 0.294117647059
0.947735191638 0.294478527607
0.947795823666 0.294839408156
0.94785631518 0.295200288704
0.947916666667 0.295561169253
0.946820809249 0.295561169253
0.94688221709 0.295922049802
0.946943483276 0.29628293035
0.947004608295 0.296643810899
0.947065592635 0.297004691447
0.947126436782 0.297365571996
0.947187141217 0.297726452544
0.947247706422 0.298087333093
0.947308132875 0.298448213641
0.947368421053 0.29880909419
0.947428571429 0.299169974738
0.947488584475 0.299530855287
0.947548460661 0.299891735835
0.947608200456 0.300252616384
0.947667804323 0.300613496933
0.947727272727 0.300974377481
0.947786606129 0.30133525803
0.947845804989 0.301696138578
0.947904869762 0.302057019127
0.947963800905 0.302417899675
0.94802259887 0.302778780224
0.948081264108 0.303139660772
0.948139797069 0.303500541321
0.947072072072 0.303500541321
0.947131608549 0.303861421869
0.947191011236 0.304222302418
0.947250280584 0.304583182966
0.94730941704 0.304944063515
0.947368421053 0.305304944064
0.947427293065 0.305665824612
0.94748603352 0.306026705161
0.947544642857 0.306387585709
0.947603121516 0.306748466258
0.947661469933 0.307109346806
0.947719688543 0.307470227355
0.947777777778 0.307831107903
0.947835738069 0.308191988452
0.947893569845 0.308552869
0.947951273533 0.308913749549
0.948008849558 0.309274630097
0.948066298343 0.309635510646
0.948123620309 0.309996391195
0.948180815877 0.310357271743
0.948237885463 0.310718152292
0.948294829483 0.31107903284
0.948351648352 0.311439913389
0.948408342481 0.311800793937
0.947368421053 0.311800793937
0.946330777656 0.311800793937
0.945295404814 0.311800793937
0.945355191257 0.312161674486
0.945414847162 0.312522555034
0.945474372955 0.312883435583
0.945533769063 0.313244316131
0.945593035909 0.31360519668
0.945652173913 0.313966077228
0.945711183496 0.314326957777
0.945770065076 0.314687838326
0.945828819068 0.315048718874
0.945887445887 0.315409599423
0.945945945946 0.315770479971
0.946004319654 0.31613136052
0.946062567422 0.316492241068
0.946120689655 0.316853121617
0.94617868676 0.317214002165
0.94623655914 0.317574882714
0.946294307197 0.317935763262
0.94635193133 0.318296643811
0.94640943194 0.318657524359
0.946466809422 0.319018404908
0.946524064171 0.319379285457
0.946581196581 0.319740166005
0.946638207044 0.320101046554
0.945628997868 0.320101046554
0.944621938232 0.320101046554
0.944680851064 0.320461927102
0.944739638682 0.320822807651
0.944798301486 0.321183688199
0.944856839873 0.321544568748
0.944915254237 0.321905449296
0.944973544974 0.322266329845
0.945031712474 0.322627210393
0.945089757128 0.322988090942
0.945147679325 0.32334897149
0.945205479452 0.323709852039
0.945263157895 0.324070732588
0.945320715037 0.324431613136
0.945378151261 0.324792493685
0.945435466946 0.325153374233
0.945492662474 0.325514254782
0.94554973822 0.32587513533
0.944560669456 0.32587513533
0.943573667712 0.32587513533
0.94363256785 0.326236015879
0.943691345151 0.326596896427
0.94375 0.326957776976
0.943808532778 0.327318657524
0.943866943867 0.327679538073
0.943925233645 0.328040418621
0.94398340249 0.32840129917
0.944041450777 0.328762179719
0.944099378882 0.329123060267
0.944157187177 0.329483940816
0.944214876033 0.329844821364
0.94427244582 0.330205701913
0.944329896907 0.330566582461
0.94438722966 0.33092746301
0.944444444444 0.331288343558
0.944501541624 0.331649224107
0.944558521561 0.332010104655
0.94358974359 0.332010104655
0.943647540984 0.332370985204
0.943705220061 0.332731865752
0.943762781186 0.333092746301
0.943820224719 0.33345362685
0.94387755102 0.333814507398
0.943934760449 0.334175387947
0.94399185336 0.334536268495
0.944048830112 0.334897149044
0.944105691057 0.335258029592
0.944162436548 0.335618910141
0.944219066937 0.335979790689
0.944275582573 0.336340671238
0.944331983806 0.336701551786
0.944388270981 0.337062432335
0.944444444444 0.337423312883
0.944500504541 0.337784193432
0.944556451613 0.338145073981
0.944612286002 0.338505954529
0.944668008048 0.338866835078
0.94472361809 0.339227715626
0.943775100402 0.339227715626
0.942828485456 0.339227715626
0.942885771543 0.339588596175
0.942942942943 0.339949476723
0.943 0.340310357272
0.943056943057 0.34067123782
0.943113772455 0.341032118369
0.943170488534 0.341392998917
0.943227091633 0.341753879466
0.94328358209 0.342114760014
0.943339960239 0.342475640563
0.943396226415 0.342836521112
0.943452380952 0.34319740166
0.943508424182 0.343558282209
0.943564356436 0.343919162757
0.943620178042 0.344280043306
0.942687747036 0.344280043306
0.94175715696 0.344280043306
0.941814595661 0.344640923854
0.941871921182 0.345001804403
0.941929133858 0.345362684951
0.941986234022 0.3457235655
0.942043222004 0.346084446048
0.942100098135 0.346445326597
0.942156862745 0.346806207145
0.942213516161 0.347167087694
0.942270058708 0.347527968243
0.942326490714 0.347888848791
0.9423828125 0.34824972934
0.94243902439 0.348610609888
0.942495126706 0.348971490437
0.942551119766 0.349332370985
0.942607003891 0.349693251534
0.942662779397 0.350054132082
0.942718446602 0.350415012631
0.94277400582 0.350775893179
0.942829457364 0.351136773728
0.942884801549 0.351497654276
0.942940038685 0.351858534825
0.942995169082 0.352219415374
0.94305019305 0.352580295922
0.943105110897 0.352941176471
0.943159922929 0.353302057019
0.943214629451 0.353662937568
0.943269230769 0.354023818116
0.943323727185 0.354384698665
0.943378119002 0.354745579213
0.94343240652 0.355106459762
0.943486590038 0.35546734031
0.943540669856 0.355828220859
0.943594646272 0.356189101407
0.94364851958 0.356549981956
0.943702290076 0.356910862505
0.943755958055 0.357271743053
0.94380952381 0.357632623602
0.943862987631 0.35799350415
0.94391634981 0.358354384699
0.943969610636 0.358715265247
0.944022770398 0.359076145796
0.944075829384 0.359437026344
0.944128787879 0.359797906893
0.943235572375 0.359797906893
0.943289224953 0.360158787441
0.943342776204 0.36051966799
0.943396226415 0.360880548538
0.943449575872 0.361241429087
0.943502824859 0.361602309636
0.943555973659 0.361963190184
0.943609022556 0.362324070733
0.943661971831 0.362684951281
0.943714821764 0.36304583183
0.943767572634 0.363406712378
0.943820224719 0.363767592927
0.943872778297 0.364128473475
0.943925233645 0.364489354024
0.943977591036 0.364850234572
0.944029850746 0.365211115121
0.944082013048 0.365571995669
0.944134078212 0.365932876218
0.944186046512 0.366293756767
0.943308550186 0.366293756767
0.943361188487 0.366654637315
0.943413729128 0.367015517864
0.943466172382 0.367376398412
0.943518518519 0.367737278961
0.942645698427 0.367737278961
0.9426987061 0.368098159509
0.942751615882 0.368459040058
0.942804428044 0.368819920606
0.942857142857 0.369180801155
0.942909760589 0.369541681703
0.942962281509 0.369902562252
0.943014705882 0.3702634428
0.943067033976 0.370624323349
0.943119266055 0.370985203898
0.943171402383 0.371346084446
0.943223443223 0.371706964995
0.943275388838 0.372067845543
0.943327239488 0.372428726092
0.943378995434 0.37278960664
0.943430656934 0.373150487189
0.943482224248 0.373511367737
0.943533697632 0.373872248286
0.943585077343 0.374233128834
0.943636363636 0.374594009383
0.943687556767 0.374954889931
0.943738656987 0.37531577048
0.943789664551 0.375676651029
0.94384057971 0.376037531577
0.943891402715 0.376398412126
0.943942133816 0.376759292674
0.943089430894 0.376759292674
0.943140794224 0.377120173223
0.943192064923 0.377481053771
0.943243243243 0.37784193432
0.943294329433 0.378202814868
0.943345323741 0.378563695417
0.943396226415 0.378924575965
0.943447037702 0.379285456514
0.943497757848 0.379646337062
0.943548387097 0.380007217611
0.943598925694 0.38036809816
0.943649373882 0.380728978708
0.943699731903 0.381089859257
0.94375 0.381450739805
0.943800178412 0.381811620354
0.94385026738 0.382172500902
0.943900267142 0.382533381451
0.943950177936 0.382894261999
0.944 0.383255142548
0.943161634103 0.383255142548
0.943212067436 0.383616023096
0.943262411348 0.383976903645
0.943312666076 0.384337784193
0.943362831858 0.384698664742
0.94341290893 0.385059545291
0.943462897527 0.385420425839
0.943512797882 0.385781306388
0.943562610229 0.386142186936
0.943612334802 0.386503067485
0.943661971831 0.386863948033
0.943711521548 0.387224828582
0.943760984183 0.38758570913
0.943810359965 0.387946589679
0.943859649123 0.388307470227
0.943908851884 0.388668350776
0.943957968476 0.389029231324
0.944006999125 0.389390111873
0.944055944056 0.389750992422
0.944104803493 0.39011187297
0.943280977312 0.39011187297
0.943330427201 0.390472753519
0.943379790941 0.390833634067
0.943429068755 0.391194514616
0.94347826087 0.391555395164
0.943527367507 0.391916275713
0.943576388889 0.392277156261
0.943625325239 0.39263803681
0.943674176776 0.392998917358
0.943722943723 0.393359797907
0.943771626298 0.393720678455
0.943820224719 0.394081559004
0.943868739206 0.394442439553
0.943917169974 0.394803320101
0.943965517241 0.39516420065
0.944013781223 0.395525081198
0.943201376936 0.395525081198
0.942390369733 0.395525081198
0.942439862543 0.395885961747
0.942489270386 0.396246842295
0.942538593482 0.396607722844
0.942587832048 0.396968603392
0.942636986301 0.397329483941
0.942686056459 0.397690364489
0.942735042735 0.398051245038
0.942783945346 0.398412125586
0.942832764505 0.398773006135
0.942881500426 0.399133886684
0.942930153322 0.399494767232
0.942978723404 0.399855647781
0.943027210884 0.400216528329
0.943075615973 0.400577408878
0.942275042445 0.400577408878
0.941475826972 0.400577408878
0.941525423729 0.400938289426
0.941574936494 0.401299169975
0.941624365482 0.401660050523
0.941673710904 0.402020931072
0.941722972973 0.40238181162
0.941772151899 0.402742692169
0.941821247892 0.403103572717
0.941870261163 0.403464453266
0.941077441077 0.403464453266
0.941126997477 0.403825333815
0.941176470588 0.404186214363
0.941225860621 0.404547094912
0.941275167785 0.40490797546
0.941324392288 0.405268856009
0.941373534338 0.405629736557
0.941422594142 0.405990617106
0.941471571906 0.406351497654
0.941520467836 0.406712378203
0.940734557596 0.406712378203
0.940783986656 0.407073258751
0.940833333333 0.4074341393
0.940882597835 0.407795019848
0.940931780366 0.408155900397
0.940980881131 0.408516780946
0.941029900332 0.408877661494
0.940248962656 0.408877661494
0.940298507463 0.409238542043
0.940347970174 0.409599422591
0.940397350993 0.40996030314
0.940446650124 0.410321183688
0.940495867769 0.410682064237
0.940545004129 0.411042944785
0.940594059406 0.411403825334
0.9406430338 0.411764705882
0.940691927512 0.412125586431
0.940740740741 0.412486466979
0.940789473684 0.412847347528
0.940838126541 0.413208228077
0.940886699507 0.413569108625
0.940935192781 0.413929989174
0.940983606557 0.414290869722
0.941031941032 0.414651750271
0.941080196399 0.415012630819
0.941128372854 0.415373511368
0.941176470588 0.415734391916
0.941224489796 0.416095272465
0.941272430669 0.416456153013
0.941320293399 0.416817033562
0.941368078176 0.41717791411
0.941415785191 0.417538794659
0.941463414634 0.417899675208
0.941510966694 0.418260555756
0.941558441558 0.418621436305
0.941605839416 0.418982316853
0.940842787682 0.418982316853
0.940890688259 0.419343197402
0.940938511327 0.41970407795
0.940986257074 0.420064958499
0.941033925687 0.420425839047
0.941081517353 0.420786719596
0.941129032258 0.421147600144
0.941176470588 0.421508480693
0.941223832528 0.421869361241
0.941271118262 0.42223024179
0.941318327974 0.422591122339
0.941365461847 0.422952002887
0.941412520064 0.423312883436
0.941459502807 0.423673763984
0.941506410256 0.424034644533
0.941553242594 0.424395525081
0.9416 0.42475640563
0.941646682654 0.425117286178
0.941693290735 0.425478166727
0.941739824421 0.425839047275
0.941786283892 0.426199927824
0.941832669323 0.426560808372
0.941878980892 0.426921688921
0.941925218775 0.42728256947
0.941971383148 0.427643450018
0.942017474186 0.428004330567
0.942063492063 0.428365211115
0.942109436955 0.428726091664
0.942155309033 0.429086972212
0.942201108472 0.429447852761
0.942246835443 0.429808733309
0.942292490119 0.430169613858
0.94233807267 0.430530494406
0.941594317285 0.430530494406
0.940851735016 0.430530494406
0.940898345154 0.430891374955
0.94094488189 0.431252255503
0.940991345397 0.431613136052
0.941037735849 0.431974016601
0.941084053417 0.432334897149
0.941130298273 0.432695777698
0.941176470588 0.433056658246
0.941222570533 0.433417538795
0.941268598277 0.433778419343
0.941314553991 0.434139299892
0.941360437842 0.43450018044
0.940625 0.43450018044
0.940671350507 0.434861060989
0.940717628705 0.435221941537
0.940763834762 0.435582822086
0.940809968847 0.435943702634
0.940856031128 0.436304583183
0.940902021773 0.436665463732
0.940947940948 0.43702634428
0.94099378882 0.437387224829
0.941039565555 0.437748105377
0.941085271318 0.438108985926
0.941130906274 0.438469866474
0.94040247678 0.438469866474
0.940448569219 0.438830747023
0.940494590417 0.439191627571
0.940540540541 0.43955250812
0.940586419753 0.439913388668
0.940632228219 0.440274269217
0.940677966102 0.440635149765
0.940723633564 0.440996030314
0.940769230769 0.441356910863
0.940814757879 0.441717791411
0.940860215054 0.44207867196
0.940905602456 0.442439552508
0.940950920245 0.442800433057
0.940996168582 0.443161313605
0.941041347626 0.443522194154
0.941086457536 0.443883074702
0.941131498471 0.444243955251
0.941176470588 0.444604835799
0.941221374046 0.444965716348
0.941266209001 0.445326596896
0.94131097561 0.445687477445
0.941355674029 0.446048357994
0.941400304414 0.446409238542
0.94144486692 0.446770119091
0.941489361702 0.447130999639
0.941533788914 0.447491880188
0.94157814871 0.447852760736
0.941622441243 0.448213641285
0.941666666667 0.448574521833
0.941710825132 0.448935402382
0.941754916793 0.44929628293
0.941798941799 0.449657163479
0.941842900302 0.450018044027
0.941886792453 0.450378924576
0.941930618401 0.450739805125
0.941974378297 0.451100685673
0.942018072289 0.451461566222
0.942061700527 0.45182244677
0.942105263158 0.452183327319
0.942148760331 0.452544207867
0.942192192192 0.452905088416
0.94223555889 0.453265968964
0.94227886057 0.453626849513
0.942322097378 0.453987730061
0.942365269461 0.45434861061
0.941660433807 0.45434861061
0.941704035874 0.454709491158
0.941747572816 0.455070371707
0.941791044776 0.455431252256
0.941834451902 0.455792132804
0.941877794337 0.456153013353
0.941921072226 0.456513893901
0.941964285714 0.45687477445
0.942007434944 0.457235654998
0.942050520059 0.457596535547
0.942093541203 0.457957416095
0.942136498516 0.458318296644
0.942179392142 0.458679177192
0.942222222222 0.459040057741
0.941524796447 0.459040057741
0.940828402367 0.459040057741
0.940872135994 0.459400938289
0.940915805022 0.459761818838
0.940959409594 0.460122699387
0.941002949853 0.460483579935
0.94104642594 0.460844460484
0.941089837997 0.461205341032
0.941133186166 0.461566221581
0.940441176471 0.461566221581
0.940484937546 0.461927102129
0.940528634361 0.462287982678
0.940572267058 0.462648863226
0.940615835777 0.463009743775
0.940659340659 0.463370624323
0.940702781845 0.463731504872
0.940746159473 0.46409238542
0.940789473684 0.464453265969
0.940832724617 0.464814146518
0.940875912409 0.465175027066
0.940919037199 0.465535907615
0.940962099125 0.465896788163
0.941005098325 0.466257668712
0.940320232897 0.466257668712
0.939636363636 0.466257668712
0.939680232558 0.46661854926
0.939724037763 0.466979429809
0.93976777939 0.467340310357
0.939811457578 0.467701190906
0.939855072464 0.468062071454
0.939898624185 0.468422952003
0.93994211288 0.468783832551
0.939985538684 0.4691447131
0.940028901734 0.469505593649
0.940072202166 0.469866474197
0.940115440115 0.470227354746
0.939437635184 0.470227354746
0.938760806916 0.470227354746
0.938804895608 0.470588235294
0.938848920863 0.470949115843
0.938892882818 0.471309996391
0.938936781609 0.47167087694
0.938980617373 0.472031757488
0.939024390244 0.472392638037
0.939068100358 0.472753518585
0.939111747851 0.473114399134
0.939155332856 0.473475279682
0.939198855508 0.473836160231
0.93924231594 0.47419704078
0.939285714286 0.474557921328
0.939329050678 0.474918801877
0.93937232525 0.475279682425
0.939415538133 0.475640562974
0.939458689459 0.476001443522
0.939501779359 0.476362324071
0.939544807966 0.476723204619
0.939587775409 0.477084085168
0.939630681818 0.477444965716
0.939673527324 0.477805846265
0.939716312057 0.478166726813
0.939759036145 0.478527607362
0.939801699717 0.478888487911
0.939844302902 0.479249368459
0.939886845827 0.479610249008
0.939929328622 0.479971129556
0.939971751412 0.480332010105
0.940014114326 0.480692890653
0.940056417489 0.481053771202
0.940098661029 0.48141465175
0.94014084507 0.481775532299
0.94018296974 0.482136412847
0.940225035162 0.482497293396
0.940267041462 0.482858173944
0.940308988764 0.483219054493
0.940350877193 0.483579935042
0.940392706872 0.48394081559
0.940434477926 0.484301696139
0.940476190476 0.484662576687
0.939818054584 0.484662576687
0.93986013986 0.485023457236
0.939902166317 0.485384337784
0.939944134078 0.485745218333
0.939986043266 0.486106098881
0.940027894003 0.48646697943
0.940069686411 0.486827859978
0.940111420613 0.487188740527
0.940153096729 0.487549621075
0.940194714882 0.487910501624
0.940236275191 0.488271382173
0.940277777778 0.488632262721
0.940319222762 0.48899314327
0.940360610264 0.489354023818
0.940401940402 0.489714904367
0.939750692521 0.489714904367
0.939100346021 0.489714904367
0.939142461964 0.490075784915
0.939184519696 0.490436665464
0.939226519337 0.490797546012
0.939268461008 0.491158426561
0.939310344828 0.491519307109
0.939352170917 0.491880187658
0.939393939394 0.492241068206
0.939435650379 0.492601948755
0.939477303989 0.492962829304
0.939518900344 0.493323709852
0.93956043956 0.493684590401
0.939601921757 0.494045470949
0.939643347051 0.494406351498
0.939684715559 0.494767232046
0.939726027397 0.495128112595
0.939082819986 0.495128112595
0.938440492476 0.495128112595
0.938482570062 0.495488993143
0.938524590164 0.495849873692
0.938566552901 0.49621075424
0.93860845839 0.496571634789
0.938650306748 0.496932515337
0.938692098093 0.497293395886
0.938733832539 0.497654276435
0.938775510204 0.498015156983
0.938817131203 0.498376037532
0.938179347826 0.498376037532
0.93822131704 0.49873691808
0.938263229308 0.499097798629
0.938305084746 0.499458679177
0.938346883469 0.499819559726
0.938388625592 0.500180440274
0.938430311231 0.500541320823
0.937795807978 0.500541320823
0.937162162162 0.500541320823
0.937204591492 0.500902201371
0.937246963563 0.50126308192
0.93728927849 0.501623962468
0.937331536388 0.501984843017
0.937373737374 0.502345723565
0.937415881561 0.502706604114
0.937457969065 0.503067484663
0.9375 0.503428365211
0.93754197448 0.50378924576
0.937583892617 0.504150126308
0.937625754527 0.504511006857
0.937667560322 0.504871887405
0.937709310114 0.505232767954
0.937081659973 0.505232767954
0.937123745819 0.505593648502
0.937165775401 0.505954529051
0.937207748831 0.506315409599
0.937249666222 0.506676290148
0.937291527685 0.507037170696
0.937333333333 0.507398051245
0.937375083278 0.507758931794
0.93741677763 0.508119812342
0.9374584165 0.508480692891
0.9375 0.508841573439
0.937541528239 0.509202453988
0.937583001328 0.509563334536
0.937624419376 0.509924215085
0.937665782493 0.510285095633
0.937707090789 0.510645976182
0.937748344371 0.51100685673
0.937789543349 0.511367737279
0.937830687831 0.511728617827
0.937871777925 0.512089498376
0.937912813738 0.512450378925
0.93795379538 0.512811259473
0.937994722955 0.513172140022
0.938035596572 0.51353302057
0.938076416337 0.513893901119
0.938117182357 0.514254781667
0.938157894737 0.514615662216
0.938198553583 0.514976542764
0.938239159001 0.515337423313
0.938279711097 0.515698303861
0.938320209974 0.51605918441
0.938360655738 0.516420064958
0.938401048493 0.516780945507
0.938441388343 0.517141826056
0.938481675393 0.517502706604
0.937867887508 0.517502706604
0.937908496732 0.517863587153
0.937949052907 0.518224467701
0.937989556136 0.51858534825
0.938030006523 0.518946228798
0.938070404172 0.519307109347
0.938110749186 0.519667989895
0.938151041667 0.520028870444
0.938191281718 0.520389750992
0.938231469441 0.520750631541
0.938271604938 0.521111512089
0.938311688312 0.521472392638
0.938351719663 0.521833273187
0.938391699092 0.522194153735
0.938431626701 0.522555034284
0.938471502591 0.522915914832
0.938511326861 0.523276795381
0.938551099612 0.523637675929
0.938590820944 0.523998556478
0.938630490956 0.524359437026
0.938670109748 0.524720317575
0.938709677419 0.525081198123
0.938104448743 0.525081198123
0.938144329897 0.525442078672
0.938184159691 0.52580295922
0.938223938224 0.526163839769
0.938263665595 0.526524720318
0.938303341902 0.526885600866
0.938342967245 0.527246481415
0.93838254172 0.527607361963
0.938422065427 0.527968242512
0.938461538462 0.52832912306
0.937860345932 0.52832912306
0.937900128041 0.528690003609
0.937939859245 0.529050884157
0.937979539642 0.529411764706
0.938019169329 0.529772645254
0.938058748404 0.530133525803
0.938098276962 0.530494406351
0.938137755102 0.5308552869
0.938177182919 0.531216167449
0.93821656051 0.531577047997
0.938255887969 0.531937928546
0.938295165394 0.532298809094
0.93833439288 0.532659689643
0.938373570521 0.533020570191
0.938412698413 0.53338145074
0.93845177665 0.533742331288
0.938490805327 0.534103211837
0.938529784537 0.534464092385
0.938568714376 0.534824972934
0.937974683544 0.534824972934
0.938013915244 0.535185853482
0.938053097345 0.535546734031
0.938092229943 0.53590761458
0.938131313131 0.536268495128
0.938170347003 0.536629375677
0.938209331652 0.536990256225
0.938248267171 0.537351136774
0.938287153652 0.537712017322
0.938325991189 0.538072897871
0.938364779874 0.538433778419
0.938403519799 0.538794658968
0.938442211055 0.539155539516
0.938480853735 0.539516420065
0.93851944793 0.539877300613
0.93855799373 0.540238181162
0.938596491228 0.540599061711
0.938634940513 0.540959942259
0.938673341677 0.541320822808
0.938711694809 0.541681703356
0.93875 0.542042583905
0.93816364772 0.542042583905
0.937578027466 0.542042583905
0.937616968185 0.542403464453
0.937655860349 0.542764345002
0.93769470405 0.54312522555
0.937733499377 0.543486106099
0.937772246422 0.543846986647
0.937810945274 0.544207867196
0.937849596022 0.544568747744
0.937888198758 0.544929628293
0.937926753569 0.545290508842
0.937965260546 0.54565138939
0.938003719777 0.546012269939
0.938042131351 0.546373150487
0.93746130031 0.546373150487
0.936881188119 0.546373150487
0.936920222635 0.546734031036
0.9369592089 0.547094911584
0.936998147004 0.547455792133
0.937037037037 0.547816672681
0.937075879087 0.54817755323
0.937114673243 0.548538433778
0.937153419593 0.548899314327
0.937192118227 0.549260194875
0.937230769231 0.549621075424
0.936654366544 0.549621075424
0.936693300553 0.549981955973
0.936732186732 0.550342836521
0.936771025169 0.55070371707
0.936809815951 0.551064597618
0.936848559166 0.551425478167
0.936887254902 0.551786358715
0.936925903246 0.552147239264
0.936964504284 0.552508119812
0.937003058104 0.552869000361
0.937041564792 0.553229880909
0.936469150886 0.553229880909
0.936507936508 0.553590761458
0.936546674802 0.553951642006
0.936585365854 0.554312522555
0.93662400975 0.554673403104
0.936662606577 0.555034283652
0.936701156421 0.555395164201
0.936739659367 0.555756044749
0.936778115502 0.556116925298
0.936816524909 0.556477805846
0.936854887675 0.556838686395
0.936893203883 0.557199566943
0.93693147362 0.557560447492
0.93696969697 0.55792132804
0.937007874016 0.558282208589
0.937046004843 0.558643089137
0.937084089534 0.559003969686
0.937122128174 0.559364850235
0.937160120846 0.559725730783
0.937198067633 0.560086611332
0.937235968618 0.56044749188
0.937273823884 0.560808372429
0.937311633514 0.561169252977
0.936746987952 0.561169252977
0.936183022276 0.561169252977
0.936221419976 0.561530133526
0.936259771497 0.561891014074
0.936298076923 0.562251894623
0.936336336336 0.562612775171
0.93637454982 0.56297365572
0.936412717457 0.563334536268
0.936450839329 0.563695416817
0.936488915518 0.564056297366
0.936526946108 0.564417177914
0.936564931179 0.564778058463
0.936602870813 0.565138939011
0.936640765093 0.56549981956
0.936678614098 0.565860700108
0.93671641791 0.566221580657
0.936754176611 0.566582461205
0.93679189028 0.566943341754
0.936829558999 0.567304222302
0.936867182847 0.567665102851
0.936904761905 0.568025983399
0.936942296252 0.568386863948
0.936979785969 0.568747744497
0.937017231135 0.569108625045
0.937054631829 0.569469505594
0.937091988131 0.569830386142
0.937129300119 0.570191266691
0.937166567872 0.570552147239
0.937203791469 0.570913027788
0.937240970989 0.571273908336
0.937278106509 0.571634788885
0.937315198108 0.571995669433
0.937352245863 0.572356549982
0.937389249852 0.57271743053
0.936835891381 0.57271743053
0.936873156342 0.573078311079
0.936910377358 0.573439191628
0.936947554508 0.573800072176
0.936984687868 0.574160952725
0.937021777516 0.574521833273
0.937058823529 0.574882713822
0.937095825985 0.57524359437
0.937132784959 0.575604474919
0.937169700528 0.575965355467
0.93720657277 0.576326236016
0.936656891496 0.576326236016
0.936694021102 0.576687116564
0.936731107206 0.577047997113
0.936768149883 0.577408877661
0.93680514921 0.57776975821
0.936842105263 0.578130638759
0.936879018118 0.578491519307
0.93691588785 0.578852399856
0.936952714536 0.579213280404
0.93698949825 0.579574160953
0.936443148688 0.579574160953
0.935897435897 0.579574160953
0.935934769948 0.579935041501
0.935972060536 0.58029592205
0.936009307737 0.580656802598
0.936046511628 0.581017683147
0.936083672284 0.581378563695
0.936120789779 0.581739444244
0.93615786419 0.582100324792
0.936194895592 0.582461205341
0.936231884058 0.58282208589
0.936268829664 0.583182966438
0.936305732484 0.583543846987
0.936342592593 0.583904727535
0.936379410064 0.584265608084
0.936416184971 0.584626488632
0.936452917389 0.584987369181
0.93648960739 0.585348249729
0.936526255049 0.585709130278
0.936562860438 0.586070010826
0.936599423631 0.586430891375
0.9366359447 0.586791771923
0.936672423719 0.587152652472
0.936708860759 0.587513533021
0.936745255894 0.587874413569
0.936781609195 0.588235294118
0.936817920735 0.588596174666
0.936854190586 0.588957055215
0.936890418818 0.589317935763
0.936926605505 0.589678816312
0.936962750716 0.59003969686
0.936998854525 0.590400577409
0.936462507155 0.590400577409
0.935926773455 0.590400577409
0.935391652373 0.590400577409
0.935428571429 0.590761457957
0.935465448315 0.591122338506
0.935502283105 0.591483219054
0.93553907587 0.591844099603
0.935575826682 0.592204980152
0.935612535613 0.5925658607
0.935649202733 0.592926741249
0.935685828116 0.593287621797
0.935722411832 0.593648502346
0.935758953951 0.594009382894
0.935227272727 0.594009382894
0.934696195344 0.594009382894
0.934733257662 0.594370263443
0.934770277935 0.594731143991
0.934807256236 0.59509202454
0.934844192635 0.595452905088
0.934881087203 0.595813785637
0.934917940011 0.596174666185
0.934954751131 0.596535546734
0.934991520633 0.596896427283
0.935028248588 0.597257307831
0.935064935065 0.59761818838
0.935101580135 0.597979068928
0.935138183869 0.598339949477
0.935174746336 0.598700830025
0.935211267606 0.599061710574
0.934684684685 0.599061710574
0.93472144063 0.599422591122
0.934758155231 0.599783471671
0.934794828555 0.600144352219
0.934831460674 0.600505232768
0.934868051656 0.600866113316
0.934904601571 0.601226993865
0.934941110488 0.601587874414
0.934977578475 0.601948754962
0.935014005602 0.602309635511
0.935050391937 0.602670516059
0.935086737549 0.603031396608
0.935123042506 0.603392277156
0.935159306875 0.603753157705
0.935195530726 0.604114038253
0.935231714126 0.604474918802
0.935267857143 0.60483579935
0.935303959844 0.605196679899
0.935340022297 0.605557560447
0.935376044568 0.605918440996
0.935412026726 0.606279321545
0.935447968837 0.606640202093
0.935483870968 0.607001082642
0.935519733185 0.60736196319
0.935555555556 0.607722843739
0.935591338145 0.608083724287
0.935627081021 0.608444604836
0.935662784248 0.608805485384
0.935698447894 0.609166365933
0.935734072022 0.609527246481
0.9357696567 0.60988812703
0.935805201992 0.610249007578
0.935840707965 0.610609888127
0.935876174682 0.610970768676
0.93591160221 0.611331649224
0.935946990613 0.611692529773
0.935982339956 0.612053410321
0.936017650303 0.61241429087
0.93605292172 0.612775171418
0.93608815427 0.613136051967
0.936123348018 0.613496932515
0.936158503027 0.613857813064
0.936193619362 0.614218693612
0.936228697086 0.614579574161
0.936263736264 0.614940454709
0.936298736958 0.615301335258
0.936333699232 0.615662215807
0.936368623149 0.616023096355
0.936403508772 0.616383976904
0.936438356164 0.616744857452
0.936473165389 0.617105738001
0.936507936508 0.617466618549
0.936542669584 0.617827499098
0.93657736468 0.618188379646
0.936612021858 0.618549260195
0.93664664118 0.618910140743
0.936681222707 0.619271021292
0.936715766503 0.61963190184
0.936750272628 0.619992782389
0.936784741144 0.620353662938
0.936819172113 0.620714543486
0.936853565596 0.621075424035
0.936887921654 0.621436304583
0.936922240348 0.621797185132
0.936956521739 0.62215806568
0.936990765888 0.622518946229
0.937024972856 0.622879826777
0.937059142702 0.623240707326
0.937093275488 0.623601587874
0.937127371274 0.623962468423
0.93661971831 0.623962468423
0.936112615051 0.623962468423
0.936147186147 0.624323348971
0.936181719849 0.62468422952
0.936216216216 0.625045110069
0.936250675311 0.625405990617
0.936285097192 0.625766871166
0.935779816514 0.625766871166
0.935814455232 0.626127751714
0.935849056604 0.626488632263
0.93588362069 0.626849512811
0.93591814755 0.62721039336
0.935952637244 0.627571273908
0.935987089833 0.627932154457
0.936021505376 0.628293035005
0.93551853842 0.628293035005
0.935016111708 0.628293035005
0.935050993022 0.628653915554
0.93508583691 0.629014796102
0.935120643432 0.629375676651
0.935155412647 0.6297365572
0.935190144617 0.630097437748
0.9352248394 0.630458318297
0.935259497057 0.630819198845
0.935294117647 0.631180079394
0.935328701229 0.631540959942
0.935363247863 0.631901840491
0.935397757608 0.632262721039
0.935432230523 0.632623601588
0.935466666667 0.632984482136
0.935501066098 0.633345362685
0.935535428876 0.633706243233
0.935569755059 0.634067123782
0.935604044705 0.634428004331
0.935638297872 0.634788884879
0.93567251462 0.635149765428
0.935175345377 0.635149765428
0.935209771641 0.635510645976
0.935244161359 0.635871526525
0.935278514589 0.636232407073
0.935312831389 0.636593287622
0.935347111818 0.63695416817
0.935381355932 0.637315048719
0.93541556379 0.637675929267
0.93544973545 0.638036809816
0.935483870968 0.638397690364
0.935517970402 0.638758570913
0.935552033809 0.639119451462
0.935586061246 0.63948033201
0.93562005277 0.639841212559
0.935654008439 0.640202093107
0.935687928308 0.640562973656
0.935721812434 0.640923854204
0.935755660874 0.641284734753
0.935789473684 0.641645615301
0.935823250921 0.64200649585
0.935856992639 0.642367376398
0.935365212822 0.642367376398
0.935399159664 0.642728256947
0.935433070866 0.643089137495
0.935466946485 0.643450018044
0.935500786576 0.643810898593
0.935534591195 0.644171779141
0.935568360398 0.64453265969
0.935602094241 0.644893540238
0.935635792779 0.645254420787
0.935146443515 0.645254420787
0.935180345008 0.645615301335
0.935214211076 0.645976181884
0.935248041775 0.646337062432
0.935281837161 0.646697942981
0.935315597287 0.647058823529
0.935349322211 0.647419704078
0.935383011985 0.647780584626
0.935416666667 0.648141465175
0.935450286309 0.648502345724
0.935483870968 0.648863226272
0.935517420697 0.649224106821
0.935031185031 0.649224106821
0.934545454545 0.649224106821
0.934060228453 0.649224106821
0.934094447327 0.649584987369
0.934128630705 0.649945867918
0.934162778642 0.650306748466
0.934196891192 0.650667629015
0.93423096841 0.651028509563
0.934265010352 0.651389390112
0.934299017072 0.65175027066
0.934332988625 0.652111151209
0.934366925065 0.652472031757
0.934400826446 0.652832912306
0.934434692824 0.653193792855
0.934468524252 0.653554673403
0.934502320784 0.653915553952
0.934536082474 0.6542764345
0.934569809377 0.654637315049
0.934603501545 0.654998195597
0.934637159032 0.655359076146
0.934670781893 0.655719956694
0.93470437018 0.656080837243
0.934737923947 0.656441717791
0.934771443246 0.65680259834
0.934804928131 0.657163478888
0.934838378656 0.657524359437
0.934871794872 0.657885239986
0.934905176832 0.658246120534
0.93493852459 0.658607001083
0.934459805428 0.658607001083
0.934493346981 0.658967881631
0.93452685422 0.65932876218
0.934560327198 0.659689642728
0.934593765968 0.660050523277
0.934627170582 0.660411403825
0.934660541092 0.660772284374
0.934693877551 0.661133164922
0.93472718001 0.661494045471
0.934760448522 0.661854926019
0.934284258788 0.661854926019
0.933808553971 0.661854926019
0.933842239186 0.662215806568
0.933875890132 0.662576687117
0.933909506863 0.662937567665
0.933943089431 0.663298448214
0.933468765871 0.663298448214
0.933502538071 0.663659328762
0.933536276002 0.664020209311
0.933569979716 0.664381089859
0.933603649265 0.664741970408
0.933637284701 0.665102850956
0.933670886076 0.665463731505
0.933704453441 0.665824612053
0.933737986849 0.666185492602
0.93377148635 0.66654637315
0.933804951996 0.666907253699
0.933838383838 0.667268134248
0.933871781928 0.667629014796
0.933905146317 0.667989895345
0.933938477055 0.668350775893
0.933971774194 0.668711656442
0.934005037783 0.66907253699
0.934038267875 0.669433417539
0.934071464519 0.669794298087
0.933601609658 0.669794298087
0.93313222725 0.669794298087
0.933165829146 0.670155178636
0.933199397288 0.670516059184
0.933232931727 0.670876939733
0.933266432514 0.671237820281
0.933299899699 0.67159870083
0.933333333333 0.671959581379
0.933366733467 0.672320461927
0.93340010015 0.672681342476
0.933433433433 0.673042223024
0.933466733367 0.673403103573
0.9335 0.673763984121
0.933533233383 0.67412486467
0.933566433566 0.674485745218
0.933100349476 0.674485745218
0.932634730539 0.674485745218
0.932668329177 0.674846625767
0.932701894317 0.675207506315
0.932735426009 0.675568386864
0.932768924303 0.675929267412
0.932802389248 0.676290147961
0.932835820896 0.67665102851
0.932869219294 0.677011909058
0.932902584493 0.677372789607
0.932935916542 0.677733670155
0.932969215492 0.678094550704
0.93300248139 0.678455431252
0.933035714286 0.678816311801
0.933068914229 0.679177192349
0.933102081269 0.679538072898
0.933135215453 0.679898953446
0.933168316832 0.680259833995
0.933201385453 0.680620714543
0.933234421365 0.680981595092
0.933267424617 0.681342475641
0.933300395257 0.681703356189
0.933333333333 0.682064236738
0.932872655479 0.682064236738
0.932905772077 0.682425117286
0.932938856016 0.682785997835
0.932971907344 0.683146878383
0.933004926108 0.683507758932
0.933037912358 0.68386863948
0.933070866142 0.684229520029
0.933103787506 0.684590400577
0.9331366765 0.684951281126
0.93316953317 0.685312161674
0.932711198428 0.685312161674
0.932253313697 0.685312161674
0.932286555447 0.685673042223
0.93231976459 0.686033922772
0.932352941176 0.68639480332
0.932386085252 0.686755683869
0.932419196866 0.687116564417
0.932452276065 0.687477444966
0.931996086106 0.687477444966
0.931540342298 0.687477444966
0.931573802542 0.687838325514
0.931607230093 0.688199206063
0.931640625 0.688560086611
0.931673987311 0.68892096716
0.931707317073 0.689281847708
0.931253047294 0.689281847708
0.930799220273 0.689281847708
0.930832927423 0.689642728257
0.930866601753 0.690003608805
0.930900243309 0.690364489354
0.93093385214 0.690725369903
0.930967428294 0.691086250451
0.931000971817 0.691447131
0.930548810102 0.691447131
0.930097087379 0.691447131
0.930131004367 0.691808011548
0.930164888458 0.692168892097
0.930198739699 0.692529772645
0.93023255814 0.692890653194
0.930266343826 0.693251533742
0.930300096805 0.693612414291
0.930333817126 0.693973294839
0.929883945841 0.693973294839
0.929917834703 0.694334175388
0.929951690821 0.694695055936
0.929985514244 0.695055936485
0.930019305019 0.695416817034
0.930053063193 0.695777697582
0.930086788814 0.696138578131
0.929638554217 0.696138578131
0.929672447013 0.696499458679
0.929706307174 0.696860339228
0.929740134745 0.697221219776
0.929773929774 0.697582100325
0.929326923077 0.697582100325
0.928880345988 0.697582100325
0.928914505283 0.697942980873
0.928948631781 0.698303861422
0.928982725528 0.69866474197
0.929016786571 0.699025622519
0.929050814957 0.699386503067
0.929084810733 0.699747383616
0.929118773946 0.700108264165
0.929152704643 0.700469144713
0.929186602871 0.700830025262
0.929220468675 0.70119090581
0.929254302103 0.701551786359
0.928810320115 0.701551786359
0.928844317096 0.701912666907
0.928878281623 0.702273547456
0.92891221374 0.702634428004
0.928946113495 0.702995308553
0.928979980934 0.703356189101
0.929013816103 0.70371706965
0.929047619048 0.704077950198
0.929081389814 0.704438830747
0.929115128449 0.704799711296
0.929148834998 0.705160591844
0.929182509506 0.705521472393
0.929216152019 0.705882352941
0.929249762583 0.70624323349
0.928808732795 0.70624323349
0.928368121442 0.70624323349
0.927927927928 0.70624323349
0.927962085308 0.706604114038
0.927996210327 0.706964994587
0.92803030303 0.707325875135
0.928064363464 0.707686755684
0.928098391675 0.708047636232
0.927659574468 0.708047636232
0.927693761815 0.708408516781
0.927727916863 0.708769397329
0.92776203966 0.709130277878
0.927324209533 0.709130277878
0.927358490566 0.709491158427
0.927392739274 0.709852038975
0.927426955702 0.710212919524
0.927461139896 0.710573800072
0.927495291902 0.710934680621
0.927529411765 0.711295561169
0.92756349953 0.711656441718
0.927597555242 0.712017322266
0.927631578947 0.712378202815
0.92766557069 0.712739083363
0.927699530516 0.713099963912
0.92773345847 0.71346084446
0.927767354597 0.713821725009
0.92780121894 0.714182605558
0.927835051546 0.714543486106
0.927400468384 0.714543486106
0.926966292135 0.714543486106
0.926532522227 0.714543486106
0.926566884939 0.714904366655
0.926601215521 0.715265247203
0.926168224299 0.715265247203
0.926202709014 0.715626127752
0.926237161531 0.7159870083
0.926271581895 0.716347888849
0.926305970149 0.716708769397
0.92634032634 0.717069649946
0.925908667288 0.717069649946
0.925943176525 0.717430530494
0.925977653631 0.717791411043
0.926012098651 0.718152291591
0.926046511628 0.71851317214
0.926080892608 0.718874052689
0.926115241636 0.719234933237
0.926149558755 0.719595813786
0.926183844011 0.719956694334
0.925754060325 0.719956694334
0.925324675325 0.719956694334
0.925359295318 0.720317574883
0.924930491196 0.720317574883
0.924965261695 0.720678455431
0.925 0.72103933598
0.925034706155 0.721400216528
0.925069380204 0.721761097077
0.924641701341 0.721761097077
0.924676524954 0.722121977625
0.924711316397 0.722482858174
0.924746075716 0.722843738722
0.924780802953 0.723204619271
0.924815498155 0.72356549982
0.92438911941 0.72356549982
0.924423963134 0.723926380368
0.924458774758 0.724287260917
0.924493554328 0.724648141465
0.924528301887 0.725009022014
0.924563017479 0.725369902562
0.924597701149 0.725730783111
0.924632352941 0.726091663659
0.924666972898 0.726452544208
0.924701561065 0.726813424756
0.924736117485 0.727174305305
0.924770642202 0.727535185853
0.924805135259 0.727896066402
0.9248395967 0.728256946951
0.924874026569 0.728617827499
0.924908424908 0.728978708048
0.924942791762 0.729339588596
0.924977127173 0.729700469145
0.925011431184 0.730061349693
0.925045703839 0.730422230242
0.92507994518 0.73078311079
0.925114155251 0.731143991339
0.925148334094 0.731504871887
0.925182481752 0.731865752436
0.924760601915 0.731865752436
0.924794895169 0.732226632984
0.924829157175 0.732587513533
0.924863387978 0.732948394082
0.924897587619 0.73330927463
0.924931756142 0.733670155179
0.924965893588 0.734031035727
0.925 0.734391916276
0.92503407542 0.734752796824
0.925068119891 0.735113677373
0.925102133454 0.735474557921
0.925136116152 0.73583543847
0.925170068027 0.736196319018
0.925203989121 0.736557199567
0.925237879474 0.736918080115
0.92527173913 0.737278960664
0.92530556813 0.737639841213
0.925339366516 0.738000721761
0.925373134328 0.73836160231
0.925406871609 0.738722482858
0.9254405784 0.739083363407
0.925474254743 0.739444243955
0.925507900677 0.739805124504
0.925541516245 0.740166005052
0.925575101488 0.740526885601
0.925608656447 0.740887766149
0.925191527715 0.740887766149
0.924774774775 0.740887766149
0.924808644755 0.741248646698
0.924842484248 0.741609527246
0.924426450742 0.741609527246
0.924010791367 0.741609527246
0.92404494382 0.741970407795
0.92362982929 0.741970407795
0.923664122137 0.742331288344
0.923698384201 0.742692168892
0.923732615523 0.743053049441
0.92331838565 0.743053049441
0.922904527118 0.743053049441
0.9229390681 0.743413929989
0.922973578146 0.743774810538
0.923008057296 0.744135691086
0.923042505593 0.744496571635
0.923076923077 0.744857452183
0.92311130979 0.745218332732
0.923145665773 0.74557921328
0.922733363109 0.74557921328
0.922321428571 0.74557921328
0.922356091031 0.745940093829
0.922390722569 0.746300974377
0.921979491752 0.746300974377
0.921568627451 0.746300974377
0.921603563474 0.746661854926
0.921638468388 0.747022735475
0.921228304406 0.747022735475
0.921263345196 0.747383616023
0.921298354824 0.747744496572
0.921333333333 0.74810537712
0.921368280764 0.748466257669
0.921403197158 0.748827138217
0.921438082557 0.749188018766
0.921472937001 0.749548899314
0.921507760532 0.749909779863
0.921542553191 0.750270660411
0.92157731502 0.75063154096
0.921169176262 0.75063154096
0.921204072598 0.750992421508
0.921238938053 0.751353302057
0.921273772667 0.751714182606
0.921308576481 0.752075063154
0.921343349536 0.752435943703
0.921378091873 0.752796824251
0.920971302428 0.752796824251
0.920564872021 0.752796824251
0.920158800176 0.752796824251
0.91975308642 0.752796824251
0.919347730278 0.752796824251
0.919383259912 0.7531577048
0.919418758256 0.753518585348
0.919454225352 0.753879465897
0.919489661241 0.754240346445
0.919525065963 0.754601226994
0.91956043956 0.754962107542
0.919595782074 0.755322988091
0.919191919192 0.755322988091
0.91922739245 0.755683868639
0.919262834577 0.756044749188
0.919298245614 0.756405629737
0.918895221394 0.756405629737
0.918930762489 0.756766510285
0.918966272449 0.757127390834
0.919001751313 0.757488271382
0.919037199125 0.757849151931
0.919072615923 0.758210032479
0.918670747704 0.758210032479
0.918706293706 0.758570913028
0.91874180865 0.758931793576
0.918777292576 0.759292674125
0.918812745526 0.759653554673
0.918848167539 0.760014435222
0.918883558657 0.76037531577
0.918918918919 0.760736196319
0.918954248366 0.761097076868
0.918554006969 0.761097076868
0.918589464519 0.761457957416
0.91862489121 0.761818837965
0.918660287081 0.762179718513
0.918260869565 0.762179718513
0.918296392873 0.762540599062
0.918331885317 0.76290147961
0.918367346939 0.763262360159
0.91796875 0.763262360159
0.917570498915 0.763262360159
0.917606244579 0.763623240707
0.917641959254 0.763984121256
0.917677642981 0.764345001804
0.917280207882 0.764345001804
0.917316017316 0.764705882353
0.917351795759 0.765066762901
0.916955017301 0.765066762901
0.916990920882 0.76542764345
0.917026793431 0.765788523999
0.916630669546 0.765788523999
0.916666666667 0.766149404547
0.916702632715 0.766510285096
0.916738567731 0.766871165644
0.916343251401 0.766871165644
0.916379310345 0.767232046193
0.916415338216 0.767592926741
0.916020671835 0.767592926741
0.916056823074 0.76795380729
0.916092943201 0.768314687838
0.916129032258 0.768675568387
0.91573516767 0.768675568387
0.915341641599 0.768675568387
0.915378006873 0.769036448935
0.915414340919 0.769397329484
0.915021459227 0.769397329484
0.914628914629 0.769397329484
0.914665523156 0.769758210032
0.914273467638 0.769758210032
0.913881748072 0.769758210032
0.91391862955 0.770119090581
0.913955479452 0.77047997113
0.913992297818 0.770840851678
0.914029084688 0.771201732227
0.914065840103 0.771562612775
0.913675213675 0.771562612775
0.913712088851 0.771923493324
0.913748932536 0.772284373872
0.913785744772 0.772645254421
0.913822525597 0.773006134969
0.913859275053 0.773367015518
0.91346973572 0.773367015518
0.913080528334 0.773367015518
0.91269165247 0.773367015518
0.912728820775 0.773727896066
0.912765957447 0.774088776615
0.912377711612 0.774088776615
0.912414965986 0.774449657163
0.912452188695 0.774810537712
0.912489379779 0.775171418261
0.912101910828 0.775171418261
0.912139219015 0.775532298809
0.912176495545 0.775893179358
0.912213740458 0.776254059906
0.912250953794 0.776614940455
0.912288135593 0.776975821003
0.912325285896 0.777336701552
0.912362404742 0.7776975821
0.912399492171 0.778058462649
0.912436548223 0.778419343197
0.912473572939 0.778780223746
0.912510566357 0.779141104294
0.912547528517 0.779501984843
0.912584459459 0.779862865392
0.912621359223 0.78022374594
0.912658227848 0.780584626489
0.912695065373 0.780945507037
0.912731871838 0.781306387586
0.912347239781 0.781306387586
0.912384161752 0.781667268134
0.912421052632 0.782028148683
0.912457912458 0.782389029231
0.912494741271 0.78274990978
0.912531539108 0.783110790328
0.912568306011 0.783471670877
0.91218487395 0.783471670877
0.912221755565 0.783832551425
0.911838790932 0.783832551425
0.911875786823 0.784193431974
0.911493288591 0.784193431974
0.911530398323 0.784554312523
0.911567476949 0.784915193071
0.911185588605 0.784915193071
0.91122278057 0.78527607362
0.910841356216 0.78527607362
0.910460251046 0.78527607362
0.910497699707 0.785636954168
0.910535117057 0.785997834717
0.910572503134 0.786358715265
0.910609857978 0.786719595814
0.910647181628 0.787080476362
0.910684474124 0.787441356911
0.910721735503 0.787802237459
0.910758965805 0.788163118008
0.910796165069 0.788523998556
0.910833333333 0.788884879105
0.910870470637 0.789245759654
0.910907577019 0.789606640202
0.910944652518 0.789967520751
0.910981697171 0.790328401299
0.911018711019 0.790689281848
0.911055694098 0.791050162396
0.911092646448 0.791411042945
0.911129568106 0.791771923493
0.911166459112 0.792132804042
0.911203319502 0.79249368459
0.910825383658 0.79249368459
0.910862354892 0.792854565139
0.910899295483 0.793215445687
0.910936205468 0.793576326236
0.910973084886 0.793937206785
0.911009933775 0.794298087333
0.911046752172 0.794658967882
0.911083540116 0.79501984843
0.911120297644 0.795380728979
0.911157024793 0.795741609527
0.910780669145 0.795741609527
0.910817506193 0.796102490076
0.910854312835 0.796463370624
0.910478547855 0.796463370624
0.910103092784 0.796463370624
0.910140148392 0.796824251173
0.909765142151 0.796824251173
0.909802306425 0.797185131721
0.909427748044 0.797185131721
0.909465020576 0.79754601227
0.909090909091 0.79754601227
0.908717105263 0.79754601227
0.908754623921 0.797906892818
0.90879211175 0.798267773367
0.908829568789 0.798628653916
0.908866995074 0.798989534464
0.908904390644 0.799350415013
0.908531583265 0.799350415013
0.908159081591 0.799350415013
0.908196721311 0.799711295561
0.908234330193 0.80007217611
0.908271908272 0.800433056658
0.908309455587 0.800793937207
0.908346972177 0.801154817755
0.908384458078 0.801515698304
0.908421913328 0.801876578852
0.908050674295 0.801876578852
0.908088235294 0.802237459401
0.908125765619 0.802598339949
0.907755102041 0.802598339949
0.907384740922 0.802598339949
0.907014681892 0.802598339949
0.906644924582 0.802598339949
0.906682966585 0.802959220498
0.906720977597 0.803320101047
0.906351791531 0.803320101047
0.905982905983 0.803320101047
0.906021155411 0.803680981595
0.905652704351 0.803680981595
0.905691056911 0.804041862144
0.905729378302 0.804402742692
0.905767668562 0.804763623241
0.90580592773 0.805124503789
0.905438311688 0.805124503789
0.905070993915 0.805124503789
0.905109489051 0.805485384338
0.905147952979 0.805846264886
0.904781199352 0.805846264886
0.904819765087 0.806207145435
0.904453441296 0.806207145435
0.904492108458 0.806568025983
0.904126213592 0.806568025983
0.904164981803 0.806928906532
0.904203718674 0.80728978708
0.904242424242 0.807650667629
0.903877221325 0.807650667629
0.903512313282 0.807650667629
0.903147699758 0.807650667629
0.902783380395 0.807650667629
0.902419354839 0.807650667629
0.902055622733 0.807650667629
0.902095084609 0.808011548178
0.901731776077 0.808011548178
0.901771336554 0.808372428726
0.901408450704 0.808372428726
0.901448109413 0.808733309275
0.901487736228 0.809094189823
0.90152733119 0.809455070372
0.901566894335 0.80981595092
0.901606425703 0.810176831469
0.901645925331 0.810537712017
0.901284109149 0.810537712017
0.901323706378 0.810898592566
0.900962309543 0.810898592566
0.900601202405 0.810898592566
0.900240384615 0.810898592566
0.900280336404 0.811259473114
0.899919935949 0.811259473114
0.899959983994 0.811620353663
0.9 0.811981234211
0.900039984006 0.81234211476
0.899680255795 0.81234211476
0.899320815022 0.81234211476
0.898961661342 0.81234211476
0.899001996008 0.812702995309
0.899042298484 0.813063875857
0.899082568807 0.813424756406
0.899122807018 0.813785636954
0.898764447987 0.813785636954
0.898804780876 0.814146517503
0.898446833931 0.814146517503
0.898487261146 0.814507398051
0.898527656188 0.8148682786
0.898568019093 0.815229159148
0.898210735586 0.815229159148
0.898251192369 0.815590039697
0.897894318633 0.815590039697
0.897537728356 0.815590039697
0.897578404129 0.815950920245
0.897222222222 0.815950920245
0.896866322888 0.815950920245
0.896907216495 0.816311800794
0.896551724138 0.816311800794
0.896592709984 0.816672681342
0.896633663366 0.817033561891
0.896278701504 0.817033561891
0.895924020578 0.817033561891
0.895569620253 0.817033561891
0.895215500198 0.817033561891
0.894861660079 0.817033561891
0.894903200316 0.81739444244
0.894944707741 0.817755322988
0.894986182392 0.818116203537
0.894632991318 0.818116203537
0.894674556213 0.818477084085
0.894716088328 0.818837964634
0.894363421364 0.818837964634
0.894011032309 0.818837964634
0.893658920835 0.818837964634
0.893307086614 0.818837964634
0.892955529319 0.818837964634
0.892997639654 0.819198845182
0.892646480535 0.819198845182
0.892688679245 0.819559725731
0.892730844794 0.819920606279
0.892772977219 0.820281486828
0.892815076561 0.820642367376
0.892857142857 0.821003247925
0.892899176148 0.821364128473
0.892549019608 0.821364128473
0.892199137593 0.821364128473
0.891849529781 0.821364128473
0.891891891892 0.821725009022
0.89193422083 0.822085889571
0.891585127202 0.822085889571
0.891236306729 0.822085889571
0.890887759093 0.822085889571
0.890930414386 0.822446770119
0.890582258695 0.822446770119
0.890625 0.822807650668
0.890667707927 0.823168531216
0.890710382514 0.823529411765
0.890362856028 0.823529411765
0.890015600624 0.823529411765
0.889668615984 0.823529411765
0.889711613406 0.823890292313
0.88936501753 0.823890292313
0.889408099688 0.824251172862
0.889451148307 0.82461205341
0.889105058366 0.82461205341
0.889148191365 0.824972933959
0.889191290824 0.825333814507
0.889234356782 0.825694695056
0.888888888889 0.825694695056
0.888932038835 0.826055575604
0.888586956522 0.826055575604
0.888242142026 0.826055575604
0.887897595035 0.826055575604
0.887941062427 0.826416456153
0.887596899225 0.826416456153
0.887640449438 0.826777336702
0.887296669249 0.826777336702
0.887340301974 0.82713821725
0.887383900929 0.827499097799
0.887427466151 0.827859978347
0.887084300077 0.827859978347
0.886741399304 0.827859978347
0.886398763524 0.827859978347
0.886442641947 0.828220858896
0.886486486486 0.828581739444
0.886144345812 0.828581739444
0.886188271605 0.828942619993
0.885846509834 0.828942619993
0.885890516577 0.829303500541
0.885934489403 0.82966438109
0.885593220339 0.82966438109
0.885637273777 0.830025261638
0.885681293303 0.830386142187
0.885725278953 0.830747022735
0.885384615385 0.830747022735
0.885428681276 0.831107903284
0.885472713297 0.831468783833
0.885132539378 0.831468783833
0.884792626728 0.831468783833
0.884836852207 0.831829664381
0.884881043745 0.83219054493
0.884925201381 0.832551425478
0.884585889571 0.832551425478
0.884246837869 0.832551425478
0.883908045977 0.832551425478
0.883569513596 0.832551425478
0.883231240429 0.832551425478
0.882893226177 0.832551425478
0.882938026014 0.832912306027
0.882600382409 0.832912306027
0.882645259939 0.833273186575
0.882690103172 0.833634067124
0.882352941176 0.833634067124
0.882397861779 0.833994947672
0.882442748092 0.834355828221
0.882106066387 0.834355828221
0.882151029748 0.834716708769
0.881814715974 0.834716708769
0.881478658537 0.834716708769
0.881142857143 0.834716708769
0.881188118812 0.835077589318
0.881233346022 0.835438469866
0.881278538813 0.835799350415
0.880943324458 0.835799350415
0.880988593156 0.836160230964
0.880653743824 0.836160230964
0.880699088146 0.836521111512
0.880364603114 0.836521111512
0.880410022779 0.836881992061
0.88045540797 0.837242872609
0.880500758725 0.837603753158
0.880546075085 0.837964633706
0.880212282032 0.837964633706
0.880257673361 0.838325514255
0.880303030303 0.838686394803
0.880348352897 0.839047275352
0.880015140045 0.839047275352
0.879682179342 0.839047275352
0.879727685325 0.8394081559
0.8797731569 0.839769036449
0.879440665155 0.839769036449
0.879108424632 0.839769036449
0.878776435045 0.839769036449
0.878822197055 0.840129916997
0.878490566038 0.840129916997
0.878159185213 0.840129916997
0.877828054299 0.840129916997
0.877874104787 0.840490797546
0.877920120573 0.840851678095
0.877966101695 0.841212558643
0.877635542169 0.841212558643
0.877681595785 0.841573439192
0.877351392024 0.841573439192
0.877397517864 0.84193431974
0.877443609023 0.842295200289
0.877489665539 0.842656080837
0.877160030053 0.842656080837
0.877206158468 0.843016961386
0.876876876877 0.843016961386
0.876923076923 0.843377841934
0.876969242311 0.843738722483
0.876640419948 0.843738722483
0.876686656672 0.844099603031
0.876358186587 0.844099603031
0.876029962547 0.844099603031
0.875701984276 0.844099603031
0.875374251497 0.844099603031
0.875420875421 0.84446048358
0.875467464473 0.844821364128
0.875140186916 0.844821364128
0.874813153961 0.844821364128
0.874859917818 0.845182244677
0.874906646751 0.845543125226
0.874580067189 0.845543125226
0.874253731343 0.845543125226
0.873927638941 0.845543125226
0.873974645787 0.845904005774
0.874021617592 0.846264886323
0.873695976155 0.846264886323
0.873370577281 0.846264886323
0.873417721519 0.846625766871
0.873092668403 0.846625766871
0.873139880952 0.84698664742
0.873187058386 0.847347527968
0.872862453532 0.847347527968
0.872909698997 0.847708408517
0.872585438336 0.847708408517
0.872632751578 0.848069289065
0.872680029696 0.848430169614
0.872356215213 0.848430169614
0.872403560831 0.848791050162
0.872080088988 0.848791050162
0.872127501853 0.849151930711
0.872174879585 0.849512811259
0.872222222222 0.849873691808
0.872269529804 0.850234572357
0.871946706144 0.850234572357
0.871994080651 0.850595452905
0.872041420118 0.850956333454
0.871719038817 0.850956333454
0.871396895787 0.850956333454
0.871074990765 0.850956333454
0.870753323486 0.850956333454
0.870801033592 0.851317214002
0.870848708487 0.851678094551
0.870527480634 0.851678094551
0.870575221239 0.852038975099
0.870254330999 0.852038975099
0.870302137067 0.852399855648


==> figures/pr_raw_data/Luo/sent/sent_mix.txt <==
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
0.75 0.00108264164562
0.6 0.00108264164562
0.5 0.00108264164562
0.428571428571 0.00108264164562
0.375 0.00108264164562
0.444444444444 0.00144352219415
0.5 0.00180440274269
0.545454545455 0.00216528329123
0.583333333333 0.00252616383977
0.615384615385 0.00288704438831
0.642857142857 0.00324792493685
0.666666666667 0.00360880548538
0.6875 0.00396968603392
0.705882352941 0.00433056658246
0.722222222222 0.004691447131
0.736842105263 0.00505232767954
0.75 0.00541320822808
0.761904761905 0.00577408877661
0.772727272727 0.00613496932515
0.782608695652 0.00649584987369
0.791666666667 0.00685673042223
0.8 0.00721761097077
0.807692307692 0.00757849151931
0.814814814815 0.00793937206785
0.821428571429 0.00830025261638
0.827586206897 0.00866113316492
0.833333333333 0.00902201371346
0.838709677419 0.009382894262
0.84375 0.00974377481054
0.818181818182 0.00974377481054
0.794117647059 0.00974377481054
0.771428571429 0.00974377481054
0.75 0.00974377481054
0.72972972973 0.00974377481054
0.710526315789 0.00974377481054
0.717948717949 0.0101046553591
0.725 0.0104655359076
0.731707317073 0.0108264164562
0.738095238095 0.0111872970047
0.744186046512 0.0115481775532
0.75 0.0119090581018
0.755555555556 0.0122699386503
0.760869565217 0.0126308191988
0.765957446809 0.0129916997474
0.770833333333 0.0133525802959
0.775510204082 0.0137134608445
0.78 0.014074341393
0.78431372549 0.0144352219415
0.788461538462 0.0147961024901
0.792452830189 0.0151569830386
0.796296296296 0.0155178635872
0.8 0.0158787441357
0.803571428571 0.0162396246842
0.80701754386 0.0166005052328
0.810344827586 0.0169613857813
0.796610169492 0.0169613857813
0.783333333333 0.0169613857813
0.770491803279 0.0169613857813
0.758064516129 0.0169613857813
0.761904761905 0.0173222663298
0.765625 0.0176831468784
0.769230769231 0.0180440274269
0.772727272727 0.0184049079755
0.776119402985 0.018765788524
0.779411764706 0.0191266690725
0.782608695652 0.0194875496211
0.785714285714 0.0198484301696
0.788732394366 0.0202093107182
0.791666666667 0.0205701912667
0.794520547945 0.0209310718152
0.797297297297 0.0212919523638
0.8 0.0216528329123
0.789473684211 0.0216528329123
0.779220779221 0.0216528329123
0.769230769231 0.0216528329123
0.759493670886 0.0216528329123
0.7625 0.0220137134608
0.765432098765 0.0223745940094
0.768292682927 0.0227354745579
0.771084337349 0.0230963551065
0.77380952381 0.023457235655
0.776470588235 0.0238181162035
0.779069767442 0.0241789967521
0.781609195402 0.0245398773006
0.772727272727 0.0245398773006
0.76404494382 0.0245398773006
0.755555555556 0.0245398773006
0.747252747253 0.0245398773006
0.739130434783 0.0245398773006
0.731182795699 0.0245398773006
0.734042553191 0.0249007578492
0.736842105263 0.0252616383977
0.739583333333 0.0256225189462
0.742268041237 0.0259833994948
0.744897959184 0.0263442800433
0.737373737374 0.0263442800433
0.73 0.0263442800433
0.722772277228 0.0263442800433
0.71568627451 0.0263442800433
0.708737864078 0.0263442800433
0.701923076923 0.0263442800433
0.704761904762 0.0267051605918
0.707547169811 0.0270660411404
0.700934579439 0.0270660411404
0.703703703704 0.0274269216889
0.706422018349 0.0277878022375
0.709090909091 0.028148682786
0.711711711712 0.0285095633345
0.714285714286 0.0288704438831
0.716814159292 0.0292313244316
0.710526315789 0.0292313244316
0.704347826087 0.0292313244316
0.698275862069 0.0292313244316
0.692307692308 0.0292313244316
0.694915254237 0.0295922049802
0.697478991597 0.0299530855287
0.7 0.0303139660772
0.702479338843 0.0306748466258
0.704918032787 0.0310357271743
0.707317073171 0.0313966077228
0.709677419355 0.0317574882714
0.712 0.0321183688199
0.714285714286 0.0324792493685
0.708661417323 0.0324792493685
0.703125 0.0324792493685
0.697674418605 0.0324792493685
0.692307692308 0.0324792493685
0.687022900763 0.0324792493685
0.689393939394 0.032840129917
0.691729323308 0.0332010104655
0.694029850746 0.0335618910141
0.696296296296 0.0339227715626
0.698529411765 0.0342836521112
0.700729927007 0.0346445326597
0.702898550725 0.0350054132082
0.697841726619 0.0350054132082
0.692857142857 0.0350054132082
0.687943262411 0.0350054132082
0.69014084507 0.0353662937568
0.692307692308 0.0357271743053
0.694444444444 0.0360880548538
0.696551724138 0.0364489354024
0.698630136986 0.0368098159509
0.69387755102 0.0368098159509
0.689189189189 0.0368098159509
0.691275167785 0.0371706964995
0.693333333333 0.037531577048
0.695364238411 0.0378924575965
0.697368421053 0.0382533381451
0.699346405229 0.0386142186936
0.701298701299 0.0389750992422
0.703225806452 0.0393359797907
0.705128205128 0.0396968603392
0.707006369427 0.0400577408878
0.70253164557 0.0400577408878
0.704402515723 0.0404186214363
0.70625 0.0407795019848
0.708074534161 0.0411403825334
0.70987654321 0.0415012630819
0.711656441718 0.0418621436305
0.713414634146 0.042223024179
0.715151515152 0.0425839047275
0.71686746988 0.0429447852761
0.718562874251 0.0433056658246
0.720238095238 0.0436665463732
0.721893491124 0.0440274269217
0.723529411765 0.0443883074702
0.72514619883 0.0447491880188
0.720930232558 0.0447491880188
0.71676300578 0.0447491880188
0.712643678161 0.0447491880188
0.714285714286 0.0451100685673
0.715909090909 0.0454709491158
0.717514124294 0.0458318296644
0.719101123596 0.0461927102129
0.720670391061 0.0465535907615
0.722222222222 0.04691447131
0.723756906077 0.0472753518585
0.725274725275 0.0476362324071
0.726775956284 0.0479971129556
0.728260869565 0.0483579935042
0.72972972973 0.0487188740527
0.731182795699 0.0490797546012
0.732620320856 0.0494406351498
0.728723404255 0.0494406351498
0.724867724868 0.0494406351498
0.721052631579 0.0494406351498
0.722513089005 0.0498015156983
0.723958333333 0.0501623962468
0.725388601036 0.0505232767954
0.726804123711 0.0508841573439
0.728205128205 0.0512450378925
0.729591836735 0.051605918441
0.730964467005 0.0519667989895
0.732323232323 0.0523276795381
0.733668341709 0.0526885600866
0.735 0.0530494406351
0.73631840796 0.0534103211837
0.737623762376 0.0537712017322
0.738916256158 0.0541320822808
0.740196078431 0.0544929628293
0.741463414634 0.0548538433778
0.742718446602 0.0552147239264
0.743961352657 0.0555756044749
0.745192307692 0.0559364850235
0.746411483254 0.056297365572
0.742857142857 0.056297365572
0.744075829384 0.0566582461205
0.745283018868 0.0570191266691
0.746478873239 0.0573800072176
0.747663551402 0.0577408877661
0.748837209302 0.0581017683147
0.75 0.0584626488632
0.751152073733 0.0588235294118
0.752293577982 0.0591844099603
0.753424657534 0.0595452905088
0.754545454545 0.0599061710574
0.755656108597 0.0602670516059
0.756756756757 0.0606279321545
0.7533632287 0.0606279321545
0.75 0.0606279321545
0.751111111111 0.060988812703
0.752212389381 0.0613496932515
0.753303964758 0.0617105738001
0.754385964912 0.0620714543486
0.755458515284 0.0624323348971
0.75652173913 0.0627932154457
0.757575757576 0.0631540959942
0.758620689655 0.0635149765428
0.759656652361 0.0638758570913
0.760683760684 0.0642367376398
0.76170212766 0.0645976181884
0.762711864407 0.0649584987369
0.763713080169 0.0653193792855
0.764705882353 0.065680259834
0.765690376569 0.0660411403825
0.766666666667 0.0664020209311
0.767634854772 0.0667629014796
0.768595041322 0.0671237820281
0.769547325103 0.0674846625767
0.770491803279 0.0678455431252
0.771428571429 0.0682064236738
0.768292682927 0.0682064236738
0.765182186235 0.0682064236738
0.762096774194 0.0682064236738
0.763052208835 0.0685673042223
0.764 0.0689281847708
0.764940239044 0.0692890653194
0.765873015873 0.0696499458679
0.766798418972 0.0700108264165
0.767716535433 0.070371706965
0.76862745098 0.0707325875135
0.76953125 0.0710934680621
0.770428015564 0.0714543486106
0.771317829457 0.0718152291591
0.772200772201 0.0721761097077
0.773076923077 0.0725369902562
0.773946360153 0.0728978708048
0.774809160305 0.0732587513533
0.77566539924 0.0736196319018
0.776515151515 0.0739805124504
0.777358490566 0.0743413929989
0.778195488722 0.0747022735475
0.779026217228 0.075063154096
0.779850746269 0.0754240346445
0.780669144981 0.0757849151931
0.781481481481 0.0761457957416
0.782287822878 0.0765066762901
0.783088235294 0.0768675568387
0.783882783883 0.0772284373872
0.784671532847 0.0775893179358
0.785454545455 0.0779501984843
0.786231884058 0.0783110790328
0.783393501805 0.0783110790328
0.784172661871 0.0786719595814
0.784946236559 0.0790328401299
0.785714285714 0.0793937206785
0.786476868327 0.079754601227
0.787234042553 0.0801154817755
0.787985865724 0.0804763623241
0.788732394366 0.0808372428726
0.789473684211 0.0811981234211
0.79020979021 0.0815590039697
0.790940766551 0.0819198845182
0.791666666667 0.0822807650668
0.792387543253 0.0826416456153
0.793103448276 0.0830025261638
0.79381443299 0.0833634067124
0.794520547945 0.0837242872609
0.795221843003 0.0840851678095
0.795918367347 0.084446048358
0.796610169492 0.0848069289065
0.797297297297 0.0851678094551
0.79797979798 0.0855286900036
0.798657718121 0.0858895705521
0.799331103679 0.0862504511007
0.8 0.0866113316492
0.800664451827 0.0869722121978
0.801324503311 0.0873330927463
0.80198019802 0.0876939732948
0.802631578947 0.0880548538434
0.8 0.0880548538434
0.800653594771 0.0884157343919
0.801302931596 0.0887766149405
0.801948051948 0.089137495489
0.802588996764 0.0894983760375
0.803225806452 0.0898592565861
0.800643086817 0.0898592565861
0.801282051282 0.0902201371346
0.801916932907 0.0905810176831
0.799363057325 0.0905810176831
0.796825396825 0.0905810176831
0.79746835443 0.0909418982317
0.798107255521 0.0913027787802
0.798742138365 0.0916636593288
0.799373040752 0.0920245398773
0.796875 0.0920245398773
0.797507788162 0.0923854204258
0.798136645963 0.0927463009744
0.798761609907 0.0931071815229
0.799382716049 0.0934680620715
0.8 0.09382894262
0.800613496933 0.0941898231685
0.80122324159 0.0945507037171
0.801829268293 0.0949115842656
0.802431610942 0.0952724648141
0.80303030303 0.0956333453627
0.803625377644 0.0959942259112
0.80421686747 0.0963551064598
0.804804804805 0.0967159870083
0.805389221557 0.0970768675568
0.802985074627 0.0970768675568
0.803571428571 0.0974377481054
0.804154302671 0.0977986286539
0.804733727811 0.0981595092025
0.805309734513 0.098520389751
0.805882352941 0.0988812702995
0.806451612903 0.0992421508481
0.80701754386 0.0996030313966
0.807580174927 0.0999639119451
0.808139534884 0.100324792494
0.808695652174 0.100685673042
0.809248554913 0.101046553591
0.809798270893 0.101407434139
0.810344827586 0.101768314688
0.810888252149 0.102129195236
0.808571428571 0.102129195236
0.806267806268 0.102129195236
0.806818181818 0.102490075785
0.807365439093 0.102850956333
0.80790960452 0.103211836882
0.808450704225 0.103572717431
0.808988764045 0.103933597979
0.806722689076 0.103933597979
0.804469273743 0.103933597979
0.805013927577 0.104294478528
0.805555555556 0.104655359076
0.806094182825 0.105016239625
0.803867403315 0.105016239625
0.801652892562 0.105016239625
0.802197802198 0.105377120173
0.802739726027 0.105738000722
0.803278688525 0.10609888127
0.803814713896 0.106459761819
0.804347826087 0.106820642367
0.80487804878 0.107181522916
0.805405405405 0.107542403464
0.805929919137 0.107903284013
0.806451612903 0.108264164562
0.806970509383 0.10862504511
0.807486631016 0.108985925659
0.808 0.109346806207
0.808510638298 0.109707686756
0.809018567639 0.110068567304
0.809523809524 0.110429447853
0.810026385224 0.110790328401
0.810526315789 0.11115120895
0.811023622047 0.111512089498
0.811518324607 0.111872970047
0.812010443864 0.112233850595
0.8125 0.112594731144
0.812987012987 0.112955611693
0.813471502591 0.113316492241
0.813953488372 0.11367737279
0.814432989691 0.114038253338
0.814910025707 0.114399133887
0.815384615385 0.114760014435
0.815856777494 0.115120894984
0.816326530612 0.115481775532
0.81679389313 0.115842656081
0.817258883249 0.116203536629
0.817721518987 0.116564417178
0.818181818182 0.116925297726
0.818639798489 0.117286178275
0.819095477387 0.117647058824
0.81954887218 0.118007939372
0.82 0.118368819921
0.820448877805 0.118729700469
0.820895522388 0.119090581018
0.821339950372 0.119451461566
0.819306930693 0.119451461566
0.817283950617 0.119451461566
0.817733990148 0.119812342115
0.818181818182 0.120173222663
0.81862745098 0.120534103212
0.819070904645 0.12089498376
0.819512195122 0.121255864309
0.8199513382 0.121616744857
0.817961165049 0.121616744857
0.81598062954 0.121616744857
0.816425120773 0.121977625406
0.814457831325 0.121977625406
0.814903846154 0.122338505955
0.815347721823 0.122699386503
0.815789473684 0.123060267052
0.816229116945 0.1234211476
0.816666666667 0.123782028149
0.817102137767 0.124142908697
0.817535545024 0.124503789246
0.817966903073 0.124864669794
0.818396226415 0.125225550343
0.816470588235 0.125225550343
0.816901408451 0.125586430891
0.817330210773 0.12594731144
0.817757009346 0.126308191988
0.818181818182 0.126669072537
0.818604651163 0.127029953086
0.819025522042 0.127390833634
0.819444444444 0.127751714183
0.819861431871 0.128112594731
0.820276497696 0.12847347528
0.820689655172 0.128834355828
0.821100917431 0.129195236377
0.821510297483 0.129556116925
0.821917808219 0.129916997474
0.822323462415 0.130277878022
0.822727272727 0.130638758571
0.823129251701 0.130999639119
0.823529411765 0.131360519668
0.821670428894 0.131360519668
0.81981981982 0.131360519668
0.81797752809 0.131360519668
0.818385650224 0.131721400217
0.818791946309 0.132082280765
0.819196428571 0.132443161314
0.819599109131 0.132804041862
0.82 0.133164922411
0.820399113082 0.133525802959
0.820796460177 0.133886683508
0.82119205298 0.134247564056
0.821585903084 0.134608444605
0.821978021978 0.134969325153
0.822368421053 0.135330205702
0.822757111597 0.13569108625
0.823144104803 0.136051966799
0.823529411765 0.136412847348
0.823913043478 0.136773727896
0.822125813449 0.136773727896
0.822510822511 0.137134608445
0.822894168467 0.137495488993
0.823275862069 0.137856369542
0.823655913978 0.13821725009
0.824034334764 0.138578130639
0.824411134904 0.138939011187
0.824786324786 0.139299891736
0.825159914712 0.139660772284
0.825531914894 0.140021652833
0.825902335456 0.140382533381
0.826271186441 0.14074341393
0.826638477801 0.141104294479
0.827004219409 0.141465175027
0.827368421053 0.141826055576
0.827731092437 0.142186936124
0.828092243187 0.142547816673
0.828451882845 0.142908697221
0.828810020877 0.14326957777
0.829166666667 0.143630458318
0.829521829522 0.143991338867
0.829875518672 0.144352219415
0.830227743271 0.144713099964
0.830578512397 0.145073980512
0.830927835052 0.145434861061
0.831275720165 0.14579574161
0.831622176591 0.146156622158
0.831967213115 0.146517502707
0.832310838446 0.146878383255
0.832653061224 0.147239263804
0.83299389002 0.147600144352
0.833333333333 0.147961024901
0.833671399594 0.148321905449
0.834008097166 0.148682785998
0.834343434343 0.149043666546
0.834677419355 0.149404547095
0.835010060362 0.149765427643
0.833333333333 0.149765427643
0.831663326653 0.149765427643
0.832 0.150126308192
0.832335329341 0.150487188741
0.832669322709 0.150848069289
0.833001988072 0.151208949838
0.833333333333 0.151569830386
0.833663366337 0.151930710935
0.833992094862 0.152291591483
0.834319526627 0.152652472032
0.834645669291 0.15301335258
0.83300589391 0.15301335258
0.833333333333 0.153374233129
0.833659491194 0.153735113677
0.833984375 0.154095994226
0.834307992203 0.154456874774
0.834630350195 0.154817755323
0.834951456311 0.155178635872
0.835271317829 0.15553951642
0.835589941973 0.155900396969
0.835907335907 0.156261277517
0.836223506744 0.156622158066
0.836538461538 0.156983038614
0.836852207294 0.157343919163
0.837164750958 0.157704799711
0.837476099426 0.15806568026
0.837786259542 0.158426560808
0.838095238095 0.158787441357
0.838403041825 0.159148321905
0.838709677419 0.159509202454
0.839015151515 0.159870083003
0.839319470699 0.160230963551
0.839622641509 0.1605918441
0.839924670433 0.160952724648
0.84022556391 0.161313605197
0.84052532833 0.161674485745
0.840823970037 0.162035366294
0.841121495327 0.162396246842
0.841417910448 0.162757127391
0.839851024209 0.162757127391
0.838289962825 0.162757127391
0.836734693878 0.162757127391
0.835185185185 0.162757127391
0.833641404806 0.162757127391
0.832103321033 0.162757127391
0.83241252302 0.163118007939
0.832720588235 0.163478888488
0.833027522936 0.163839769036
0.833333333333 0.164200649585
0.833638025594 0.164561530134
0.833941605839 0.164922410682
0.834244080146 0.165283291231
0.834545454545 0.165644171779
0.833030852995 0.165644171779
0.833333333333 0.166005052328
0.833634719711 0.166365932876
0.833935018051 0.166726813425
0.834234234234 0.167087693973
0.834532374101 0.167448574522
0.834829443447 0.16780945507
0.835125448029 0.168170335619
0.83542039356 0.168531216167
0.835714285714 0.168892096716
0.836007130125 0.169252977265
0.836298932384 0.169613857813
0.836589698046 0.169974738362
0.836879432624 0.17033561891
0.837168141593 0.170696499459
0.837455830389 0.171057380007
0.837742504409 0.171418260556
0.838028169014 0.171779141104
0.838312829525 0.172140021653
0.838596491228 0.172500902201
0.83887915937 0.17286178275
0.839160839161 0.173222663298
0.839441535777 0.173583543847
0.839721254355 0.173944424396
0.84 0.174305304944
0.840277777778 0.174666185493
0.840554592721 0.175027066041
0.840830449827 0.17538794659
0.841105354059 0.175748827138
0.841379310345 0.176109707687
0.84165232358 0.176470588235
0.840206185567 0.176470588235
0.840480274443 0.176831468784
0.840753424658 0.177192349332
0.841025641026 0.177553229881
0.841296928328 0.177914110429
0.841567291312 0.178274990978
0.841836734694 0.178635871527
0.842105263158 0.178996752075
0.842372881356 0.179357632624
0.842639593909 0.179718513172
0.842905405405 0.180079393721
0.843170320405 0.180440274269
0.843434343434 0.180801154818
0.843697478992 0.181162035366
0.843959731544 0.181522915915
0.844221105528 0.181883796463
0.844481605351 0.182244677012
0.843071786311 0.182244677012
0.841666666667 0.182244677012
0.841930116473 0.18260555756
0.84219269103 0.182966438109
0.842454394693 0.183327318658
0.842715231788 0.183688199206
0.842975206612 0.184049079755
0.843234323432 0.184409960303
0.843492586491 0.184770840852
0.84375 0.1851317214
0.844006568144 0.185492601949
0.844262295082 0.185853482497
0.844517184943 0.186214363046
0.84477124183 0.186575243594
0.845024469821 0.186936124143
0.845276872964 0.187297004691
0.845528455285 0.18765788524
0.845779220779 0.188018765789
0.84602917342 0.188379646337
0.844660194175 0.188379646337
0.843295638126 0.188379646337
0.841935483871 0.188379646337
0.842190016103 0.188740526886
0.842443729904 0.189101407434
0.842696629213 0.189462287983
0.842948717949 0.189823168531
0.8432 0.19018404908
0.843450479233 0.190544929628
0.84370015949 0.190905810177
0.843949044586 0.191266690725
0.844197138315 0.191627571274
0.844444444444 0.191988451822
0.844690966719 0.192349332371
0.84335443038 0.192349332371
0.843601895735 0.19271021292
0.843848580442 0.193071093468
0.844094488189 0.193431974017
0.844339622642 0.193792854565
0.844583987441 0.194153735114
0.844827586207 0.194514615662
0.845070422535 0.194875496211
0.8453125 0.195236376759
0.845553822153 0.195597257308
0.845794392523 0.195958137856
0.846034214619 0.196319018405
0.846273291925 0.196679898953
0.846511627907 0.197040779502
0.846749226006 0.197401660051
0.84544049459 0.197401660051
0.844135802469 0.197401660051
0.842835130971 0.197401660051
0.841538461538 0.197401660051
0.84178187404 0.197762540599
0.842024539877 0.198123421148
0.842266462481 0.198484301696
0.84250764526 0.198845182245
0.842748091603 0.199206062793
0.842987804878 0.199566943342
0.843226788432 0.19992782389
0.843465045593 0.200288704439
0.843702579666 0.200649584987
0.843939393939 0.201010465536
0.844175491679 0.201371346084
0.844410876133 0.201732226633
0.844645550528 0.202093107182
0.844879518072 0.20245398773
0.845112781955 0.202814868279
0.845345345345 0.203175748827
0.845577211394 0.203536629376
0.845808383234 0.203897509924
0.846038863976 0.204258390473
0.846268656716 0.204619271021
0.845007451565 0.204619271021
0.845238095238 0.20498015157
0.845468053492 0.205341032118
0.845697329377 0.205701912667
0.845925925926 0.206062793215
0.846153846154 0.206423673764
0.846381093058 0.206784554313
0.846607669617 0.207145434861
0.846833578792 0.20750631541
0.847058823529 0.207867195958
0.847283406755 0.208228076507
0.847507331378 0.208588957055
0.847730600293 0.208949837604
0.847953216374 0.209310718152
0.848175182482 0.209671598701
0.848396501458 0.210032479249
0.848617176128 0.210393359798
0.84738372093 0.210393359798
0.846153846154 0.210393359798
0.846376811594 0.210754240346
0.846599131693 0.211115120895
0.846820809249 0.211476001444
0.847041847042 0.211836881992
0.847262247839 0.212197762541
0.847482014388 0.212558643089
0.847701149425 0.212919523638
0.847919655667 0.213280404186
0.848137535817 0.213641284735
0.848354792561 0.214002165283
0.848571428571 0.214363045832
0.847360912981 0.214363045832
0.846153846154 0.214363045832
0.844950213371 0.214363045832
0.84375 0.214363045832
0.843971631206 0.21472392638
0.844192634561 0.215084806929
0.84441301273 0.215445687477
0.844632768362 0.215806568026
0.84485190409 0.216167448575
0.845070422535 0.216528329123
0.845288326301 0.216889209672
0.845505617978 0.21725009022
0.84572230014 0.217610970769
0.84593837535 0.217971851317
0.846153846154 0.218332731866
0.846368715084 0.218693612414
0.846582984658 0.219054492963
0.846796657382 0.219415373511
0.84561891516 0.219415373511
0.844444444444 0.219415373511
0.844660194175 0.21977625406
0.84487534626 0.220137134608
0.845089903181 0.220498015157
0.845303867403 0.220858895706
0.845517241379 0.221219776254
0.845730027548 0.221580656803
0.845942228336 0.221941537351
0.846153846154 0.2223024179
0.846364883402 0.222663298448
0.846575342466 0.223024178997
0.846785225718 0.223385059545
0.846994535519 0.223745940094
0.847203274216 0.224106820642
0.847411444142 0.224467701191
0.847619047619 0.224828581739
0.847826086957 0.225189462288
0.84803256445 0.225550342837
0.846883468835 0.225550342837
0.845737483085 0.225550342837
0.844594594595 0.225550342837
0.843454790823 0.225550342837
0.843665768194 0.225911223385
0.843876177658 0.226272103934
0.844086021505 0.226632984482
0.844295302013 0.226993865031
0.844504021448 0.227354745579
0.844712182062 0.227715626128
0.844919786096 0.228076506676
0.845126835781 0.228437387225
0.845333333333 0.228798267773
0.845539280959 0.229159148322
0.845744680851 0.22952002887
0.845949535193 0.229880909419
0.846153846154 0.230241789968
0.846357615894 0.230602670516
0.846560846561 0.230963551065
0.846763540291 0.231324431613
0.846965699208 0.231685312162
0.847167325428 0.23204619271
0.847368421053 0.232407073259
0.847568988173 0.232767953807
0.847769028871 0.233128834356
0.847968545216 0.233489714904
0.848167539267 0.233850595453
0.847058823529 0.233850595453
0.84725848564 0.234211476001
0.847457627119 0.23457235655
0.84765625 0.234933237099
0.847854356307 0.235294117647
0.848051948052 0.235654998196
0.848249027237 0.236015878744
0.848445595855 0.236376759293
0.848641655886 0.236737639841
0.848837209302 0.23709852039
0.849032258065 0.237459400938
0.849226804124 0.237820281487
0.849420849421 0.238181162035
0.849614395887 0.238542042584
0.849807445443 0.238902923132
0.85 0.239263803681
0.848911651729 0.239263803681
0.847826086957 0.239263803681
0.848020434227 0.23962468423
0.848214285714 0.239985564778
0.848407643312 0.240346445327
0.848600508906 0.240707325875
0.848792884371 0.241068206424
0.848984771574 0.241429086972
0.84917617237 0.241789967521
0.849367088608 0.242150848069
0.849557522124 0.242511728618
0.849747474747 0.242872609166
0.849936948298 0.243233489715
0.848866498741 0.243233489715
0.847798742138 0.243233489715
0.847989949749 0.243594370263
0.848180677541 0.243955250812
0.848370927318 0.244316131361
0.848560700876 0.244677011909
0.84875 0.245037892458
0.848938826467 0.245398773006
0.849127182045 0.245759653555
0.849315068493 0.246120534103
0.849502487562 0.246481414652
0.849689440994 0.2468422952
0.849875930521 0.247203175749
0.848822800496 0.247203175749
0.84900990099 0.247564056297
0.849196538937 0.247924936846
0.849382716049 0.248285817394
0.849568434032 0.248646697943
0.849753694581 0.249007578492
0.849938499385 0.24936845904
0.850122850123 0.249729339589
0.850306748466 0.250090220137
0.850490196078 0.250451100686
0.850673194614 0.250811981234
0.850855745721 0.251172861783
0.851037851038 0.251533742331
0.851219512195 0.25189462288
0.851400730816 0.252255503428
0.851581508516 0.252616383977
0.851761846902 0.252977264525
0.851941747573 0.253338145074
0.852121212121 0.253699025623
0.852300242131 0.254059906171
0.852478839178 0.25442078672
0.852657004831 0.254781667268
0.852834740651 0.255142547817
0.853012048193 0.255503428365
0.853188929001 0.255864308914
0.852163461538 0.255864308914
0.852340936375 0.256225189462
0.852517985612 0.256586070011
0.852694610778 0.256946950559
0.852870813397 0.257307831108
0.853046594982 0.257668711656
0.853221957041 0.258029592205
0.853396901073 0.258390472754
0.853571428571 0.258751353302
0.853745541023 0.259112233851
0.853919239905 0.259473114399
0.85409252669 0.259833994948
0.854265402844 0.260194875496
0.854437869822 0.260555756045
0.854609929078 0.260916636593
0.854781582054 0.261277517142
0.854952830189 0.26163839769
0.855123674912 0.261999278239
0.854117647059 0.261999278239
0.853113983549 0.261999278239
0.853286384977 0.262360158787
0.853458382181 0.262721039336
0.853629976581 0.263081919885
0.853801169591 0.263442800433
0.853971962617 0.263803680982
0.85414235706 0.26416456153
0.854312354312 0.264525442079
0.854481955763 0.264886322627
0.854651162791 0.265247203176
0.854819976771 0.265608083724
0.854988399072 0.265968964273
0.855156431054 0.266329844821
0.855324074074 0.26669072537
0.85549132948 0.267051605918
0.854503464203 0.267051605918
0.853517877739 0.267051605918
0.852534562212 0.267051605918
0.852704257768 0.267412486467
0.852873563218 0.267773367016
0.853042479908 0.268134247564
0.853211009174 0.268495128113
0.853379152348 0.268856008661
0.853546910755 0.26921688921
0.853714285714 0.269577769758
0.853881278539 0.269938650307
0.854047890536 0.270299530855
0.854214123007 0.270660411404
0.854379977247 0.271021291952
0.854545454545 0.271382172501
0.854710556186 0.271743053049
0.854875283447 0.272103933598
0.853907134768 0.272103933598
0.852941176471 0.272103933598
0.85197740113 0.272103933598
0.852144469526 0.272464814147
0.852311161218 0.272825694695
0.852477477477 0.273186575244
0.852643419573 0.273547455792
0.852808988764 0.273908336341
0.852974186308 0.274269216889
0.853139013453 0.274630097438
0.853303471445 0.274990977986
0.853467561521 0.275351858535
0.853631284916 0.275712739083
0.853794642857 0.276073619632
0.853957636566 0.27643450018
0.854120267261 0.276795380729
0.854282536151 0.277156261278
0.853333333333 0.277156261278
0.852386237514 0.277156261278
0.852549889135 0.277517141826
0.852713178295 0.277878022375
0.852876106195 0.278238902923
0.853038674033 0.278599783472
0.853200883002 0.27896066402
0.853362734289 0.279321544569
0.853524229075 0.279682425117
0.853685368537 0.280043305666
0.853846153846 0.280404186214
0.854006586169 0.280765066763
0.854166666667 0.281125947311
0.854326396495 0.28148682786
0.853391684902 0.28148682786
0.852459016393 0.28148682786
0.852620087336 0.281847708409
0.852780806979 0.282208588957
0.852941176471 0.282569469506
0.853101196953 0.282930350054
0.853260869565 0.283291230603
0.85342019544 0.283652111151
0.853579175705 0.2840129917
0.853737811484 0.284373872248
0.853896103896 0.284734752797
0.854054054054 0.285095633345
0.854211663067 0.285456513894
0.853290183387 0.285456513894
0.852370689655 0.285456513894
0.851453175457 0.285456513894
0.851612903226 0.285817394442
0.851772287863 0.286178274991
0.851931330472 0.28653915554
0.852090032154 0.286900036088
0.852248394004 0.287260916637
0.852406417112 0.287621797185
0.852564102564 0.287982677734
0.852721451441 0.288343558282
0.852878464819 0.288704438831
0.85303514377 0.289065319379
0.853191489362 0.289426199928
0.853347502657 0.289787080476
0.853503184713 0.290147961025
0.853658536585 0.290508841573
0.852754237288 0.290508841573
0.851851851852 0.290508841573
0.850951374207 0.290508841573
0.85110876452 0.290869722122
0.851265822785 0.291230602671
0.851422550053 0.291591483219
0.851578947368 0.291952363768
0.851735015773 0.292313244316
0.851890756303 0.292674124865
0.85204616999 0.293035005413
0.852201257862 0.293395885962
0.852356020942 0.29375676651
0.852510460251 0.294117647059
0.852664576803 0.294478527607
0.852818371608 0.294839408156
0.851929092805 0.294839408156
0.851041666667 0.294839408156
0.850156087409 0.294839408156
0.849272349272 0.294839408156
0.84942886812 0.295200288704
0.849585062241 0.295561169253
0.849740932642 0.295922049802
0.849896480331 0.29628293035
0.850051706308 0.296643810899
0.85020661157 0.297004691447
0.85036119711 0.297365571996
0.850515463918 0.297726452544
0.850669412976 0.298087333093
0.849794238683 0.298087333093
0.848920863309 0.298087333093
0.849075975359 0.298448213641
0.849230769231 0.29880909419
0.849385245902 0.299169974738
0.849539406346 0.299530855287
0.849693251534 0.299891735835
0.849846782431 0.300252616384
0.85 0.300613496933
0.850152905199 0.300974377481
0.850305498982 0.30133525803
0.850457782299 0.301696138578
0.850609756098 0.302057019127
0.85076142132 0.302417899675
0.850912778905 0.302778780224
0.851063829787 0.303139660772
0.851214574899 0.303500541321
0.851365015167 0.303861421869
0.851515151515 0.304222302418
0.851664984864 0.304583182966
0.851814516129 0.304944063515
0.851963746224 0.305304944064
0.852112676056 0.305665824612
0.852261306533 0.306026705161
0.852409638554 0.306387585709
0.852557673019 0.306748466258
0.852705410822 0.307109346806
0.852852852853 0.307470227355
0.853 0.307831107903
0.853146853147 0.308191988452
0.853293413174 0.308552869
0.853439680957 0.308913749549
0.853585657371 0.309274630097
0.853731343284 0.309635510646
0.853876739563 0.309996391195
0.854021847071 0.310357271743
0.854166666667 0.310718152292
0.854311199207 0.31107903284
0.854455445545 0.311439913389
0.854599406528 0.311800793937
0.854743083004 0.312161674486
0.854886475814 0.312522555034
0.855029585799 0.312883435583
0.855172413793 0.313244316131
0.854330708661 0.313244316131
0.85447394297 0.31360519668
0.854616895874 0.313966077228
0.854759568204 0.314326957777
0.854901960784 0.314687838326
0.855044074437 0.315048718874
0.85518590998 0.315409599423
0.855327468231 0.315770479971
0.85546875 0.31613136052
0.855609756098 0.316492241068
0.85477582846 0.316492241068
0.85394352483 0.316492241068
0.854085603113 0.316853121617
0.854227405248 0.317214002165
0.854368932039 0.317574882714
0.854510184287 0.317935763262
0.854651162791 0.318296643811
0.854791868345 0.318657524359
0.854932301741 0.319018404908
0.855072463768 0.319379285457
0.855212355212 0.319740166005
0.855351976856 0.320101046554
0.85549132948 0.320461927102
0.855630413859 0.320822807651
0.855769230769 0.321183688199
0.85590778098 0.321544568748
0.856046065259 0.321905449296
0.856184084372 0.322266329845
0.855363984674 0.322266329845
0.855502392344 0.322627210393
0.855640535373 0.322988090942
0.855778414518 0.32334897149
0.855916030534 0.323709852039
0.856053384175 0.324070732588
0.85619047619 0.324431613136
0.856327307326 0.324792493685
0.856463878327 0.325153374233
0.856600189934 0.325514254782
0.856736242884 0.32587513533
0.856872037915 0.326236015879
0.857007575758 0.326596896427
0.857142857143 0.326957776976
0.857277882798 0.327318657524
0.857412653447 0.327679538073
0.857547169811 0.328040418621
0.856738925542 0.328040418621
0.85593220339 0.328040418621
0.855126999059 0.328040418621
0.855263157895 0.32840129917
0.855399061033 0.328762179719
0.855534709193 0.329123060267
0.855670103093 0.329483940816
0.855805243446 0.329844821364
0.855940130964 0.330205701913
0.856074766355 0.330566582461
0.856209150327 0.33092746301
0.856343283582 0.331288343558
0.856477166822 0.331649224107
0.855679702048 0.331649224107
0.85488372093 0.331649224107
0.854089219331 0.331649224107
0.854224698236 0.332010104655
0.854359925788 0.332370985204
0.854494902688 0.332731865752
0.85462962963 0.333092746301
0.854764107308 0.33345362685
0.854898336414 0.333814507398
0.855032317636 0.334175387947
0.855166051661 0.334536268495
0.855299539171 0.334897149044
0.855432780847 0.335258029592
0.855565777369 0.335618910141
0.855698529412 0.335979790689
0.855831037649 0.336340671238
0.855963302752 0.336701551786
0.85609532539 0.337062432335
0.856227106227 0.337423312883
0.856358645929 0.337784193432
0.856489945155 0.338145073981
0.856621004566 0.338505954529
0.856751824818 0.338866835078
0.856882406563 0.339227715626
0.857012750455 0.339588596175
0.856232939035 0.339588596175
0.855454545455 0.339588596175
0.855585831063 0.339949476723
0.855716878403 0.340310357272
0.855847688123 0.34067123782
0.85597826087 0.341032118369
0.856108597285 0.341392998917
0.856238698011 0.341753879466
0.856368563686 0.342114760014
0.856498194946 0.342475640563
0.856627592426 0.342836521112
0.856756756757 0.34319740166
0.856885688569 0.343558282209
0.857014388489 0.343919162757
0.857142857143 0.344280043306
0.857271095153 0.344640923854
0.857399103139 0.345001804403
0.85752688172 0.345362684951
0.857654431513 0.3457235655
0.857781753131 0.346084446048
0.857908847185 0.346445326597
0.858035714286 0.346806207145
0.85816235504 0.347167087694
0.858288770053 0.347527968243
0.858414959929 0.347888848791
0.858540925267 0.34824972934
0.858666666667 0.348610609888
0.858792184725 0.348971490437
0.858917480035 0.349332370985
0.859042553191 0.349693251534
0.859167404783 0.350054132082
0.859292035398 0.350415012631
0.859416445623 0.350775893179
0.859540636042 0.351136773728
0.859664607237 0.351497654276
0.859788359788 0.351858534825
0.859911894273 0.352219415374
0.860035211268 0.352580295922
0.860158311346 0.352941176471
0.860281195079 0.353302057019
0.860403863038 0.353662937568
0.860526315789 0.354023818116
0.859772129711 0.354023818116
0.859894921191 0.354384698665
0.860017497813 0.354745579213
0.86013986014 0.355106459762
0.860262008734 0.35546734031
0.860383944154 0.355828220859
0.860505666957 0.356189101407
0.8606271777 0.356549981956
0.860748476936 0.356910862505
0.860869565217 0.357271743053
0.860990443093 0.357632623602
0.861111111111 0.35799350415
0.861231569818 0.358354384699
0.861351819757 0.358715265247
0.861471861472 0.359076145796
0.861591695502 0.359437026344
0.861711322385 0.359797906893
0.86183074266 0.360158787441
0.861949956859 0.36051966799
0.862068965517 0.360880548538
0.862187769165 0.361241429087
0.86230636833 0.361602309636
0.861564918315 0.361602309636
0.860824742268 0.361602309636
0.860944206009 0.361963190184
0.861063464837 0.362324070733
0.86118251928 0.362684951281
0.861301369863 0.36304583183
0.861420017109 0.363406712378
0.861538461538 0.363767592927
0.861656703672 0.364128473475
0.861774744027 0.364489354024
0.86189258312 0.364850234572
0.862010221465 0.365211115121
0.862127659574 0.365571995669
0.862244897959 0.365932876218
0.862361937128 0.366293756767
0.862478777589 0.366654637315
0.862595419847 0.367015517864
0.86186440678 0.367015517864
0.861134631668 0.367015517864
0.861252115059 0.367376398412
0.861369399831 0.367737278961
0.861486486486 0.368098159509
0.861603375527 0.368459040058
0.861720067454 0.368819920606
0.861836562763 0.369180801155
0.861952861953 0.369541681703
0.862068965517 0.369902562252
0.86218487395 0.3702634428
0.862300587741 0.370624323349
0.862416107383 0.370985203898
0.862531433361 0.371346084446
0.862646566164 0.371706964995
0.862761506276 0.372067845543
0.862876254181 0.372428726092
0.862990810359 0.37278960664
0.863105175292 0.373150487189
0.863219349458 0.373511367737
0.863333333333 0.373872248286
0.863447127394 0.374233128834
0.863560732113 0.374594009383
0.863674147963 0.374954889931
0.863787375415 0.37531577048
0.863070539419 0.37531577048
0.863184079602 0.375676651029
0.863297431649 0.376037531577
0.863410596026 0.376398412126
0.863523573201 0.376759292674
0.863636363636 0.377120173223
0.863748967795 0.377481053771
0.863861386139 0.37784193432
0.863973619126 0.378202814868
0.864085667216 0.378563695417
0.864197530864 0.378924575965
0.864309210526 0.379285456514
0.864420706656 0.379646337062
0.864532019704 0.380007217611
0.864643150123 0.38036809816
0.864754098361 0.380728978708
0.864864864865 0.381089859257
0.864975450082 0.381450739805
0.865085854456 0.381811620354
0.865196078431 0.382172500902
0.865306122449 0.382533381451
0.865415986949 0.382894261999
0.865525672372 0.383255142548
0.865635179153 0.383616023096
0.86574450773 0.383976903645
0.865853658537 0.384337784193
0.865962632006 0.384698664742
0.866071428571 0.385059545291
0.866180048662 0.385420425839
0.865478119935 0.385420425839
0.864777327935 0.385420425839
0.864077669903 0.385420425839
0.864187550525 0.385781306388
0.864297253635 0.386142186936
0.864406779661 0.386503067485
0.864516129032 0.386863948033
0.864625302176 0.387224828582
0.864734299517 0.38758570913
0.86484312148 0.387946589679
0.864951768489 0.388307470227
0.865060240964 0.388668350776
0.865168539326 0.389029231324
0.865276663994 0.389390111873
0.865384615385 0.389750992422
0.865492393915 0.39011187297
0.8656 0.390472753519
0.865707434053 0.390833634067
0.865814696486 0.391194514616
0.865123703113 0.391194514616
0.864433811802 0.391194514616
0.86374501992 0.391194514616
0.863057324841 0.391194514616
0.863166268894 0.391555395164
0.863275039746 0.391916275713
0.863383637808 0.392277156261
0.863492063492 0.39263803681
0.863600317209 0.392998917358
0.863708399366 0.393359797907
0.863816310372 0.393720678455
0.863924050633 0.394081559004
0.864031620553 0.394442439553
0.863349131122 0.394442439553
0.862667719021 0.394442439553
0.861987381703 0.394442439553
0.861308116627 0.394442439553
0.86062992126 0.394442439553
0.859952793076 0.394442439553
0.860062893082 0.394803320101
0.86017282011 0.39516420065
0.860282574568 0.395525081198
0.860392156863 0.395885961747
0.860501567398 0.396246842295
0.860610806578 0.396607722844
0.860719874804 0.396968603392
0.860828772478 0.397329483941
0.86015625 0.397329483941
0.859484777518 0.397329483941
0.858814352574 0.397329483941
0.858924395947 0.397690364489
0.859034267913 0.398051245038
0.859143968872 0.398412125586
0.859253499222 0.398773006135
0.859362859363 0.399133886684
0.859472049689 0.399494767232
0.859581070597 0.399855647781
0.859689922481 0.400216528329
0.859798605732 0.400577408878
0.859907120743 0.400938289426
0.860015467904 0.401299169975
0.860123647604 0.401660050523
0.860231660232 0.402020931072
0.860339506173 0.40238181162
0.860447185813 0.402742692169
0.860554699538 0.403103572717
0.860662047729 0.403464453266
0.860769230769 0.403825333815
0.860107609531 0.403825333815
0.859447004608 0.403825333815
0.858787413661 0.403825333815
0.858895705521 0.404186214363
0.859003831418 0.404547094912
0.85911179173 0.40490797546
0.85921958684 0.405268856009
0.859327217125 0.405629736557
0.859434682964 0.405990617106
0.859541984733 0.406351497654
0.859649122807 0.406712378203
0.859756097561 0.407073258751
0.859862909368 0.4074341393
0.8599695586 0.407795019848
0.860076045627 0.408155900397
0.860182370821 0.408516780946
0.860288534548 0.408877661494
0.860394537178 0.409238542043
0.860500379075 0.409599422591
0.860606060606 0.40996030314
0.860711582135 0.410321183688
0.860816944024 0.410682064237
0.860922146636 0.411042944785
0.860271903323 0.411042944785
0.859622641509 0.411042944785
0.858974358974 0.411042944785
0.859080633007 0.411403825334
0.859186746988 0.411764705882
0.859292701279 0.412125586431
0.859398496241 0.412486466979
0.859504132231 0.412847347528
0.85960960961 0.413208228077
0.859714928732 0.413569108625
0.859820089955 0.413929989174
0.859925093633 0.414290869722
0.86002994012 0.414651750271
0.860134629768 0.415012630819
0.86023916293 0.415373511368
0.860343539955 0.415734391916
0.860447761194 0.416095272465
0.860551826995 0.416456153013
0.860655737705 0.416817033562
0.860759493671 0.41717791411
0.860863095238 0.417538794659
0.860223048327 0.417538794659
0.859583952452 0.417538794659
0.859688195991 0.417899675208
0.859792284866 0.418260555756
0.859896219422 0.418621436305
0.86 0.418982316853
0.860103626943 0.419343197402
0.860207100592 0.41970407795
0.860310421286 0.420064958499
0.860413589365 0.420425839047
0.860516605166 0.420786719596
0.860619469027 0.421147600144
0.860722181282 0.421508480693
0.860824742268 0.421869361241
0.860927152318 0.42223024179
0.861029411765 0.422591122339
0.86113152094 0.422952002887
0.861233480176 0.423312883436
0.861335289802 0.423673763984
0.861436950147 0.424034644533
0.861538461538 0.424395525081
0.861639824305 0.42475640563
0.861009509876 0.42475640563
0.861111111111 0.425117286178
0.861212563915 0.425478166727
0.861313868613 0.425839047275
0.861415025529 0.426199927824
0.861516034985 0.426560808372
0.861616897305 0.426921688921
0.861717612809 0.42728256947
0.861818181818 0.427643450018
0.861918604651 0.428004330567
0.861292665214 0.428004330567
0.860667634253 0.428004330567
0.860768672951 0.428365211115
0.860869565217 0.428726091664
0.860970311369 0.429086972212
0.861070911722 0.429447852761
0.861171366594 0.429808733309
0.861271676301 0.430169613858
0.861371841155 0.430530494406
0.861471861472 0.430891374955
0.861571737563 0.431252255503
0.861671469741 0.431613136052
0.861771058315 0.431974016601
0.861870503597 0.432334897149
0.861969805895 0.432695777698
0.862068965517 0.433056658246
0.862167982771 0.433417538795
0.862266857963 0.433778419343
0.862365591398 0.434139299892
0.862464183381 0.43450018044
0.861846814603 0.43450018044
0.861230329041 0.43450018044
0.861329521086 0.434861060989
0.861428571429 0.435221941537
0.861527480371 0.435582822086
0.861626248217 0.435943702634
0.861724875267 0.436304583183
0.861823361823 0.436665463732
0.861921708185 0.43702634428
0.862019914651 0.437387224829
0.862117981521 0.437748105377
0.862215909091 0.438108985926
0.862313697658 0.438469866474
0.862411347518 0.438830747023
0.862508858965 0.439191627571
0.862606232295 0.43955250812
0.862703467799 0.439913388668
0.862093352192 0.439913388668
0.86148409894 0.439913388668
0.861581920904 0.440274269217
0.861679604799 0.440635149765
0.861777150917 0.440996030314
0.861874559549 0.441356910863
0.861971830986 0.441717791411
0.862068965517 0.44207867196
0.862165963432 0.442439552508
0.862262825018 0.442800433057
0.862359550562 0.443161313605
0.862456140351 0.443522194154
0.86255259467 0.443883074702
0.862648913805 0.444243955251
0.862745098039 0.444604835799
0.862841147656 0.444965716348
0.862237762238 0.444965716348
0.862334032145 0.445326596896
0.862430167598 0.445687477445
0.862526168876 0.446048357994
0.862622036262 0.446409238542
0.862717770035 0.446770119091
0.862813370474 0.447130999639
0.862908837857 0.447491880188
0.863004172462 0.447852760736
0.863099374566 0.448213641285
0.863194444444 0.448574521833
0.863289382373 0.448935402382
0.863384188627 0.44929628293
0.863478863479 0.449657163479
0.863573407202 0.450018044027
0.862975778547 0.450018044027
0.862378976487 0.450018044027
0.861782999309 0.450018044027
0.861878453039 0.450378924576
0.861973775017 0.450739805125
0.862068965517 0.451100685673
0.86216402481 0.451461566222
0.862258953168 0.45182244677
0.86235375086 0.452183327319
0.862448418157 0.452544207867
0.862542955326 0.452905088416
0.862637362637 0.453265968964
0.862731640357 0.453626849513
0.862825788752 0.453987730061
0.862919808088 0.45434861061
0.86301369863 0.454709491158
0.863107460643 0.455070371707
0.863201094391 0.455431252256
0.863294600137 0.455792132804
0.863387978142 0.456153013353
0.863481228669 0.456513893901
0.863574351978 0.45687477445
0.86366734833 0.457235654998
0.863079019074 0.457235654998
0.863172226004 0.457596535547
0.863265306122 0.457957416095
0.863358259687 0.458318296644
0.863451086957 0.458679177192
0.863543788187 0.459040057741
0.863636363636 0.459400938289
0.863728813559 0.459761818838
0.863821138211 0.460122699387
0.863913337847 0.460483579935
0.86400541272 0.460844460484
0.864097363083 0.461205341032
0.863513513514 0.461205341032
0.863605671843 0.461566221581
0.863697705803 0.461927102129
0.863789615644 0.462287982678
0.863881401617 0.462648863226
0.863973063973 0.463009743775
0.864064602961 0.463370624323
0.86415601883 0.463731504872
0.864247311828 0.46409238542
0.864338482203 0.464453265969
0.864429530201 0.464814146518
0.86452045607 0.465175027066
0.864611260054 0.465535907615
0.864701942398 0.465896788163
0.864792503347 0.466257668712
0.864882943144 0.46661854926
0.864973262032 0.466979429809
0.865063460254 0.467340310357
0.865153538051 0.467701190906
0.865243495664 0.468062071454
0.865333333333 0.468422952003
0.864756828781 0.468422952003
0.864846870839 0.468783832551
0.864936793081 0.4691447131
0.865026595745 0.469505593649
0.86511627907 0.469866474197
0.865205843293 0.470227354746
0.865295288653 0.470588235294
0.865384615385 0.470949115843
0.865473823724 0.471309996391
0.865562913907 0.47167087694
0.865651886168 0.472031757488
0.865740740741 0.472392638037
0.865829477859 0.472753518585
0.865918097754 0.473114399134
0.86600660066 0.473475279682
0.866094986807 0.473836160231
0.866183256427 0.47419704078
0.86627140975 0.474557921328
0.866359447005 0.474918801877
0.866447368421 0.475279682425
0.866535174227 0.475640562974
0.865965834428 0.475640562974
0.866053841103 0.476001443522
0.866141732283 0.476362324071
0.866229508197 0.476723204619
0.866317169069 0.477084085168
0.86574983628 0.477084085168
0.865837696335 0.477444965716
0.865925441465 0.477805846265
0.866013071895 0.478166726813
0.866100587851 0.478527607362
0.866187989556 0.478888487911
0.866275277234 0.479249368459
0.866362451108 0.479610249008
0.866449511401 0.479971129556
0.866536458333 0.480332010105
0.86597267404 0.480332010105
0.865409622887 0.480332010105
0.865497076023 0.480692890653
0.865584415584 0.481053771202
0.865671641791 0.48141465175
0.865758754864 0.481775532299
0.865845755023 0.482136412847
0.865932642487 0.482497293396
0.866019417476 0.482858173944
0.866106080207 0.483219054493
0.866192630899 0.483579935042
0.866279069767 0.48394081559
0.86636539703 0.484301696139
0.866451612903 0.484662576687
0.865892972276 0.484662576687
0.865979381443 0.485023457236
0.86606567933 0.485384337784
0.866151866152 0.485745218333
0.866237942122 0.486106098881
0.866323907455 0.48646697943
0.866409762364 0.486827859978
0.86649550706 0.487188740527
0.866581141758 0.487549621075
0.866666666667 0.487910501624
0.866752081999 0.488271382173
0.866837387964 0.488632262721
0.866922584773 0.48899314327
0.867007672634 0.489354023818
0.867092651757 0.489714904367
0.86717752235 0.490075784915
0.86726228462 0.490436665464
0.867346938776 0.490797546012
0.867431485022 0.491158426561
0.867515923567 0.491519307109
0.867600254615 0.491880187658
0.867684478372 0.492241068206
0.867768595041 0.492601948755
0.867852604828 0.492962829304
0.867936507937 0.493323709852
0.868020304569 0.493684590401
0.868103994927 0.494045470949
0.868187579214 0.494406351498
0.868271057631 0.494767232046
0.86835443038 0.495128112595
0.86843769766 0.495488993143
0.868520859671 0.495849873692
0.868603916614 0.49621075424
0.868686868687 0.496571634789
0.868769716088 0.496932515337
0.868852459016 0.497293395886
0.868935097669 0.497654276435
0.86838790932 0.497654276435
0.868470736312 0.498015156983
0.868553459119 0.498376037532
0.868636077938 0.49873691808
0.868718592965 0.499097798629
0.868801004394 0.499458679177
0.868883312422 0.499819559726
0.868965517241 0.500180440274
0.869047619048 0.500541320823
0.869129618034 0.500902201371
0.869211514393 0.50126308192
0.869293308318 0.501623962468
0.869375 0.501984843017
0.869456589631 0.502345723565
0.869538077403 0.502706604114
0.868995633188 0.502706604114
0.869077306733 0.503067484663
0.869158878505 0.503428365211
0.869240348692 0.50378924576
0.869321717486 0.504150126308
0.869402985075 0.504511006857
0.869484151647 0.504871887405
0.869565217391 0.505232767954
0.869646182495 0.505593648502
0.869727047146 0.505954529051
0.869187848729 0.505954529051
0.86926889715 0.506315409599
0.869349845201 0.506676290148
0.869430693069 0.507037170696
0.86951144094 0.507398051245
0.869592088999 0.507758931794
0.869672637431 0.508119812342
0.86975308642 0.508480692891
0.869833436151 0.508841573439
0.869913686806 0.509202453988
0.869993838571 0.509563334536
0.870073891626 0.509924215085
0.870153846154 0.510285095633
0.870233702337 0.510645976182
0.870313460356 0.51100685673
0.869778869779 0.51100685673
0.869858809085 0.511367737279
0.869938650307 0.511728617827
0.870018393624 0.512089498376
0.870098039216 0.512450378925
0.870177587263 0.512811259473
0.870257037944 0.513172140022
0.870336391437 0.51353302057
0.870415647922 0.513893901119
0.870494807575 0.514254781667
0.870573870574 0.514615662216
0.870652837096 0.514976542764
0.870731707317 0.515337423313
0.870810481414 0.515698303861
0.870889159562 0.51605918441
0.870359099209 0.51605918441
0.870437956204 0.516420064958
0.870516717325 0.516780945507
0.870595382746 0.517141826056
0.870673952641 0.517502706604
0.870752427184 0.517863587153
0.870830806549 0.518224467701
0.870909090909 0.51858534825
0.870987280436 0.518946228798
0.871065375303 0.519307109347
0.871143375681 0.519667989895
0.871221281741 0.520028870444
0.871299093656 0.520389750992
0.871376811594 0.520750631541
0.871454435727 0.521111512089
0.870928829916 0.521111512089
0.870403857746 0.521111512089
0.869879518072 0.521111512089
0.869957856713 0.521472392638
0.870036101083 0.521833273187
0.870114251353 0.522194153735
0.870192307692 0.522555034284
0.87027027027 0.522915914832
0.870348139256 0.523276795381
0.870425914817 0.523637675929
0.870503597122 0.523998556478
0.870581186339 0.524359437026
0.870658682635 0.524720317575
0.870736086176 0.525081198123
0.870813397129 0.525442078672
0.87089061566 0.52580295922
0.870967741935 0.526163839769
0.870447761194 0.526163839769
0.869928400955 0.526163839769
0.870005963029 0.526524720318
0.870083432658 0.526885600866
0.870160810006 0.527246481415
0.870238095238 0.527607361963
0.870315288519 0.527968242512
0.870392390012 0.52832912306
0.870469399881 0.528690003609
0.87054631829 0.529050884157
0.870623145401 0.529411764706
0.870699881376 0.529772645254
0.870776526378 0.530133525803
0.870853080569 0.530494406351
0.870337477798 0.530494406351
0.869822485207 0.530494406351
0.869308101715 0.530494406351
0.868794326241 0.530494406351
0.868871825162 0.5308552869
0.868949232586 0.531216167449
0.869026548673 0.531577047997
0.869103773585 0.531937928546
0.869180907484 0.532298809094
0.86925795053 0.532659689643
0.869334902884 0.533020570191
0.868823529412 0.533020570191
0.868900646678 0.53338145074
0.868977673325 0.533742331288
0.869054609513 0.534103211837
0.869131455399 0.534464092385
0.869208211144 0.534824972934
0.869284876905 0.535185853482
0.869361452841 0.535546734031
0.86943793911 0.53590761458
0.869514335869 0.536268495128
0.869590643275 0.536629375677
0.869666861485 0.536990256225
0.869742990654 0.537351136774
0.86981903094 0.537712017322
0.869894982497 0.538072897871
0.869970845481 0.538433778419
0.870046620047 0.538794658968
0.870122306348 0.539155539516
0.87019790454 0.539516420065
0.870273414776 0.539877300613
0.870348837209 0.540238181162
0.870424171993 0.540599061711
0.87049941928 0.540959942259
0.870574579222 0.541320822808
0.870649651972 0.541681703356
0.870144927536 0.541681703356
0.870220162225 0.542042583905
0.870295309786 0.542403464453
0.87037037037 0.542764345002
0.87044534413 0.54312522555
0.870520231214 0.543486106099
0.870595031774 0.543846986647
0.870669745958 0.544207867196
0.870744373918 0.544568747744
0.870818915802 0.544929628293
0.870893371758 0.545290508842
0.870391705069 0.545290508842
0.869890616005 0.545290508842
0.86996547756 0.54565138939
0.870040253019 0.546012269939
0.870114942529 0.546373150487
0.870189546238 0.546734031036
0.870264064294 0.547094911584
0.870338496845 0.547455792133
0.870412844037 0.547816672681
0.870487106017 0.54817755323
0.870561282932 0.548538433778
0.870062965083 0.548538433778
0.869565217391 0.548538433778
0.869068038879 0.548538433778
0.869142857143 0.548899314327
0.869217589949 0.549260194875
0.869292237443 0.549621075424
0.869366799772 0.549981955973
0.869441277081 0.550342836521
0.869515669516 0.55070371707
0.869589977221 0.551064597618
0.869664200341 0.551425478167
0.869738339022 0.551786358715
0.869812393405 0.552147239264
0.869886363636 0.552508119812
0.869960249858 0.552869000361
0.870034052213 0.553229880909
0.869540555871 0.553229880909
0.869047619048 0.553229880909
0.869121813031 0.553590761458
0.86919592299 0.553951642006
0.869269949066 0.554312522555
0.869343891403 0.554673403104
0.869417750141 0.555034283652
0.869491525424 0.555395164201
0.869565217391 0.555756044749
0.869638826185 0.556116925298
0.869712351946 0.556477805846
0.869785794814 0.556838686395
0.86985915493 0.557199566943
0.869932432432 0.557560447492
0.870005627462 0.55792132804
0.870078740157 0.558282208589
0.869589657111 0.558282208589
0.869662921348 0.558643089137
0.869736103313 0.559003969686
0.869809203143 0.559364850235
0.869882220976 0.559725730783
0.869955156951 0.560086611332
0.870028011204 0.56044749188
0.870100783875 0.560808372429
0.870173475098 0.561169252977
0.870246085011 0.561530133526
0.870318613751 0.561891014074
0.870391061453 0.562251894623
0.870463428252 0.562612775171
0.870535714286 0.56297365572
0.870607919688 0.563334536268
0.870680044593 0.563695416817
0.870752089136 0.564056297366
0.870824053452 0.564417177914
0.870895937674 0.564778058463
0.870967741935 0.565138939011
0.87103946637 0.56549981956
0.871111111111 0.565860700108
0.871182676291 0.566221580657
0.871254162042 0.566582461205
0.871325568497 0.566943341754
0.870842572062 0.566943341754
0.870360110803 0.566943341754
0.870431893688 0.567304222302
0.870503597122 0.567665102851
0.870575221239 0.568025983399
0.870646766169 0.568386863948
0.870718232044 0.568747744497
0.87023743788 0.568747744497
0.870309050773 0.569108625045
0.870380584666 0.569469505594
0.870452039691 0.569830386142
0.870523415978 0.570191266691
0.870594713656 0.570552147239
0.870665932856 0.570913027788
0.870737073707 0.571273908336
0.870808136339 0.571634788885
0.870879120879 0.571995669433
0.870950027457 0.572356549982
0.871020856202 0.57271743053
0.870543060889 0.57271743053
0.870065789474 0.57271743053
0.870136986301 0.573078311079
0.870208105148 0.573439191628
0.870279146141 0.573800072176
0.870350109409 0.574160952725
0.870420995079 0.574521833273
0.870491803279 0.574882713822
0.870562534134 0.57524359437
0.870633187773 0.575604474919
0.870703764321 0.575965355467
0.870774263904 0.576326236016
0.870844686649 0.576687116564
0.87091503268 0.577047997113
0.870985302123 0.577408877661
0.871055495103 0.57776975821
0.871125611746 0.578130638759
0.871195652174 0.578491519307
0.871265616513 0.578852399856
0.871335504886 0.579213280404
0.871405317417 0.579574160953
0.87147505423 0.579935041501
0.871544715447 0.58029592205
0.871614301192 0.580656802598
0.871683811586 0.581017683147
0.871753246753 0.581378563695
0.871281773932 0.581378563695
0.871351351351 0.581739444244
0.871420853593 0.582100324792
0.871490280778 0.582461205341
0.871559633028 0.58282208589
0.871628910464 0.583182966438
0.871698113208 0.583543846987
0.871767241379 0.583904727535
0.871297792138 0.583904727535
0.870828848224 0.583904727535
0.870898332437 0.584265608084
0.870967741935 0.584626488632
0.87103707684 0.584987369181
0.871106337272 0.585348249729
0.871175523349 0.585709130278
0.871244635193 0.586070010826
0.871313672922 0.586430891375
0.871382636656 0.586791771923
0.871451526513 0.587152652472
0.870985010707 0.587152652472
0.870518994114 0.587152652472
0.870053475936 0.587152652472
0.869588455371 0.587152652472
0.869123931624 0.587152652472
0.869193806727 0.587513533021
0.869263607257 0.587874413569
0.869333333333 0.588235294118
0.869402985075 0.588596174666
0.8694725626 0.588957055215
0.869542066028 0.589317935763
0.869611495476 0.589678816312
0.869680851064 0.59003969686
0.869750132908 0.590400577409
0.869819341126 0.590761457957
0.869888475836 0.591122338506
0.869426751592 0.591122338506
0.868965517241 0.591122338506
0.869034994698 0.591483219054
0.869104398516 0.591844099603
0.869173728814 0.592204980152
0.869242985707 0.5925658607
0.869312169312 0.592926741249
0.869381279746 0.593287621797
0.869450317125 0.593648502346
0.869519281564 0.594009382894
0.869588173178 0.594370263443
0.869656992084 0.594731143991
0.869725738397 0.59509202454
0.869267264101 0.59509202454
0.868809272919 0.59509202454
0.868351764086 0.59509202454
0.868421052632 0.595452905088
0.86849026828 0.595813785637
0.868559411146 0.596174666185
0.868628481345 0.596535546734
0.868697478992 0.596896427283
0.868766404199 0.597257307831
0.868835257083 0.59761818838
0.868904037756 0.597979068928
0.868972746331 0.598339949477
0.869041382923 0.598700830025
0.868586387435 0.598700830025
0.868131868132 0.598700830025
0.867677824268 0.598700830025
0.86774699425 0.599061710574
0.867293625914 0.599061710574
0.867362924282 0.599422591122
0.867432150313 0.599783471671
0.867501304121 0.600144352219
0.867570385819 0.600505232768
0.867639395518 0.600866113316
0.867708333333 0.601226993865
0.867777199375 0.601587874414
0.867845993757 0.601948754962
0.867914716589 0.602309635511
0.867983367983 0.602670516059
0.868051948052 0.603031396608
0.868120456906 0.603392277156
0.868188894655 0.603753157705
0.868257261411 0.604114038253
0.868325557284 0.604474918802
0.868393782383 0.60483579935
0.86846193682 0.605196679899
0.868530020704 0.605557560447
0.868598034144 0.605918440996
0.868665977249 0.606279321545
0.868217054264 0.606279321545
0.868285123967 0.606640202093
0.868353123387 0.607001082642
0.868421052632 0.60736196319
0.86848891181 0.607722843739
0.868556701031 0.608083724287
0.86810922205 0.608083724287
0.868177136972 0.608444604836
0.868244981987 0.608805485384
0.868312757202 0.609166365933
0.868380462725 0.609527246481
0.868448098664 0.60988812703
0.868515665126 0.610249007578
0.868583162218 0.610609888127
0.868650590046 0.610970768676
0.868717948718 0.611331649224
0.868785238339 0.611692529773
0.868340163934 0.611692529773
0.868407578085 0.612053410321
0.868474923234 0.61241429087
0.868542199488 0.612775171418
0.868609406953 0.613136051967
0.868676545733 0.613496932515
0.868743615935 0.613857813064
0.868810617662 0.614218693612
0.86887755102 0.614579574161
0.868434472208 0.614579574161
0.868501529052 0.614940454709
0.868568517575 0.615301335258
0.868635437882 0.615662215807
0.868702290076 0.616023096355
0.868769074262 0.616383976904
0.868835790544 0.616744857452
0.868902439024 0.617105738001
0.868969019807 0.617466618549
0.869035532995 0.617827499098
0.869101978691 0.618188379646
0.868661257606 0.618188379646
0.868727825646 0.618549260195
0.868794326241 0.618910140743
0.868860759494 0.619271021292
0.868927125506 0.61963190184
0.86899342438 0.619992782389
0.869059656218 0.620353662938
0.869125821122 0.620714543486
0.869191919192 0.621075424035
0.868753154972 0.621075424035
0.868819374369 0.621436304583
0.868885526979 0.621797185132
0.868951612903 0.62215806568
0.869017632242 0.622518946229
0.868580060423 0.622518946229
0.868646200302 0.622879826777
0.868712273642 0.623240707326
0.868778280543 0.623601587874
0.868844221106 0.623962468423
0.868910095429 0.624323348971
0.868975903614 0.62468422952
0.868539889614 0.62468422952
0.868605817452 0.625045110069
0.868170426065 0.625045110069
0.868236472946 0.625405990617
0.868302453681 0.625766871166
0.868368368368 0.626127751714
0.868434217109 0.626488632263
0.868 0.626488632263
0.867566216892 0.626488632263
0.867132867133 0.626488632263
0.867199201198 0.626849512811
0.867265469062 0.62721039336
0.867331670823 0.627571273908
0.86739780658 0.627932154457
0.867463876432 0.628293035005
0.86703187251 0.628293035005
0.866600298656 0.628293035005
0.866666666667 0.628653915554
0.866732968672 0.629014796102
0.866799204771 0.629375676651
0.866865375062 0.6297365572
0.866931479643 0.630097437748
0.86699751861 0.630458318297
0.867063492063 0.630819198845
0.867129400099 0.631180079394
0.866699702676 0.631180079394
0.866270430906 0.631180079394
0.865841584158 0.631180079394
0.865413161801 0.631180079394
0.864985163205 0.631180079394
0.865051903114 0.631540959942
0.865118577075 0.631901840491
0.865185185185 0.632262721039
0.865251727542 0.632623601588
0.865318204243 0.632984482136
0.865384615385 0.633345362685
0.865450961065 0.633706243233
0.865517241379 0.634067123782
0.865091088134 0.634067123782
0.864665354331 0.634067123782
0.864240039351 0.634067123782
0.864306784661 0.634428004331
0.864373464373 0.634788884879
0.864440078585 0.635149765428
0.864506627393 0.635510645976
0.864082433759 0.635510645976
0.863658656204 0.635510645976
0.863235294118 0.635510645976
0.863302302793 0.635871526525
0.863369245837 0.636232407073
0.863436123348 0.636593287622
0.863502935421 0.63695416817
0.863569682152 0.637315048719
0.863636363636 0.637675929267
0.863702979971 0.638036809816
0.86328125 0.638036809816
0.862859931674 0.638036809816
0.86243902439 0.638036809816
0.862506094588 0.638397690364
0.862573099415 0.638758570913
0.862640038967 0.639119451462
0.86270691334 0.63948033201
0.862773722628 0.639841212559
0.862840466926 0.640202093107
0.86290714633 0.640562973656
0.862487852284 0.640562973656
0.862068965517 0.640562973656
0.86213592233 0.640923854204
0.862202814168 0.641284734753
0.862269641125 0.641645615301
0.862336403296 0.64200649585
0.862403100775 0.642367376398
0.862469733656 0.642728256947
0.862536302033 0.643089137495
0.862602805999 0.643450018044
0.862669245648 0.643810898593
0.862735621073 0.644171779141
0.862801932367 0.64453265969
0.862385321101 0.64453265969
0.861969111969 0.64453265969
0.862035697057 0.644893540238
0.862102217936 0.645254420787
0.862168674699 0.645615301335
0.862235067437 0.645976181884
0.861819932595 0.645976181884
0.861886429259 0.646337062432
0.861471861472 0.646337062432
0.861057692308 0.646337062432
0.861124459395 0.646697942981
0.861191162344 0.647058823529
0.861257801248 0.647419704078
0.8613243762 0.647780584626
0.86139088729 0.648141465175
0.861457334612 0.648502345724
0.861523718256 0.648863226272
0.861111111111 0.648863226272
0.860698898995 0.648863226272
0.86028708134 0.648863226272
0.85987565758 0.648863226272
0.859464627151 0.648863226272
0.859531772575 0.649224106821
0.859598853868 0.649584987369
0.859665871122 0.649945867918
0.859732824427 0.650306748466
0.859799713877 0.650667629015
0.859866539561 0.651028509563
0.859933301572 0.651389390112
0.86 0.65175027066
0.860066634936 0.652111151209
0.86013320647 0.652472031757
0.860199714693 0.652832912306
0.860266159696 0.653193792855
0.859857482185 0.653193792855
0.859924026591 0.653554673403
0.859990507831 0.653915553952
0.860056925996 0.6542764345
0.860123281176 0.654637315049
0.86018957346 0.654998195597
0.860255802937 0.655359076146
0.860321969697 0.655719956694
0.860388073829 0.656080837243
0.860454115421 0.656441717791
0.860520094563 0.65680259834
0.860586011342 0.657163478888
0.860651865848 0.657524359437
0.860717658168 0.657885239986
0.860783388391 0.658246120534
0.860849056604 0.658607001083
0.860914662895 0.658967881631
0.860980207352 0.65932876218
0.861045690061 0.659689642728
0.860640301318 0.659689642728
0.860235294118 0.659689642728
0.860301034807 0.660050523277
0.860366713681 0.660411403825
0.860432330827 0.660772284374
0.860497886332 0.661133164922
0.860563380282 0.661494045471
0.860628812764 0.661854926019
0.860694183865 0.662215806568
0.860290670417 0.662215806568
0.859887535145 0.662215806568
0.859953161593 0.662576687117
0.860018726592 0.662937567665
0.860084230229 0.663298448214
0.860149672591 0.663659328762
0.860215053763 0.664020209311
0.860280373832 0.664381089859
0.860345632882 0.664741970408
0.860410830999 0.665102850956
0.860475968269 0.665463731505
0.860541044776 0.665824612053
0.860606060606 0.666185492602
0.860671015843 0.66654637315
0.860735910573 0.666907253699
0.860335195531 0.666907253699
0.85993485342 0.666907253699
0.86 0.667268134248
0.860065086007 0.667629014796
0.860130111524 0.667989895345
0.860195076637 0.668350775893
0.86025998143 0.668711656442
0.860324825986 0.66907253699
0.86038961039 0.669433417539
0.860454334724 0.669794298087
0.860518999073 0.670155178636
0.860120426123 0.670155178636
0.859722222222 0.670155178636
0.859787135585 0.670516059184
0.859851988899 0.670876939733
0.859916782247 0.671237820281
0.859981515712 0.67159870083
0.860046189376 0.671959581379
0.860110803324 0.672320461927
0.860175357637 0.672681342476
0.860239852399 0.673042223024
0.86030428769 0.673403103573
0.860368663594 0.673763984121
0.860432980193 0.67412486467
0.860497237569 0.674485745218
0.860101242522 0.674485745218
0.860165593376 0.674846625767
0.860229885057 0.675207506315
0.860294117647 0.675568386864
0.860358291226 0.675929267412
0.860422405877 0.676290147961
0.86048646168 0.67665102851
0.860091743119 0.67665102851
0.860155891793 0.677011909058
0.860219981668 0.677372789607
0.860284012826 0.677733670155
0.860347985348 0.678094550704
0.860411899314 0.678455431252
0.860018298262 0.678455431252
0.859625057156 0.678455431252
0.859689213894 0.678816311801
0.859753312015 0.679177192349
0.859817351598 0.679538072898
0.859881332725 0.679898953446
0.859489051095 0.679898953446
0.859553123575 0.680259833995
0.859617137648 0.680620714543
0.859681093394 0.680981595092
0.859744990893 0.681342475641
0.859808830223 0.681703356189
0.859872611465 0.682064236738
0.859936334698 0.682425117286
0.86 0.682785997835
0.860063607451 0.683146878383
0.859673024523 0.683146878383
0.859282796187 0.683146878383
0.85889292196 0.683146878383
0.8589569161 0.683507758932
0.858567543064 0.683507758932
0.858631626643 0.68386863948
0.858695652174 0.684229520029
0.858759619737 0.684590400577
0.858371040724 0.684590400577
0.857982813207 0.684590400577
0.858047016275 0.684951281126
0.858111161319 0.685312161674
0.858175248419 0.685673042223
0.858239277652 0.686033922772
0.858303249097 0.68639480332
0.857916102842 0.68639480332
0.857529305681 0.68639480332
0.85759351059 0.686755683869
0.857657657658 0.687116564417
0.857721746961 0.687477444966
0.857785778578 0.687838325514
0.857849752587 0.688199206063
0.857913669065 0.688560086611
0.85797752809 0.68892096716
0.858041329739 0.689281847708
0.858105074091 0.689642728257
0.858168761221 0.690003608805
0.858232391207 0.690364489354
0.858295964126 0.690725369903
0.85791125056 0.690725369903
0.857974910394 0.691086250451
0.858038513211 0.691447131
0.858102059087 0.691808011548
0.858165548098 0.692168892097
0.858228980322 0.692529772645
0.858292355834 0.692890653194
0.857908847185 0.692890653194
0.857525681108 0.692890653194
0.857142857143 0.692890653194
0.857206604195 0.693251533742
0.85727029438 0.693612414291
0.857333927775 0.693973294839
0.857397504456 0.694334175388
0.857461024499 0.694695055936
0.857079252004 0.694695055936
0.857142857143 0.695055936485
0.857206405694 0.695416817034
0.857269897732 0.695777697582
0.857333333333 0.696138578131
0.857396712572 0.696499458679
0.857460035524 0.696860339228
0.857523302264 0.697221219776
0.857586512866 0.697582100325
0.857649667406 0.697942980873
0.857712765957 0.698303861422
0.857332742579 0.698303861422
0.856953055802 0.698303861422
0.857016378929 0.69866474197
0.857079646018 0.699025622519
0.857142857143 0.699386503067
0.857206012378 0.699747383616
0.857269111798 0.700108264165
0.857332155477 0.700469144713
0.857395143488 0.700830025262
0.857458075905 0.70119090581
0.8570798412 0.70119090581
0.856701940035 0.70119090581
0.856765094755 0.701551786359
0.856828193833 0.701912666907
0.85689123734 0.702273547456
0.856954225352 0.702634428004
0.857017157941 0.702995308553
0.85708003518 0.703356189101
0.857142857143 0.70371706965
0.857205623902 0.704077950198
0.857268335529 0.704438830747
0.857330992098 0.704799711296
0.857393593681 0.705160591844
0.85701754386 0.705160591844
0.856641823762 0.705160591844
0.856266432954 0.705160591844
0.856329391152 0.705521472393
0.856392294221 0.705882352941
0.856455142232 0.70624323349
0.856517935258 0.706604114038
0.856580673371 0.706964994587
0.856643356643 0.707325875135
0.856705985146 0.707686755684
0.856768558952 0.708047636232
0.856831078132 0.708408516781
0.856893542757 0.708769397329
0.8569559529 0.709130277878
0.857018308631 0.709491158427
0.857080610022 0.709852038975
0.857142857143 0.710212919524
0.857205050065 0.710573800072
0.85726718886 0.710934680621
0.857329273597 0.711295561169
0.857391304348 0.711656441718
0.857453281182 0.712017322266
0.85751520417 0.712378202815
0.857577073383 0.712739083363
0.857638888889 0.713099963912
0.857700650759 0.71346084446
0.857328707719 0.71346084446
0.857390550498 0.713821725009
0.857452339688 0.714182605558
0.857514075357 0.714543486106
0.857575757576 0.714904366655
0.857204673302 0.714904366655
0.857266435986 0.715265247203
0.857328145266 0.715626127752
0.85738980121 0.7159870083
0.857019438445 0.7159870083
0.857081174439 0.716347888849
0.857142857143 0.716708769397
0.857204486626 0.717069649946
0.857266062958 0.717430530494
0.857327586207 0.717791411043
0.857389056441 0.718152291591
0.85745047373 0.71851317214
0.85751183814 0.718874052689
0.857573149742 0.719234933237
0.857634408602 0.719595813786
0.857265692175 0.719595813786
0.857327030511 0.719956694334
0.857388316151 0.720317574883
0.857449549163 0.720678455431
0.857510729614 0.72103933598
0.857571857572 0.721400216528
0.857632933105 0.721761097077
0.857265323618 0.721761097077
0.856898029135 0.721761097077
0.856531049251 0.721761097077
0.856592465753 0.722121977625
0.856653829696 0.722482858174
0.856715141146 0.722843738722
0.856776400171 0.723204619271
0.856837606838 0.72356549982
0.856898761213 0.723926380368
0.856532877882 0.723926380368
0.856167306872 0.723926380368
0.856228668942 0.724287260917
0.856289978678 0.724648141465
0.856351236147 0.725009022014
0.856412441415 0.725369902562
0.856473594549 0.725730783111
0.856534695615 0.726091663659
0.856595744681 0.726452544208
0.856231390897 0.726452544208
0.856292517007 0.726813424756
0.85635359116 0.727174305305
0.856414613424 0.727535185853
0.856475583864 0.727896066402
0.856112054329 0.727896066402
0.8561731014 0.728256946951
0.855810008482 0.728256946951
0.855871131836 0.728617827499
0.85593220339 0.728978708048
0.855993223211 0.729339588596
0.856054191363 0.729700469145
0.855691917055 0.729700469145
0.855329949239 0.729700469145
0.855391120507 0.730061349693
0.855452240068 0.730422230242
0.855090832277 0.730422230242
0.855152027027 0.73078311079
0.855213170114 0.731143991339
0.855274261603 0.731504871887
0.855335301561 0.731865752436
0.855396290051 0.732226632984
0.855457227139 0.732587513533
0.85551811289 0.732948394082
0.855578947368 0.73330927463
0.85563973064 0.733670155179
0.855700462768 0.734031035727
0.855761143818 0.734391916276
0.855401429172 0.734391916276
0.855042016807 0.734391916276
0.855102897942 0.734752796824
0.85516372796 0.735113677373
0.855224506924 0.735474557921
0.855285234899 0.73583543847
0.85534591195 0.736196319018
0.855406538139 0.736557199567
0.855048177629 0.736557199567
0.855108877722 0.736918080115
0.855169526999 0.737278960664
0.854811715481 0.737278960664
0.854454203262 0.737278960664
0.854096989967 0.737278960664
0.854157960719 0.737639841213
0.854218880535 0.738000721761
0.854279749478 0.73836160231
0.854340567613 0.738722482858
0.854401335002 0.739083363407
0.85446205171 0.739444243955
0.854105877449 0.739444243955
0.854166666667 0.739805124504
0.854227405248 0.740166005052
0.854288093256 0.740526885601
0.85393258427 0.740526885601
0.853577371048 0.740526885601
0.853638253638 0.740887766149
0.853699085619 0.741248646698
0.853759867054 0.741609527246
0.853820598007 0.741970407795
0.853881278539 0.742331288344
0.853941908714 0.742692168892
0.853587722937 0.742692168892
0.853648424544 0.743053049441
0.853709075839 0.743413929989
0.853769676885 0.743774810538
0.853830227743 0.744135691086
0.853890728477 0.744496571635
0.853951179148 0.744857452183
0.853598014888 0.744857452183
0.853658536585 0.745218332732
0.853305785124 0.745218332732
0.85336637753 0.74557921328
0.853426919901 0.745940093829
0.853487412299 0.746300974377
0.853547854785 0.746661854926
0.853608247423 0.747022735475
0.853668590272 0.747383616023
0.853728883395 0.747744496572
0.853789126853 0.74810537712
0.853849320708 0.748466257669
0.853497942387 0.748466257669
0.853146853147 0.748466257669
0.853207236842 0.748827138217
0.8532675709 0.749188018766
0.853327855382 0.749548899314
0.853388090349 0.749909779863
0.853448275862 0.750270660411
0.853508411982 0.75063154096
0.853568498769 0.750992421508
0.853628536285 0.751353302057
0.85368852459 0.751714182606
0.853748463744 0.752075063154
0.853808353808 0.752435943703
0.853868194842 0.752796824251
0.853927986907 0.7531577048
0.853578732106 0.7531577048
0.853229762878 0.7531577048
0.852881078872 0.7531577048
0.852941176471 0.753518585348
0.85300122499 0.753879465897
0.85306122449 0.754240346445
0.852713178295 0.754240346445
0.85277324633 0.754601226994
0.852833265389 0.754962107542
0.852893235534 0.755322988091
0.852953156823 0.755683868639
0.853013029316 0.756044749188
0.852665852666 0.756044749188
0.852725793328 0.756405629737
0.852785685238 0.756766510285
0.852845528455 0.757127390834
0.852905323039 0.757488271382
0.85296506905 0.757849151931
0.852618757613 0.757849151931
0.852272727273 0.757849151931
0.852332657201 0.758210032479
0.852392538524 0.758570913028
0.852452371301 0.758931793576
0.852106969206 0.758931793576
0.852166869178 0.759292674125
0.852226720648 0.759653554673
0.852286523675 0.760014435222
0.852346278317 0.76037531577
0.852405984634 0.760736196319
0.852465642684 0.761097076868
0.852525252525 0.761457957416
0.852584814216 0.761818837965
0.852644327816 0.762179718513
0.852703793382 0.762540599062
0.852359822509 0.762540599062
0.852419354839 0.76290147961
0.852478839178 0.763262360159
0.852538275584 0.763623240707
0.852194925493 0.763623240707
0.852254428341 0.763984121256
0.8523138833 0.764345001804
0.852373290426 0.764705882353
0.852432649779 0.765066762901
0.852491961415 0.76542764345
0.852551225392 0.765788523999
0.852610441767 0.766149404547
0.852669610598 0.766510285096
0.852728731942 0.766871165644
0.852386682712 0.766871165644
0.852044907779 0.766871165644
0.852104208417 0.767232046193
0.851762820513 0.767232046193
0.851822186624 0.767592926741
0.851881505204 0.76795380729
0.851940776311 0.768314687838
0.8516 0.768314687838
0.851659336265 0.768675568387
0.851318944844 0.768675568387
0.851378345985 0.769036448935
0.851437699681 0.769397329484
0.851497005988 0.769758210032
0.851157222666 0.769758210032
0.850817710411 0.769758210032
0.850877192982 0.770119090581
0.850936628139 0.77047997113
0.850996015936 0.770840851678
0.851055356432 0.771201732227
0.85071656051 0.771201732227
0.850775964982 0.771562612775
0.850835322196 0.771923493324
0.850894632207 0.772284373872
0.850953895072 0.772645254421
0.851013110846 0.773006134969
0.851072279587 0.773367015518
0.85113140135 0.773727896066
0.85119047619 0.774088776615
0.851249504165 0.774449657163
0.851308485329 0.774810537712
0.850971066191 0.774810537712
0.851030110935 0.775171418261
0.851089108911 0.775532298809
0.850752177356 0.775532298809
0.850811238623 0.775893179358
0.850870253165 0.776254059906
0.850533807829 0.776254059906
0.850197628458 0.776254059906
0.850256815488 0.776614940455
0.850315955766 0.776975821003
0.849980260561 0.776975821003
0.849644830308 0.776975821003
0.849704142012 0.777336701552
0.84976340694 0.7776975821
0.84942845881 0.7776975821
0.849487785658 0.778058462649
0.849153209925 0.778058462649
0.849212598425 0.778419343197
0.848878394333 0.778419343197
0.848544453186 0.778419343197
0.848210774676 0.778419343197
0.848270440252 0.778780223746
0.848330058939 0.779141104294
0.848389630793 0.779501984843
0.84844915587 0.779862865392
0.848508634223 0.78022374594
0.848568065908 0.780584626489
0.84862745098 0.780945507037
0.848686789494 0.781306387586
0.848354231975 0.781306387586
0.848413631022 0.781667268134
0.848472983555 0.782028148683
0.848140900196 0.782028148683
0.848200312989 0.782389029231
0.847868596011 0.782389029231
0.847537138389 0.782389029231
0.847596717468 0.78274990978
0.84765625 0.783110790328
0.847715736041 0.783471670877
0.847775175644 0.783832551425
0.847444401092 0.783832551425
0.847113884555 0.783832551425
0.846783625731 0.783832551425
0.846453624318 0.783832551425
0.846123880016 0.783832551425
0.845794392523 0.783832551425
0.845854418062 0.784193431974
0.845914396887 0.784554312523
0.845974329055 0.784915193071
0.846034214619 0.78527607362
0.845705402254 0.78527607362
0.845765345765 0.785636954168
0.845825242718 0.785997834717
0.845885093168 0.786358715265
0.845944897167 0.786719595814
0.845616757176 0.786719595814
0.845288871656 0.786719595814
0.84496124031 0.786719595814
0.84502130957 0.787080476362
0.845081332301 0.787441356911
0.845141308556 0.787802237459
0.84520123839 0.788163118008
0.844874274662 0.788163118008
0.844934261408 0.788523998556
0.844607653653 0.788523998556
0.844667697063 0.788884879105
0.84472769409 0.789245759654
0.844787644788 0.789606640202
0.844847549209 0.789967520751
0.844907407407 0.790328401299
0.844967219437 0.790689281848
0.844641480339 0.790689281848
0.844315992293 0.790689281848
0.843990755008 0.790689281848
0.844050827878 0.791050162396
0.844110854503 0.791411042945
0.844170834937 0.791771923493
0.844230769231 0.792132804042
0.844290657439 0.79249368459
0.844350499616 0.792854565139
0.844410295813 0.793215445687
0.844086021505 0.793215445687
0.843761996161 0.793215445687
0.843821949348 0.793576326236
0.843498273878 0.793576326236
0.843174846626 0.793576326236
0.843234955922 0.793937206785
0.843295019157 0.794298087333
0.842972041363 0.794298087333
0.842649310873 0.794298087333
0.842709529277 0.794658967882
0.842769701607 0.79501984843
0.842829827916 0.795380728979
0.842889908257 0.795741609527
0.842567825755 0.795741609527
0.842245989305 0.795741609527
0.84230622375 0.796102490076
0.841984732824 0.796102490076
0.842045020984 0.796463370624
0.842105263158 0.796824251173
0.841784216546 0.796824251173
0.841463414634 0.796824251173
0.841142857143 0.796824251173
0.840822543793 0.796824251173
0.840883136658 0.797185131721
0.840563165906 0.797185131721
0.840623811335 0.79754601227
0.840684410646 0.797906892818
0.840364880274 0.797906892818
0.840425531915 0.798267773367
0.840106342575 0.798267773367
0.839787395596 0.798267773367
0.839468690702 0.798267773367
0.839529590288 0.798628653916
0.839590443686 0.798989534464
0.839651250948 0.799350415013
0.839712012126 0.799711295561
0.839772727273 0.80007217611
0.839833396441 0.800433056658
0.839894019682 0.800793937207
0.839954597049 0.801154817755
0.840015128593 0.801515698304
0.839697542533 0.801515698304
0.839380196523 0.801515698304
0.839063090291 0.801515698304
0.839123867069 0.801876578852
0.839184597961 0.802237459401
0.838867924528 0.802237459401
0.838551490004 0.802237459401
0.838235294118 0.802237459401
0.838296268375 0.802598339949
0.838357196684 0.802959220498
0.838418079096 0.803320101047
0.838478915663 0.803680981595
0.838539706436 0.804041862144
0.838600451467 0.804402742692
0.838285069575 0.804402742692
0.838345864662 0.804763623241
0.838030815483 0.804763623241
0.838091660406 0.805124503789
0.838152459632 0.805485384338
0.837837837838 0.805485384338
0.837898686679 0.805846264886
0.837584396099 0.805846264886
0.837270341207 0.805846264886
0.837331334333 0.806207145435
0.837017609592 0.806207145435
0.83670411985 0.806207145435
0.836390864845 0.806207145435
0.836452095808 0.806568025983
0.836513280958 0.806928906532
0.836200448766 0.806928906532
0.836261682243 0.80728978708
0.836322869955 0.807650667629
0.836384011954 0.808011548178
0.836071695295 0.808011548178
0.836132885405 0.808372428726
0.836194029851 0.808733309275
0.836255128683 0.809094189823
0.835943325876 0.809094189823
0.836004472605 0.809455070372
0.835692995529 0.809455070372
0.835381750466 0.809455070372
0.835443037975 0.80981595092
0.835132117603 0.80981595092
0.834821428571 0.80981595092
0.834510970621 0.80981595092
0.834572490706 0.810176831469
0.834262356001 0.810176831469
0.833952451709 0.810176831469
0.833642777571 0.810176831469
0.833333333333 0.810176831469
0.833024118738 0.810176831469
0.832715133531 0.810176831469
0.832777159807 0.810537712017
0.832468495182 0.810537712017
0.832160059281 0.810537712017
0.831851851852 0.810537712017
0.831914105887 0.810898592566
0.831976313842 0.811259473114
0.831668516463 0.811259473114
0.831360946746 0.811259473114
0.831053604436 0.811259473114
0.831116038433 0.811620353663
0.831178426302 0.811981234211
0.830871491876 0.811981234211
0.830564784053 0.811981234211
0.830258302583 0.811981234211
0.830320914792 0.81234211476
0.830383480826 0.812702995309
0.830446000737 0.813063875857
0.830140014738 0.813063875857
0.830202578269 0.813424756406
0.830265095729 0.813785636954
0.83032756717 0.814146517503
0.830389992642 0.814507398051
0.830452372196 0.8148682786
0.830147058824 0.8148682786
0.830209481808 0.815229159148
0.830271858927 0.815590039697
0.829966948219 0.815590039697
0.82966226138 0.815590039697
0.829724770642 0.815950920245
0.829420396185 0.815950920245
0.829116244958 0.815950920245
0.82917888563 0.816311800794
0.829241480396 0.816672681342
0.828937728938 0.816672681342
0.828634199927 0.816672681342
0.828330893119 0.816672681342
0.828027808269 0.816672681342
0.828090709583 0.817033561891
0.827787934186 0.817033561891
0.827485380117 0.817033561891
0.827548410669 0.81739444244
0.827246165084 0.81739444244
0.826944140197 0.81739444244
0.82700729927 0.817755322988
0.827070412258 0.818116203537
0.826768781911 0.818116203537
0.826831935837 0.818477084085
0.826895043732 0.818837964634
0.826958105647 0.819198845182
0.826656955572 0.819198845182
0.826356024754 0.819198845182
0.826055312955 0.819198845182
0.825754819935 0.819198845182
0.825454545455 0.819198845182
0.825154489277 0.819198845182
0.824854651163 0.819198845182
0.824918270977 0.819559725731
0.82498184459 0.819920606279
0.825045372051 0.820281486828
0.825108853411 0.820642367376
0.824809575626 0.820642367376
0.824510514866 0.820642367376
0.824574121058 0.821003247925
0.824275362319 0.821003247925
0.823976819993 0.821003247925
0.824040550326 0.821364128473
0.823742309084 0.821364128473
0.823444283647 0.821364128473
0.823146473779 0.821364128473
0.823210412148 0.821725009022
0.823274304301 0.822085889571
0.823338150289 0.822446770119
0.823401950163 0.822807650668
0.823104693141 0.822807650668
0.822807650668 0.822807650668
0.822510822511 0.822807650668
0.822574828705 0.823168531216
0.822638788753 0.823529411765
0.822342342342 0.823529411765
0.82204610951 0.823529411765
0.821750090025 0.823529411765
0.82181425486 0.823890292313
0.821518531846 0.823890292313
0.821582733813 0.824251172862
0.821287306724 0.824251172862
0.82099209202 0.824251172862
0.820697089472 0.824251172862
0.820761494253 0.82461205341
0.820825852783 0.824972933959
0.820531227566 0.824972933959
0.820236813778 0.824972933959
0.820301291248 0.825333814507
0.820365722481 0.825694695056
0.820430107527 0.826055575604
0.820136151917 0.826055575604
0.820200573066 0.826416456153
0.820264948084 0.826777336702
0.819971367215 0.826777336702
0.819677996422 0.826777336702
0.819384835479 0.826777336702
0.819449410082 0.82713821725
0.819156540386 0.82713821725
0.818863879957 0.82713821725
0.818928571429 0.827499097799
0.818993216708 0.827859978347
0.818700927909 0.827859978347
0.818408847663 0.827859978347
0.818116975749 0.827859978347
0.818181818182 0.828220858896
0.81789023521 0.828220858896
0.817955112219 0.828581739444
0.817663817664 0.828581739444
0.817372730509 0.828581739444
0.817081850534 0.828581739444
0.816791177517 0.828581739444
0.816500711238 0.828581739444
0.816210451475 0.828581739444
0.816275764037 0.828942619993
0.815985790409 0.828942619993
0.815696022727 0.828942619993
0.815406460774 0.828942619993
0.815471965933 0.829303500541
0.815182688897 0.829303500541
0.814893617021 0.829303500541
0.814604750089 0.829303500541
0.814670446492 0.82966438109
0.814736096351 0.830025261638
0.814447592068 0.830025261638
0.814513274336 0.830386142187
0.81457891012 0.830747022735
0.814644499469 0.831107903284
0.814356435644 0.831107903284
0.814422057264 0.831468783833
0.814134275618 0.831468783833
0.81384669728 0.831468783833
0.813559322034 0.831468783833
0.813272149665 0.831468783833
0.812985179958 0.831468783833
0.813051146384 0.831829664381
0.812764456982 0.831829664381
0.812477969686 0.831829664381
0.812191684285 0.831829664381
0.811905600564 0.831829664381
0.811971830986 0.83219054493
0.812038014784 0.832551425478
0.811752287122 0.832551425478
0.811466760464 0.832551425478
0.811533052039 0.832912306027
0.811599297012 0.833273186575
0.811314125088 0.833273186575
0.811380400421 0.833634067124
0.811095505618 0.833634067124
0.810810810811 0.833634067124
0.810526315789 0.833634067124
0.810242020344 0.833634067124
0.809957924264 0.833634067124
0.80967402734 0.833634067124
0.809390329362 0.833634067124
0.80945709282 0.833994947672
0.809173669468 0.833994947672
0.809240462023 0.834355828221
0.809307207838 0.834716708769
0.80937390696 0.835077589318
0.809090909091 0.835077589318
0.80915763719 0.835438469866
0.808874912648 0.835438469866
0.80859238561 0.835438469866
0.808310055866 0.835438469866
0.808027923211 0.835438469866
0.807745987439 0.835438469866
0.807813044995 0.835799350415
0.807531380753 0.835799350415
0.807249912862 0.835799350415
0.806968641115 0.835799350415
0.807035876001 0.836160230964
0.807103064067 0.836521111512
0.806822137139 0.836521111512
0.806889352818 0.836881992061
0.806956521739 0.837242872609
0.806675938804 0.837242872609
0.806395550921 0.837242872609
0.806115357887 0.837242872609
0.8058353595 0.837242872609
0.805555555556 0.837242872609
0.805275945852 0.837242872609
0.804996530187 0.837242872609
0.804717308359 0.837242872609
0.804785020804 0.837603753158
0.804506065858 0.837603753158
0.804573804574 0.837964633706
0.804641496363 0.838325514255
0.804362880886 0.838325514255
0.80408445829 0.838325514255
0.803806228374 0.838325514255
0.80387409201 0.838686394803
0.803941908714 0.839047275352
0.803664016592 0.839047275352
0.803731859019 0.8394081559
0.803454231434 0.8394081559
0.80317679558 0.8394081559
0.80289955126 0.8394081559
0.802622498275 0.8394081559
0.802345636426 0.8394081559
0.802413793103 0.839769036449
0.802481902792 0.840129916997
0.802549965541 0.840490797546
0.802617981399 0.840851678095
0.802341597796 0.840851678095
0.802409638554 0.841212558643
0.802477632485 0.841573439192
0.802201582387 0.841573439192
0.801925722146 0.841573439192
0.801993812307 0.84193431974
0.801718213058 0.84193431974
0.80144280316 0.84193431974
0.801510989011 0.842295200289
0.801235839341 0.842295200289
0.800960878518 0.842295200289
0.800686106346 0.842295200289
0.800754458162 0.842656080837
0.800822763113 0.843016961386
0.800548320768 0.843016961386
0.800616649538 0.843377841934
0.800684931507 0.843738722483
0.800410818213 0.843738722483
0.800136892539 0.843738722483
0.80020526856 0.844099603031
0.799931600547 0.844099603031
0.799658119658 0.844099603031
0.799384825701 0.844099603031
0.799111718483 0.844099603031
0.799180327869 0.84446048358
0.798907476955 0.84446048358
0.798634812287 0.84446048358
0.798362333675 0.84446048358
0.798090040928 0.84446048358
0.797817933856 0.84446048358
0.79754601227 0.84446048358
0.79727427598 0.84446048358
0.797343324251 0.844821364128
0.797412325502 0.845182244677
0.797140912185 0.845182244677
0.796869683566 0.845182244677
0.79693877551 0.845543125226
0.796667800068 0.845543125226
0.796397008838 0.845543125226
0.796466190962 0.845904005774
0.796535326087 0.846264886323
0.796264855688 0.846264886323
0.795994568907 0.846264886323
0.795724465558 0.846264886323
0.795454545455 0.846264886323
0.79518480841 0.846264886323
0.795254237288 0.846625766871
0.795323619112 0.84698664742
0.79539295393 0.847347527968
0.795123603115 0.847347527968
0.7951929587 0.847708408517
0.794923857868 0.847708408517
0.794654939107 0.847708408517
0.79472438282 0.848069289065
0.79445571332 0.848069289065
0.794525177425 0.848430169614
0.794594594595 0.848791050162
0.794326241135 0.848791050162
0.794058068872 0.848791050162
0.793790077624 0.848791050162
0.793859649123 0.849151930711
0.793591905565 0.849151930711
0.793324342549 0.849151930711
0.793056959892 0.849151930711
0.792789757412 0.849151930711
0.792522734928 0.849151930711
0.792255892256 0.849151930711
0.792325816223 0.849512811259
0.792059219381 0.849512811259
0.792129162462 0.849873691808
0.791862811029 0.849873691808
0.791932773109 0.850234572357
0.792002688172 0.850595452905
0.791736647632 0.850595452905
0.791806581598 0.850956333454
0.791876468614 0.851317214002
0.791610738255 0.851317214002
0.791680644079 0.851678094551
0.791750503018 0.852038975099
0.791485082132 0.852038975099
0.791219839142 0.852038975099
0.791289782245 0.852399855648
0.7913596785 0.852760736196
0.791429527954 0.853121616745
0.791499330656 0.853482497293
0.791234526598 0.853482497293
0.790969899666 0.853482497293
0.790705449682 0.853482497293
0.790441176471 0.853482497293
0.790177079853 0.853482497293
0.789913159653 0.853482497293
0.789649415693 0.853482497293
0.789385847797 0.853482497293
0.789456122789 0.853843377842
0.789526350901 0.85420425839
0.789263087696 0.85420425839
0.789333333333 0.854565138939
0.789070309897 0.854565138939
0.788807461692 0.854565138939
0.788877788878 0.854926019488
0.78861517976 0.854926019488
0.788352745424 0.854926019488
0.788423153693 0.855286900036
0.788160957765 0.855286900036
0.78789893617 0.855286900036
0.787969425058 0.855647780585
0.787707641196 0.855647780585
0.787446031219 0.855647780585
0.787184594954 0.855647780585
0.787255227348 0.856008661133
0.78699402787 0.856008661133
0.786733001658 0.856008661133
0.786472148541 0.856008661133
0.786542923434 0.856369541682
0.786613651425 0.85673042223
0.786353097052 0.85673042223
0.786092715232 0.85673042223
0.786163522013 0.857091302779
0.786234281932 0.857452183327
0.785974197817 0.857452183327
0.785714285714 0.857452183327
0.785454545455 0.857452183327
0.785194976867 0.857452183327
0.784935579782 0.857452183327
0.78500660502 0.857813063876
0.7847474414 0.857813063876
0.784488448845 0.857813063876
0.784559551303 0.858173944424
0.784300791557 0.858173944424
0.78404220244 0.858173944424
0.784113381674 0.858534824973
0.783855024712 0.858534824973
0.783596837945 0.858534824973
0.783668093513 0.858895705521
0.783739302172 0.85925658607
0.783481408358 0.85925658607
0.783552631579 0.859617466619
0.78329496876 0.859617466619
0.783037475345 0.859617466619
0.783108774236 0.859978347167
0.78285151117 0.859978347167
0.782922824302 0.860339227716
0.782994090611 0.860700108264
0.782737118477 0.860700108264
0.78280839895 0.861060988813
0.782551656281 0.861060988813
0.78262295082 0.861421869361
0.782366437234 0.861421869361
0.782110091743 0.861421869361
0.782181460858 0.86178274991
0.781925343811 0.86178274991
0.781996726678 0.862143630458
0.781740837696 0.862143630458
0.781812234217 0.862504511007
0.781556572923 0.862504511007
0.781301078784 0.862504511007
0.781045751634 0.862504511007
0.78079059131 0.862504511007
0.780535597649 0.862504511007
0.780607247796 0.862865391555
0.780352480418 0.862865391555
0.780097879282 0.862865391555
0.780169602087 0.863226272104
0.779915226606 0.863226272104
0.779661016949 0.863226272104
0.779732811991 0.863587152652
0.779478827362 0.863587152652
0.779225008141 0.863587152652
0.779296875 0.863948033201
0.779043280182 0.863948033201
0.778789850358 0.863948033201
0.778536585366 0.863948033201
0.778608582575 0.86430891375
0.778680532987 0.864669794298
0.778427550357 0.864669794298
0.778174732056 0.864669794298
0.777922077922 0.864669794298
0.777669587796 0.864669794298
0.777417261518 0.864669794298
0.77716509893 0.864669794298
0.77691309987 0.864669794298
0.776661264182 0.864669794298
0.776409591704 0.864669794298
0.77648202138 0.865030674847
0.776554404145 0.865391555395
0.776303010683 0.865391555395
0.776375404531 0.865752435944
0.77612423164 0.865752435944
0.775873221216 0.865752435944
0.775945683802 0.866113316492
0.775694893342 0.866113316492
0.775444264943 0.866113316492
0.77519379845 0.866113316492
0.774943493704 0.866113316492
0.774693350549 0.866113316492
0.774443368829 0.866113316492
0.774516129032 0.866474197041
0.774266365688 0.866474197041
0.774016763378 0.866474197041
0.773767321947 0.866474197041
0.773518041237 0.866474197041
0.773268921095 0.866474197041
0.773019961365 0.866474197041
0.772771161893 0.866474197041
0.772844272844 0.866835077589
0.772917336764 0.867195958138
0.772990353698 0.867556838686
0.772741883639 0.867556838686
0.772493573265 0.867556838686
0.772566655959 0.867917719235
0.772318561336 0.867917719235
0.772070626003 0.867917719235
0.771822849807 0.867917719235
0.771575232595 0.867917719235
0.771327774214 0.867917719235
0.771401090093 0.868278599783
0.771153846154 0.868278599783
0.771227170779 0.868639480332
0.770980140935 0.868639480332
0.770733269292 0.868639480332
0.770486555698 0.868639480332
0.77024 0.868639480332
0.769993602047 0.868639480332
0.769747361689 0.868639480332
0.769820971867 0.869000360881
0.769574944072 0.869000360881
0.769329073482 0.869000360881
0.769083359949 0.869000360881
0.768837803321 0.869000360881
0.768592403447 0.869000360881
0.768347160179 0.869000360881
0.768421052632 0.869361241429
0.768176020408 0.869361241429
0.767931144405 0.869361241429
0.767686424474 0.869361241429
0.767441860465 0.869361241429
0.767197452229 0.869361241429
0.766953199618 0.869361241429
0.766709102482 0.869361241429
0.766783328031 0.869722121978
0.766539440204 0.869722121978
0.766295707472 0.869722121978
0.766052129688 0.869722121978
0.765808706705 0.869722121978
0.765565438374 0.869722121978
0.765322324547 0.869722121978
0.765079365079 0.869722121978
0.764836559822 0.869722121978
0.764911167513 0.870083002526
0.764668569616 0.870083002526
0.764426125555 0.870083002526
0.764183835182 0.870083002526
0.763941698352 0.870083002526
0.763699714919 0.870083002526
0.763457884737 0.870083002526
0.763532763533 0.870443883075
0.763291139241 0.870443883075
0.76336602341 0.870804763623
0.763124604681 0.870804763623
0.762883338603 0.870804763623
0.762642225032 0.870804763623
0.762401263823 0.870804763623
0.762160454833 0.870804763623
0.761919797916 0.870804763623
0.761994949495 0.871165644172
0.761754496687 0.871165644172
0.761514195584 0.871165644172
0.761274046042 0.871165644172
0.761034047919 0.871165644172
0.760794201072 0.871165644172
0.760554505356 0.871165644172
0.76031496063 0.871165644172
0.760075566751 0.871165644172
0.759836323576 0.871165644172
0.759911894273 0.87152652472
0.759672853098 0.87152652472
0.759433962264 0.87152652472
0.759195221628 0.87152652472
0.759270898806 0.871887405269
0.759346528432 0.872248285817
0.759108040201 0.872248285817
0.758869701727 0.872248285817
0.758631512869 0.872248285817
0.758393473486 0.872248285817
0.758469259724 0.872609166366
0.758231420508 0.872609166366
0.758307210031 0.872970046914
0.758069570668 0.872970046914
0.758145363409 0.873330927463
0.757907923583 0.873330927463
0.757983719474 0.873691808012
0.757746478873 0.873691808012
0.757509386733 0.873691808012
0.757272442915 0.873691808012
0.757348342714 0.87405268856
0.757111597374 0.87405268856
0.756875 0.87405268856
0.756638550453 0.87405268856
0.756402248595 0.87405268856
0.756166094287 0.87405268856
0.755930087391 0.87405268856
0.755694227769 0.87405268856
0.755458515284 0.87405268856
0.755222949797 0.87405268856
0.75529925187 0.874413569109
0.75506388283 0.874413569109
0.754828660436 0.874413569109
0.754593584553 0.874413569109
0.754358655044 0.874413569109
0.754435107376 0.874774449657
0.754200373367 0.874774449657
0.753965785381 0.874774449657
0.753731343284 0.874774449657
0.753497046938 0.874774449657
0.753262896209 0.874774449657
0.75302889096 0.874774449657
0.753105590062 0.875135330206
0.752871778951 0.875135330206
0.752638112973 0.875135330206
0.752404591995 0.875135330206


==> figures/pr_raw_data/Luo/sent/sent_mix_TM.txt <==
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
1.0 0.00396968603392
1.0 0.00433056658246
1.0 0.004691447131
1.0 0.00505232767954
1.0 0.00541320822808
1.0 0.00577408877661
1.0 0.00613496932515
1.0 0.00649584987369
1.0 0.00685673042223
1.0 0.00721761097077
1.0 0.00757849151931
1.0 0.00793937206785
1.0 0.00830025261638
1.0 0.00866113316492
1.0 0.00902201371346
1.0 0.009382894262
1.0 0.00974377481054
1.0 0.0101046553591
1.0 0.0104655359076
1.0 0.0108264164562
1.0 0.0111872970047
1.0 0.0115481775532
1.0 0.0119090581018
1.0 0.0122699386503
1.0 0.0126308191988
1.0 0.0129916997474
1.0 0.0133525802959
1.0 0.0137134608445
1.0 0.014074341393
0.975 0.014074341393
0.975609756098 0.0144352219415
0.97619047619 0.0147961024901
0.976744186047 0.0151569830386
0.977272727273 0.0155178635872
0.977777777778 0.0158787441357
0.978260869565 0.0162396246842
0.978723404255 0.0166005052328
0.979166666667 0.0169613857813
0.979591836735 0.0173222663298
0.98 0.0176831468784
0.980392156863 0.0180440274269
0.980769230769 0.0184049079755
0.981132075472 0.018765788524
0.981481481481 0.0191266690725
0.981818181818 0.0194875496211
0.982142857143 0.0198484301696
0.982456140351 0.0202093107182
0.98275862069 0.0205701912667
0.983050847458 0.0209310718152
0.983333333333 0.0212919523638
0.983606557377 0.0216528329123
0.983870967742 0.0220137134608
0.984126984127 0.0223745940094
0.984375 0.0227354745579
0.984615384615 0.0230963551065
0.984848484848 0.023457235655
0.985074626866 0.0238181162035
0.985294117647 0.0241789967521
0.985507246377 0.0245398773006
0.985714285714 0.0249007578492
0.971830985915 0.0249007578492
0.958333333333 0.0249007578492
0.945205479452 0.0249007578492
0.932432432432 0.0249007578492
0.933333333333 0.0252616383977
0.934210526316 0.0256225189462
0.935064935065 0.0259833994948
0.935897435897 0.0263442800433
0.936708860759 0.0267051605918
0.9375 0.0270660411404
0.938271604938 0.0274269216889
0.939024390244 0.0277878022375
0.939759036145 0.028148682786
0.940476190476 0.0285095633345
0.941176470588 0.0288704438831
0.941860465116 0.0292313244316
0.942528735632 0.0295922049802
0.943181818182 0.0299530855287
0.943820224719 0.0303139660772
0.944444444444 0.0306748466258
0.945054945055 0.0310357271743
0.945652173913 0.0313966077228
0.94623655914 0.0317574882714
0.946808510638 0.0321183688199
0.947368421053 0.0324792493685
0.947916666667 0.032840129917
0.948453608247 0.0332010104655
0.948979591837 0.0335618910141
0.949494949495 0.0339227715626
0.95 0.0342836521112
0.950495049505 0.0346445326597
0.950980392157 0.0350054132082
0.95145631068 0.0353662937568
0.951923076923 0.0357271743053
0.952380952381 0.0360880548538
0.952830188679 0.0364489354024
0.953271028037 0.0368098159509
0.953703703704 0.0371706964995
0.954128440367 0.037531577048
0.954545454545 0.0378924575965
0.954954954955 0.0382533381451
0.955357142857 0.0386142186936
0.955752212389 0.0389750992422
0.947368421053 0.0389750992422
0.939130434783 0.0389750992422
0.931034482759 0.0389750992422
0.923076923077 0.0389750992422
0.915254237288 0.0389750992422
0.90756302521 0.0389750992422
0.9 0.0389750992422
0.900826446281 0.0393359797907
0.893442622951 0.0393359797907
0.894308943089 0.0396968603392
0.895161290323 0.0400577408878
0.896 0.0404186214363
0.896825396825 0.0407795019848
0.897637795276 0.0411403825334
0.8984375 0.0415012630819
0.899224806202 0.0418621436305
0.9 0.042223024179
0.900763358779 0.0425839047275
0.901515151515 0.0429447852761
0.902255639098 0.0433056658246
0.902985074627 0.0436665463732
0.903703703704 0.0440274269217
0.904411764706 0.0443883074702
0.905109489051 0.0447491880188
0.905797101449 0.0451100685673
0.906474820144 0.0454709491158
0.907142857143 0.0458318296644
0.90780141844 0.0461927102129
0.908450704225 0.0465535907615
0.909090909091 0.04691447131
0.909722222222 0.0472753518585
0.910344827586 0.0476362324071
0.91095890411 0.0479971129556
0.91156462585 0.0483579935042
0.912162162162 0.0487188740527
0.912751677852 0.0490797546012
0.913333333333 0.0494406351498
0.913907284768 0.0498015156983
0.914473684211 0.0501623962468
0.915032679739 0.0505232767954
0.915584415584 0.0508841573439
0.916129032258 0.0512450378925
0.916666666667 0.051605918441
0.910828025478 0.051605918441
0.905063291139 0.051605918441
0.899371069182 0.051605918441
0.89375 0.051605918441
0.894409937888 0.0519667989895
0.895061728395 0.0523276795381
0.895705521472 0.0526885600866
0.896341463415 0.0530494406351
0.89696969697 0.0534103211837
0.897590361446 0.0537712017322
0.898203592814 0.0541320822808
0.89880952381 0.0544929628293
0.899408284024 0.0548538433778
0.9 0.0552147239264
0.900584795322 0.0555756044749
0.901162790698 0.0559364850235
0.901734104046 0.056297365572
0.902298850575 0.0566582461205
0.902857142857 0.0570191266691
0.903409090909 0.0573800072176
0.90395480226 0.0577408877661
0.904494382022 0.0581017683147
0.905027932961 0.0584626488632
0.905555555556 0.0588235294118
0.906077348066 0.0591844099603
0.906593406593 0.0595452905088
0.907103825137 0.0599061710574
0.907608695652 0.0602670516059
0.908108108108 0.0606279321545
0.908602150538 0.060988812703
0.909090909091 0.0613496932515
0.909574468085 0.0617105738001
0.910052910053 0.0620714543486
0.910526315789 0.0624323348971
0.910994764398 0.0627932154457
0.911458333333 0.0631540959942
0.911917098446 0.0635149765428
0.912371134021 0.0638758570913
0.912820512821 0.0642367376398
0.913265306122 0.0645976181884
0.913705583756 0.0649584987369
0.914141414141 0.0653193792855
0.914572864322 0.065680259834
0.91 0.065680259834
0.905472636816 0.065680259834
0.90099009901 0.065680259834
0.896551724138 0.065680259834
0.892156862745 0.065680259834
0.892682926829 0.0660411403825
0.893203883495 0.0664020209311
0.893719806763 0.0667629014796
0.894230769231 0.0671237820281
0.894736842105 0.0674846625767
0.895238095238 0.0678455431252
0.895734597156 0.0682064236738
0.896226415094 0.0685673042223
0.896713615023 0.0689281847708
0.897196261682 0.0692890653194
0.897674418605 0.0696499458679
0.898148148148 0.0700108264165
0.898617511521 0.070371706965
0.899082568807 0.0707325875135
0.899543378995 0.0710934680621
0.9 0.0714543486106
0.900452488688 0.0718152291591
0.900900900901 0.0721761097077
0.90134529148 0.0725369902562
0.901785714286 0.0728978708048
0.902222222222 0.0732587513533
0.902654867257 0.0736196319018
0.903083700441 0.0739805124504
0.90350877193 0.0743413929989
0.903930131004 0.0747022735475
0.904347826087 0.075063154096
0.904761904762 0.0754240346445
0.905172413793 0.0757849151931
0.905579399142 0.0761457957416
0.905982905983 0.0765066762901
0.906382978723 0.0768675568387
0.906779661017 0.0772284373872
0.907172995781 0.0775893179358
0.90756302521 0.0779501984843
0.907949790795 0.0783110790328
0.908333333333 0.0786719595814
0.908713692946 0.0790328401299
0.909090909091 0.0793937206785
0.909465020576 0.079754601227
0.909836065574 0.0801154817755
0.910204081633 0.0804763623241
0.910569105691 0.0808372428726
0.906882591093 0.0808372428726
0.903225806452 0.0808372428726
0.899598393574 0.0808372428726
0.896 0.0808372428726
0.892430278884 0.0808372428726
0.892857142857 0.0811981234211
0.893280632411 0.0815590039697
0.893700787402 0.0819198845182
0.894117647059 0.0822807650668
0.89453125 0.0826416456153
0.894941634241 0.0830025261638
0.895348837209 0.0833634067124
0.895752895753 0.0837242872609
0.896153846154 0.0840851678095
0.896551724138 0.084446048358
0.896946564885 0.0848069289065
0.897338403042 0.0851678094551
0.897727272727 0.0855286900036
0.898113207547 0.0858895705521
0.898496240602 0.0862504511007
0.898876404494 0.0866113316492
0.899253731343 0.0869722121978
0.899628252788 0.0873330927463
0.9 0.0876939732948
0.90036900369 0.0880548538434
0.900735294118 0.0884157343919
0.901098901099 0.0887766149405
0.901459854015 0.089137495489
0.901818181818 0.0894983760375
0.902173913043 0.0898592565861
0.902527075812 0.0902201371346
0.902877697842 0.0905810176831
0.903225806452 0.0909418982317
0.903571428571 0.0913027787802
0.903914590747 0.0916636593288
0.904255319149 0.0920245398773
0.904593639576 0.0923854204258
0.904929577465 0.0927463009744
0.905263157895 0.0931071815229
0.905594405594 0.0934680620715
0.905923344948 0.09382894262
0.90625 0.0941898231685
0.903114186851 0.0941898231685
0.9 0.0941898231685
0.896907216495 0.0941898231685
0.893835616438 0.0941898231685
0.890784982935 0.0941898231685
0.887755102041 0.0941898231685
0.88813559322 0.0945507037171
0.888513513514 0.0949115842656
0.888888888889 0.0952724648141
0.889261744966 0.0956333453627
0.889632107023 0.0959942259112
0.89 0.0963551064598
0.890365448505 0.0967159870083
0.890728476821 0.0970768675568
0.891089108911 0.0974377481054
0.891447368421 0.0977986286539
0.891803278689 0.0981595092025
0.892156862745 0.098520389751
0.892508143322 0.0988812702995
0.892857142857 0.0992421508481
0.893203883495 0.0996030313966
0.893548387097 0.0999639119451
0.893890675241 0.100324792494
0.894230769231 0.100685673042
0.894568690096 0.101046553591
0.894904458599 0.101407434139
0.895238095238 0.101768314688
0.895569620253 0.102129195236
0.895899053628 0.102490075785
0.896226415094 0.102850956333
0.896551724138 0.103211836882
0.896875 0.103572717431
0.897196261682 0.103933597979
0.89751552795 0.104294478528
0.897832817337 0.104655359076
0.898148148148 0.105016239625
0.898461538462 0.105377120173
0.898773006135 0.105738000722
0.899082568807 0.10609888127
0.899390243902 0.106459761819
0.899696048632 0.106820642367
0.9 0.107181522916
0.900302114804 0.107542403464
0.900602409639 0.107903284013
0.900900900901 0.108264164562
0.90119760479 0.10862504511
0.901492537313 0.108985925659
0.901785714286 0.109346806207
0.902077151335 0.109707686756
0.899408284024 0.109707686756
0.896755162242 0.109707686756
0.894117647059 0.109707686756
0.891495601173 0.109707686756
0.888888888889 0.109707686756
0.886297376093 0.109707686756
0.886627906977 0.110068567304
0.886956521739 0.110429447853
0.887283236994 0.110790328401
0.887608069164 0.11115120895
0.887931034483 0.111512089498
0.888252148997 0.111872970047
0.888571428571 0.112233850595
0.888888888889 0.112594731144
0.889204545455 0.112955611693
0.889518413598 0.113316492241
0.889830508475 0.11367737279
0.89014084507 0.114038253338
0.890449438202 0.114399133887
0.890756302521 0.114760014435
0.891061452514 0.115120894984
0.891364902507 0.115481775532
0.891666666667 0.115842656081
0.891966759003 0.116203536629
0.89226519337 0.116564417178
0.892561983471 0.116925297726
0.892857142857 0.117286178275
0.893150684932 0.117647058824
0.893442622951 0.118007939372
0.893732970027 0.118368819921
0.89402173913 0.118729700469
0.894308943089 0.119090581018
0.894594594595 0.119451461566
0.894878706199 0.119812342115
0.895161290323 0.120173222663
0.895442359249 0.120534103212
0.895721925134 0.12089498376
0.896 0.121255864309
0.896276595745 0.121616744857
0.896551724138 0.121977625406
0.896825396825 0.122338505955
0.89709762533 0.122699386503
0.897368421053 0.123060267052
0.897637795276 0.1234211476
0.897905759162 0.123782028149
0.89817232376 0.124142908697
0.8984375 0.124503789246
0.896103896104 0.124503789246
0.89378238342 0.124503789246
0.891472868217 0.124503789246
0.889175257732 0.124503789246
0.889460154242 0.124864669794
0.889743589744 0.125225550343
0.890025575448 0.125586430891
0.890306122449 0.12594731144
0.89058524173 0.126308191988
0.890862944162 0.126669072537
0.891139240506 0.127029953086
0.891414141414 0.127390833634
0.891687657431 0.127751714183
0.891959798995 0.128112594731
0.892230576441 0.12847347528
0.8925 0.128834355828
0.8927680798 0.129195236377
0.893034825871 0.129556116925
0.893300248139 0.129916997474
0.893564356436 0.130277878022
0.893827160494 0.130638758571
0.894088669951 0.130999639119
0.894348894349 0.131360519668
0.894607843137 0.131721400217
0.894865525672 0.132082280765
0.89512195122 0.132443161314
0.895377128954 0.132804041862
0.895631067961 0.133164922411
0.89588377724 0.133525802959
0.8961352657 0.133886683508
0.896385542169 0.134247564056
0.896634615385 0.134608444605
0.896882494005 0.134969325153
0.897129186603 0.135330205702
0.897374701671 0.13569108625
0.897619047619 0.136051966799
0.897862232779 0.136412847348
0.898104265403 0.136773727896
0.898345153664 0.137134608445
0.89858490566 0.137495488993
0.898823529412 0.137856369542
0.899061032864 0.13821725009
0.899297423888 0.138578130639
0.89953271028 0.138939011187
0.899766899767 0.139299891736
0.9 0.139660772284
0.900232018561 0.140021652833
0.900462962963 0.140382533381
0.898383371824 0.140382533381
0.896313364055 0.140382533381
0.894252873563 0.140382533381
0.892201834862 0.140382533381
0.890160183066 0.140382533381
0.890410958904 0.14074341393
0.890660592255 0.141104294479
0.890909090909 0.141465175027
0.891156462585 0.141826055576
0.891402714932 0.142186936124
0.89164785553 0.142547816673
0.891891891892 0.142908697221
0.892134831461 0.14326957777
0.892376681614 0.143630458318
0.892617449664 0.143991338867
0.892857142857 0.144352219415
0.893095768374 0.144713099964
0.893333333333 0.145073980512
0.893569844789 0.145434861061
0.893805309735 0.14579574161
0.894039735099 0.146156622158
0.894273127753 0.146517502707
0.894505494505 0.146878383255
0.894736842105 0.147239263804
0.894967177243 0.147600144352
0.89519650655 0.147961024901
0.895424836601 0.148321905449
0.895652173913 0.148682785998
0.895878524946 0.149043666546
0.896103896104 0.149404547095
0.896328293737 0.149765427643
0.896551724138 0.150126308192
0.896774193548 0.150487188741
0.896995708155 0.150848069289
0.89721627409 0.151208949838
0.897435897436 0.151569830386
0.897654584222 0.151930710935
0.897872340426 0.152291591483
0.898089171975 0.152652472032
0.898305084746 0.15301335258
0.898520084567 0.153374233129
0.898734177215 0.153735113677
0.898947368421 0.154095994226
0.899159663866 0.154456874774
0.899371069182 0.154817755323
0.899581589958 0.155178635872
0.899791231733 0.15553951642
0.9 0.155900396969
0.900207900208 0.156261277517
0.898340248963 0.156261277517
0.896480331263 0.156261277517
0.894628099174 0.156261277517
0.894845360825 0.156622158066
0.895061728395 0.156983038614
0.895277207392 0.157343919163
0.895491803279 0.157704799711
0.895705521472 0.15806568026
0.895918367347 0.158426560808
0.896130346232 0.158787441357
0.896341463415 0.159148321905
0.896551724138 0.159509202454
0.896761133603 0.159870083003
0.89696969697 0.160230963551
0.897177419355 0.1605918441
0.897384305835 0.160952724648
0.897590361446 0.161313605197
0.897795591182 0.161674485745
0.898 0.162035366294
0.898203592814 0.162396246842
0.898406374502 0.162757127391
0.898608349901 0.163118007939
0.89880952381 0.163478888488
0.89900990099 0.163839769036
0.899209486166 0.164200649585
0.899408284024 0.164561530134
0.899606299213 0.164922410682
0.899803536346 0.165283291231
0.9 0.165644171779
0.900195694716 0.166005052328
0.900390625 0.166365932876
0.900584795322 0.166726813425
0.900778210117 0.167087693973
0.900970873786 0.167448574522
0.901162790698 0.16780945507
0.901353965184 0.168170335619
0.901544401544 0.168531216167
0.901734104046 0.168892096716
0.901923076923 0.169252977265
0.902111324376 0.169613857813
0.902298850575 0.169974738362
0.902485659656 0.17033561891
0.902671755725 0.170696499459
0.902857142857 0.171057380007
0.903041825095 0.171418260556
0.903225806452 0.171779141104
0.903409090909 0.172140021653
0.90359168242 0.172500902201
0.903773584906 0.17286178275
0.90395480226 0.173222663298
0.902255639098 0.173222663298
0.900562851782 0.173222663298
0.898876404494 0.173222663298
0.899065420561 0.173583543847
0.899253731343 0.173944424396
0.899441340782 0.174305304944
0.899628252788 0.174666185493
0.899814471243 0.175027066041
0.9 0.17538794659
0.900184842884 0.175748827138
0.90036900369 0.176109707687
0.900552486188 0.176470588235
0.900735294118 0.176831468784
0.900917431193 0.177192349332
0.901098901099 0.177553229881
0.901279707495 0.177914110429
0.901459854015 0.178274990978
0.901639344262 0.178635871527
0.901818181818 0.178996752075
0.901996370236 0.179357632624
0.902173913043 0.179718513172
0.902350813743 0.180079393721
0.902527075812 0.180440274269
0.902702702703 0.180801154818
0.902877697842 0.181162035366
0.903052064632 0.181522915915
0.903225806452 0.181883796463
0.903398926655 0.182244677012
0.903571428571 0.18260555756
0.903743315508 0.182966438109
0.903914590747 0.183327318658
0.904085257549 0.183688199206
0.904255319149 0.184049079755
0.904424778761 0.184409960303
0.904593639576 0.184770840852
0.904761904762 0.1851317214
0.904929577465 0.185492601949
0.905096660808 0.185853482497
0.905263157895 0.186214363046
0.905429071804 0.186575243594
0.905594405594 0.186936124143
0.905759162304 0.187297004691
0.905923344948 0.18765788524
0.906086956522 0.188018765789
0.90625 0.188379646337
0.906412478336 0.188740526886
0.906574394464 0.189101407434
0.906735751295 0.189462287983
0.906896551724 0.189823168531
0.905335628227 0.189823168531
0.903780068729 0.189823168531
0.902229845626 0.189823168531
0.900684931507 0.189823168531
0.899145299145 0.189823168531
0.899317406143 0.19018404908
0.899488926746 0.190544929628
0.899659863946 0.190905810177
0.899830220713 0.191266690725
0.9 0.191627571274
0.900169204738 0.191988451822
0.900337837838 0.192349332371
0.900505902192 0.19271021292
0.900673400673 0.193071093468
0.900840336134 0.193431974017
0.901006711409 0.193792854565
0.901172529313 0.194153735114
0.901337792642 0.194514615662
0.901502504174 0.194875496211
0.901666666667 0.195236376759
0.901830282862 0.195597257308
0.901993355482 0.195958137856
0.902155887231 0.196319018405
0.902317880795 0.196679898953
0.902479338843 0.197040779502
0.902640264026 0.197401660051
0.902800658979 0.197762540599
0.902960526316 0.198123421148
0.903119868637 0.198484301696
0.903278688525 0.198845182245
0.903436988543 0.199206062793
0.903594771242 0.199566943342
0.903752039152 0.19992782389
0.903908794788 0.200288704439
0.90406504065 0.200649584987
0.904220779221 0.201010465536
0.904376012966 0.201371346084
0.904530744337 0.201732226633
0.904684975767 0.202093107182
0.904838709677 0.20245398773
0.90499194847 0.202814868279
0.905144694534 0.203175748827
0.905296950241 0.203536629376
0.905448717949 0.203897509924
0.9056 0.204258390473
0.905750798722 0.204619271021
0.905901116427 0.20498015157
0.906050955414 0.205341032118
0.906200317965 0.205701912667
0.906349206349 0.206062793215
0.906497622821 0.206423673764
0.90664556962 0.206784554313
0.906793048973 0.207145434861
0.905362776025 0.207145434861
0.903937007874 0.207145434861
0.90251572327 0.207145434861
0.901098901099 0.207145434861
0.899686520376 0.207145434861
0.89827856025 0.207145434861
0.8984375 0.20750631541
0.898595943838 0.207867195958
0.898753894081 0.208228076507
0.898911353033 0.208588957055
0.899068322981 0.208949837604
0.899224806202 0.209310718152
0.899380804954 0.209671598701
0.899536321484 0.210032479249
0.899691358025 0.210393359798
0.899845916795 0.210754240346
0.9 0.211115120895
0.900153609831 0.211476001444
0.900306748466 0.211836881992
0.90045941807 0.212197762541
0.900611620795 0.212558643089
0.900763358779 0.212919523638
0.900914634146 0.213280404186
0.901065449011 0.213641284735
0.901215805471 0.214002165283
0.901365705615 0.214363045832
0.901515151515 0.21472392638
0.901664145234 0.215084806929
0.901812688822 0.215445687477
0.901960784314 0.215806568026
0.902108433735 0.216167448575
0.902255639098 0.216528329123
0.902402402402 0.216889209672
0.902548725637 0.21725009022
0.902694610778 0.217610970769
0.902840059791 0.217971851317
0.902985074627 0.218332731866
0.903129657228 0.218693612414
0.903273809524 0.219054492963
0.903417533432 0.219415373511
0.903560830861 0.21977625406
0.903703703704 0.220137134608
0.903846153846 0.220498015157
0.903988183161 0.220858895706
0.90412979351 0.221219776254
0.904270986745 0.221580656803
0.904411764706 0.221941537351
0.904552129222 0.2223024179
0.904692082111 0.222663298448
0.904831625183 0.223024178997
0.904970760234 0.223385059545
0.905109489051 0.223745940094
0.905247813411 0.224106820642
0.90538573508 0.224467701191
0.905523255814 0.224828581739
0.905660377358 0.225189462288
0.905797101449 0.225550342837
0.905933429812 0.225911223385
0.906069364162 0.226272103934
0.904761904762 0.226272103934
0.903458213256 0.226272103934
0.902158273381 0.226272103934
0.900862068966 0.226272103934
0.899569583931 0.226272103934
0.898280802292 0.226272103934
0.898426323319 0.226632984482
0.898571428571 0.226993865031
0.898716119829 0.227354745579
0.89886039886 0.227715626128
0.899004267425 0.228076506676
0.899147727273 0.228437387225
0.899290780142 0.228798267773
0.899433427762 0.229159148322
0.899575671853 0.22952002887
0.899717514124 0.229880909419
0.899858956276 0.230241789968
0.9 0.230602670516
0.900140646976 0.230963551065
0.900280898876 0.231324431613
0.900420757363 0.231685312162
0.90056022409 0.23204619271
0.900699300699 0.232407073259
0.900837988827 0.232767953807
0.900976290098 0.233128834356
0.901114206128 0.233489714904
0.901251738526 0.233850595453
0.901388888889 0.234211476001
0.901525658807 0.23457235655
0.901662049861 0.234933237099
0.901798063624 0.235294117647
0.901933701657 0.235654998196
0.902068965517 0.236015878744
0.902203856749 0.236376759293
0.902338376891 0.236737639841
0.902472527473 0.23709852039
0.902606310014 0.237459400938
0.902739726027 0.237820281487
0.902872777018 0.238181162035
0.903005464481 0.238542042584
0.903137789905 0.238902923132
0.903269754768 0.239263803681
0.903401360544 0.23962468423
0.903532608696 0.239985564778
0.903663500678 0.240346445327
0.90379403794 0.240707325875
0.903924221922 0.241068206424
0.904054054054 0.241429086972
0.904183535762 0.241789967521
0.904312668464 0.242150848069
0.904441453567 0.242511728618
0.904569892473 0.242872609166
0.903355704698 0.242872609166
0.902144772118 0.242872609166
0.902275769746 0.243233489715
0.902406417112 0.243594370263
0.902536715621 0.243955250812
0.902666666667 0.244316131361
0.902796271638 0.244677011909
0.902925531915 0.245037892458
0.903054448871 0.245398773006
0.903183023873 0.245759653555
0.903311258278 0.246120534103
0.903439153439 0.246481414652
0.9035667107 0.2468422952
0.903693931398 0.247203175749
0.903820816864 0.247564056297
0.903947368421 0.247924936846
0.904073587385 0.248285817394
0.904199475066 0.248646697943
0.904325032765 0.249007578492
0.90445026178 0.24936845904
0.904575163399 0.249729339589
0.904699738903 0.250090220137
0.90482398957 0.250451100686
0.904947916667 0.250811981234
0.905071521456 0.251172861783
0.905194805195 0.251533742331
0.905317769131 0.25189462288
0.905440414508 0.252255503428
0.905562742561 0.252616383977
0.905684754522 0.252977264525
0.905806451613 0.253338145074
0.905927835052 0.253699025623
0.906048906049 0.254059906171
0.90616966581 0.25442078672
0.906290115533 0.254781667268
0.90641025641 0.255142547817
0.906530089629 0.255503428365
0.906649616368 0.255864308914
0.906768837803 0.256225189462
0.906887755102 0.256586070011
0.907006369427 0.256946950559
0.907124681934 0.257307831108
0.905972045743 0.257307831108
0.904822335025 0.257307831108
0.903675538657 0.257307831108
0.90253164557 0.257307831108
0.901390644753 0.257307831108
0.900252525253 0.257307831108
0.900378310214 0.257668711656
0.900503778338 0.258029592205
0.900628930818 0.258390472754
0.900753768844 0.258751353302
0.900878293601 0.259112233851
0.901002506266 0.259473114399
0.90112640801 0.259833994948
0.90125 0.260194875496
0.901373283396 0.260555756045
0.901496259352 0.260916636593
0.901618929016 0.261277517142
0.901741293532 0.26163839769
0.901863354037 0.261999278239
0.901985111663 0.262360158787
0.902106567534 0.262721039336
0.902227722772 0.263081919885
0.902348578492 0.263442800433
0.902469135802 0.263803680982
0.902589395808 0.26416456153
0.902709359606 0.264525442079
0.90282902829 0.264886322627
0.902948402948 0.265247203176
0.903067484663 0.265608083724
0.90318627451 0.265968964273
0.903304773562 0.266329844821
0.903422982885 0.26669072537
0.903540903541 0.267051605918
0.903658536585 0.267412486467
0.903775883069 0.267773367016
0.903892944039 0.268134247564
0.904009720535 0.268495128113
0.904126213592 0.268856008661
0.904242424242 0.26921688921
0.904358353511 0.269577769758
0.904474002418 0.269938650307
0.904589371981 0.270299530855
0.904704463209 0.270660411404
0.904819277108 0.271021291952
0.904933814681 0.271382172501
0.905048076923 0.271743053049
0.905162064826 0.272103933598
0.905275779376 0.272464814147
0.905389221557 0.272825694695
0.905502392344 0.273186575244
0.905615292712 0.273547455792
0.905727923628 0.273908336341
0.904648390942 0.273908336341
0.903571428571 0.273908336341
0.902497027348 0.273908336341
0.901425178147 0.273908336341
0.900355871886 0.273908336341
0.899289099526 0.273908336341
0.898224852071 0.273908336341
0.898345153664 0.274269216889
0.898465171192 0.274630097438
0.89858490566 0.274990977986
0.898704358068 0.275351858535
0.898823529412 0.275712739083
0.898942420682 0.276073619632
0.899061032864 0.27643450018
0.89917936694 0.276795380729
0.899297423888 0.277156261278
0.899415204678 0.277517141826
0.89953271028 0.277878022375
0.899649941657 0.278238902923
0.899766899767 0.278599783472
0.899883585565 0.27896066402
0.9 0.279321544569
0.900116144019 0.279682425117
0.900232018561 0.280043305666
0.900347624565 0.280404186214
0.900462962963 0.280765066763
0.900578034682 0.281125947311
0.900692840647 0.28148682786
0.900807381776 0.281847708409
0.900921658986 0.282208588957
0.901035673188 0.282569469506
0.901149425287 0.282930350054
0.901262916188 0.283291230603
0.901376146789 0.283652111151
0.901489117984 0.2840129917
0.901601830664 0.284373872248
0.901714285714 0.284734752797
0.901826484018 0.285095633345
0.901938426454 0.285456513894
0.902050113895 0.285817394442
0.902161547213 0.286178274991
0.902272727273 0.28653915554
0.902383654938 0.286900036088
0.902494331066 0.287260916637
0.902604756512 0.287621797185
0.902714932127 0.287982677734
0.902824858757 0.288343558282
0.902934537246 0.288704438831
0.903043968433 0.289065319379
0.903153153153 0.289426199928
0.903262092238 0.289787080476
0.902247191011 0.289787080476
0.901234567901 0.289787080476
0.900224215247 0.289787080476
0.900335946249 0.290147961025
0.89932885906 0.290147961025
0.899441340782 0.290508841573
0.899553571429 0.290869722122
0.899665551839 0.291230602671
0.899777282851 0.291591483219
0.899888765295 0.291952363768
0.9 0.292313244316
0.900110987791 0.292674124865
0.90022172949 0.293035005413
0.900332225914 0.293395885962
0.900442477876 0.29375676651
0.900552486188 0.294117647059
0.900662251656 0.294478527607
0.900771775083 0.294839408156
0.900881057269 0.295200288704
0.90099009901 0.295561169253
0.901098901099 0.295922049802
0.901207464325 0.29628293035
0.901315789474 0.296643810899
0.901423877327 0.297004691447
0.901531728665 0.297365571996
0.901639344262 0.297726452544
0.901746724891 0.298087333093
0.90185387132 0.298448213641
0.901960784314 0.29880909419
0.902067464635 0.299169974738
0.902173913043 0.299530855287
0.902280130293 0.299891735835
0.902386117137 0.300252616384
0.902491874323 0.300613496933
0.902597402597 0.300974377481
0.902702702703 0.30133525803
0.902807775378 0.301696138578
0.902912621359 0.302057019127
0.903017241379 0.302417899675
0.903121636168 0.302778780224
0.903225806452 0.303139660772
0.903329752954 0.303500541321
0.903433476395 0.303861421869
0.903536977492 0.304222302418
0.903640256959 0.304583182966
0.903743315508 0.304944063515
0.903846153846 0.305304944064
0.903948772679 0.305665824612
0.902985074627 0.305665824612
0.90202342918 0.305665824612
0.902127659574 0.306026705161
0.902231668438 0.306387585709
0.902335456476 0.306748466258
0.90243902439 0.307109346806
0.902542372881 0.307470227355
0.902645502646 0.307831107903
0.902748414376 0.308191988452
0.902851108765 0.308552869
0.902953586498 0.308913749549
0.903055848261 0.309274630097
0.903157894737 0.309635510646
0.903259726604 0.309996391195
0.903361344538 0.310357271743
0.903462749213 0.310718152292
0.9035639413 0.31107903284
0.903664921466 0.311439913389
0.903765690377 0.311800793937
0.903866248694 0.312161674486
0.903966597077 0.312522555034
0.904066736184 0.312883435583
0.904166666667 0.313244316131
0.904266389178 0.31360519668
0.904365904366 0.313966077228
0.904465212876 0.314326957777
0.904564315353 0.314687838326
0.904663212435 0.315048718874
0.904761904762 0.315409599423
0.904860392968 0.315770479971
0.904958677686 0.31613136052
0.905056759546 0.316492241068
0.905154639175 0.316853121617
0.905252317199 0.317214002165
0.905349794239 0.317574882714
0.905447070915 0.317935763262
0.905544147844 0.318296643811
0.905641025641 0.318657524359
0.905737704918 0.319018404908
0.905834186285 0.319379285457
0.905930470348 0.319740166005
0.906026557712 0.320101046554
0.90612244898 0.320461927102
0.90621814475 0.320822807651
0.906313645621 0.321183688199
0.906408952187 0.321544568748
0.906504065041 0.321905449296
0.906598984772 0.322266329845
0.906693711968 0.322627210393
0.906788247214 0.322988090942
0.906882591093 0.32334897149
0.906976744186 0.323709852039
0.907070707071 0.324070732588
0.906155398587 0.324070732588
0.905241935484 0.324070732588
0.904330312185 0.324070732588
0.903420523139 0.324070732588
0.902512562814 0.324070732588
0.901606425703 0.324070732588
0.901705115346 0.324431613136
0.901803607214 0.324792493685
0.901901901902 0.325153374233
0.902 0.325514254782
0.902097902098 0.32587513533
0.902195608782 0.326236015879
0.902293120638 0.326596896427
0.902390438247 0.326957776976
0.902487562189 0.327318657524
0.902584493042 0.327679538073
0.90268123138 0.328040418621
0.902777777778 0.32840129917
0.902874132805 0.328762179719
0.90297029703 0.329123060267
0.903066271019 0.329483940816
0.903162055336 0.329844821364
0.903257650543 0.330205701913
0.903353057199 0.330566582461
0.903448275862 0.33092746301
0.903543307087 0.331288343558
0.903638151426 0.331649224107
0.90373280943 0.332010104655
0.903827281649 0.332370985204
0.903921568627 0.332731865752
0.904015670911 0.333092746301
0.904109589041 0.33345362685
0.904203323558 0.333814507398
0.904296875 0.334175387947
0.904390243902 0.334536268495
0.904483430799 0.334897149044
0.904576436222 0.335258029592
0.9046692607 0.335618910141
0.904761904762 0.335979790689
0.904854368932 0.336340671238
0.904946653734 0.336701551786
0.90503875969 0.337062432335
0.905130687318 0.337423312883
0.905222437137 0.337784193432
0.905314009662 0.338145073981
0.905405405405 0.338505954529
0.905496624879 0.338866835078
0.905587668593 0.339227715626
0.905678537055 0.339588596175
0.905769230769 0.339949476723
0.90585975024 0.340310357272
0.905950095969 0.34067123782
0.906040268456 0.341032118369
0.906130268199 0.341392998917
0.905263157895 0.341392998917
0.904397705545 0.341392998917
0.903533906399 0.341392998917
0.902671755725 0.341392998917
0.902764537655 0.341753879466
0.902857142857 0.342114760014
0.902949571836 0.342475640563
0.903041825095 0.342836521112
0.903133903134 0.34319740166
0.903225806452 0.343558282209
0.903317535545 0.343919162757
0.903409090909 0.344280043306
0.903500473037 0.344640923854
0.90359168242 0.345001804403
0.903682719547 0.345362684951
0.903773584906 0.3457235655
0.903864278982 0.346084446048
0.90395480226 0.346445326597
0.904045155221 0.346806207145
0.904135338346 0.347167087694
0.904225352113 0.347527968243
0.904315196998 0.347888848791
0.904404873477 0.34824972934
0.904494382022 0.348610609888
0.904583723106 0.348971490437
0.904672897196 0.349332370985
0.904761904762 0.349693251534
0.904850746269 0.350054132082
0.904939422181 0.350415012631
0.905027932961 0.350775893179
0.90511627907 0.351136773728
0.905204460967 0.351497654276
0.905292479109 0.351858534825
0.905380333952 0.352219415374
0.90546802595 0.352580295922
0.905555555556 0.352941176471
0.905642923219 0.353302057019
0.90573012939 0.353662937568
0.905817174515 0.354023818116
0.905904059041 0.354384698665
0.90599078341 0.354745579213
0.906077348066 0.355106459762
0.90616375345 0.35546734031
0.90625 0.355828220859
0.906336088154 0.356189101407
0.906422018349 0.356549981956
0.906507791017 0.356910862505
0.906593406593 0.357271743053
0.906678865508 0.357632623602
0.90676416819 0.35799350415
0.906849315068 0.358354384699
0.90602189781 0.358354384699
0.905195989061 0.358354384699
0.904371584699 0.358354384699
0.903548680619 0.358354384699
0.902727272727 0.358354384699
0.902815622162 0.358715265247
0.902903811252 0.359076145796
0.902991840435 0.359437026344
0.903079710145 0.359797906893
0.903167420814 0.360158787441
0.903254972875 0.36051966799
0.903342366757 0.360880548538
0.903429602888 0.361241429087
0.903516681695 0.361602309636
0.903603603604 0.361963190184
0.903690369037 0.362324070733
0.903776978417 0.362684951281
0.903863432165 0.36304583183
0.9039497307 0.363406712378
0.904035874439 0.363767592927
0.904121863799 0.364128473475
0.904207699194 0.364489354024
0.904293381038 0.364850234572
0.904378909741 0.365211115121
0.904464285714 0.365571995669
0.904549509367 0.365932876218
0.904634581105 0.366293756767
0.904719501336 0.366654637315
0.904804270463 0.367015517864
0.904888888889 0.367376398412
0.904973357016 0.367737278961
0.905057675244 0.368098159509
0.905141843972 0.368459040058
0.905225863596 0.368819920606
0.905309734513 0.369180801155
0.905393457118 0.369541681703
0.905477031802 0.369902562252
0.905560458959 0.3702634428
0.905643738977 0.370624323349
0.905726872247 0.370985203898
0.905809859155 0.371346084446
0.905892700088 0.371706964995
0.905975395431 0.372067845543
0.906057945566 0.372428726092
0.906140350877 0.37278960664
0.906222611744 0.373150487189
0.906304728546 0.373511367737
0.906386701662 0.373872248286
0.906468531469 0.374233128834
0.906550218341 0.374594009383
0.905759162304 0.374594009383
0.904969485615 0.374594009383
0.904181184669 0.374594009383
0.903394255875 0.374594009383
0.902608695652 0.374594009383
0.902693310165 0.374954889931
0.902777777778 0.37531577048
0.902862098873 0.375676651029
0.90294627383 0.376037531577
0.90303030303 0.376398412126
0.903114186851 0.376759292674
0.90319792567 0.377120173223
0.903281519862 0.377481053771
0.903364969802 0.37784193432
0.903448275862 0.378202814868
0.903531438415 0.378563695417
0.903614457831 0.378924575965
0.90369733448 0.379285456514
0.903780068729 0.379646337062
0.903862660944 0.380007217611
0.903945111492 0.38036809816
0.904027420737 0.380728978708
0.904109589041 0.381089859257
0.904191616766 0.381450739805
0.904273504274 0.381811620354
0.904355251921 0.382172500902
0.904436860068 0.382533381451
0.904518329071 0.382894261999
0.904599659284 0.383255142548
0.904680851064 0.383616023096
0.904761904762 0.383976903645
0.904842820731 0.384337784193
0.904923599321 0.384698664742
0.905004240882 0.385059545291
0.905084745763 0.385420425839
0.90516511431 0.385781306388
0.90524534687 0.386142186936
0.905325443787 0.386503067485
0.905405405405 0.386863948033
0.905485232068 0.387224828582
0.905564924115 0.38758570913
0.905644481887 0.387946589679
0.904882154882 0.387946589679
0.904121110177 0.387946589679
0.903361344538 0.387946589679
0.902602854744 0.387946589679
0.901845637584 0.387946589679
0.901089689858 0.387946589679
0.901172529313 0.388307470227
0.901255230126 0.388668350776
0.901337792642 0.389029231324
0.90142021721 0.389390111873
0.901502504174 0.389750992422
0.901584653878 0.39011187297
0.901666666667 0.390472753519
0.901748542881 0.390833634067
0.901830282862 0.391194514616
0.901911886949 0.391555395164
0.901993355482 0.391916275713
0.902074688797 0.392277156261
0.902155887231 0.39263803681
0.902236951118 0.392998917358
0.902317880795 0.393359797907
0.902398676592 0.393720678455
0.902479338843 0.394081559004
0.902559867878 0.394442439553
0.902640264026 0.394803320101
0.902720527617 0.39516420065
0.902800658979 0.395525081198
0.902880658436 0.395885961747
0.902960526316 0.396246842295
0.903040262942 0.396607722844
0.903119868637 0.396968603392
0.903199343724 0.397329483941
0.903278688525 0.397690364489
0.903357903358 0.398051245038
0.903436988543 0.398412125586
0.903515944399 0.398773006135
0.903594771242 0.399133886684
0.903673469388 0.399494767232
0.903752039152 0.399855647781
0.903830480848 0.400216528329
0.903908794788 0.400577408878
0.903986981286 0.400938289426
0.90406504065 0.401299169975
0.904142973193 0.401660050523
0.904220779221 0.402020931072
0.903487429035 0.402020931072
0.902755267423 0.402020931072
0.902024291498 0.402020931072
0.901294498382 0.402020931072
0.900565885206 0.402020931072
0.899838449111 0.402020931072
0.899112187248 0.402020931072
0.898387096774 0.402020931072
0.898468976632 0.40238181162
0.898550724638 0.402742692169
0.89863234111 0.403103572717
0.898713826367 0.403464453266
0.898795180723 0.403825333815
0.898876404494 0.404186214363
0.898957497995 0.404547094912
0.899038461538 0.40490797546
0.899119295436 0.405268856009
0.8992 0.405629736557
0.89928057554 0.405990617106
0.899361022364 0.406351497654
0.899441340782 0.406712378203
0.8995215311 0.407073258751
0.899601593625 0.4074341393
0.899681528662 0.407795019848
0.899761336516 0.408155900397
0.899841017488 0.408516780946
0.899920571882 0.408877661494
0.9 0.409238542043
0.900079302141 0.409599422591
0.900158478605 0.40996030314
0.900237529691 0.410321183688
0.900316455696 0.410682064237
0.900395256917 0.411042944785
0.900473933649 0.411403825334
0.900552486188 0.411764705882
0.900630914826 0.412125586431
0.900709219858 0.412486466979
0.900787401575 0.412847347528
0.900865460268 0.413208228077
0.900943396226 0.413569108625
0.901021209741 0.413929989174
0.901098901099 0.414290869722
0.900392156863 0.414290869722
0.899686520376 0.414290869722
0.899765074393 0.414651750271
0.899843505477 0.415012630819
0.899921813917 0.415373511368
0.9 0.415734391916
0.900078064012 0.416095272465
0.90015600624 0.416456153013
0.900233826968 0.416817033562
0.90031152648 0.41717791411
0.900389105058 0.417538794659
0.900466562986 0.417899675208
0.900543900544 0.418260555756
0.900621118012 0.418621436305
0.900698215671 0.418982316853
0.900775193798 0.419343197402
0.900852052672 0.41970407795
0.90092879257 0.420064958499
0.901005413766 0.420425839047
0.901081916538 0.420786719596
0.901158301158 0.421147600144
0.901234567901 0.421508480693
0.901310717039 0.421869361241
0.901386748844 0.42223024179
0.900692840647 0.42223024179
0.9 0.42223024179
0.899308224443 0.42223024179
0.898617511521 0.42223024179
0.897927858787 0.42223024179
0.898006134969 0.422591122339
0.898084291188 0.422952002887
0.898162327718 0.423312883436
0.898240244836 0.423673763984
0.898318042813 0.424034644533
0.898395721925 0.424395525081
0.898473282443 0.42475640563
0.898550724638 0.425117286178
0.89862804878 0.425478166727
0.898705255141 0.425839047275
0.898782343988 0.426199927824
0.898859315589 0.426560808372
0.898936170213 0.426921688921
0.899012908125 0.42728256947
0.89908952959 0.427643450018
0.899166034875 0.428004330567
0.899242424242 0.428365211115
0.899318697956 0.428726091664
0.899394856278 0.429086972212
0.899470899471 0.429447852761
0.899546827795 0.429808733309
0.899622641509 0.430169613858
0.899698340875 0.430530494406
0.899773926149 0.430891374955
0.89984939759 0.431252255503
0.899924755455 0.431613136052
0.9 0.431974016601
0.90007513148 0.432334897149
0.90015015015 0.432695777698
0.900225056264 0.433056658246
0.900299850075 0.433417538795
0.900374531835 0.433778419343
0.900449101796 0.434139299892
0.900523560209 0.43450018044
0.900597907324 0.434861060989
0.900672143391 0.435221941537
0.900746268657 0.435582822086
0.900820283371 0.435943702634
0.900894187779 0.436304583183
0.900223380491 0.436304583183
0.899553571429 0.436304583183
0.898884758364 0.436304583183
0.898216939079 0.436304583183
0.897550111359 0.436304583183
0.89762611276 0.436665463732
0.897702001483 0.43702634428
0.897777777778 0.437387224829
0.897853441895 0.437748105377
0.897928994083 0.438108985926
0.89800443459 0.438469866474
0.898079763663 0.438830747023
0.89815498155 0.439191627571
0.898230088496 0.43955250812
0.898305084746 0.439913388668
0.898379970545 0.440274269217
0.898454746137 0.440635149765
0.898529411765 0.440996030314
0.898603967671 0.441356910863
0.898678414097 0.441717791411
0.898752751284 0.44207867196
0.898826979472 0.442439552508
0.898901098901 0.442800433057
0.89897510981 0.443161313605
0.899049012436 0.443522194154
0.899122807018 0.443883074702
0.899196493791 0.444243955251
0.899270072993 0.444604835799
0.899343544858 0.444965716348
0.899416909621 0.445326596896
0.899490167516 0.445687477445
0.899563318777 0.446048357994
0.899636363636 0.446409238542
0.899709302326 0.446770119091
0.899782135076 0.447130999639
0.899854862119 0.447491880188
0.899927483684 0.447852760736
0.9 0.448213641285
0.900072411296 0.448574521833
0.9001447178 0.448935402382
0.90021691974 0.44929628293
0.900289017341 0.449657163479
0.90036101083 0.450018044027
0.900432900433 0.450378924576
0.900504686373 0.450739805125
0.900576368876 0.451100685673
0.900647948164 0.451461566222
0.90071942446 0.45182244677
0.900790797987 0.452183327319
0.900862068966 0.452544207867
0.900933237617 0.452905088416
0.901004304161 0.453265968964
0.901075268817 0.453626849513
0.901146131805 0.453987730061
0.901216893343 0.45434861061
0.901287553648 0.454709491158
0.901358112938 0.455070371707
0.901428571429 0.455431252256
0.901498929336 0.455792132804
0.901569186876 0.456153013353
0.901639344262 0.456513893901
0.901709401709 0.45687477445
0.901779359431 0.457235654998
0.901849217639 0.457596535547
0.901918976546 0.457957416095
0.901988636364 0.458318296644
0.902058197303 0.458679177192
0.901418439716 0.458679177192
0.900779588944 0.458679177192
0.900141643059 0.458679177192
0.900212314225 0.459040057741
0.900282885431 0.459400938289
0.90035335689 0.459761818838
0.900423728814 0.460122699387
0.900494001411 0.460483579935
0.900564174894 0.460844460484
0.900634249471 0.461205341032
0.900704225352 0.461566221581
0.900774102745 0.461927102129
0.900843881857 0.462287982678
0.900913562895 0.462648863226
0.900983146067 0.463009743775
0.901052631579 0.463370624323
0.901122019635 0.463731504872
0.901191310441 0.46409238542
0.901260504202 0.464453265969
0.90132960112 0.464814146518
0.901398601399 0.465175027066
0.901467505241 0.465535907615
0.901536312849 0.465896788163
0.901605024424 0.466257668712
0.901673640167 0.46661854926
0.901742160279 0.466979429809
0.901810584958 0.467340310357
0.901878914405 0.467701190906
0.901947148818 0.468062071454
0.902015288395 0.468422952003
0.902083333333 0.468783832551
0.902151283831 0.4691447131
0.902219140083 0.469505593649
0.902286902287 0.469866474197
0.901662049861 0.469866474197
0.901730103806 0.470227354746
0.901798063624 0.470588235294
0.901865929509 0.470949115843
0.901933701657 0.471309996391
0.902001380262 0.47167087694
0.902068965517 0.472031757488
0.902136457615 0.472392638037
0.902203856749 0.472753518585
0.902271163111 0.473114399134
0.902338376891 0.473475279682
0.902405498282 0.473836160231
0.902472527473 0.47419704078
0.902539464653 0.474557921328
0.902606310014 0.474918801877
0.902673063742 0.475279682425
0.902739726027 0.475640562974
0.902806297057 0.476001443522
0.902872777018 0.476362324071
0.902939166097 0.476723204619
0.902322404372 0.476723204619
0.901706484642 0.476723204619
0.901773533424 0.477084085168
0.901840490798 0.477444965716
0.901907356948 0.477805846265
0.901974132063 0.478166726813
0.902040816327 0.478527607362
0.902107409925 0.478888487911
0.902173913043 0.479249368459
0.902240325866 0.479610249008
0.902306648575 0.479971129556
0.902372881356 0.480332010105
0.90243902439 0.480692890653
0.902505077861 0.481053771202
0.902571041949 0.48141465175
0.902636916836 0.481775532299
0.902702702703 0.482136412847
0.90276839973 0.482497293396
0.902834008097 0.482858173944
0.902899527984 0.483219054493
0.902964959569 0.483579935042
0.90303030303 0.48394081559
0.903095558546 0.484301696139
0.903160726295 0.484662576687
0.903225806452 0.485023457236
0.903290799194 0.485384337784
0.903355704698 0.485745218333
0.903420523139 0.486106098881
0.903485254692 0.48646697943
0.903549899531 0.486827859978
0.902945113788 0.486827859978
0.902341137124 0.486827859978
0.902406417112 0.487188740527
0.902471609886 0.487549621075
0.902536715621 0.487910501624
0.90260173449 0.488271382173
0.902666666667 0.488632262721
0.902731512325 0.48899314327
0.902796271638 0.489354023818
0.902860944777 0.489714904367
0.902925531915 0.490075784915
0.902990033223 0.490436665464
0.903054448871 0.490797546012
0.903118779031 0.491158426561
0.903183023873 0.491519307109
0.903247183565 0.491880187658
0.903311258278 0.492241068206
0.90337524818 0.492601948755
0.903439153439 0.492962829304
0.902842035691 0.492962829304
0.902245706737 0.492962829304
0.901650165017 0.492962829304
0.901715039578 0.493323709852
0.901779828609 0.493684590401
0.901844532279 0.494045470949
0.901909150757 0.494406351498
0.901973684211 0.494767232046
0.902038132807 0.495128112595
0.902102496715 0.495488993143
0.9021667761 0.495849873692
0.902230971129 0.49621075424
0.902295081967 0.496571634789
0.902359108781 0.496932515337
0.902423051735 0.497293395886
0.902486910995 0.497654276435
0.902550686723 0.498015156983
0.901960784314 0.498015156983
0.902024820379 0.498376037532
0.902088772846 0.49873691808
0.902152641879 0.499097798629
0.90221642764 0.499458679177
0.902280130293 0.499819559726
0.90234375 0.500180440274
0.902407286923 0.500541320823
0.902470741222 0.500902201371
0.90253411306 0.50126308192
0.902597402597 0.501623962468
0.902660609994 0.501984843017
0.902723735409 0.502345723565
0.902786779002 0.502706604114
0.902849740933 0.503067484663
0.902912621359 0.503428365211
0.90297542044 0.50378924576
0.903038138332 0.504150126308
0.903100775194 0.504511006857
0.903163331181 0.504871887405
0.903225806452 0.505232767954
0.903288201161 0.505593648502
0.903350515464 0.505954529051
0.902768834514 0.505954529051
0.902187902188 0.505954529051
0.901607717042 0.505954529051
0.901028277635 0.505954529051
0.900449582531 0.505954529051
0.899871630295 0.505954529051
0.8992944195 0.505954529051
0.899358974359 0.506315409599
0.899423446509 0.506676290148
0.899487836108 0.507037170696
0.899552143314 0.507398051245
0.899616368286 0.507758931794
0.899680511182 0.508119812342
0.899744572158 0.508480692891
0.899808551372 0.508841573439
0.89987244898 0.509202453988
0.899936265137 0.509563334536
0.9 0.509924215085
0.900063653724 0.510285095633
0.900127226463 0.510645976182
0.900190718373 0.51100685673
0.900254129606 0.511367737279
0.900317460317 0.511728617827
0.90038071066 0.512089498376
0.900443880786 0.512450378925
0.900506970849 0.512811259473
0.900569981001 0.513172140022
0.900632911392 0.51353302057
0.900695762176 0.513893901119
0.900758533502 0.514254781667
0.900821225521 0.514615662216
0.900883838384 0.514976542764
0.90094637224 0.515337423313
0.901008827238 0.515698303861
0.901071203529 0.51605918441
0.901133501259 0.516420064958
0.901195720579 0.516780945507
0.900628930818 0.516780945507
0.900062853551 0.516780945507
0.899497487437 0.516780945507
0.898932831136 0.516780945507
0.898368883312 0.516780945507
0.897805642633 0.516780945507
0.897869674185 0.517141826056
0.897933625548 0.517502706604
0.897997496871 0.517863587153
0.898061288305 0.518224467701
0.898125 0.51858534825
0.898188632105 0.518946228798
0.898252184769 0.519307109347
0.898315658141 0.519667989895
0.898379052369 0.520028870444
0.898442367601 0.520389750992
0.898505603985 0.520750631541
0.898568761668 0.521111512089
0.898631840796 0.521472392638
0.898694841516 0.521833273187
0.898757763975 0.522194153735
0.898820608318 0.522555034284
0.89888337469 0.522915914832
0.898946063236 0.523276795381
0.899008674102 0.523637675929
0.89907120743 0.523998556478
0.898514851485 0.523998556478
0.898577612863 0.524359437026
0.898640296663 0.524720317575
0.898702903027 0.525081198123
0.898765432099 0.525442078672
0.898827884022 0.52580295922
0.89889025894 0.526163839769
0.898952556993 0.526524720318
0.899014778325 0.526885600866
0.899076923077 0.527246481415
0.89913899139 0.527607361963
0.899200983405 0.527968242512
0.899262899263 0.52832912306
0.899324739104 0.528690003609
0.899386503067 0.529050884157
0.899448191294 0.529411764706
0.899509803922 0.529772645254
0.89957134109 0.530133525803
0.899632802938 0.530494406351
0.899694189602 0.5308552869
0.899755501222 0.531216167449
0.899816737935 0.531577047997
0.899267399267 0.531577047997
0.898718730933 0.531577047997
0.898170731707 0.531577047997
0.897623400366 0.531577047997
0.897685749086 0.531937928546
0.897748021911 0.532298809094
0.897810218978 0.532659689643
0.897872340426 0.533020570191
0.897934386391 0.53338145074
0.897996357013 0.533742331288
0.898058252427 0.534103211837
0.898120072771 0.534464092385
0.898181818182 0.534824972934
0.898243488795 0.535185853482
0.898305084746 0.535546734031
0.898366606171 0.53590761458
0.898428053204 0.536268495128
0.898489425982 0.536629375677
0.898550724638 0.536990256225
0.898611949306 0.537351136774
0.898673100121 0.537712017322
0.898734177215 0.538072897871
0.898795180723 0.538433778419
0.898856110777 0.538794658968
0.898916967509 0.539155539516
0.898376428142 0.539155539516
0.8984375 0.539516420065
0.898498498498 0.539877300613
0.89855942377 0.540238181162
0.898620275945 0.540599061711
0.898081534772 0.540599061711
0.898142600359 0.540959942259
0.898203592814 0.541320822808
0.898264512268 0.541681703356
0.898325358852 0.542042583905
0.898386132696 0.542403464453
0.898446833931 0.542764345002
0.898507462687 0.54312522555
0.898568019093 0.543486106099
0.898032200358 0.543486106099
0.898092967819 0.543846986647
0.898153662895 0.544207867196
0.898214285714 0.544568747744
0.898274836407 0.544929628293
0.89774078478 0.544929628293
0.897207367796 0.544929628293
0.896674584323 0.544929628293
0.896735905045 0.545290508842
0.896797153025 0.54565138939
0.896858328394 0.546012269939
0.89691943128 0.546373150487
0.896980461812 0.546734031036
0.897041420118 0.547094911584
0.897102306328 0.547455792133
0.897163120567 0.547816672681
0.897223862965 0.54817755323
0.897284533648 0.548538433778
0.897345132743 0.548899314327
0.897405660377 0.549260194875
0.897466116676 0.549621075424
0.897526501767 0.549981955973
0.897586815774 0.550342836521
0.897647058824 0.55070371707
0.897119341564 0.55070371707
0.896592244418 0.55070371707
0.896065766295 0.55070371707
0.896126760563 0.551064597618
0.896187683284 0.551425478167
0.896248534584 0.551786358715
0.896309314587 0.552147239264
0.896370023419 0.552508119812
0.896430661205 0.552869000361
0.89649122807 0.553229880909
0.896551724138 0.553590761458
0.896612149533 0.553951642006
0.896672504378 0.554312522555
0.896732788798 0.554673403104
0.896793002915 0.555034283652
0.896853146853 0.555395164201
0.896913220734 0.555756044749
0.89697322468 0.556116925298
0.897033158813 0.556477805846
0.897093023256 0.556838686395
0.897152818129 0.557199566943
0.897212543554 0.557560447492
0.897272199652 0.55792132804
0.897331786543 0.558282208589
0.897391304348 0.558643089137
0.897450753187 0.559003969686
0.896931094383 0.559003969686
0.896990740741 0.559364850235
0.897050318103 0.559725730783
0.89710982659 0.560086611332
0.89716926632 0.56044749188
0.897228637413 0.560808372429
0.897287939988 0.561169252977
0.897347174164 0.561530133526
0.897406340058 0.561891014074
0.897465437788 0.562251894623
0.897524467473 0.562612775171
0.897583429229 0.56297365572
0.897642323174 0.563334536268
0.897701149425 0.563695416817
0.897759908099 0.564056297366
0.897818599311 0.564417177914
0.897877223178 0.564778058463
0.897935779817 0.565138939011
0.897994269341 0.56549981956
0.897479954181 0.56549981956
0.897538637665 0.565860700108
0.897597254005 0.566221580657
0.897655803316 0.566582461205
0.897714285714 0.566943341754
0.897772701314 0.567304222302
0.897831050228 0.567665102851
0.897889332573 0.568025983399
0.897947548461 0.568386863948
0.898005698006 0.568747744497
0.898063781321 0.569108625045
0.89812179852 0.569469505594
0.898179749716 0.569830386142
0.89823763502 0.570191266691
0.898295454545 0.570552147239
0.898353208404 0.570913027788
0.898410896708 0.571273908336
0.898468519569 0.571634788885
0.898526077098 0.571995669433
0.898583569405 0.572356549982
0.898640996602 0.57271743053
0.8986983588 0.573078311079
0.898755656109 0.573439191628
0.898247597513 0.573439191628
0.897740112994 0.573439191628
0.89779785432 0.573800072176
0.897855530474 0.574160952725
0.897913141568 0.574521833273
0.897970687711 0.574882713822
0.898028169014 0.57524359437
0.898085585586 0.575604474919
0.898142937535 0.575965355467
0.898200224972 0.576326236016
0.898257448004 0.576687116564
0.898314606742 0.577047997113
0.898371701291 0.577408877661
0.898428731762 0.57776975821
0.898485698261 0.578130638759
0.898542600897 0.578491519307
0.898599439776 0.578852399856
0.898656215006 0.579213280404
0.898712926693 0.579574160953
0.898769574944 0.579935041501
0.898267188373 0.579935041501
0.897765363128 0.579935041501
0.897264098269 0.579935041501
0.897321428571 0.58029592205
0.897378694925 0.580656802598
0.897435897436 0.581017683147
0.897493036212 0.581378563695
0.897550111359 0.581739444244
0.897607122983 0.582100324792
0.89766407119 0.582461205341
0.897720956087 0.58282208589
0.897777777778 0.583182966438
0.897834536369 0.583543846987
0.897891231964 0.583904727535
0.89794786467 0.584265608084
0.89800443459 0.584626488632
0.898060941828 0.584987369181
0.898117386489 0.585348249729
0.898173768677 0.585709130278
0.898230088496 0.586070010826
0.898286346048 0.586430891375
0.898342541436 0.586791771923
0.89784649365 0.586791771923
0.897902869757 0.587152652472
0.897959183673 0.587513533021
0.898015435502 0.587874413569
0.898071625344 0.588235294118
0.898127753304 0.588596174666
0.898183819483 0.588957055215
0.898239823982 0.589317935763
0.898295766905 0.589678816312
0.898351648352 0.59003969686
0.898407468424 0.590400577409
0.898463227223 0.590761457957
0.898518924849 0.591122338506
0.898574561404 0.591483219054
0.898630136986 0.591844099603
0.898685651698 0.592204980152
0.898741105638 0.5925658607
0.898796498906 0.592926741249
0.898305084746 0.592926741249
0.898360655738 0.593287621797
0.898416166029 0.593648502346
0.898471615721 0.594009382894
0.89852700491 0.594370263443
0.898582333697 0.594731143991
0.89863760218 0.59509202454
0.898692810458 0.595452905088
0.898747958628 0.595813785637
0.89880304679 0.596174666185
0.898858075041 0.596535546734
0.898913043478 0.596896427283
0.898424769147 0.596896427283
0.897937024973 0.596896427283
0.89799240369 0.597257307831
0.898047722343 0.59761818838
0.89810298103 0.597979068928
0.898158179848 0.598339949477
0.898213318896 0.598700830025
0.898268398268 0.599061710574
0.898323418064 0.599422591122
0.898378378378 0.599783471671
0.897893030794 0.599783471671
0.897408207343 0.599783471671
0.896923907178 0.599783471671
0.89644012945 0.599783471671
0.895956873315 0.599783471671
0.895474137931 0.599783471671
0.894991922456 0.599783471671
0.89451022605 0.599783471671
0.89456697149 0.600144352219
0.894623655914 0.600505232768
0.89468027942 0.600866113316
0.894736842105 0.601226993865
0.894793344069 0.601587874414
0.894849785408 0.601948754962
0.89490616622 0.602309635511
0.894962486602 0.602670516059
0.894483128013 0.602670516059
0.894004282655 0.602670516059
0.893525949706 0.602670516059
0.893048128342 0.602670516059
0.893105291288 0.603031396608
0.893162393162 0.603392277156
0.893219434063 0.603753157705
0.893276414088 0.604114038253
0.893333333333 0.604474918802
0.893390191898 0.60483579935
0.893446989877 0.605196679899
0.89350372737 0.605557560447
0.89356040447 0.605918440996
0.893617021277 0.606279321545
0.893673577884 0.606640202093
0.893730074389 0.607001082642
0.893786510887 0.60736196319
0.893842887473 0.607722843739
0.893899204244 0.608083724287
0.893955461294 0.608444604836
0.894011658718 0.608805485384
0.89406779661 0.609166365933
0.893594494442 0.609166365933
0.893121693122 0.609166365933
0.893178212586 0.609527246481
0.893234672304 0.60988812703
0.893291072372 0.610249007578
0.893347412883 0.610609888127
0.893403693931 0.610970768676
0.893459915612 0.611331649224
0.893516078018 0.611692529773
0.893572181243 0.612053410321
0.893628225382 0.61241429087
0.893684210526 0.612775171418
0.89374013677 0.613136051967
0.893796004206 0.613496932515
0.893851812927 0.613857813064
0.893907563025 0.614218693612
0.893963254593 0.614579574161
0.894018887723 0.614940454709
0.894074462507 0.615301335258
0.894129979036 0.615662215807
0.893661602933 0.615662215807
0.893193717277 0.615662215807
0.892726321298 0.615662215807
0.892782426778 0.616023096355
0.892838473602 0.616383976904
0.89289446186 0.616744857452
0.892950391645 0.617105738001
0.893006263048 0.617466618549
0.893062076161 0.617827499098
0.893117831074 0.618188379646
0.893173527879 0.618549260195
0.893229166667 0.618910140743
0.893284747527 0.619271021292
0.892819979188 0.619271021292
0.892355694228 0.619271021292
0.891891891892 0.619271021292
0.891428571429 0.619271021292
0.891484942887 0.61963190184
0.891541255838 0.619992782389
0.891597510373 0.620353662938
0.891653706584 0.620714543486
0.89170984456 0.621075424035
0.891765924392 0.621436304583
0.89182194617 0.621797185132
0.891877909984 0.62215806568
0.891933815926 0.622518946229
0.891989664083 0.622879826777
0.89152892562 0.622879826777
0.891068662881 0.622879826777
0.891124871001 0.623240707326
0.891181021145 0.623601587874
0.891237113402 0.623962468423
0.891293147862 0.624323348971
0.890834191555 0.624323348971
0.890375707669 0.624323348971
0.889917695473 0.624323348971
0.889460154242 0.624323348971
0.889516957862 0.62468422952
0.889573703133 0.625045110069
0.889117043121 0.625045110069
0.889173935351 0.625405990617
0.889230769231 0.625766871166
0.889287544849 0.626127751714
0.889344262295 0.626488632263
0.889400921659 0.626849512811
0.88945752303 0.62721039336
0.889514066496 0.627571273908
0.889570552147 0.627932154457
0.889626980072 0.628293035005
0.889683350358 0.628653915554
0.889739663093 0.629014796102
0.889795918367 0.629375676651
0.889852116267 0.6297365572
0.889908256881 0.630097437748
0.889964340295 0.630458318297
0.890020366599 0.630819198845
0.890076335878 0.631180079394
0.89013224822 0.631540959942
0.890188103711 0.631901840491
0.890243902439 0.632262721039
0.89029964449 0.632623601588
0.889847715736 0.632623601588
0.889903602232 0.632984482136
0.889959432049 0.633345362685
0.889508362899 0.633345362685
0.88905775076 0.633345362685
0.889113924051 0.633706243233
0.889170040486 0.634067123782
0.889226100152 0.634428004331
0.889282103134 0.634788884879
0.88933804952 0.635149765428
0.889393939394 0.635510645976
0.889449772842 0.635871526525
0.88950554995 0.636232407073
0.889056984367 0.636232407073
0.888608870968 0.636232407073
0.888664987406 0.636593287622
0.888721047331 0.63695416817
0.88877705083 0.637315048719
0.888832997988 0.637675929267
0.888888888889 0.638036809816
0.888944723618 0.638397690364
0.88900050226 0.638758570913
0.8890562249 0.639119451462
0.889111891621 0.63948033201
0.889167502508 0.639841212559
0.889223057644 0.640202093107
0.889278557114 0.640562973656
0.889334001002 0.640923854204
0.889389389389 0.641284734753
0.889444722361 0.641645615301
0.8895 0.64200649585
0.889555222389 0.642367376398
0.88961038961 0.642728256947
0.889665501747 0.643089137495
0.889720558882 0.643450018044
0.889775561097 0.643810898593
0.889830508475 0.644171779141
0.889885401096 0.64453265969
0.889940239044 0.644893540238
0.88949726232 0.644893540238
0.889552238806 0.645254420787
0.889607160617 0.645615301335
0.889662027833 0.645976181884
0.889716840537 0.646337062432
0.889771598808 0.646697942981
0.88982630273 0.647058823529
0.889880952381 0.647419704078
0.889935547843 0.647780584626
0.889990089197 0.648141465175
0.890044576523 0.648502345724
0.890099009901 0.648863226272
0.890153389411 0.649224106821
0.890207715134 0.649584987369
0.890261987148 0.649945867918
0.890316205534 0.650306748466
0.89037037037 0.650667629015
0.890424481737 0.651028509563
0.890478539714 0.651389390112
0.890532544379 0.65175027066
0.890586495811 0.652111151209
0.890640394089 0.652472031757
0.890694239291 0.652832912306
0.890748031496 0.653193792855
0.890801770782 0.653554673403
0.890363815143 0.653554673403
0.890417690418 0.653915553952
0.89047151277 0.6542764345
0.890525282278 0.654637315049
0.890578999019 0.654998195597
0.89063266307 0.655359076146
0.89068627451 0.655719956694
0.890739833415 0.656080837243
0.890793339863 0.656441717791
0.89084679393 0.65680259834
0.890900195695 0.657163478888
0.890953545232 0.657524359437
0.89100684262 0.657885239986
0.891060087934 0.658246120534
0.890625 0.658246120534
0.890678379697 0.658607001083
0.890731707317 0.658967881631
0.890784982935 0.65932876218
0.890838206628 0.659689642728
0.890891378471 0.660050523277
0.890944498539 0.660411403825
0.890510948905 0.660411403825
0.890564202335 0.660772284374
0.890617403986 0.661133164922
0.890670553936 0.661494045471
0.890723652258 0.661854926019
0.890776699029 0.662215806568
0.890829694323 0.662576687117
0.890397672163 0.662576687117
0.889966068832 0.662576687117
0.889534883721 0.662576687117
0.889104116223 0.662576687117
0.889157792836 0.662937567665
0.889211417513 0.663298448214
0.889264990329 0.663659328762
0.889318511358 0.664020209311
0.889371980676 0.664381089859
0.888942539836 0.664381089859
0.888513513514 0.664381089859
0.88808490111 0.664381089859
0.887656702025 0.664381089859
0.887228915663 0.664381089859
0.886801541426 0.664381089859
0.886856042369 0.664741970408
0.886910490857 0.665102850956
0.886964886965 0.665463731505
0.887019230769 0.665824612053
0.887073522345 0.666185492602
0.887127761768 0.66654637315
0.887181949112 0.666907253699
0.887236084453 0.667268134248
0.886810551559 0.667268134248
0.886864813039 0.667629014796
0.88691902252 0.667989895345
0.886973180077 0.668350775893
0.887027285783 0.668711656442
0.887081339713 0.66907253699
0.887135341942 0.669433417539
0.887189292543 0.669794298087
0.886765408505 0.669794298087
0.886341929322 0.669794298087
0.885918854415 0.669794298087
0.885973282443 0.670155178636
0.88602765856 0.670516059184
0.886081982841 0.670876939733
0.88613625536 0.671237820281
0.88619047619 0.67159870083
0.886244645407 0.671959581379
0.886298763083 0.672320461927
0.885877318117 0.672320461927
0.885456273764 0.672320461927
0.885510688836 0.672681342476
0.885565052232 0.673042223024
0.885619364025 0.673403103573
0.885673624288 0.673763984121
0.885727833096 0.67412486467
0.885781990521 0.674485745218
0.885836096637 0.674846625767
0.885890151515 0.675207506315
0.88594415523 0.675568386864
0.885998107852 0.675929267412
0.886052009456 0.676290147961
0.886105860113 0.67665102851
0.886159659896 0.677011909058
0.886213408876 0.677372789607
0.886267107126 0.677733670155
0.885849056604 0.677733670155
0.885902876002 0.678094550704
0.885956644675 0.678455431252
0.886010362694 0.678816311801
0.886064030132 0.679177192349
0.886117647059 0.679538072898
0.886171213547 0.679898953446
0.886224729666 0.680259833995
0.886278195489 0.680620714543
0.886331611085 0.680981595092
0.886384976526 0.681342475641
0.886438291882 0.681703356189
0.886022514071 0.681703356189
0.885607126113 0.681703356189
0.885660731022 0.682064236738
0.885714285714 0.682425117286
0.885767790262 0.682785997835
0.885821244736 0.683146878383
0.885874649205 0.683507758932
0.88592800374 0.68386863948
0.885981308411 0.684229520029
0.885567491826 0.684229520029
0.885620915033 0.684590400577
0.885674288381 0.684951281126
0.88572761194 0.685312161674
0.885780885781 0.685673042223
0.885834109972 0.686033922772
0.885887284583 0.68639480332
0.885474860335 0.68639480332
0.885062819916 0.68639480332
0.88511627907 0.686755683869
0.885169688517 0.687116564417
0.885223048327 0.687477444966
0.885276358569 0.687838325514
0.88486536676 0.687838325514
0.884454756381 0.687838325514
0.884508348794 0.688199206063
0.884561891516 0.688560086611
0.884615384615 0.68892096716
0.884668828161 0.689281847708
0.884722222222 0.689642728257
0.88431281814 0.689642728257
0.883903792784 0.689642728257
0.883957466482 0.690003608805
0.884011090573 0.690364489354
0.884064665127 0.690725369903
0.884118190212 0.691086250451
0.884171665898 0.691447131
0.883763837638 0.691447131
0.883817427386 0.691808011548
0.883870967742 0.692168892097
0.883924458775 0.692529772645
0.883517495396 0.692529772645
0.883110906581 0.692529772645
0.882704691812 0.692529772645
0.882298850575 0.692529772645
0.882352941176 0.692890653194
0.882406982085 0.693251533742
0.88246097337 0.693612414291
0.882514915099 0.693973294839
0.882568807339 0.694334175388
0.88262265016 0.694695055936
0.88267644363 0.695055936485
0.882730187815 0.695416817034
0.882783882784 0.695777697582
0.8823798627 0.695777697582
0.88197621226 0.695777697582
0.881572930956 0.695777697582
0.881170018282 0.695777697582
0.880767473732 0.695777697582
0.880365296804 0.695777697582
0.880419899589 0.696138578131
0.880474452555 0.696499458679
0.880528955768 0.696860339228
0.880583409298 0.697221219776
0.880637813212 0.697582100325
0.880236794171 0.697582100325
0.879836140191 0.697582100325
0.879890809827 0.697942980873
0.879945429741 0.698303861422
0.88 0.69866474197
0.880054520672 0.699025622519
0.879654859219 0.699025622519
0.879255560599 0.699025622519
0.879310344828 0.699386503067
0.879365079365 0.699747383616
0.879419764279 0.700108264165
0.879474399638 0.700469144713
0.879528985507 0.700830025262
0.879130828429 0.700830025262
0.879185520362 0.70119090581
0.879240162822 0.701551786359
0.879294755877 0.701912666907
0.879349299593 0.702273547456
0.879403794038 0.702634428004
0.879458239278 0.702995308553
0.879512635379 0.703356189101
0.879115922418 0.703356189101
0.878719567178 0.703356189101
0.878323569175 0.703356189101
0.877927927928 0.703356189101
0.87798289059 0.70371706965
0.87803780378 0.704077950198
0.878092667566 0.704438830747
0.878147482014 0.704799711296
0.878202247191 0.705160591844
0.877807726864 0.705160591844
0.87786259542 0.705521472393
0.877917414722 0.705882352941
0.877972184836 0.70624323349
0.877578475336 0.70624323349
0.877185118781 0.70624323349
0.877240143369 0.706604114038
0.877295118674 0.706964994587
0.876902417189 0.706964994587
0.876510067114 0.706964994587
0.876118067979 0.706964994587
0.87617344658 0.707325875135
0.875781948168 0.707325875135
0.875837427423 0.707686755684
0.875446428571 0.707686755684
0.87505577867 0.707686755684
0.874665477252 0.707686755684
0.874721355328 0.708047636232
0.874777183601 0.708408516781
0.874832962138 0.708769397329
0.874888691006 0.709130277878
0.874944370271 0.709491158427
0.875 0.709852038975
0.875055580258 0.710212919524
0.874666666667 0.710212919524
0.874722345624 0.710573800072
0.874777975133 0.710934680621
0.87483355526 0.711295561169
0.874445430346 0.711295561169
0.874057649667 0.711295561169
0.874113475177 0.711656441718
0.874169251218 0.712017322266
0.874224977857 0.712378202815
0.874280655157 0.712739083363
0.87389380531 0.712739083363
0.873949579832 0.713099963912
0.87400530504 0.71346084446
0.874060980999 0.713821725009
0.874116607774 0.714182605558
0.873730684327 0.714182605558
0.8733451015 0.714182605558
0.872959858844 0.714182605558
0.873015873016 0.714543486106
0.873071837814 0.714904366655
0.87268722467 0.714904366655
0.872743284897 0.715265247203
0.872799295775 0.715626127752
0.872415310163 0.715626127752
0.872031662269 0.715626127752
0.872087912088 0.7159870083
0.872144112478 0.716347888849
0.871761089152 0.716347888849
0.871378402107 0.716347888849
0.871434839842 0.716708769397
0.87149122807 0.717069649946
0.871547566857 0.717430530494
0.871603856266 0.717791411043
0.871222076216 0.717791411043
0.871278458844 0.718152291591
0.871334792123 0.71851317214
0.871391076115 0.718874052689
0.871010056843 0.718874052689
0.870629370629 0.718874052689
0.870249017038 0.718874052689
0.870305676856 0.719234933237
0.870362287211 0.719595813786
0.870418848168 0.719956694334
0.870039249891 0.719956694334
0.870095902354 0.720317574883
0.869716775599 0.720317574883
0.869773519164 0.720678455431
0.869830213322 0.72103933598
0.869451697128 0.72103933598
0.869073510222 0.72103933598
0.868695652174 0.72103933598
0.86875271621 0.721400216528
0.868809730669 0.721761097077
0.868866695614 0.722121977625
0.868923611111 0.722482858174
0.868980477223 0.722843738722
0.869037294016 0.723204619271
0.869094061552 0.72356549982
0.869150779896 0.723926380368
0.869207449112 0.724287260917
0.869264069264 0.724648141465
0.869320640415 0.725009022014
0.86937716263 0.725369902562
0.869001297017 0.725369902562
0.869057908384 0.725730783111
0.869114470842 0.726091663659
0.868739205527 0.726091663659
0.868364264135 0.726091663659
0.868421052632 0.726452544208
0.868046571798 0.726452544208
0.868103448276 0.726813424756
0.868160275743 0.727174305305
0.867786391042 0.727174305305
0.867412828239 0.727174305305
0.867469879518 0.727535185853
0.86752688172 0.727896066402
0.86758383491 0.728256946951
0.867211001289 0.728256946951
0.867268041237 0.728617827499
0.867325032203 0.728978708048
0.867381974249 0.729339588596
0.867438867439 0.729700469145
0.867495711835 0.730061349693
0.867552507501 0.730422230242
0.867180805484 0.730422230242
0.867237687366 0.73078311079
0.867294520548 0.731143991339
0.867351305092 0.731504871887
0.867408041061 0.731865752436
0.867464728516 0.732226632984
0.867094017094 0.732226632984
0.866723622384 0.732226632984
0.866780529462 0.732587513533
0.866837387964 0.732948394082
0.866467576792 0.732948394082
0.866524520256 0.73330927463
0.866581415175 0.733670155179
0.866638261611 0.734031035727
0.866695059625 0.734391916276
0.866751809281 0.734752796824
0.866808510638 0.735113677373
0.86686516376 0.735474557921
0.866496598639 0.735474557921
0.866128346791 0.735474557921
0.865760407816 0.735474557921
0.865817409766 0.73583543847
0.865874363328 0.736196319018
0.865931268562 0.736557199567
0.86598812553 0.736918080115
0.866044934294 0.737278960664
0.865677966102 0.737278960664
0.865311308767 0.737278960664
0.865368331922 0.737639841213
0.865002115954 0.737639841213
0.865059221658 0.738000721761
0.864693446089 0.738000721761
0.864327979713 0.738000721761
0.864385297845 0.73836160231
0.864442567568 0.738722482858
0.86449978894 0.739083363407
0.864556962025 0.739444243955
0.864614086883 0.739805124504
0.864671163575 0.740166005052
0.864306784661 0.740166005052
0.863942712721 0.740166005052
0.863578947368 0.740166005052
0.863215488215 0.740166005052
0.862852334876 0.740166005052
0.862489486964 0.740166005052
0.862547288777 0.740526885601
0.862605042017 0.740887766149
0.862662746745 0.741248646698
0.862720403023 0.741609527246
0.8623583718 0.741609527246
0.862416107383 0.741970407795
0.862473794549 0.742331288344
0.862531433361 0.742692168892
0.862589023879 0.743053049441
0.862646566164 0.743413929989
0.862704060276 0.743774810538
0.862761506276 0.744135691086
0.862818904224 0.744496571635
0.86245819398 0.744496571635
0.862515670706 0.744857452183
0.862573099415 0.745218332732
0.862630480167 0.74557921328
0.862687813022 0.745940093829
0.862745098039 0.746300974377
0.862802335279 0.746661854926
0.862859524802 0.747022735475
0.862916666667 0.747383616023
0.862973760933 0.747744496572
0.862614487927 0.747744496572
0.862671660424 0.74810537712
0.862728785358 0.748466257669
0.862785862786 0.748827138217
0.86242726517 0.748827138217
0.862068965517 0.748827138217
0.861710963455 0.748827138217
0.861768368618 0.749188018766
0.861410788382 0.749188018766
0.861468270427 0.749548899314
0.861111111111 0.749548899314
0.861168669706 0.749909779863
0.860811930406 0.749909779863
0.860455486542 0.749909779863
0.860513245033 0.750270660411
0.86057095573 0.75063154096
0.860628618693 0.750992421508
0.860686233981 0.751353302057
0.860743801653 0.751714182606
0.86038826931 0.751714182606
0.860033030553 0.751714182606
0.860090796533 0.752075063154
0.860148514851 0.752435943703
0.860206185567 0.752796824251
0.860263808739 0.7531577048
0.860321384425 0.753518585348
0.859967051071 0.753518585348
0.859613009469 0.753518585348
0.859259259259 0.753518585348
0.859317153435 0.753879465897
0.859375 0.754240346445
0.859432799014 0.754601226994
0.859490550534 0.754962107542
0.85954825462 0.755322988091
0.85960591133 0.755683868639
0.85925318014 0.755683868639
0.859310910582 0.756044749188
0.859368593686 0.756405629737
0.859426229508 0.756766510285
0.859483818107 0.757127390834
0.859131859132 0.757127390834
0.858780188293 0.757127390834
0.85883797054 0.757488271382
0.858486707566 0.757488271382
0.858135731807 0.757488271382
0.858193706579 0.757849151931
0.858251633987 0.758210032479
0.858309514087 0.758570913028
0.857959183673 0.758570913028
0.858017135863 0.758931793576
0.85766721044 0.758931793576
0.857725234407 0.759292674125
0.857783211084 0.759653554673
0.85784114053 0.760014435222
0.857899022801 0.76037531577
0.85754985755 0.76037531577
0.857200976404 0.76037531577
0.857259048394 0.760736196319
0.856910569106 0.760736196319
0.856562373019 0.760736196319
0.856214459789 0.760736196319
0.856272838002 0.761097076868
0.856331168831 0.761457957416
0.856389452333 0.761818837965
0.856447688564 0.762179718513
0.856505877584 0.762540599062
0.856158833063 0.762540599062
0.855812069664 0.762540599062
0.855870445344 0.76290147961
0.855928773776 0.763262360159
0.855987055016 0.763623240707
0.855640921957 0.763623240707
0.855295068715 0.763623240707
0.855353535354 0.763984121256
0.855008077544 0.763984121256
0.854662898668 0.763984121256
0.854317998386 0.763984121256
0.854376764825 0.764345001804
0.854435483871 0.764705882353
0.854494155582 0.765066762901
0.854552780016 0.76542764345
0.854208618607 0.76542764345
0.854267310789 0.765788523999
0.854325955734 0.766149404547
0.8543845535 0.766510285096
0.854443104142 0.766871165644
0.854501607717 0.767232046193
0.854158296505 0.767232046193
0.85421686747 0.767592926741
0.853873946206 0.767592926741
0.85393258427 0.76795380729
0.853991175291 0.768314687838
0.853648757017 0.768314687838
0.85370741483 0.768675568387
0.853365384615 0.768675568387
0.853023628354 0.768675568387
0.852682145717 0.768675568387
0.852340936375 0.768675568387
0.8524 0.769036448935
0.852459016393 0.769397329484
0.852517985612 0.769758210032
0.852576907711 0.770119090581
0.852635782748 0.77047997113
0.852694610778 0.770840851678
0.85275339186 0.771201732227
0.85241324292 0.771201732227
0.852472089314 0.771562612775
0.852132323635 0.771562612775
0.85219123506 0.771923493324
0.851851851852 0.771923493324
0.851512738854 0.771923493324
0.851173895742 0.771923493324
0.85123309467 0.772284373872
0.850894632207 0.772284373872
0.850953895072 0.772645254421
0.851013110846 0.773006134969
0.851072279587 0.773367015518
0.85113140135 0.773727896066
0.85119047619 0.774088776615
0.850852836176 0.774088776615
0.850911974623 0.774449657163
0.850574712644 0.774449657163
0.850633914422 0.774810537712
0.850693069307 0.775171418261
0.850752177356 0.775532298809
0.850811238623 0.775893179358
0.850870253165 0.776254059906
0.850929221036 0.776614940455
0.850592885375 0.776614940455
0.850651916239 0.776975821003
0.850710900474 0.777336701552
0.850769838137 0.7776975821
0.850828729282 0.778058462649
0.850887573964 0.778419343197
0.85094637224 0.778780223746
0.851005124162 0.779141104294
0.851063829787 0.779501984843
0.851122489169 0.779862865392
0.850787401575 0.779862865392
0.850846123573 0.78022374594
0.85051140834 0.78022374594
0.850570192686 0.780584626489
0.850628930818 0.780945507037
0.85068762279 0.781306387586
0.850746268657 0.781667268134
0.850804868473 0.782028148683
0.850863422292 0.782389029231
0.850921930169 0.78274990978
0.850588235294 0.78274990978
0.850254802038 0.78274990978
0.850313479624 0.783110790328
0.849980415198 0.783110790328
0.850039154268 0.783471670877
0.849706457926 0.783471670877
0.849765258216 0.783832551425
0.849432929214 0.783832551425
0.849491790461 0.784193431974
0.849550605705 0.784554312523
0.849609375 0.784915193071
0.849277625927 0.784915193071
0.849336455894 0.78527607362
0.849005072181 0.78527607362
0.848673946958 0.78527607362
0.848343079922 0.78527607362
0.848012470772 0.78527607362
0.848071679003 0.785636954168
0.848130841121 0.785997834717
0.847800700662 0.785997834717
0.847859922179 0.786358715265
0.847530143913 0.786358715265
0.847589424572 0.786719595814
0.847648659153 0.787080476362
0.847319347319 0.787080476362
0.846990291262 0.787080476362
0.847049689441 0.787441356911
0.847109041521 0.787802237459
0.847168347556 0.788163118008
0.8472276076 0.788523998556
0.847286821705 0.788884879105
0.8469585432 0.788884879105
0.846630518978 0.788884879105
0.84668989547 0.789245759654
0.846362229102 0.789245759654
0.846421663443 0.789606640202
0.846094354215 0.789606640202
0.845767298029 0.789606640202
0.845826893354 0.789967520751
0.845886442642 0.790328401299
0.84555984556 0.790328401299
0.845233500579 0.790328401299
0.845293209877 0.790689281848
0.844967219437 0.790689281848
0.844641480339 0.790689281848
0.844701348748 0.791050162396
0.844761171032 0.791411042945
0.844435887563 0.791411042945
0.844495765974 0.791771923493
0.844555598307 0.792132804042
0.844230769231 0.792132804042
0.843906189927 0.792132804042
0.843966179862 0.79249368459
0.843641951594 0.79249368459
0.84331797235 0.79249368459
0.842994241843 0.79249368459
0.843054489639 0.792854565139
0.843114691216 0.793215445687
0.842791411043 0.793215445687
0.842851667305 0.793576326236
0.842911877395 0.793937206785
0.842589046342 0.793937206785
0.842266462481 0.793937206785
0.842326827401 0.794298087333
0.842387146136 0.794658967882
0.842447418738 0.79501984843
0.842125382263 0.79501984843
0.842185708827 0.795380728979
0.841864018335 0.795380728979
0.841924398625 0.795741609527
0.841984732824 0.796102490076
0.841663487219 0.796102490076
0.841342486651 0.796102490076
0.841021730843 0.796102490076
0.841082317073 0.796463370624
0.841142857143 0.796824251173
0.840822543793 0.796824251173
0.840502474305 0.796824251173
0.840182648402 0.796824251173
0.84024343857 0.797185131721
0.84030418251 0.79754601227
0.839984796655 0.79754601227
0.839665653495 0.79754601227
0.839346752754 0.79754601227
0.839028094153 0.79754601227
0.839089184061 0.797906892818
0.839150227618 0.798267773367
0.838832006068 0.798267773367
0.838514025777 0.798267773367
0.838196286472 0.798267773367
0.838257575758 0.798628653916
0.837940174176 0.798628653916
0.838001514005 0.798989534464
0.837684449489 0.798989534464
0.837367624811 0.798989534464
0.837051039698 0.798989534464
0.836734693878 0.798989534464
0.836796373253 0.799350415013
0.836480362538 0.799350415013
0.836164590411 0.799350415013
0.836226415094 0.799711295561
0.83591097699 0.799711295561
0.835595776772 0.799711295561
0.835657745948 0.80007217611
0.835719668425 0.800433056658
0.835404896422 0.800433056658
0.835090361446 0.800433056658
0.83515242755 0.800793937207
0.834838224229 0.800793937207
0.83452425724 0.800793937207
0.834586466165 0.801154817755
0.834272829763 0.801154817755
0.833959429001 0.801154817755
0.834021779947 0.801515698304
0.833708708709 0.801515698304
0.833771106942 0.801876578852
0.833458364591 0.801876578852
0.833145856768 0.801876578852
0.833208395802 0.802237459401
0.832896215811 0.802237459401
0.832584269663 0.802237459401
0.832272557095 0.802237459401
0.831961077844 0.802237459401
0.83164983165 0.802237459401
0.83133881825 0.802237459401
0.831028037383 0.802237459401
0.830717488789 0.802237459401
0.830780724692 0.802598339949
0.830470500373 0.802598339949
0.830533781262 0.802959220498
0.830597014925 0.803320101047
0.830287206266 0.803320101047
0.829977628635 0.803320101047
0.829668281774 0.803320101047
0.829731743666 0.803680981595
0.829795158287 0.804041862144
0.829858525689 0.804402742692
0.829549683662 0.804402742692
0.829241071429 0.804402742692
0.829304574191 0.804763623241
0.82936802974 0.805124503789
0.82905982906 0.805124503789
0.828751857355 0.805124503789
0.828444114371 0.805124503789
0.8285077951 0.805485384338
0.828200371058 0.805485384338
0.828264094955 0.805846264886
0.828327771598 0.806207145435
0.828020756116 0.806207145435
0.828084475732 0.806568025983
0.828148148148 0.806928906532
0.828211773417 0.80728978708
0.827905255366 0.80728978708
0.827598964114 0.80728978708
0.827292899408 0.80728978708
0.826987060998 0.80728978708
0.827050997783 0.807650667629
0.826745474695 0.807650667629
0.826440177253 0.807650667629
0.826135105205 0.807650667629
0.825830258303 0.807650667629
0.825525636297 0.807650667629
0.825589970501 0.808011548178
0.825285661629 0.808011548178
0.824981577008 0.808011548178
0.825046040516 0.808372428726
0.824742268041 0.808372428726
0.824438719176 0.808372428726
0.824135393672 0.808372428726
0.823832291284 0.808372428726
0.823529411765 0.808372428726
0.823594266814 0.808733309275
0.823291697281 0.808733309275
0.823356591994 0.809094189823
0.82342143906 0.809455070372
0.823486238532 0.80981595092
0.823550990462 0.810176831469
0.823248991566 0.810176831469
0.822947214076 0.810176831469
0.823012092342 0.810537712017
0.822710622711 0.810537712017
0.822409373856 0.810537712017
0.822474377745 0.810898592566
0.822539334065 0.811259473114
0.82223847842 0.811259473114
0.822303473492 0.811620353663
0.822002923977 0.811620353663
0.822067957618 0.811981234211
0.82176771366 0.811981234211
0.821832785688 0.81234211476
0.821532846715 0.81234211476
0.821233126596 0.81234211476
0.821298322392 0.812702995309
0.820998906307 0.812702995309
0.820699708455 0.812702995309
0.820400728597 0.812702995309
0.820101966497 0.812702995309
0.819803421915 0.812702995309
0.819868995633 0.813063875857
0.819570753001 0.813063875857
0.819636363636 0.813424756406
0.819338422392 0.813424756406
0.819040697674 0.813424756406
0.818743189248 0.813424756406
0.818445896877 0.813424756406
0.818148820327 0.813424756406
0.817851959361 0.813424756406
0.817918026841 0.813785636954
0.81798404641 0.814146517503
0.818050018123 0.814507398051
0.817753623188 0.814507398051
0.817819630569 0.8148682786
0.817885590152 0.815229159148
0.817589576547 0.815229159148
0.817293777135 0.815229159148
0.816998191682 0.815229159148
0.817064352856 0.815590039697
0.816769063968 0.815590039697
0.816835260116 0.815950920245
0.816540267244 0.815950920245
0.816245487365 0.815950920245
0.815950920245 0.815950920245
0.816017316017 0.816311800794
0.815723043635 0.816311800794
0.815428983417 0.816311800794
0.815495495495 0.816672681342
0.815201729107 0.816672681342
0.814908174289 0.816672681342
0.814614830814 0.816672681342
0.814321698453 0.816672681342
0.814028776978 0.816672681342
0.813736066163 0.816672681342
0.81380301941 0.817033561891
0.813510600072 0.817033561891
0.813218390805 0.817033561891
0.812926391382 0.817033561891
0.812634601579 0.817033561891
0.81234302117 0.817033561891
0.812410329986 0.81739444244
0.812119039082 0.81739444244
0.811827956989 0.81739444244
0.811895378001 0.817755322988
0.811604584527 0.817755322988
0.811313999284 0.817755322988
0.811023622047 0.817755322988
0.811091234347 0.818116203537
0.810801144492 0.818116203537
0.810511262066 0.818116203537
0.810578984989 0.818477084085
0.810646659521 0.818837964634
0.810714285714 0.819198845182
0.810424848268 0.819198845182
0.810492505353 0.819559725731
0.810560114163 0.819920606279
0.810271041369 0.819920606279
0.809982174688 0.819920606279
0.810049893086 0.820281486828
0.809761311008 0.820281486828
0.809472934473 0.820281486828
0.809184763261 0.820281486828
0.809252669039 0.820642367376
0.808964781217 0.820642367376
0.809032716927 0.821003247925
0.809100604337 0.821364128473
0.80881307747 0.821364128473
0.808880994671 0.821725009022
0.808948863636 0.822085889571
0.808661696841 0.822085889571
0.808729595458 0.822446770119
0.808797445903 0.822807650668
0.808510638298 0.822807650668
0.80822403403 0.822807650668
0.807937632884 0.822807650668
0.808005667729 0.823168531216
0.808073654391 0.823529411765
0.807787610619 0.823529411765
0.807855626327 0.823890292313
0.807923593916 0.824251172862
0.807637906648 0.824251172862
0.807705903146 0.82461205341
0.8074204947 0.82461205341
0.807135287884 0.82461205341
0.806850282486 0.82461205341
0.806565478292 0.82461205341
0.806280875088 0.82461205341
0.806349206349 0.824972933959
0.806064880113 0.824972933959
0.805780754318 0.824972933959
0.805496828753 0.824972933959
0.805213103205 0.824972933959
0.804929577465 0.824972933959
0.80464625132 0.824972933959
0.80436312456 0.824972933959
0.804080196975 0.824972933959
0.804149085795 0.825333814507
0.804217926186 0.825694695056
0.804286718201 0.826055575604
0.804004214963 0.826055575604
0.803721910112 0.826055575604
0.803790803791 0.826416456153
0.80350877193 0.826416456153
0.803577692038 0.826777336702
0.803646563815 0.82713821725
0.803364879075 0.82713821725
0.803083391731 0.82713821725
0.803152364273 0.827499097799
0.802871148459 0.827499097799
0.802590129506 0.827499097799
0.802659202239 0.827859978347
0.802728226653 0.828220858896
0.802447552448 0.828220858896
0.802516602587 0.828581739444
0.802236198463 0.828581739444
0.802305274188 0.828942619993
0.802025139665 0.828942619993
0.801745200698 0.828942619993
0.801814375436 0.829303500541
0.801534705267 0.829303500541
0.80160390516 0.82966438109
0.801673056814 0.830025261638
0.801393728223 0.830025261638
0.801114594218 0.830025261638
0.800835654596 0.830025261638
0.800556909154 0.830025261638
0.800626304802 0.830386142187
0.800695652174 0.830747022735
0.800417246175 0.830747022735
0.800486618005 0.831107903284
0.80020847811 0.831107903284
0.799930531435 0.831107903284
0.8 0.831468783833
0.799722318639 0.831468783833
0.799791811242 0.831829664381
0.799861255636 0.83219054493
0.799583911234 0.83219054493
0.799306759099 0.83219054493
0.79902979903 0.83219054493
0.798753030828 0.83219054493
0.798476454294 0.83219054493
0.798200069228 0.83219054493
0.797923875433 0.83219054493
0.797647872708 0.83219054493
0.797372060858 0.83219054493
0.797096439682 0.83219054493
0.797166551486 0.832551425478
0.797236614853 0.832912306027
0.796961325967 0.832912306027
0.796686227132 0.832912306027
0.79641131815 0.832912306027
0.79648154536 0.833273186575
0.796551724138 0.833634067124
0.796277145812 0.833634067124
0.79600275672 0.833634067124
0.795728556666 0.833634067124
0.795454545455 0.833634067124
0.795524956971 0.833994947672
0.795595320028 0.834355828221
0.795321637427 0.834355828221
0.795392022008 0.834716708769
0.795118597456 0.834716708769
0.794845360825 0.834716708769
0.79457231192 0.834716708769
0.794299450549 0.834716708769
0.794026776519 0.834716708769
0.793754289636 0.834716708769
0.793481989708 0.834716708769
0.793209876543 0.834716708769
0.792937949949 0.834716708769
0.793008910212 0.835077589318
0.79273723878 0.835077589318
0.792465753425 0.835077589318
0.792194453954 0.835077589318
0.791923340178 0.835077589318
0.791994526172 0.835438469866
0.791723666211 0.835438469866
0.791452991453 0.835438469866
0.791524265208 0.835799350415
0.791253843526 0.835799350415
0.791325136612 0.836160230964
0.791054967566 0.836160230964
0.790784982935 0.836160230964
0.790515182532 0.836160230964
0.790245566166 0.836160230964
0.789976133652 0.836160230964
0.789706884799 0.836160230964
0.789437819421 0.836160230964
0.789509536785 0.836521111512
0.789581205312 0.836881992061
0.789312457454 0.836881992061
0.789384144267 0.837242872609
0.789115646259 0.837242872609
0.78884733084 0.837242872609
0.788579197825 0.837242872609
0.788311247027 0.837242872609
0.788383152174 0.837603753158
0.788455008489 0.837964633706
0.788187372709 0.837964633706
0.788259246692 0.838325514255
0.787991858887 0.838325514255
0.787724652425 0.838325514255
0.787796610169 0.838686394803
0.787868519146 0.839047275352
0.787940379404 0.8394081559
0.78767355232 0.8394081559
0.787745429926 0.839769036449
0.787478849408 0.839769036449
0.787212449256 0.839769036449
0.786946229286 0.839769036449
0.786680189317 0.839769036449
0.786752281176 0.840129916997
0.786824324324 0.840490797546
0.786896318811 0.840851678095
0.786630654963 0.840851678095
0.786702666217 0.841212558643
0.78677462888 0.841573439192
0.786846543002 0.84193431974
0.786581254214 0.84193431974
0.786316144253 0.84193431974
0.786051212938 0.84193431974
0.785786460088 0.84193431974
0.785858585859 0.842295200289
0.785594076069 0.842295200289
0.78532974428 0.842295200289
0.785065590313 0.842295200289
0.784801613988 0.842295200289
0.784537815126 0.842295200289
0.784274193548 0.842295200289
0.784010749076 0.842295200289
0.784083277367 0.842656080837
0.784155756965 0.843016961386
0.78389261745 0.843016961386
0.783629654478 0.843016961386
0.783366867874 0.843016961386
0.783104257459 0.843016961386
0.782841823056 0.843016961386
0.782579564489 0.843016961386
0.782652377763 0.843377841934
0.782725142283 0.843738722483
0.782463186078 0.843738722483
0.782201405152 0.843738722483
0.782274247492 0.844099603031
0.782012704781 0.844099603031
0.781751336898 0.844099603031
0.781490143669 0.844099603031
0.781229124916 0.844099603031
0.781302170284 0.84446048358
0.781375166889 0.844821364128
0.781114447781 0.844821364128
0.781187458306 0.845182244677
0.78126042014 0.845543125226
0.781 0.845543125226
0.780739753416 0.845543125226
0.780812791472 0.845904005774
0.780885780886 0.846264886323
0.780625832224 0.846264886323
0.780366056572 0.846264886323
0.780439121756 0.846625766871
0.780179580978 0.846625766871
0.779920212766 0.846625766871
0.779661016949 0.846625766871
0.779401993355 0.846625766871
0.779143141813 0.846625766871
0.778884462151 0.846625766871
0.778625954198 0.846625766871
0.778699402787 0.84698664742
0.778441127695 0.84698664742
0.778183023873 0.84698664742
0.77792509115 0.84698664742
0.777667329357 0.84698664742
0.777409738324 0.84698664742
0.777483443709 0.847347527968
0.777226084078 0.847347527968
0.777299801456 0.847708408517
0.777373470063 0.848069289065
0.777116402116 0.848069289065
0.776859504132 0.848069289065
0.776602775942 0.848069289065
0.776676577469 0.848430169614
0.77642007926 0.848430169614
0.776163750413 0.848430169614
0.775907590759 0.848430169614
0.775651600132 0.848430169614
0.775395778364 0.848430169614
0.775140125288 0.848430169614
0.774884640738 0.848430169614
0.774958813839 0.848791050162
0.774703557312 0.848791050162
0.774448468884 0.848791050162
0.774522712311 0.849151930711
0.774596906877 0.849512811259
0.774342105263 0.849512811259
0.774416310424 0.849873691808
0.7741617357 0.849873691808
0.774235951364 0.850234572357
0.773981603154 0.850234572357
0.773727422003 0.850234572357
0.773473407748 0.850234572357
0.773219560223 0.850234572357
0.772965879265 0.850234572357
0.77271236471 0.850234572357
0.772459016393 0.850234572357
0.772205834153 0.850234572357
0.771952817824 0.850234572357
0.771699967245 0.850234572357


==> figures/pr_raw_data/Luo/sent/sent_reliable.txt <==
1.0 0.000360880548538
1.0 0.000721761097077
1.0 0.00108264164562
1.0 0.00144352219415
1.0 0.00180440274269
1.0 0.00216528329123
1.0 0.00252616383977
1.0 0.00288704438831
1.0 0.00324792493685
1.0 0.00360880548538
0.909090909091 0.00360880548538
0.916666666667 0.00396968603392
0.923076923077 0.00433056658246
0.928571428571 0.004691447131
0.933333333333 0.00505232767954
0.9375 0.00541320822808
0.941176470588 0.00577408877661
0.944444444444 0.00613496932515
0.947368421053 0.00649584987369
0.95 0.00685673042223
0.952380952381 0.00721761097077
0.954545454545 0.00757849151931
0.95652173913 0.00793937206785
0.958333333333 0.00830025261638
0.96 0.00866113316492
0.961538461538 0.00902201371346
0.962962962963 0.009382894262
0.964285714286 0.00974377481054
0.965517241379 0.0101046553591
0.966666666667 0.0104655359076
0.967741935484 0.0108264164562
0.96875 0.0111872970047
0.969696969697 0.0115481775532
0.970588235294 0.0119090581018
0.971428571429 0.0122699386503
0.972222222222 0.0126308191988
0.972972972973 0.0129916997474
0.973684210526 0.0133525802959
0.974358974359 0.0137134608445
0.975 0.014074341393
0.975609756098 0.0144352219415
0.97619047619 0.0147961024901
0.976744186047 0.0151569830386
0.977272727273 0.0155178635872
0.977777777778 0.0158787441357
0.978260869565 0.0162396246842
0.978723404255 0.0166005052328
0.979166666667 0.0169613857813
0.979591836735 0.0173222663298
0.98 0.0176831468784
0.980392156863 0.0180440274269
0.980769230769 0.0184049079755
0.981132075472 0.018765788524
0.981481481481 0.0191266690725
0.981818181818 0.0194875496211
0.982142857143 0.0198484301696
0.982456140351 0.0202093107182
0.98275862069 0.0205701912667
0.983050847458 0.0209310718152
0.983333333333 0.0212919523638
0.983606557377 0.0216528329123
0.983870967742 0.0220137134608
0.968253968254 0.0220137134608
0.953125 0.0220137134608
0.938461538462 0.0220137134608
0.939393939394 0.0223745940094
0.940298507463 0.0227354745579
0.941176470588 0.0230963551065
0.942028985507 0.023457235655
0.942857142857 0.0238181162035
0.943661971831 0.0241789967521
0.944444444444 0.0245398773006
0.945205479452 0.0249007578492
0.945945945946 0.0252616383977
0.946666666667 0.0256225189462
0.947368421053 0.0259833994948
0.948051948052 0.0263442800433
0.948717948718 0.0267051605918
0.949367088608 0.0270660411404
0.95 0.0274269216889
0.938271604938 0.0274269216889
0.926829268293 0.0274269216889
0.915662650602 0.0274269216889
0.904761904762 0.0274269216889
0.905882352941 0.0277878022375
0.906976744186 0.028148682786
0.908045977011 0.0285095633345
0.909090909091 0.0288704438831
0.910112359551 0.0292313244316
0.911111111111 0.0295922049802
0.912087912088 0.0299530855287
0.913043478261 0.0303139660772
0.913978494624 0.0306748466258
0.914893617021 0.0310357271743
0.915789473684 0.0313966077228
0.916666666667 0.0317574882714
0.917525773196 0.0321183688199
0.918367346939 0.0324792493685
0.919191919192 0.032840129917
0.92 0.0332010104655
0.920792079208 0.0335618910141
0.921568627451 0.0339227715626
0.922330097087 0.0342836521112
0.923076923077 0.0346445326597
0.92380952381 0.0350054132082
0.924528301887 0.0353662937568
0.915887850467 0.0353662937568
0.916666666667 0.0357271743053
0.917431192661 0.0360880548538
0.918181818182 0.0364489354024
0.918918918919 0.0368098159509
0.919642857143 0.0371706964995
0.920353982301 0.037531577048
0.921052631579 0.0378924575965
0.921739130435 0.0382533381451
0.922413793103 0.0386142186936
0.923076923077 0.0389750992422
0.923728813559 0.0393359797907
0.924369747899 0.0396968603392
0.925 0.0400577408878
0.925619834711 0.0404186214363
0.926229508197 0.0407795019848
0.926829268293 0.0411403825334
0.927419354839 0.0415012630819
0.928 0.0418621436305
0.928571428571 0.042223024179
0.929133858268 0.0425839047275
0.9296875 0.0429447852761
0.93023255814 0.0433056658246
0.923076923077 0.0433056658246
0.916030534351 0.0433056658246
0.916666666667 0.0436665463732
0.917293233083 0.0440274269217
0.917910447761 0.0443883074702
0.918518518519 0.0447491880188
0.919117647059 0.0451100685673
0.919708029197 0.0454709491158
0.920289855072 0.0458318296644
0.920863309353 0.0461927102129
0.921428571429 0.0465535907615
0.921985815603 0.04691447131
0.922535211268 0.0472753518585
0.923076923077 0.0476362324071
0.923611111111 0.0479971129556
0.924137931034 0.0483579935042
0.924657534247 0.0487188740527
0.925170068027 0.0490797546012
0.925675675676 0.0494406351498
0.919463087248 0.0494406351498
0.92 0.0498015156983
0.920529801325 0.0501623962468
0.921052631579 0.0505232767954
0.921568627451 0.0508841573439
0.922077922078 0.0512450378925
0.922580645161 0.051605918441
0.923076923077 0.0519667989895
0.923566878981 0.0523276795381
0.924050632911 0.0526885600866
0.924528301887 0.0530494406351
0.925 0.0534103211837
0.925465838509 0.0537712017322
0.925925925926 0.0541320822808
0.926380368098 0.0544929628293
0.926829268293 0.0548538433778
0.927272727273 0.0552147239264
0.927710843373 0.0555756044749
0.928143712575 0.0559364850235
0.928571428571 0.056297365572
0.92899408284 0.0566582461205
0.929411764706 0.0570191266691
0.929824561404 0.0573800072176
0.93023255814 0.0577408877661
0.93063583815 0.0581017683147
0.931034482759 0.0584626488632
0.931428571429 0.0588235294118
0.931818181818 0.0591844099603
0.932203389831 0.0595452905088
0.926966292135 0.0595452905088
0.921787709497 0.0595452905088
0.916666666667 0.0595452905088
0.911602209945 0.0595452905088
0.912087912088 0.0599061710574
0.912568306011 0.0602670516059
0.913043478261 0.0606279321545
0.913513513514 0.060988812703
0.913978494624 0.0613496932515
0.914438502674 0.0617105738001
0.914893617021 0.0620714543486
0.915343915344 0.0624323348971
0.915789473684 0.0627932154457
0.916230366492 0.0631540959942
0.916666666667 0.0635149765428
0.917098445596 0.0638758570913
0.917525773196 0.0642367376398
0.917948717949 0.0645976181884
0.918367346939 0.0649584987369
0.918781725888 0.0653193792855
0.919191919192 0.065680259834
0.91959798995 0.0660411403825
0.92 0.0664020209311
0.92039800995 0.0667629014796
0.920792079208 0.0671237820281
0.92118226601 0.0674846625767
0.921568627451 0.0678455431252
0.921951219512 0.0682064236738
0.917475728155 0.0682064236738
0.913043478261 0.0682064236738
0.913461538462 0.0685673042223
0.913875598086 0.0689281847708
0.914285714286 0.0692890653194
0.914691943128 0.0696499458679
0.915094339623 0.0700108264165
0.915492957746 0.070371706965
0.915887850467 0.0707325875135
0.916279069767 0.0710934680621
0.916666666667 0.0714543486106
0.917050691244 0.0718152291591
0.917431192661 0.0721761097077
0.917808219178 0.0725369902562
0.918181818182 0.0728978708048
0.918552036199 0.0732587513533
0.918918918919 0.0736196319018
0.919282511211 0.0739805124504
0.919642857143 0.0743413929989
0.92 0.0747022735475
0.920353982301 0.075063154096
0.920704845815 0.0754240346445
0.921052631579 0.0757849151931
0.921397379913 0.0761457957416
0.921739130435 0.0765066762901
0.922077922078 0.0768675568387
0.922413793103 0.0772284373872
0.922746781116 0.0775893179358
0.923076923077 0.0779501984843
0.923404255319 0.0783110790328
0.923728813559 0.0786719595814
0.924050632911 0.0790328401299
0.924369747899 0.0793937206785
0.924686192469 0.079754601227
0.925 0.0801154817755
0.921161825726 0.0801154817755
0.917355371901 0.0801154817755
0.913580246914 0.0801154817755
0.909836065574 0.0801154817755
0.910204081633 0.0804763623241
0.910569105691 0.0808372428726
0.910931174089 0.0811981234211
0.911290322581 0.0815590039697
0.911646586345 0.0819198845182
0.912 0.0822807650668
0.91235059761 0.0826416456153
0.912698412698 0.0830025261638
0.913043478261 0.0833634067124
0.913385826772 0.0837242872609
0.913725490196 0.0840851678095
0.9140625 0.084446048358
0.91439688716 0.0848069289065
0.914728682171 0.0851678094551
0.915057915058 0.0855286900036
0.915384615385 0.0858895705521
0.915708812261 0.0862504511007
0.916030534351 0.0866113316492
0.916349809886 0.0869722121978
0.916666666667 0.0873330927463
0.91320754717 0.0873330927463
0.913533834586 0.0876939732948
0.913857677903 0.0880548538434
0.914179104478 0.0884157343919
0.914498141264 0.0887766149405
0.914814814815 0.089137495489
0.915129151292 0.0894983760375
0.915441176471 0.0898592565861
0.915750915751 0.0902201371346
0.916058394161 0.0905810176831
0.916363636364 0.0909418982317
0.916666666667 0.0913027787802
0.916967509025 0.0916636593288
0.91726618705 0.0920245398773
0.917562724014 0.0923854204258
0.917857142857 0.0927463009744
0.918149466192 0.0931071815229
0.918439716312 0.0934680620715
0.918727915194 0.09382894262
0.919014084507 0.0941898231685
0.919298245614 0.0945507037171
0.91958041958 0.0949115842656
0.919860627178 0.0952724648141
0.920138888889 0.0956333453627
0.920415224913 0.0959942259112
0.920689655172 0.0963551064598
0.920962199313 0.0967159870083
0.917808219178 0.0967159870083
0.914675767918 0.0967159870083
0.91156462585 0.0967159870083
0.91186440678 0.0970768675568
0.912162162162 0.0974377481054
0.912457912458 0.0977986286539
0.912751677852 0.0981595092025
0.913043478261 0.098520389751
0.913333333333 0.0988812702995
0.913621262458 0.0992421508481
0.913907284768 0.0996030313966
0.914191419142 0.0999639119451
0.914473684211 0.100324792494
0.914754098361 0.100685673042
0.915032679739 0.101046553591
0.915309446254 0.101407434139
0.915584415584 0.101768314688
0.915857605178 0.102129195236
0.916129032258 0.102490075785
0.916398713826 0.102850956333
0.916666666667 0.103211836882
0.916932907348 0.103572717431
0.917197452229 0.103933597979
0.91746031746 0.104294478528
0.917721518987 0.104655359076
0.917981072555 0.105016239625
0.918238993711 0.105377120173
0.918495297806 0.105738000722
0.915625 0.105738000722
0.915887850467 0.10609888127
0.916149068323 0.106459761819
0.916408668731 0.106820642367
0.916666666667 0.107181522916
0.916923076923 0.107542403464
0.91717791411 0.107903284013
0.917431192661 0.108264164562
0.917682926829 0.10862504511
0.917933130699 0.108985925659
0.918181818182 0.109346806207
0.918429003021 0.109707686756
0.918674698795 0.110068567304
0.918918918919 0.110429447853
0.919161676647 0.110790328401
0.919402985075 0.11115120895
0.919642857143 0.111512089498
0.919881305638 0.111872970047
0.920118343195 0.112233850595
0.920353982301 0.112594731144
0.920588235294 0.112955611693
0.91788856305 0.112955611693
0.915204678363 0.112955611693
0.912536443149 0.112955611693
0.912790697674 0.113316492241
0.913043478261 0.11367737279
0.913294797688 0.114038253338
0.913544668588 0.114399133887
0.913793103448 0.114760014435
0.914040114613 0.115120894984
0.914285714286 0.115481775532
0.91452991453 0.115842656081
0.914772727273 0.116203536629
0.915014164306 0.116564417178
0.915254237288 0.116925297726
0.915492957746 0.117286178275
0.915730337079 0.117647058824
0.915966386555 0.118007939372
0.916201117318 0.118368819921
0.91643454039 0.118729700469
0.916666666667 0.119090581018
0.916897506925 0.119451461566
0.917127071823 0.119812342115
0.917355371901 0.120173222663
0.917582417582 0.120534103212
0.917808219178 0.12089498376
0.918032786885 0.121255864309
0.91825613079 0.121616744857
0.91847826087 0.121977625406
0.918699186992 0.122338505955
0.918918918919 0.122699386503
0.919137466307 0.123060267052
0.91935483871 0.1234211476
0.919571045576 0.123782028149
0.917112299465 0.123782028149
0.914666666667 0.123782028149
0.914893617021 0.124142908697
0.915119363395 0.124503789246
0.915343915344 0.124864669794
0.915567282322 0.125225550343
0.915789473684 0.125586430891
0.916010498688 0.12594731144
0.916230366492 0.126308191988
0.916449086162 0.126669072537
0.916666666667 0.127029953086
0.916883116883 0.127390833634
0.917098445596 0.127751714183
0.917312661499 0.128112594731
0.917525773196 0.12847347528
0.917737789203 0.128834355828
0.917948717949 0.129195236377
0.918158567775 0.129556116925
0.915816326531 0.129556116925
0.913486005089 0.129556116925
0.91116751269 0.129556116925
0.908860759494 0.129556116925
0.906565656566 0.129556116925
0.906801007557 0.129916997474
0.907035175879 0.130277878022
0.907268170426 0.130638758571
0.9075 0.130999639119
0.907730673317 0.131360519668
0.907960199005 0.131721400217
0.908188585608 0.132082280765
0.908415841584 0.132443161314
0.908641975309 0.132804041862
0.908866995074 0.133164922411
0.909090909091 0.133525802959
0.90931372549 0.133886683508
0.909535452323 0.134247564056
0.909756097561 0.134608444605
0.9099756691 0.134969325153
0.910194174757 0.135330205702
0.910411622276 0.13569108625
0.910628019324 0.136051966799
0.910843373494 0.136412847348
0.911057692308 0.136773727896
0.911270983213 0.137134608445
0.911483253589 0.137495488993
0.91169451074 0.137856369542
0.911904761905 0.13821725009
0.912114014252 0.138578130639
0.912322274882 0.138939011187
0.912529550827 0.139299891736
0.912735849057 0.139660772284
0.912941176471 0.140021652833
0.913145539906 0.140382533381
0.913348946136 0.14074341393
0.913551401869 0.141104294479
0.913752913753 0.141465175027
0.913953488372 0.141826055576
0.914153132251 0.142186936124
0.914351851852 0.142547816673
0.91454965358 0.142908697221
0.914746543779 0.14326957777
0.914942528736 0.143630458318
0.915137614679 0.143991338867
0.91533180778 0.144352219415
0.915525114155 0.144713099964
0.915717539863 0.145073980512
0.915909090909 0.145434861061
0.916099773243 0.14579574161
0.91628959276 0.146156622158
0.916478555305 0.146517502707
0.916666666667 0.146878383255
0.916853932584 0.147239263804
0.917040358744 0.147600144352
0.917225950783 0.147961024901
0.915178571429 0.147961024901
0.915367483296 0.148321905449
0.915555555556 0.148682785998
0.915742793792 0.149043666546
0.91592920354 0.149404547095
0.916114790287 0.149765427643
0.916299559471 0.150126308192
0.916483516484 0.150487188741
0.916666666667 0.150848069289
0.916849015317 0.151208949838
0.917030567686 0.151569830386
0.917211328976 0.151930710935
0.917391304348 0.152291591483
0.917570498915 0.152652472032
0.917748917749 0.15301335258
0.917926565875 0.153374233129
0.915948275862 0.153374233129
0.913978494624 0.153374233129
0.912017167382 0.153374233129
0.912205567452 0.153735113677
0.912393162393 0.154095994226
0.912579957356 0.154456874774
0.912765957447 0.154817755323
0.912951167728 0.155178635872
0.91313559322 0.15553951642
0.913319238901 0.155900396969
0.913502109705 0.156261277517
0.913684210526 0.156622158066
0.913865546218 0.156983038614
0.914046121593 0.157343919163
0.914225941423 0.157704799711
0.914405010438 0.15806568026
0.914583333333 0.158426560808
0.914760914761 0.158787441357
0.912863070539 0.158787441357
0.913043478261 0.159148321905
0.913223140496 0.159509202454
0.913402061856 0.159870083003
0.913580246914 0.160230963551
0.913757700205 0.1605918441
0.91393442623 0.160952724648
0.914110429448 0.161313605197
0.914285714286 0.161674485745
0.914460285132 0.162035366294
0.914634146341 0.162396246842
0.914807302231 0.162757127391
0.914979757085 0.163118007939
0.915151515152 0.163478888488
0.915322580645 0.163839769036
0.915492957746 0.164200649585
0.915662650602 0.164561530134
0.915831663327 0.164922410682
0.916 0.165283291231
0.916167664671 0.165644171779
0.916334661355 0.166005052328
0.916500994036 0.166365932876
0.916666666667 0.166726813425
0.916831683168 0.167087693973
0.916996047431 0.167448574522
0.917159763314 0.16780945507
0.917322834646 0.168170335619
0.917485265226 0.168531216167
0.917647058824 0.168892096716
0.917808219178 0.169252977265
0.91796875 0.169613857813
0.918128654971 0.169974738362
0.918287937743 0.17033561891
0.918446601942 0.170696499459
0.918604651163 0.171057380007
0.918762088975 0.171418260556
0.918918918919 0.171779141104
0.919075144509 0.172140021653
0.919230769231 0.172500902201
0.919385796545 0.17286178275
0.919540229885 0.173222663298
0.919694072658 0.173583543847
0.919847328244 0.173944424396
0.92 0.174305304944
0.920152091255 0.174666185493
0.920303605313 0.175027066041
0.920454545455 0.17538794659
0.920604914934 0.175748827138
0.920754716981 0.176109707687
0.920903954802 0.176470588235
0.921052631579 0.176831468784
0.921200750469 0.177192349332
0.921348314607 0.177553229881
0.921495327103 0.177914110429
0.921641791045 0.178274990978
0.921787709497 0.178635871527
0.921933085502 0.178996752075
0.922077922078 0.179357632624
0.922222222222 0.179718513172
0.922365988909 0.180079393721
0.922509225092 0.180440274269
0.922651933702 0.180801154818
0.922794117647 0.181162035366
0.922935779817 0.181522915915
0.923076923077 0.181883796463
0.923217550274 0.182244677012
0.923357664234 0.18260555756
0.921675774135 0.18260555756
0.921818181818 0.182966438109
0.921960072595 0.183327318658
0.922101449275 0.183688199206
0.922242314647 0.184049079755
0.92238267148 0.184409960303
0.922522522523 0.184770840852
0.922661870504 0.1851317214
0.922800718133 0.185492601949
0.921146953405 0.185492601949
0.919499105546 0.185492601949
0.919642857143 0.185853482497
0.918003565062 0.185853482497
0.918149466192 0.186214363046
0.918294849023 0.186575243594
0.918439716312 0.186936124143
0.918584070796 0.187297004691
0.918727915194 0.18765788524
0.918871252205 0.188018765789
0.919014084507 0.188379646337
0.919156414763 0.188740526886
0.919298245614 0.189101407434
0.919439579685 0.189462287983
0.91958041958 0.189823168531
0.91797556719 0.189823168531
0.91637630662 0.189823168531
0.914782608696 0.189823168531
0.914930555556 0.19018404908
0.915077989601 0.190544929628
0.915224913495 0.190905810177
0.915371329879 0.191266690725
0.915517241379 0.191627571274
0.915662650602 0.191988451822
0.915807560137 0.192349332371
0.915951972556 0.19271021292
0.916095890411 0.193071093468
0.916239316239 0.193431974017
0.91638225256 0.193792854565
0.916524701874 0.194153735114
0.916666666667 0.194514615662
0.916808149406 0.194875496211
0.916949152542 0.195236376759
0.917089678511 0.195597257308
0.91722972973 0.195958137856
0.91568296796 0.195958137856
0.915824915825 0.196319018405
0.915966386555 0.196679898953
0.91610738255 0.197040779502
0.914572864322 0.197040779502
0.913043478261 0.197040779502
0.911519198664 0.197040779502
0.911666666667 0.197401660051
0.911813643927 0.197762540599
0.91196013289 0.198123421148
0.912106135987 0.198484301696
0.912251655629 0.198845182245
0.912396694215 0.199206062793
0.912541254125 0.199566943342
0.911037891269 0.199566943342
0.911184210526 0.19992782389
0.911330049261 0.200288704439
0.911475409836 0.200649584987
0.911620294599 0.201010465536
0.911764705882 0.201371346084
0.911908646003 0.201732226633
0.912052117264 0.202093107182
0.912195121951 0.20245398773
0.912337662338 0.202814868279
0.912479740681 0.203175748827
0.912621359223 0.203536629376
0.912762520194 0.203897509924
0.912903225806 0.204258390473
0.913043478261 0.204619271021
0.913183279743 0.20498015157
0.913322632424 0.205341032118
0.913461538462 0.205701912667
0.9136 0.206062793215
0.913738019169 0.206423673764
0.913875598086 0.206784554313
0.914012738854 0.207145434861
0.914149443561 0.20750631541
0.914285714286 0.207867195958
0.91442155309 0.208228076507
0.914556962025 0.208588957055
0.914691943128 0.208949837604
0.914826498423 0.209310718152
0.914960629921 0.209671598701
0.915094339623 0.210032479249
0.913657770801 0.210032479249
0.913793103448 0.210393359798
0.91392801252 0.210754240346
0.9140625 0.211115120895
0.914196567863 0.211476001444
0.914330218069 0.211836881992
0.914463452566 0.212197762541
0.914596273292 0.212558643089
0.914728682171 0.212919523638
0.914860681115 0.213280404186
0.914992272025 0.213641284735
0.91512345679 0.214002165283
0.915254237288 0.214363045832
0.915384615385 0.21472392638
0.913978494624 0.21472392638
0.914110429448 0.215084806929
0.912710566616 0.215084806929
0.912844036697 0.215445687477
0.912977099237 0.215806568026
0.913109756098 0.216167448575
0.913242009132 0.216528329123
0.913373860182 0.216889209672
0.913505311077 0.21725009022
0.913636363636 0.217610970769
0.913767019667 0.217971851317
0.913897280967 0.218332731866
0.914027149321 0.218693612414
0.91265060241 0.218693612414
0.911278195489 0.218693612414
0.90990990991 0.218693612414
0.910044977511 0.219054492963
0.910179640719 0.219415373511
0.910313901345 0.21977625406
0.910447761194 0.220137134608
0.910581222057 0.220498015157
0.910714285714 0.220858895706
0.910846953938 0.221219776254
0.910979228487 0.221580656803
0.911111111111 0.221941537351
0.909763313609 0.221941537351
0.908419497784 0.221941537351
0.908554572271 0.2223024179
0.908689248895 0.222663298448
0.908823529412 0.223024178997
0.908957415565 0.223385059545
0.909090909091 0.223745940094
0.909224011713 0.224106820642
0.909356725146 0.224467701191
0.909489051095 0.224828581739
0.909620991254 0.225189462288
0.909752547307 0.225550342837
0.90988372093 0.225911223385
0.910014513788 0.226272103934
0.910144927536 0.226632984482
0.910274963821 0.226993865031
0.910404624277 0.227354745579
0.910533910534 0.227715626128
0.910662824207 0.228076506676
0.910791366906 0.228437387225
0.91091954023 0.228798267773
0.911047345768 0.229159148322
0.9111747851 0.22952002887
0.9113018598 0.229880909419
0.911428571429 0.230241789968
0.911554921541 0.230602670516
0.911680911681 0.230963551065
0.911806543385 0.231324431613
0.911931818182 0.231685312162
0.912056737589 0.23204619271
0.912181303116 0.232407073259
0.910891089109 0.232407073259
0.911016949153 0.232767953807
0.911142454161 0.233128834356
0.911267605634 0.233489714904
0.911392405063 0.233850595453
0.911516853933 0.234211476001
0.911640953717 0.23457235655
0.911764705882 0.234933237099
0.911888111888 0.235294117647
0.912011173184 0.235654998196
0.912133891213 0.236015878744
0.912256267409 0.236376759293
0.912378303199 0.236737639841
0.9125 0.23709852039
0.912621359223 0.237459400938
0.91135734072 0.237459400938
0.911479944675 0.237820281487
0.911602209945 0.238181162035
0.911724137931 0.238542042584
0.911845730028 0.238902923132
0.91196698762 0.239263803681
0.912087912088 0.23962468423
0.912208504801 0.239985564778
0.912328767123 0.240346445327
0.91244870041 0.240707325875
0.912568306011 0.241068206424
0.912687585266 0.241429086972
0.91280653951 0.241789967521
0.912925170068 0.242150848069
0.913043478261 0.242511728618
0.9131614654 0.242872609166
0.913279132791 0.243233489715
0.913396481732 0.243594370263
0.913513513514 0.243955250812
0.91363022942 0.244316131361
0.913746630728 0.244677011909
0.912516823688 0.244677011909
0.912634408602 0.245037892458
0.912751677852 0.245398773006
0.912868632708 0.245759653555
0.912985274431 0.246120534103
0.913101604278 0.246481414652
0.913217623498 0.2468422952
0.913333333333 0.247203175749
0.91344873502 0.247564056297
0.913563829787 0.247924936846
0.91235059761 0.247924936846
0.911140583554 0.247924936846
0.909933774834 0.247924936846
0.910052910053 0.248285817394
0.910171730515 0.248646697943
0.910290237467 0.249007578492
0.910408432148 0.24936845904
0.910526315789 0.249729339589
0.910643889619 0.250090220137
0.910761154856 0.250451100686
0.910878112713 0.250811981234
0.909685863874 0.250811981234
0.908496732026 0.250811981234
0.90861618799 0.251172861783
0.908735332464 0.251533742331
0.908854166667 0.25189462288
0.908972691808 0.252255503428
0.909090909091 0.252616383977
0.909208819715 0.252977264525
0.90932642487 0.253338145074
0.909443725744 0.253699025623
0.909560723514 0.254059906171
0.909677419355 0.25442078672
0.909793814433 0.254781667268
0.908622908623 0.254781667268
0.908740359897 0.255142547817
0.908857509628 0.255503428365
0.908974358974 0.255864308914
0.909090909091 0.256225189462
0.909207161125 0.256586070011
0.90932311622 0.256946950559
0.90943877551 0.257307831108
0.909554140127 0.257668711656
0.908396946565 0.257668711656
0.908513341804 0.258029592205
0.908629441624 0.258390472754
0.908745247148 0.258751353302
0.908860759494 0.259112233851
0.908975979772 0.259473114399
0.909090909091 0.259833994948
0.90920554855 0.260194875496
0.909319899244 0.260555756045
0.909433962264 0.260916636593
0.908291457286 0.260916636593
0.907151819322 0.260916636593
0.906015037594 0.260916636593
0.906132665832 0.261277517142
0.90625 0.26163839769
0.906367041199 0.261999278239
0.906483790524 0.262360158787
0.906600249066 0.262721039336
0.90671641791 0.263081919885
0.906832298137 0.263442800433
0.906947890819 0.263803680982
0.907063197026 0.26416456153
0.907178217822 0.264525442079
0.907292954265 0.264886322627
0.907407407407 0.265247203176
0.907521578298 0.265608083724
0.90763546798 0.265968964273
0.907749077491 0.266329844821
0.907862407862 0.26669072537
0.907975460123 0.267051605918
0.908088235294 0.267412486467
0.908200734394 0.267773367016
0.908312958435 0.268134247564
0.908424908425 0.268495128113
0.907317073171 0.268495128113
0.907429963459 0.268856008661
0.907542579075 0.26921688921
0.907654921021 0.269577769758
0.907766990291 0.269938650307
0.907878787879 0.270299530855
0.90799031477 0.270660411404
0.908101571947 0.271021291952
0.908212560386 0.271382172501
0.908323281062 0.271743053049
0.90843373494 0.272103933598
0.908543922984 0.272464814147
0.908653846154 0.272825694695
0.908763505402 0.273186575244
0.908872901679 0.273547455792
0.908982035928 0.273908336341
0.909090909091 0.274269216889
0.909199522103 0.274630097438
0.909307875895 0.274990977986
0.909415971395 0.275351858535
0.909523809524 0.275712739083
0.909631391201 0.276073619632
0.90973871734 0.27643450018
0.909845788849 0.276795380729
0.908767772512 0.276795380729
0.907692307692 0.276795380729
0.906619385343 0.276795380729
0.905548996458 0.276795380729
0.905660377358 0.277156261278
0.905771495878 0.277517141826
0.905882352941 0.277878022375
0.905992949471 0.278238902923
0.906103286385 0.278599783472
0.906213364596 0.27896066402
0.906323185012 0.279321544569
0.906432748538 0.279682425117
0.906542056075 0.280043305666
0.906651108518 0.280404186214
0.90675990676 0.280765066763
0.906868451688 0.281125947311
0.905813953488 0.281125947311
0.905923344948 0.28148682786
0.906032482599 0.281847708409
0.906141367323 0.282208588957
0.90625 0.282569469506
0.906358381503 0.282930350054
0.906466512702 0.283291230603
0.906574394464 0.283652111151
0.90668202765 0.2840129917
0.906789413119 0.284373872248
0.906896551724 0.284734752797
0.907003444317 0.285095633345
0.907110091743 0.285456513894
0.907216494845 0.285817394442
0.907322654462 0.286178274991
0.907428571429 0.28653915554
0.907534246575 0.286900036088
0.90763968073 0.287260916637
0.907744874715 0.287621797185
0.907849829352 0.287982677734
0.907954545455 0.288343558282
0.908059023837 0.288704438831
0.908163265306 0.289065319379
0.908267270668 0.289426199928
0.908371040724 0.289787080476
0.908474576271 0.290147961025
0.908577878104 0.290508841573
0.908680947012 0.290869722122
0.908783783784 0.291230602671
0.908886389201 0.291591483219
0.908988764045 0.291952363768
0.909090909091 0.292313244316
0.909192825112 0.292674124865
0.909294512878 0.293035005413
0.909395973154 0.293395885962
0.908379888268 0.293395885962
0.908482142857 0.29375676651
0.908584169454 0.294117647059
0.90868596882 0.294478527607
0.908787541713 0.294839408156
0.908888888889 0.295200288704
0.908990011099 0.295561169253
0.909090909091 0.295922049802
0.90919158361 0.29628293035
0.909292035398 0.296643810899
0.909392265193 0.297004691447
0.909492273731 0.297365571996
0.909592061742 0.297726452544
0.909691629956 0.298087333093
0.909790979098 0.298448213641
0.90989010989 0.29880909419
0.909989023052 0.299169974738
0.910087719298 0.299530855287
0.910186199343 0.299891735835
0.909190371991 0.299891735835
0.908196721311 0.299891735835
0.908296943231 0.300252616384
0.908396946565 0.300613496933
0.908496732026 0.300974377481
0.908596300326 0.30133525803
0.908695652174 0.301696138578
0.908794788274 0.302057019127
0.908893709328 0.302417899675
0.908992416035 0.302778780224
0.909090909091 0.303139660772
0.909189189189 0.303500541321
0.908207343413 0.303500541321
0.908306364617 0.303861421869
0.908405172414 0.304222302418
0.908503767492 0.304583182966
0.908602150538 0.304944063515
0.908700322234 0.305304944064
0.908798283262 0.305665824612
0.908896034298 0.306026705161
0.908993576017 0.306387585709
0.909090909091 0.306748466258
0.909188034188 0.307109346806
0.908217716115 0.307109346806
0.907249466951 0.307109346806
0.906283280085 0.307109346806
0.906382978723 0.307470227355
0.906482465462 0.307831107903
0.906581740977 0.308191988452
0.906680805938 0.308552869
0.906779661017 0.308913749549
0.906878306878 0.309274630097
0.906976744186 0.309635510646
0.907074973601 0.309996391195
0.907172995781 0.310357271743
0.90727081138 0.310718152292
0.907368421053 0.31107903284
0.906414300736 0.31107903284
0.905462184874 0.31107903284
0.9055613851 0.311439913389
0.905660377358 0.311800793937
0.905759162304 0.312161674486
0.905857740586 0.312522555034
0.905956112853 0.312883435583
0.906054279749 0.313244316131
0.906152241919 0.31360519668
0.90625 0.313966077228
0.906347554631 0.314326957777
0.906444906445 0.314687838326
0.906542056075 0.315048718874
0.906639004149 0.315409599423
0.905699481865 0.315409599423
0.904761904762 0.315409599423
0.903826266805 0.315409599423
0.902892561983 0.315409599423
0.902992776058 0.315770479971
0.903092783505 0.31613136052
0.903192584964 0.316492241068
0.90329218107 0.316853121617
0.903391572456 0.317214002165
0.903490759754 0.317574882714
0.90358974359 0.317935763262
0.90368852459 0.318296643811
0.903787103378 0.318657524359
0.903885480573 0.319018404908
0.903983656793 0.319379285457
0.904081632653 0.319740166005
0.904179408767 0.320101046554
0.904276985743 0.320461927102
0.904374364191 0.320822807651
0.904471544715 0.321183688199
0.904568527919 0.321544568748
0.904665314402 0.321905449296
0.904761904762 0.322266329845
0.904858299595 0.322627210393
0.904954499494 0.322988090942
0.905050505051 0.32334897149
0.905146316852 0.323709852039
0.905241935484 0.324070732588
0.905337361531 0.324431613136
0.904426559356 0.324431613136
0.904522613065 0.324792493685
0.904618473896 0.325153374233
0.904714142427 0.325514254782
0.904809619238 0.32587513533
0.904904904905 0.326236015879
0.905 0.326596896427
0.905094905095 0.326957776976
0.905189620758 0.327318657524
0.905284147557 0.327679538073
0.905378486056 0.328040418621
0.905472636816 0.32840129917
0.905566600398 0.328762179719
0.905660377358 0.329123060267
0.905753968254 0.329483940816
0.90485629336 0.329483940816
0.90495049505 0.329844821364
0.905044510386 0.330205701913
0.905138339921 0.330566582461
0.905231984205 0.33092746301
0.905325443787 0.331288343558
0.905418719212 0.331649224107
0.905511811024 0.332010104655
0.905604719764 0.332370985204
0.905697445972 0.332731865752
0.905789990186 0.333092746301
0.905882352941 0.33345362685
0.90597453477 0.333814507398
0.906066536204 0.334175387947
0.905180840665 0.334175387947
0.904296875 0.334175387947
0.903414634146 0.334175387947
0.90350877193 0.334536268495
0.903602726388 0.334897149044
0.903696498054 0.335258029592
0.903790087464 0.335618910141
0.903883495146 0.335979790689
0.903976721629 0.336340671238
0.903100775194 0.336340671238
0.903194578896 0.336701551786
0.902321083172 0.336701551786
0.902415458937 0.337062432335
0.90250965251 0.337423312883
0.902603664417 0.337784193432
0.902697495183 0.338145073981
0.902791145332 0.338505954529
0.902884615385 0.338866835078
0.90297790586 0.339227715626
0.903071017274 0.339588596175
0.903163950144 0.339949476723
0.903256704981 0.340310357272
0.903349282297 0.34067123782
0.9034416826 0.341032118369
0.903533906399 0.341392998917
0.903625954198 0.341753879466
0.903717826501 0.342114760014
0.90380952381 0.342475640563
0.903901046622 0.342836521112
0.903992395437 0.34319740166
0.90408357075 0.343558282209
0.904174573055 0.343919162757
0.904265402844 0.344280043306
0.903409090909 0.344280043306
0.903500473037 0.344640923854
0.90359168242 0.345001804403
0.903682719547 0.345362684951
0.903773584906 0.3457235655
0.903864278982 0.346084446048
0.90395480226 0.346445326597
0.904045155221 0.346806207145
0.903195488722 0.346806207145
0.90234741784 0.346806207145
0.90243902439 0.347167087694
0.902530459231 0.347527968243
0.902621722846 0.347888848791
0.902712815716 0.34824972934
0.902803738318 0.348610609888
0.90289449113 0.348971490437
0.902985074627 0.349332370985
0.903075489282 0.349693251534
0.903165735568 0.350054132082
0.903255813953 0.350415012631
0.903345724907 0.350775893179
0.903435468895 0.351136773728
0.903525046382 0.351497654276
0.903614457831 0.351858534825
0.903703703704 0.352219415374
0.903792784459 0.352580295922
0.903881700555 0.352941176471
0.903970452447 0.353302057019
0.90405904059 0.353662937568
0.903225806452 0.353662937568
0.903314917127 0.354023818116
0.903403863845 0.354384698665
0.903492647059 0.354745579213
0.903581267218 0.355106459762
0.903669724771 0.35546734031
0.903758020165 0.355828220859
0.903846153846 0.356189101407
0.903019213175 0.356189101407
0.902193784278 0.356189101407
0.902283105023 0.356549981956
0.902372262774 0.356910862505
0.902461257976 0.357271743053
0.902550091075 0.357632623602
0.902638762511 0.35799350415
0.902727272727 0.358354384699
0.902815622162 0.358715265247
0.902903811252 0.359076145796
0.902991840435 0.359437026344
0.903079710145 0.359797906893
0.903167420814 0.360158787441
0.903254972875 0.36051966799
0.903342366757 0.360880548538
0.903429602888 0.361241429087
0.903516681695 0.361602309636
0.903603603604 0.361963190184
0.903690369037 0.362324070733
0.903776978417 0.362684951281
0.903863432165 0.36304583183
0.9039497307 0.363406712378
0.904035874439 0.363767592927
0.904121863799 0.364128473475
0.904207699194 0.364489354024
0.904293381038 0.364850234572
0.904378909741 0.365211115121
0.904464285714 0.365571995669
0.904549509367 0.365932876218
0.903743315508 0.365932876218
0.902938557435 0.365932876218
0.903024911032 0.366293756767
0.903111111111 0.366654637315
0.903197158082 0.367015517864
0.903283052351 0.367376398412
0.903368794326 0.367737278961
0.903454384411 0.368098159509
0.903539823009 0.368459040058
0.902740937224 0.368459040058
0.901943462898 0.368459040058
0.901147396293 0.368459040058
0.901234567901 0.368819920606
0.901321585903 0.369180801155
0.901408450704 0.369541681703
0.901495162709 0.369902562252
0.90158172232 0.3702634428
0.901668129939 0.370624323349
0.901754385965 0.370985203898
0.901840490798 0.371346084446
0.901926444834 0.371706964995
0.902012248469 0.372067845543
0.902097902098 0.372428726092
0.902183406114 0.37278960664
0.902268760908 0.373150487189
0.90235396687 0.373511367737
0.90243902439 0.373872248286
0.902523933856 0.374233128834
0.902608695652 0.374594009383
0.902693310165 0.374954889931
0.902777777778 0.37531577048
0.902862098873 0.375676651029
0.90294627383 0.376037531577
0.902164502165 0.376037531577
0.902249134948 0.376398412126
0.902333621435 0.376759292674
0.902417962003 0.377120173223
0.902502157032 0.377481053771
0.902586206897 0.37784193432
0.902670111972 0.378202814868
0.902753872633 0.378563695417
0.902837489252 0.378924575965
0.902920962199 0.379285456514
0.902145922747 0.379285456514
0.902229845626 0.379646337062
0.902313624679 0.380007217611
0.902397260274 0.38036809816
0.90248075278 0.380728978708
0.902564102564 0.381089859257
0.902647309991 0.381450739805
0.902730375427 0.381811620354
0.902813299233 0.382172500902
0.902896081772 0.382533381451
0.902978723404 0.382894261999
0.90306122449 0.383255142548
0.903143585387 0.383616023096
0.903225806452 0.383976903645
0.903307888041 0.384337784193
0.903389830508 0.384698664742
0.903471634208 0.385059545291
0.903553299492 0.385420425839
0.902789518174 0.385420425839
0.902871621622 0.385781306388
0.902953586498 0.386142186936
0.903035413153 0.386503067485
0.903117101938 0.386863948033
0.903198653199 0.387224828582
0.903280067283 0.38758570913
0.903361344538 0.387946589679
0.903442485306 0.388307470227
0.903523489933 0.388668350776
0.902766135792 0.388668350776
0.902010050251 0.388668350776
0.902092050209 0.389029231324
0.902173913043 0.389390111873
0.902255639098 0.389750992422
0.902337228715 0.39011187297
0.902418682235 0.390472753519
0.9025 0.390833634067
0.902581182348 0.391194514616
0.902662229617 0.391555395164
0.902743142145 0.391916275713
0.902823920266 0.392277156261
0.902904564315 0.39263803681
0.902985074627 0.392998917358
0.903065451533 0.393359797907
0.903145695364 0.393720678455
0.903225806452 0.394081559004
0.903305785124 0.394442439553
0.903385631709 0.394803320101
0.903465346535 0.39516420065
0.903544929926 0.395525081198
0.903624382208 0.395885961747
0.903703703704 0.396246842295
0.903782894737 0.396607722844
0.903861955629 0.396968603392
0.9039408867 0.397329483941
0.904019688269 0.397690364489
0.904098360656 0.398051245038
0.904176904177 0.398412125586
0.904255319149 0.398773006135
0.904333605887 0.399133886684
0.904411764706 0.399494767232
0.903673469388 0.399494767232
0.903752039152 0.399855647781
0.903830480848 0.400216528329
0.903908794788 0.400577408878
0.903986981286 0.400938289426
0.90406504065 0.401299169975
0.904142973193 0.401660050523
0.904220779221 0.402020931072
0.904298459043 0.40238181162
0.904376012966 0.402742692169
0.904453441296 0.403103572717
0.904530744337 0.403464453266
0.904607922393 0.403825333815
0.903877221325 0.403825333815
0.903147699758 0.403825333815
0.903225806452 0.404186214363
0.903303787268 0.404547094912
0.903381642512 0.40490797546
0.903459372486 0.405268856009
0.903536977492 0.405629736557
0.903614457831 0.405990617106
0.902889245586 0.405990617106
0.902967121091 0.406351497654
0.903044871795 0.406712378203
0.903122497998 0.407073258751
0.9032 0.4074341393
0.903277378098 0.407795019848
0.903354632588 0.408155900397
0.903431763767 0.408516780946
0.90350877193 0.408877661494
0.903585657371 0.409238542043
0.903662420382 0.409599422591
0.903739061257 0.40996030314
0.903815580286 0.410321183688
0.90389197776 0.410682064237
0.903968253968 0.411042944785
0.904044409199 0.411403825334
0.90412044374 0.411764705882
0.904196357878 0.412125586431
0.904272151899 0.412486466979
0.904347826087 0.412847347528
0.904423380727 0.413208228077
0.904498816101 0.413569108625
0.904574132492 0.413929989174
0.904649330181 0.414290869722
0.904724409449 0.414651750271
0.904799370574 0.415012630819
0.904874213836 0.415373511368
0.904948939513 0.415734391916
0.904238618524 0.415734391916
0.903529411765 0.415734391916
0.902821316614 0.415734391916
0.902897415818 0.416095272465
0.902973395931 0.416456153013
0.903049257232 0.416817033562
0.903125 0.41717791411
0.903200624512 0.417538794659
0.903276131045 0.417899675208
0.903351519875 0.418260555756
0.903426791277 0.418621436305
0.903501945525 0.418982316853
0.903576982893 0.419343197402
0.903651903652 0.41970407795
0.902950310559 0.41970407795
0.903025601241 0.420064958499
0.903100775194 0.420425839047
0.903175832688 0.420786719596
0.903250773994 0.421147600144
0.903325599381 0.421508480693
0.903400309119 0.421869361241
0.903474903475 0.42223024179
0.903549382716 0.422591122339
0.903623747109 0.422952002887
0.903697996918 0.423312883436
0.90377213241 0.423673763984
0.903076923077 0.423673763984
0.903151421983 0.424034644533
0.903225806452 0.424395525081
0.903300076746 0.42475640563
0.903374233129 0.425117286178
0.903448275862 0.425478166727
0.903522205207 0.425839047275
0.903596021423 0.426199927824
0.903669724771 0.426560808372
0.903743315508 0.426921688921
0.903816793893 0.42728256947
0.903127383677 0.42728256947
0.90243902439 0.42728256947
0.902513328256 0.427643450018
0.902587519026 0.428004330567
0.902661596958 0.428365211115
0.90273556231 0.428726091664
0.902809415338 0.429086972212
0.902883156297 0.429447852761
0.902956785444 0.429808733309
0.90303030303 0.430169613858
0.903103709311 0.430530494406
0.903177004539 0.430891374955
0.903250188964 0.431252255503
0.90332326284 0.431613136052
0.903396226415 0.431974016601
0.90346907994 0.432334897149
0.903541823662 0.432695777698
0.903614457831 0.433056658246
0.903686982694 0.433417538795
0.903759398496 0.433778419343
0.903831705485 0.434139299892
0.903903903904 0.43450018044
0.903225806452 0.43450018044
0.903298350825 0.434861060989
0.903370786517 0.435221941537
0.903443113772 0.435582822086
0.903515332835 0.435943702634
0.903587443946 0.436304583183
0.903659447349 0.436665463732
0.902985074627 0.436665463732
0.903057419836 0.43702634428
0.903129657228 0.437387224829
0.903201787044 0.437748105377
0.903273809524 0.438108985926
0.903345724907 0.438469866474
0.903417533432 0.438830747023
0.903489235338 0.439191627571
0.903560830861 0.43955250812
0.903632320237 0.439913388668
0.903703703704 0.440274269217
0.903774981495 0.440635149765
0.903846153846 0.440996030314
0.90391722099 0.441356910863
0.903988183161 0.441717791411
0.90405904059 0.44207867196
0.90412979351 0.442439552508
0.904200442152 0.442800433057
0.904270986745 0.443161313605
0.90434142752 0.443522194154
0.904411764706 0.443883074702
0.90448199853 0.444243955251
0.904552129222 0.444604835799
0.904622157007 0.444965716348
0.904692082111 0.445326596896
0.904761904762 0.445687477445
0.904831625183 0.446048357994
0.904901243599 0.446409238542
0.904970760234 0.446770119091
0.90504017531 0.447130999639
0.905109489051 0.447491880188
0.905178701678 0.447852760736
0.905247813411 0.448213641285
0.905316824472 0.448574521833
0.90538573508 0.448935402382
0.905454545455 0.44929628293
0.905523255814 0.449657163479
0.905591866376 0.450018044027
0.905660377358 0.450378924576
0.905728788978 0.450739805125
0.905072463768 0.450739805125
0.905141202028 0.451100685673
0.90520984081 0.451461566222
0.905278380333 0.45182244677
0.905346820809 0.452183327319
0.905415162455 0.452544207867
0.905483405483 0.452905088416
0.905551550108 0.453265968964
0.905619596542 0.453626849513
0.905687544996 0.453987730061
0.905755395683 0.45434861061
0.905823148814 0.454709491158
0.905890804598 0.455070371707
0.905958363245 0.455431252256
0.906025824964 0.455792132804
0.906093189964 0.456153013353
0.906160458453 0.456513893901
0.905511811024 0.456513893901
0.905579399142 0.45687477445
0.905646890636 0.457235654998
0.905714285714 0.457596535547
0.905781584582 0.457957416095
0.905848787447 0.458318296644
0.905915894512 0.458679177192
0.905982905983 0.459040057741
0.906049822064 0.459400938289
0.906116642959 0.459761818838
0.90618336887 0.460122699387
0.90625 0.460483579935
0.906316536551 0.460844460484
0.906382978723 0.461205341032
0.906449326719 0.461566221581
0.906515580737 0.461927102129
0.906581740977 0.462287982678
0.906647807638 0.462648863226
0.906713780919 0.463009743775
0.906779661017 0.463370624323
0.906139731828 0.463370624323
0.905500705219 0.463370624323
0.904862579281 0.463370624323
0.904225352113 0.463370624323
0.903589021816 0.463370624323
0.903656821378 0.463731504872
0.90372452565 0.46409238542
0.903792134831 0.464453265969
0.903859649123 0.464814146518
0.903927068724 0.465175027066
0.903994393833 0.465535907615
0.90406162465 0.465896788163
0.904128761372 0.466257668712
0.904195804196 0.46661854926
0.904262753319 0.466979429809
0.904329608939 0.467340310357
0.904396371249 0.467701190906
0.904463040446 0.468062071454
0.904529616725 0.468422952003
0.904596100279 0.468783832551
0.903966597077 0.468783832551
0.904033379694 0.4691447131
0.904100069493 0.469505593649
0.904166666667 0.469866474197
0.904233171409 0.470227354746
0.904299583911 0.470588235294
0.904365904366 0.470949115843
0.904432132964 0.471309996391
0.904498269896 0.47167087694
0.904564315353 0.472031757488
0.904630269523 0.472392638037
0.904696132597 0.472753518585
0.904761904762 0.473114399134
0.904827586207 0.473475279682
0.904893177119 0.473836160231
0.904958677686 0.47419704078
0.905024088094 0.474557921328
0.905089408528 0.474918801877
0.905154639175 0.475279682425
0.90521978022 0.475640562974
0.905284831846 0.476001443522
0.905349794239 0.476362324071
0.905414667581 0.476723204619
0.905479452055 0.477084085168
0.904859685147 0.477084085168
0.904924760602 0.477444965716
0.904989747095 0.477805846265
0.905054644809 0.478166726813
0.905119453925 0.478527607362
0.905184174625 0.478888487911
0.905248807089 0.479249368459
0.905313351499 0.479610249008
0.905377808033 0.479971129556
0.905442176871 0.480332010105
0.905506458192 0.480692890653
0.905570652174 0.481053771202
0.905634758995 0.48141465175
0.905698778833 0.481775532299
0.905084745763 0.481775532299
0.904471544715 0.481775532299
0.904536222072 0.482136412847
0.904600811908 0.482497293396
0.904665314402 0.482858173944
0.90472972973 0.483219054493
0.904794058069 0.483579935042
0.904858299595 0.48394081559
0.904922454484 0.484301696139
0.904986522911 0.484662576687
0.905050505051 0.485023457236
0.905114401077 0.485384337784
0.905178211163 0.485745218333
0.905241935484 0.486106098881
0.905305574211 0.48646697943
0.905369127517 0.486827859978
0.904761904762 0.486827859978
0.904825737265 0.487188740527
0.90488948426 0.487549621075
0.904953145917 0.487910501624
0.905016722408 0.488271382173
0.905080213904 0.488632262721
0.905143620574 0.48899314327
0.90520694259 0.489354023818
0.90527018012 0.489714904367
0.905333333333 0.490075784915
0.905396402398 0.490436665464
0.905459387483 0.490797546012
0.905522288756 0.491158426561
0.905585106383 0.491519307109
0.905647840532 0.491880187658
0.905710491368 0.492241068206
0.905773059058 0.492601948755
0.905835543767 0.492962829304
0.905897945659 0.493323709852
0.905960264901 0.493684590401
0.906022501655 0.494045470949
0.906084656085 0.494406351498
0.906146728354 0.494767232046
0.906208718626 0.495128112595
0.906270627063 0.495488993143
0.906332453826 0.495849873692
0.906394199077 0.49621075424
0.906455862978 0.496571634789
0.906517445688 0.496932515337
0.905921052632 0.496932515337
0.905982905983 0.497293395886
0.906044678055 0.497654276435
0.906106369009 0.498015156983
0.906167979003 0.498376037532
0.906229508197 0.49873691808
0.90629095675 0.499097798629
0.90635232482 0.499458679177
0.906413612565 0.499819559726
0.906474820144 0.500180440274
0.906535947712 0.500541320823
0.906596995428 0.500902201371
0.906657963446 0.50126308192
0.906718851924 0.501623962468
0.906779661017 0.501984843017
0.906840390879 0.502345723565
0.906901041667 0.502706604114
0.906961613533 0.503067484663
0.907022106632 0.503428365211
0.907082521118 0.50378924576
0.907142857143 0.504150126308
0.906554185594 0.504150126308
0.906614785992 0.504511006857
0.906675307842 0.504871887405
0.906735751295 0.505232767954
0.906796116505 0.505593648502
0.906856403622 0.505954529051
0.906916612799 0.506315409599
0.906976744186 0.506676290148
0.907036797934 0.507037170696
0.907096774194 0.507398051245
0.907156673114 0.507758931794
0.907216494845 0.508119812342
0.907276239536 0.508480692891
0.907335907336 0.508841573439
0.907395498392 0.509202453988
0.906812339332 0.509202453988
0.906872190109 0.509563334536
0.906931964056 0.509924215085
0.906991661321 0.510285095633
0.907051282051 0.510645976182
0.907110826393 0.51100685673
0.907170294494 0.511367737279
0.9072296865 0.511728617827
0.907289002558 0.512089498376
0.907348242812 0.512450378925
0.907407407407 0.512811259473
0.90746649649 0.513172140022
0.907525510204 0.51353302057
0.907584448693 0.513893901119
0.907643312102 0.514254781667
0.907702100573 0.514615662216
0.907124681934 0.514615662216
0.906547997457 0.514615662216
0.905972045743 0.514615662216
0.906031746032 0.514976542764
0.906091370558 0.515337423313
0.906150919467 0.515698303861
0.906210392902 0.51605918441
0.906269791007 0.516420064958
0.906329113924 0.516780945507
0.906388361796 0.517141826056
0.906447534766 0.517502706604
0.906506632975 0.517863587153
0.906565656566 0.518224467701
0.906624605678 0.51858534825
0.906683480454 0.518946228798
0.906742281033 0.519307109347
0.906171284635 0.519307109347
0.906230333543 0.519667989895
0.906289308176 0.520028870444
0.906348208674 0.520389750992
0.906407035176 0.520750631541
0.906465787822 0.521111512089
0.90652446675 0.521472392638
0.9065830721 0.521833273187
0.90664160401 0.522194153735
0.906700062617 0.522555034284
0.90675844806 0.522915914832
0.906816760475 0.523276795381
0.906875 0.523637675929
0.906933166771 0.523998556478
0.906991260924 0.524359437026
0.907049282595 0.524720317575
0.906483790524 0.524720317575
0.905919003115 0.524720317575
0.90597758406 0.525081198123
0.906036092097 0.525442078672
0.906094527363 0.52580295922
0.906152889994 0.526163839769
0.906211180124 0.526524720318
0.90626939789 0.526885600866
0.906327543424 0.527246481415
0.906385616863 0.527607361963
0.90644361834 0.527968242512
0.906501547988 0.52832912306
0.906559405941 0.528690003609
0.906617192331 0.529050884157
0.906674907293 0.529411764706
0.906732550957 0.529772645254
0.906790123457 0.530133525803
0.906847624923 0.530494406351
0.906905055487 0.5308552869
0.90696241528 0.531216167449
0.907019704433 0.531577047997
0.907076923077 0.531937928546
0.907134071341 0.532298809094
0.907191149355 0.532659689643
0.907248157248 0.533020570191
0.90730509515 0.53338145074
0.90736196319 0.533742331288
0.907418761496 0.534103211837
0.907475490196 0.534464092385
0.907532149418 0.534824972934
0.90758873929 0.535185853482
0.907645259939 0.535546734031
0.907701711491 0.53590761458
0.907758094075 0.536268495128
0.907814407814 0.536629375677
0.907870652837 0.536990256225
0.907926829268 0.537351136774
0.907982937233 0.537712017322
0.908038976857 0.538072897871
0.908094948265 0.538433778419
0.908150851582 0.538794658968
0.90820668693 0.539155539516
0.908262454435 0.539516420065
0.90831815422 0.539877300613
0.908373786408 0.540238181162
0.908429351122 0.540599061711
0.907878787879 0.540599061711
0.907328891581 0.540599061711
0.906779661017 0.540599061711
0.906231094979 0.540599061711
0.906287787183 0.540959942259
0.906344410876 0.541320822808
0.906400966184 0.541681703356
0.906457453229 0.542042583905
0.906513872135 0.542403464453
0.906570223026 0.542764345002
0.906626506024 0.54312522555
0.906682721252 0.543486106099
0.906738868833 0.543846986647
0.906794948888 0.544207867196
0.906850961538 0.544568747744
0.906306306306 0.544568747744
0.905762304922 0.544568747744
0.905818836233 0.544929628293
0.90587529976 0.545290508842
0.905931695626 0.54565138939
0.905988023952 0.546012269939
0.906044284859 0.546373150487
0.906100478469 0.546734031036
0.906156604901 0.547094911584
0.906212664277 0.547455792133
0.906268656716 0.547816672681
0.906324582339 0.54817755323
0.906380441264 0.548538433778
0.905840286055 0.548538433778
0.905896366885 0.548899314327
0.905952380952 0.549260194875
0.906008328376 0.549621075424
0.906064209275 0.549981955973
0.906120023767 0.550342836521
0.906175771971 0.55070371707
0.906231454006 0.551064597618
0.906287069988 0.551425478167
0.905749851808 0.551425478167
0.905213270142 0.551425478167
0.90467732386 0.551425478167
0.904733727811 0.551786358715
0.90479006505 0.552147239264
0.904846335697 0.552508119812
0.90490253987 0.552869000361
0.904958677686 0.553229880909
0.905014749263 0.553590761458
0.905070754717 0.553951642006
0.905126694166 0.554312522555
0.905182567727 0.554673403104
0.905238375515 0.555034283652
0.905294117647 0.555395164201
0.905349794239 0.555756044749
0.905405405405 0.556116925298
0.904873752202 0.556116925298
0.904342723005 0.556116925298
0.903812316716 0.556116925298
0.90386869871 0.556477805846
0.903925014646 0.556838686395
0.903981264637 0.557199566943
0.9040374488 0.557560447492
0.904093567251 0.55792132804
0.904149620105 0.558282208589
0.904205607477 0.558643089137
0.90426152948 0.559003969686
0.904317386231 0.559364850235
0.904373177843 0.559725730783
0.904428904429 0.560086611332
0.904484566104 0.56044749188
0.90454016298 0.560808372429
0.904595695172 0.561169252977
0.904651162791 0.561530133526
0.90470656595 0.561891014074
0.904761904762 0.562251894623
0.904236796286 0.562251894623
0.904292343387 0.562612775171
0.904347826087 0.56297365572
0.904403244496 0.563334536268
0.904458598726 0.563695416817
0.904513888889 0.564056297366
0.904569115095 0.564417177914
0.904624277457 0.564778058463
0.904679376083 0.565138939011
0.904734411085 0.56549981956
0.904789382574 0.565860700108
0.904844290657 0.566221580657
0.904899135447 0.566582461205
0.904953917051 0.566943341754
0.905008635579 0.567304222302
0.905063291139 0.567665102851
0.904542840713 0.567665102851
0.904597701149 0.568025983399
0.904652498564 0.568386863948
0.904707233065 0.568747744497
0.904761904762 0.569108625045
0.904816513761 0.569469505594
0.904871060172 0.569830386142
0.904925544101 0.570191266691
0.904979965655 0.570552147239
0.904462242563 0.570552147239
0.904516866781 0.570913027788
0.904571428571 0.571273908336
0.904625928041 0.571634788885
0.904680365297 0.571995669433
0.904164289789 0.571995669433
0.903648802737 0.571995669433
0.903703703704 0.572356549982
0.903758542141 0.57271743053
0.903813318156 0.573078311079
0.903868031854 0.573439191628
0.903922683343 0.573800072176
0.903977272727 0.574160952725
0.904031800114 0.574521833273
0.904086265607 0.574882713822
0.904140669314 0.57524359437
0.904195011338 0.575604474919
0.903682719547 0.575604474919
0.903737259343 0.575965355467
0.903791737408 0.576326236016
0.903846153846 0.576687116564
0.903900508762 0.577047997113
0.90395480226 0.577408877661
0.904009034444 0.57776975821
0.904063205418 0.578130638759
0.904117315285 0.578491519307
0.904171364149 0.578852399856
0.904225352113 0.579213280404
0.904279279279 0.579574160953
0.904333145751 0.579935041501
0.904386951631 0.58029592205
0.904440697021 0.580656802598
0.904494382022 0.581017683147
0.904548006738 0.581378563695
0.904601571268 0.581739444244
0.904655075715 0.582100324792
0.904708520179 0.582461205341
0.904761904762 0.58282208589
0.904815229563 0.583182966438
0.904868494684 0.583543846987
0.904921700224 0.583904727535
0.904974846283 0.584265608084
0.905027932961 0.584626488632
0.905080960357 0.584987369181
0.905133928571 0.585348249729
0.905186837702 0.585709130278
0.905239687848 0.586070010826
0.905292479109 0.586430891375
0.905345211581 0.586791771923
0.905397885364 0.587152652472
0.905450500556 0.587513533021
0.905503057254 0.587874413569
0.905 0.587874413569
0.904497501388 0.587874413569
0.903995560488 0.587874413569
0.904048807543 0.588235294118
0.904101995565 0.588596174666
0.904155124654 0.588957055215
0.904208194906 0.589317935763
0.904261206419 0.589678816312
0.904314159292 0.59003969686
0.904367053621 0.590400577409
0.904419889503 0.590761457957
0.904472667035 0.591122338506
0.904525386313 0.591483219054
0.904578047435 0.591844099603
0.90407938258 0.591844099603
0.903581267218 0.591844099603
0.903634361233 0.592204980152
0.903687396808 0.5925658607
0.903740374037 0.592926741249
0.903793293018 0.593287621797
0.903846153846 0.593648502346
0.903898956617 0.594009382894
0.903951701427 0.594370263443
0.904004388371 0.594731143991
0.904057017544 0.59509202454
0.904109589041 0.595452905088
0.904162102957 0.595813785637
0.904214559387 0.596174666185
0.904266958425 0.596535546734
0.904319300164 0.596896427283
0.904371584699 0.597257307831
0.904423812125 0.59761818838
0.904475982533 0.597979068928
0.904528096017 0.598339949477
0.904034896401 0.598339949477
0.90408719346 0.598700830025
0.904139433551 0.599061710574
0.904191616766 0.599422591122
0.904243743199 0.599783471671
0.904295812942 0.600144352219
0.904347826087 0.600505232768
0.904399782727 0.600866113316
0.903908794788 0.600866113316
0.903960933261 0.601226993865
0.904013015184 0.601587874414
0.90406504065 0.601948754962
0.904117009751 0.602309635511
0.904168922577 0.602670516059
0.904220779221 0.603031396608
0.904272579773 0.603392277156
0.904324324324 0.603753157705
0.904376012966 0.604114038253
0.904427645788 0.604474918802
0.904479222882 0.60483579935
0.904530744337 0.605196679899
0.904582210243 0.605557560447
0.90463362069 0.605918440996
0.904684975767 0.606279321545
0.904736275565 0.606640202093
0.904787520172 0.607001082642
0.904838709677 0.60736196319
0.90488984417 0.607722843739
0.904940923738 0.608083724287
0.90499194847 0.608444604836
0.904506437768 0.608444604836
0.904557640751 0.608805485384
0.904608788853 0.609166365933
0.904659882164 0.609527246481
0.904710920771 0.60988812703
0.904761904762 0.610249007578
0.904812834225 0.610609888127
0.904863709246 0.610970768676
0.904914529915 0.611331649224
0.904965296316 0.611692529773
0.905016008538 0.612053410321
0.905066666667 0.61241429087
0.905117270789 0.612775171418
0.905167820991 0.613136051967
0.905218317359 0.613496932515
0.905268759979 0.613857813064
0.905319148936 0.614218693612
0.905369484317 0.614579574161
0.905419766206 0.614940454709
0.905469994689 0.615301335258
0.905520169851 0.615662215807
0.905570291777 0.616023096355
0.905620360551 0.616383976904
0.905670376259 0.616744857452
0.905720338983 0.617105738001
0.905770248809 0.617466618549
0.90582010582 0.617827499098
0.9058699101 0.618188379646
0.905919661734 0.618549260195
0.905969360803 0.618910140743
0.906019007392 0.619271021292
0.906068601583 0.61963190184
0.90611814346 0.619992782389
0.906167633105 0.620353662938
0.906217070601 0.620714543486
0.906266456029 0.621075424035
0.906315789474 0.621436304583
0.906365071015 0.621797185132
0.906414300736 0.62215806568
0.906463478718 0.622518946229
0.906512605042 0.622879826777
0.90656167979 0.623240707326
0.906086044071 0.623240707326
0.905610907184 0.623240707326
0.905136268344 0.623240707326
0.905185961236 0.623601587874
0.905235602094 0.623962468423
0.905285190999 0.624323348971
0.905334728033 0.62468422952
0.905384213278 0.625045110069
0.905433646813 0.625405990617
0.905483028721 0.625766871166
0.905532359081 0.626127751714
0.905581637976 0.626488632263
0.905109489051 0.626488632263
0.904637832204 0.626488632263
0.9046875 0.626849512811
0.904737116085 0.62721039336
0.904786680541 0.627571273908
0.904836193448 0.627932154457
0.904885654886 0.628293035005
0.904935064935 0.628653915554
0.904984423676 0.629014796102
0.905033731188 0.629375676651
0.905082987552 0.6297365572
0.905132192846 0.630097437748
0.90518134715 0.630458318297
0.905230450544 0.630819198845
0.904761904762 0.630819198845
0.90481117434 0.631180079394
0.904860392968 0.631540959942
0.904909560724 0.631901840491
0.904958677686 0.632262721039
0.905007743934 0.632623601588
0.905056759546 0.632984482136
0.9051057246 0.633345362685
0.905154639175 0.633706243233
0.905203503349 0.634067123782
0.905252317199 0.634428004331
0.905301080803 0.634788884879
0.905349794239 0.635149765428
0.905398457584 0.635510645976
0.905447070915 0.635871526525
0.904982023626 0.635871526525
0.905030800821 0.636232407073
0.905079527963 0.636593287622
0.905128205128 0.63695416817
0.905176832394 0.637315048719
0.905225409836 0.637675929267
0.905273937532 0.638036809816
0.905322415558 0.638397690364
0.90537084399 0.638758570913
0.905419222904 0.639119451462
0.905467552376 0.63948033201
0.905515832482 0.639841212559
0.905564063298 0.640202093107
0.905612244898 0.640562973656
0.905660377358 0.640923854204
0.905198776758 0.640923854204
0.90524707081 0.641284734753
0.905295315682 0.641645615301
0.90534351145 0.64200649585
0.905391658189 0.642367376398
0.905439755974 0.642728256947
0.905487804878 0.643089137495
0.905535804977 0.643450018044
0.905583756345 0.643810898593
0.905124302385 0.643810898593
0.905172413793 0.644171779141
0.905220476432 0.64453265969
0.905268490375 0.644893540238
0.905316455696 0.645254420787
0.90536437247 0.645615301335
0.905412240769 0.645976181884
0.905460060667 0.646337062432
0.905507832239 0.646697942981
0.905555555556 0.647058823529
0.905603230692 0.647419704078
0.905650857719 0.647780584626
0.905698436712 0.648141465175
0.905745967742 0.648502345724
0.905793450882 0.648863226272
0.905840886203 0.649224106821
0.90588827378 0.649584987369
0.905935613682 0.649945867918
0.905982905983 0.650306748466
0.906030150754 0.650667629015
0.906077348066 0.651028509563
0.90562248996 0.651028509563
0.905168088309 0.651028509563
0.904714142427 0.651028509563
0.904761904762 0.651389390112
0.904809619238 0.65175027066
0.904857285929 0.652111151209
0.904904904905 0.652472031757
0.904452226113 0.652472031757
0.9045 0.652832912306
0.904547726137 0.653193792855
0.904595404595 0.653554673403
0.904643035447 0.653915553952
0.904690618762 0.6542764345
0.904738154613 0.654637315049
0.904785643071 0.654998195597
0.904833084205 0.655359076146
0.904880478088 0.655719956694
0.904927824788 0.656080837243
0.904975124378 0.656441717791
0.904525111885 0.656441717791
0.904572564612 0.65680259834
0.904619970194 0.657163478888
0.904667328699 0.657524359437
0.904714640199 0.657885239986
0.904761904762 0.658246120534
0.904809122459 0.658607001083
0.90485629336 0.658967881631
0.904903417533 0.65932876218
0.90495049505 0.659689642728
0.904997525977 0.660050523277
0.905044510386 0.660411403825
0.905091448344 0.660772284374
0.905138339921 0.661133164922
0.905185185185 0.661494045471
0.905231984205 0.661854926019
0.904785397139 0.661854926019
0.90483234714 0.662215806568
0.904879250862 0.662576687117
0.904926108374 0.662937567665
0.904972919744 0.663298448214
0.905019685039 0.663659328762
0.905066404329 0.664020209311
0.905113077679 0.664381089859
0.90515970516 0.664741970408
0.905206286837 0.665102850956
0.905252822779 0.665463731505
0.905299313052 0.665824612053
0.905345757724 0.666185492602
0.905392156863 0.66654637315
0.905438510534 0.666907253699
0.90499510284 0.666907253699
0.905041605482 0.667268134248
0.905088062622 0.667629014796
0.905134474328 0.667989895345
0.905180840665 0.668350775893
0.9052271617 0.668711656442
0.90478515625 0.668711656442
0.904343582235 0.668711656442
0.904390243902 0.66907253699
0.904436860068 0.669433417539
0.904483430799 0.669794298087
0.904529956162 0.670155178636
0.904576436222 0.670516059184
0.904622871046 0.670876939733
0.9046692607 0.671237820281
0.90471560525 0.67159870083
0.904761904762 0.671959581379
0.904322486644 0.671959581379
0.903883495146 0.671959581379
0.903930131004 0.672320461927
0.903976721629 0.672681342476
0.904023267087 0.673042223024
0.904069767442 0.673403103573
0.90411622276 0.673763984121
0.904162633107 0.67412486467
0.904208998549 0.674485745218
0.904255319149 0.674846625767
0.904301594973 0.675207506315
0.904347826087 0.675568386864
0.903911154032 0.675568386864
0.903957528958 0.675929267412
0.904003859141 0.676290147961
0.904050144648 0.67665102851
0.904096385542 0.677011909058
0.904142581888 0.677372789607
0.904188733751 0.677733670155
0.904234841193 0.678094550704
0.904280904281 0.678455431252
0.904326923077 0.678816311801
0.903892359443 0.678816311801
0.903938520653 0.679177192349
0.903984637542 0.679538072898
0.904030710173 0.679898953446
0.904076738609 0.680259833995
0.904122722915 0.680620714543
0.904168663153 0.680981595092
0.904214559387 0.681342475641
0.903781713739 0.681342475641
0.903827751196 0.681703356189
0.90387374462 0.682064236738
0.903919694073 0.682425117286
0.903965599618 0.682785997835
0.904011461318 0.683146878383
0.904057279236 0.683507758932
0.904103053435 0.68386863948
0.904148783977 0.684229520029
0.904194470925 0.684590400577
0.90424011434 0.684951281126
0.904285714286 0.685312161674
0.904331270823 0.685673042223
0.904376784015 0.686033922772
0.904422253923 0.68639480332
0.904467680608 0.686755683869
0.904513064133 0.687116564417
0.904558404558 0.687477444966
0.904603701946 0.687838325514
0.904648956357 0.688199206063
0.904694167852 0.688560086611
0.904739336493 0.68892096716
0.90478446234 0.689281847708
0.904829545455 0.689642728257
0.904874585897 0.690003608805
0.904919583728 0.690364489354
0.904964539007 0.690725369903
0.905009451796 0.691086250451
0.904581955598 0.691086250451
0.90462700661 0.691447131
0.904200094384 0.691447131
0.903773584906 0.691447131
0.903818953324 0.691808011548
0.903864278982 0.692168892097
0.903909561941 0.692529772645
0.90395480226 0.692890653194
0.904 0.693251533742
0.904045155221 0.693612414291
0.904090267983 0.693973294839
0.904135338346 0.694334175388
0.904180366369 0.694695055936
0.904225352113 0.695055936485
0.904270295636 0.695416817034
0.904315196998 0.695777697582
0.903891233005 0.695777697582
0.903936269916 0.696138578131
0.903981264637 0.696499458679
0.904026217228 0.696860339228
0.904071127749 0.697221219776
0.904115996258 0.697582100325
0.904160822814 0.697942980873
0.904205607477 0.698303861422
0.903783278842 0.698303861422
0.903361344538 0.698303861422
0.903406439571 0.69866474197
0.903451492537 0.699025622519
0.903496503497 0.699386503067
0.903541472507 0.699747383616
0.903586399627 0.700108264165
0.903165735568 0.700108264165
0.902745463006 0.700108264165
0.902325581395 0.700108264165
0.902370990237 0.700469144713
0.902416356877 0.700830025262
0.902461681375 0.70119090581
0.902506963788 0.701551786359
0.902552204176 0.701912666907
0.902597402597 0.702273547456
0.90264255911 0.702634428004
0.902687673772 0.702995308553
0.902732746642 0.703356189101
0.902777777778 0.70371706965
0.902822767237 0.704077950198
0.902867715079 0.704438830747
0.902912621359 0.704799711296
0.902957486137 0.705160591844
0.903002309469 0.705521472393
0.903047091413 0.705882352941
0.903091832026 0.70624323349
0.903136531365 0.706604114038
0.903181189488 0.706964994587
0.903225806452 0.707325875135
0.902809765085 0.707325875135
0.902394106814 0.707325875135
0.901978831109 0.707325875135
0.902023919043 0.707686755684
0.902068965517 0.708047636232
0.902113970588 0.708408516781
0.902158934313 0.708769397329
0.902203856749 0.709130277878
0.902248737953 0.709491158427
0.902293577982 0.709852038975
0.902338376891 0.710212919524
0.902383134739 0.710573800072
0.90242785158 0.710934680621
0.902014652015 0.710934680621
0.902059496568 0.711295561169
0.902104300091 0.711656441718
0.902149062643 0.712017322266
0.902193784278 0.712378202815
0.902238465053 0.712739083363
0.902283105023 0.713099963912
0.902327704245 0.71346084446
0.902372262774 0.713821725009
0.902416780666 0.714182605558
0.902461257976 0.714543486106
0.902505694761 0.714904366655
0.902550091075 0.715265247203
0.902594446973 0.715626127752
0.902638762511 0.7159870083
0.902683037744 0.716347888849
0.902727272727 0.716708769397
0.902771467515 0.717069649946
0.902815622162 0.717430530494
0.902859736723 0.717791411043
0.902903811252 0.718152291591
0.902494331066 0.718152291591
0.902085222121 0.718152291591
0.902129587676 0.71851317214
0.902173913043 0.718874052689
0.90221819828 0.719234933237
0.902262443439 0.719595813786
0.902306648575 0.719956694334
0.902350813743 0.720317574883
0.902394938997 0.720678455431
0.90243902439 0.72103933598
0.902483069977 0.721400216528
0.902527075812 0.721761097077
0.902571041949 0.722121977625
0.90261496844 0.722482858174
0.90265885534 0.722843738722
0.902702702703 0.723204619271
0.902746510581 0.72356549982
0.902790279028 0.723926380368
0.902834008097 0.724287260917
0.902877697842 0.724648141465
0.902921348315 0.725009022014
0.902964959569 0.725369902562
0.903008531657 0.725730783111
0.903052064632 0.726091663659
0.903095558546 0.726452544208
0.903139013453 0.726813424756
0.903182429404 0.727174305305
0.903225806452 0.727535185853
0.903269144648 0.727896066402
0.903312444047 0.728256946951
0.903355704698 0.728617827499
0.903398926655 0.728978708048
0.903442109969 0.729339588596
0.903485254692 0.729700469145
0.903528360875 0.730061349693
0.903571428571 0.730422230242
0.903614457831 0.73078311079
0.903657448707 0.731143991339
0.903700401248 0.731504871887
0.903743315508 0.731865752436
0.903786191537 0.732226632984
0.903829029386 0.732587513533
0.903426791277 0.732587513533
0.90346975089 0.732948394082
0.903512672299 0.73330927463
0.903555555556 0.733670155179
0.903598400711 0.734031035727
0.903641207815 0.734391916276
0.90368397692 0.734752796824
0.903726708075 0.735113677373
0.90376940133 0.735474557921
0.903812056738 0.73583543847
0.903854674346 0.736196319018
0.903897254207 0.736557199567
0.90393979637 0.736918080115
0.903982300885 0.737278960664
0.903582485626 0.737278960664
0.903183023873 0.737278960664
0.903225806452 0.737639841213
0.903268551237 0.738000721761
0.903311258278 0.73836160231
0.903353927626 0.738722482858
0.90339655933 0.739083363407
0.903439153439 0.739444243955
0.903481710004 0.739805124504
0.903524229075 0.740166005052
0.9035667107 0.740526885601
0.90360915493 0.740887766149
0.903651561813 0.741248646698
0.903693931398 0.741609527246
0.903736263736 0.741970407795
0.903778558875 0.742331288344
0.903381642512 0.742331288344
0.902985074627 0.742331288344
0.903027643703 0.742692168892
0.903070175439 0.743053049441
0.903112669882 0.743413929989
0.903155127082 0.743774810538
0.903197547087 0.744135691086
0.902802101576 0.744135691086
0.902407002188 0.744135691086
0.902449693788 0.744496571635
0.902492348054 0.744857452183
0.902534965035 0.745218332732
0.902577544779 0.74557921328
0.902183406114 0.74557921328
0.902226102139 0.745940093829
0.902268760908 0.746300974377
0.902311382468 0.746661854926
0.90235396687 0.747022735475
0.902396514161 0.747383616023
0.90243902439 0.747744496572
0.902046147148 0.747744496572
0.901653611836 0.747744496572
0.901261418008 0.747744496572
0.901304347826 0.74810537712
0.90134724033 0.748466257669
0.901390095569 0.748827138217
0.901432913591 0.749188018766
0.901041666667 0.749188018766
0.901084598698 0.749548899314
0.901127493495 0.749909779863
0.901170351105 0.750270660411
0.900779896014 0.750270660411
0.900822867042 0.75063154096
0.900865800866 0.750992421508
0.900908697534 0.751353302057
0.900951557093 0.751714182606
0.900994379594 0.752075063154
0.901037165082 0.752435943703
0.901079913607 0.752796824251
0.900690846287 0.752796824251
0.90073370738 0.7531577048
0.900776531493 0.753518585348
0.900819318672 0.753879465897
0.900862068966 0.754240346445
0.900904782421 0.754601226994
0.900947459087 0.754962107542
0.90099009901 0.755322988091
0.900602409639 0.755322988091
0.90064516129 0.755683868639
0.900687876182 0.756044749188
0.900730554362 0.756405629737
0.900773195876 0.756766510285
0.900815800773 0.757127390834
0.900858369099 0.757488271382
0.900900900901 0.757849151931
0.90051457976 0.757849151931
0.90055722246 0.758210032479
0.90059982862 0.758570913028
0.900642398287 0.758931793576
0.900684931507 0.759292674125
0.900727428327 0.759653554673
0.900769888794 0.760014435222
0.900812312954 0.76037531577
0.900854700855 0.760736196319
0.900897052542 0.761097076868
0.900939368061 0.761457957416
0.900981647461 0.761818837965
0.901023890785 0.762179718513
0.901066098081 0.762540599062
0.900682011935 0.762540599062
0.900298253089 0.762540599062
0.900340715503 0.76290147961
0.900383141762 0.763262360159
0.900425531915 0.763623240707
0.900467886006 0.763984121256
0.900510204082 0.764345001804
0.900552486188 0.764705882353
0.90059473237 0.765066762901
0.900636942675 0.76542764345
0.900679117148 0.765788523999
0.900721255834 0.766149404547
0.900763358779 0.766510285096
0.900805426028 0.766871165644
0.900847457627 0.767232046193
0.900889453621 0.767592926741
0.900931414056 0.76795380729
0.900973338976 0.768314687838
0.901015228426 0.768675568387
0.901057082452 0.769036448935
0.901098901099 0.769397329484
0.901140684411 0.769758210032
0.901182432432 0.770119090581
0.901224145209 0.77047997113
0.901265822785 0.770840851678
0.901307465205 0.771201732227
0.900927487352 0.771201732227
0.900547829751 0.771201732227
0.900168491997 0.771201732227
0.900210526316 0.771562612775
0.900252525253 0.771923493324
0.900294488851 0.772284373872
0.900336417157 0.772645254421
0.900378310214 0.773006134969
0.900420168067 0.773367015518
0.90046199076 0.773727896066
0.900503778338 0.774088776615
0.900545530843 0.774449657163
0.900587248322 0.774810537712
0.900628930818 0.775171418261
0.900670578374 0.775532298809
0.900712191035 0.775893179358
0.900753768844 0.776254059906
0.900795311846 0.776614940455
0.900418410042 0.776614940455
0.900460058553 0.776975821003
0.900501672241 0.777336701552
0.90012536565 0.777336701552
0.900167084378 0.7776975821
0.899791231733 0.7776975821
0.899833055092 0.778058462649
0.899874843554 0.778419343197
0.899916597164 0.778780223746
0.899958315965 0.779141104294
0.9 0.779501984843
0.900041649313 0.779862865392
0.900083263947 0.78022374594
0.900124843945 0.780584626489
0.900166389351 0.780945507037
0.899792099792 0.780945507037
0.899833748961 0.781306387586
0.899875363523 0.781667268134
0.899916943522 0.782028148683
0.899958489 0.782389029231
0.9 0.78274990978
0.900041476566 0.783110790328
0.90008291874 0.783471670877
0.900124326564 0.783832551425
0.900165700083 0.784193431974
0.900207039337 0.784554312523
0.900248344371 0.784915193071
0.900289615225 0.78527607362
0.899917287014 0.78527607362
0.899958660604 0.785636954168
0.9 0.785997834717
0.900041305246 0.786358715265
0.900082576383 0.786719595814
0.900123813454 0.787080476362
0.900165016502 0.787441356911
0.900206185567 0.787802237459
0.900247320692 0.788163118008
0.90028842192 0.788523998556
0.900329489292 0.788884879105
0.899958830795 0.788884879105
0.899588477366 0.788884879105
0.899629781983 0.789245759654
0.899671052632 0.789606640202
0.899712289355 0.789967520751
0.899753492194 0.790328401299
0.899794661191 0.790689281848
0.899835796388 0.791050162396
0.899876897825 0.791411042945
0.899917965546 0.791771923493
0.89954899549 0.791771923493
0.899590163934 0.792132804042
0.899631298648 0.79249368459
0.899672399672 0.792854565139
0.899713467049 0.793215445687
0.899754500818 0.793576326236
0.899795501022 0.793937206785
0.899836467702 0.794298087333
0.899877400899 0.794658967882
0.899918300654 0.79501984843
0.899959167007 0.795380728979
0.9 0.795741609527
0.899632802938 0.795741609527
0.899265905383 0.795741609527
0.899306971056 0.796102490076
0.89934800326 0.796463370624
0.899389002037 0.796824251173
0.899429967427 0.797185131721
0.899470899471 0.79754601227
0.89951179821 0.797906892818
0.899552663684 0.798267773367
0.89918699187 0.798267773367
0.899227956115 0.798628653916
0.899268887084 0.798989534464
0.899309784815 0.799350415013
0.899350649351 0.799711295561
0.89939148073 0.80007217611
0.899432278994 0.800433056658
0.899067693555 0.800433056658
0.899108589951 0.800793937207
0.89914945322 0.801154817755
0.899190283401 0.801515698304
0.899231080534 0.801876578852
0.89927184466 0.802237459401
0.899312575819 0.802598339949
0.89935327405 0.802959220498
0.89898989899 0.802959220498
0.898626817447 0.802959220498
0.898264029067 0.802959220498
0.898305084746 0.803320101047
0.898346107301 0.803680981595
0.897983870968 0.803680981595
0.898024989923 0.804041862144
0.898066075745 0.804402742692
0.898107128474 0.804763623241
0.897745571659 0.804763623241
0.897384305835 0.804763623241
0.897425583266 0.805124503789
0.897466827503 0.805485384338
0.897508038585 0.805846264886
0.897549216553 0.806207145435
0.897590361446 0.806568025983
0.897230028101 0.806568025983
0.896869983949 0.806568025983
0.89651022864 0.806568025983
0.896551724138 0.806928906532
0.896593186373 0.80728978708
0.896233974359 0.80728978708
0.89587505006 0.80728978708
0.895916733387 0.807650667629
0.895558223289 0.807650667629
0.8956 0.808011548178
0.895641743303 0.808372428726
0.895283772982 0.808372428726
0.895325609269 0.808733309275
0.895367412141 0.809094189823
0.89500998004 0.809094189823
0.895051875499 0.809455070372
0.895093737535 0.80981595092
0.895135566188 0.810176831469
0.894778796333 0.810176831469
0.894820717131 0.810537712017
0.89446435683 0.810537712017
0.894506369427 0.810898592566
0.894150417827 0.810898592566
0.893794749403 0.810898592566
0.893836978131 0.811259473114
0.893879173291 0.811620353663
0.893921334923 0.811981234211
0.893566322478 0.811981234211
0.893211591902 0.811981234211
0.892857142857 0.811981234211
0.892899642999 0.81234211476
0.892942109437 0.812702995309
0.892588188664 0.812702995309
0.892234548336 0.812702995309
0.891881188119 0.812702995309
0.891923990499 0.813063875857
0.891966759003 0.813424756406
0.892009493671 0.813785636954
0.891656781336 0.813785636954
0.891699604743 0.814146517503
0.891742394311 0.814507398051
0.891785150079 0.8148682786
0.891827872088 0.815229159148
0.891475927388 0.815229159148
0.891518737673 0.815590039697
0.891561514196 0.815950920245
0.891210090658 0.815950920245
0.89085894405 0.815950920245
0.890901929894 0.816311800794
0.89094488189 0.816672681342
0.890987800079 0.817033561891
0.89063729347 0.817033561891
0.89068029886 0.81739444244
0.89072327044 0.817755322988
0.890766208251 0.818116203537
0.890809112333 0.818477084085
0.890851982725 0.818837964634
0.890894819466 0.819198845182
0.890937622597 0.819559725731
0.890980392157 0.819920606279
0.891023128185 0.820281486828
0.890673981191 0.820281486828
0.89071680376 0.820642367376
0.890759592796 0.821003247925
0.890410958904 0.821003247925
0.890062597809 0.821003247925
0.88971450919 0.821003247925
0.889366692729 0.821003247925
0.889409925752 0.821364128473
0.889453125 0.821725009022
0.889496290512 0.822085889571
0.889149102264 0.822085889571
0.889192352712 0.822446770119
0.889235569423 0.822807650668
0.889278752437 0.823168531216
0.889321901793 0.823529411765
0.888975457733 0.823529411765
0.888629283489 0.823529411765
0.888672635267 0.823890292313
0.888326848249 0.823890292313
0.887981330222 0.823890292313
0.887636080871 0.823890292313
0.887679751263 0.824251172862
0.887723387723 0.82461205341
0.887766990291 0.824972933959
0.887810559006 0.825333814507
0.88746604579 0.825333814507
0.887121799845 0.825333814507
0.88716556805 0.825694695056
0.887209302326 0.826055575604
0.886865555986 0.826055575604
0.88652207591 0.826055575604
0.886178861789 0.826055575604
0.885835913313 0.826055575604
0.885880077369 0.826416456153
0.88592420727 0.826777336702
0.885968303054 0.82713821725
0.88601236476 0.827499097799
0.885670142912 0.827499097799
0.885714285714 0.827859978347
0.885758394442 0.828220858896
0.885416666667 0.828220858896
0.885075202468 0.828220858896
0.885119506554 0.828581739444
0.884778420039 0.828581739444
0.884822804314 0.828942619993
0.884482094725 0.828942619993
0.884141647421 0.828942619993
0.884186225471 0.829303500541
0.883846153846 0.829303500541
0.883890811226 0.82966438109
0.883935434281 0.830025261638
0.88398002305 0.830386142187
0.884024577573 0.830747022735
0.884069097889 0.831107903284
0.884113584037 0.831468783833
0.883774453395 0.831468783833
0.883435582822 0.831468783833
0.88309697202 0.831468783833
0.883141762452 0.831829664381
0.883186518575 0.83219054493
0.882848392037 0.83219054493
0.882893226177 0.832551425478
0.882555470543 0.832551425478
0.882217973231 0.832551425478
0.881880733945 0.832551425478
0.881925869316 0.832912306027
0.881970970206 0.833273186575
0.881634211531 0.833273186575
0.881297709924 0.833273186575
0.881342998855 0.833634067124
0.881006864989 0.833634067124
0.881052230271 0.833994947672
0.881097560976 0.834355828221
0.881142857143 0.834716708769
0.881188118812 0.835077589318
0.88085268367 0.835077589318
0.880517503805 0.835077589318
0.880562951693 0.835438469866
0.880608365019 0.835799350415
0.880273660205 0.835799350415
0.879939209726 0.835799350415
0.879605013293 0.835799350415
0.879650721336 0.836160230964
0.879696394687 0.836521111512
0.879362670713 0.836521111512
0.879029199848 0.836521111512
0.878695981804 0.836521111512
0.878741947707 0.836881992061
0.878409090909 0.836881992061
0.878455130632 0.837242872609
0.878122634368 0.837242872609
0.878168747635 0.837603753158
0.877836611195 0.837603753158
0.877504725898 0.837603753158
0.877551020408 0.837964633706
0.877219493767 0.837964633706
0.877265861027 0.838325514255
0.876934692337 0.838325514255
0.876603773585 0.838325514255
0.876273104489 0.838325514255
0.875942684766 0.838325514255
0.87598944591 0.838686394803
0.876036171816 0.839047275352
0.876082862524 0.8394081559
0.876129518072 0.839769036449
0.875799774181 0.839769036449
0.875846501129 0.840129916997
0.87589319293 0.840490797546
0.875939849624 0.840851678095
0.875986471251 0.841212558643
0.875657400451 0.841212558643
0.875328576793 0.841212558643
0.875375375375 0.841573439192
0.875422138837 0.84193431974
0.875093773443 0.84193431974
0.874765654293 0.84193431974
0.874437781109 0.84193431974
0.874484825777 0.842295200289
0.874531835206 0.842656080837
0.874204417821 0.842656080837
0.874251497006 0.843016961386
0.874298540965 0.843377841934
0.87397157816 0.843377841934
0.873644859813 0.843377841934
0.87331838565 0.843377841934
0.872992155398 0.843377841934
0.873039581777 0.843738722483
0.873086972751 0.844099603031
0.87276119403 0.844099603031
0.872808653488 0.84446048358
0.872856077554 0.844821364128
0.872903466269 0.845182244677
0.872950819672 0.845543125226
0.872998137803 0.845904005774
0.872673119881 0.845904005774
0.872720506141 0.846264886323
0.872395833333 0.846264886323
0.872443287467 0.846625766871
0.87249070632 0.84698664742
0.872166480862 0.84698664742
0.871842496285 0.84698664742
0.871518752321 0.84698664742
0.871195248701 0.84698664742
0.871243042672 0.847347527968
0.871290801187 0.847708408517
0.870967741935 0.847708408517
0.870644922165 0.847708408517
0.870692849203 0.848069289065
0.870740740741 0.848430169614
0.870788596816 0.848791050162
0.870466321244 0.848791050162
0.870514243433 0.849151930711
0.870562130178 0.849512811259
0.870609981516 0.849873691808
0.870288248337 0.849873691808
0.869966752863 0.849873691808
0.870014771049 0.850234572357
0.86969361388 0.850234572357
0.869741697417 0.850595452905
0.869420877905 0.850595452905
0.869100294985 0.850595452905
0.869148544047 0.850956333454
0.868828297716 0.850956333454
0.868876611418 0.851317214002
0.868924889543 0.851678094551
0.868973132131 0.852038975099
0.86902133922 0.852399855648
0.868701728577 0.852399855648
0.86875 0.852760736196
0.868798235943 0.853121616745
0.868846436444 0.853482497293
0.868894601542 0.853843377842
0.868575624082 0.853843377842
0.868623853211 0.85420425839
0.868305209098 0.85420425839
0.868353502017 0.854565138939
0.868035190616 0.854565138939
0.867717112495 0.854565138939
0.867765567766 0.854926019488
0.86781398755 0.855286900036
0.867496339678 0.855286900036
0.867178924259 0.855286900036
0.866861741039 0.855286900036
0.866910420475 0.855647780585
0.866593567251 0.855647780585
0.866276945561 0.855647780585
0.866325785245 0.856008661133
0.866374589266 0.856369541682
0.866423357664 0.85673042223
0.866107260124 0.85673042223
0.865791393144 0.85673042223
0.865840320817 0.857091302779
0.865889212828 0.857452183327
0.865573770492 0.857452183327
0.865258557902 0.857452183327
0.864943574809 0.857452183327
0.864628820961 0.857452183327
0.864678064751 0.857813063876
0.864363636364 0.857813063876
0.864412940749 0.858173944424
0.864098837209 0.858173944424
0.86378496186 0.858173944424
0.863834422658 0.858534824973
0.86388384755 0.858895705521
0.863933236575 0.85925658607
0.863619876678 0.85925658607
0.863306744017 0.85925658607
0.86335628851 0.859617466619
0.863043478261 0.859617466619
0.862730894603 0.859617466619
0.862780593773 0.859978347167
0.862468331524 0.859978347167
0.862518089725 0.860339227716
0.862206148282 0.860339227716
0.862255965293 0.860700108264
0.861944344055 0.860700108264
0.861994219653 0.861060988813
0.862044059227 0.861421869361
0.862093862816 0.86178274991
0.862143630458 0.862143630458
0.862193362193 0.862504511007
0.861882437793 0.862504511007
0.861571737563 0.862504511007
0.861261261261 0.862504511007
0.860951008646 0.862504511007
0.860640979474 0.862504511007
0.860331173506 0.862504511007
0.86038143217 0.862865391555
0.860431654676 0.863226272104
0.860122258181 0.863226272104
0.860172537743 0.863587152652
0.859863456701 0.863587152652
0.859913793103 0.863948033201
0.859964093357 0.86430891375
0.859655419957 0.86430891375
0.859346968066 0.86430891375
0.859038737446 0.86430891375
0.859089279312 0.864669794298
0.859139784946 0.865030674847
0.858831959871 0.865030674847
0.85888252149 0.865391555395


==> figures/pr_raw_data/Riedel/att.txt <==
1.0 0.000512820512821
1.0 0.00102564102564
1.0 0.00153846153846
1.0 0.00205128205128
0.8 0.00205128205128
0.833333333333 0.0025641025641
0.857142857143 0.00307692307692
0.875 0.00358974358974
0.888888888889 0.00410256410256
0.8 0.00410256410256
0.818181818182 0.00461538461538
0.833333333333 0.00512820512821
0.846153846154 0.00564102564103
0.857142857143 0.00615384615385
0.866666666667 0.00666666666667
0.8125 0.00666666666667
0.823529411765 0.00717948717949
0.833333333333 0.00769230769231
0.789473684211 0.00769230769231
0.8 0.00820512820513
0.809523809524 0.00871794871795
0.818181818182 0.00923076923077
0.826086956522 0.00974358974359
0.833333333333 0.0102564102564
0.84 0.0107692307692
0.846153846154 0.0112820512821
0.814814814815 0.0112820512821
0.821428571429 0.0117948717949
0.827586206897 0.0123076923077
0.8 0.0123076923077
0.806451612903 0.0128205128205
0.8125 0.0133333333333
0.787878787879 0.0133333333333
0.794117647059 0.0138461538462
0.8 0.014358974359
0.777777777778 0.014358974359
0.783783783784 0.0148717948718
0.789473684211 0.0153846153846
0.769230769231 0.0153846153846
0.775 0.0158974358974
0.756097560976 0.0158974358974
0.761904761905 0.0164102564103
0.767441860465 0.0169230769231
0.772727272727 0.0174358974359
0.755555555556 0.0174358974359
0.760869565217 0.0179487179487
0.765957446809 0.0184615384615
0.75 0.0184615384615
0.755102040816 0.0189743589744
0.76 0.0194871794872
0.745098039216 0.0194871794872
0.730769230769 0.0194871794872
0.735849056604 0.02
0.740740740741 0.0205128205128
0.745454545455 0.0210256410256
0.732142857143 0.0210256410256
0.719298245614 0.0210256410256
0.724137931034 0.0215384615385
0.728813559322 0.0220512820513
0.733333333333 0.0225641025641
0.737704918033 0.0230769230769
0.741935483871 0.0235897435897
0.730158730159 0.0235897435897
0.734375 0.0241025641026
0.738461538462 0.0246153846154
0.727272727273 0.0246153846154
0.731343283582 0.0251282051282
0.735294117647 0.025641025641
0.739130434783 0.0261538461538
0.742857142857 0.0266666666667
0.746478873239 0.0271794871795
0.75 0.0276923076923
0.753424657534 0.0282051282051
0.756756756757 0.0287179487179
0.746666666667 0.0287179487179
0.75 0.0292307692308
0.753246753247 0.0297435897436
0.75641025641 0.0302564102564
0.759493670886 0.0307692307692
0.7625 0.0312820512821
0.765432098765 0.0317948717949
0.756097560976 0.0317948717949
0.759036144578 0.0323076923077
0.75 0.0323076923077
0.752941176471 0.0328205128205
0.755813953488 0.0333333333333
0.758620689655 0.0338461538462
0.761363636364 0.034358974359
0.752808988764 0.034358974359
0.755555555556 0.0348717948718
0.747252747253 0.0348717948718
0.75 0.0353846153846
0.752688172043 0.0358974358974
0.744680851064 0.0358974358974
0.736842105263 0.0358974358974
0.739583333333 0.0364102564103
0.731958762887 0.0364102564103
0.734693877551 0.0369230769231
0.727272727273 0.0369230769231
0.73 0.0374358974359
0.722772277228 0.0374358974359
0.725490196078 0.0379487179487
0.718446601942 0.0379487179487
0.721153846154 0.0384615384615
0.72380952381 0.0389743589744
0.716981132075 0.0389743589744
0.710280373832 0.0389743589744
0.703703703704 0.0389743589744
0.697247706422 0.0389743589744
0.690909090909 0.0389743589744
0.693693693694 0.0394871794872
0.6875 0.0394871794872
0.681415929204 0.0394871794872
0.684210526316 0.04
0.686956521739 0.0405128205128
0.681034482759 0.0405128205128
0.683760683761 0.0410256410256
0.677966101695 0.0410256410256
0.672268907563 0.0410256410256
0.666666666667 0.0410256410256
0.669421487603 0.0415384615385
0.66393442623 0.0415384615385
0.666666666667 0.0420512820513
0.661290322581 0.0420512820513
0.656 0.0420512820513
0.650793650794 0.0420512820513
0.653543307087 0.0425641025641
0.65625 0.0430769230769
0.658914728682 0.0435897435897
0.661538461538 0.0441025641026
0.664122137405 0.0446153846154
0.659090909091 0.0446153846154
0.661654135338 0.0451282051282
0.65671641791 0.0451282051282
0.659259259259 0.045641025641
0.661764705882 0.0461538461538
0.656934306569 0.0461538461538
0.659420289855 0.0466666666667
0.661870503597 0.0471794871795
0.657142857143 0.0471794871795
0.652482269504 0.0471794871795
0.654929577465 0.0476923076923
0.657342657343 0.0482051282051
0.659722222222 0.0487179487179
0.662068965517 0.0492307692308
0.664383561644 0.0497435897436
0.666666666667 0.0502564102564
0.662162162162 0.0502564102564
0.657718120805 0.0502564102564
0.653333333333 0.0502564102564
0.655629139073 0.0507692307692
0.657894736842 0.0512820512821
0.660130718954 0.0517948717949
0.662337662338 0.0523076923077
0.658064516129 0.0523076923077
0.653846153846 0.0523076923077
0.649681528662 0.0523076923077
0.645569620253 0.0523076923077
0.641509433962 0.0523076923077
0.64375 0.0528205128205
0.645962732919 0.0533333333333
0.648148148148 0.0538461538462
0.650306748466 0.054358974359
0.646341463415 0.054358974359
0.648484848485 0.0548717948718
0.650602409639 0.0553846153846
0.652694610778 0.0558974358974
0.654761904762 0.0564102564103
0.650887573964 0.0564102564103
0.647058823529 0.0564102564103
0.649122807018 0.0569230769231
0.651162790698 0.0574358974359
0.647398843931 0.0574358974359
0.649425287356 0.0579487179487
0.651428571429 0.0584615384615
0.647727272727 0.0584615384615
0.64406779661 0.0584615384615
0.64606741573 0.0589743589744
0.648044692737 0.0594871794872
0.65 0.06
0.651933701657 0.0605128205128
0.648351648352 0.0605128205128
0.644808743169 0.0605128205128
0.646739130435 0.0610256410256
0.648648648649 0.0615384615385
0.645161290323 0.0615384615385
0.641711229947 0.0615384615385
0.643617021277 0.0620512820513
0.640211640212 0.0620512820513
0.642105263158 0.0625641025641
0.638743455497 0.0625641025641
0.640625 0.0630769230769
0.642487046632 0.0635897435897
0.639175257732 0.0635897435897
0.641025641026 0.0641025641026
0.642857142857 0.0646153846154
0.644670050761 0.0651282051282
0.646464646465 0.065641025641
0.643216080402 0.065641025641
0.645 0.0661538461538
0.646766169154 0.0666666666667
0.648514851485 0.0671794871795
0.650246305419 0.0676923076923
0.651960784314 0.0682051282051
0.648780487805 0.0682051282051
0.645631067961 0.0682051282051
0.642512077295 0.0682051282051
0.644230769231 0.0687179487179
0.641148325359 0.0687179487179
0.638095238095 0.0687179487179
0.63981042654 0.0692307692308
0.641509433962 0.0697435897436
0.638497652582 0.0697435897436
0.635514018692 0.0697435897436
0.637209302326 0.0702564102564
0.634259259259 0.0702564102564
0.63133640553 0.0702564102564
0.633027522936 0.0707692307692
0.634703196347 0.0712820512821
0.631818181818 0.0712820512821
0.633484162896 0.0717948717949
0.630630630631 0.0717948717949
0.627802690583 0.0717948717949
0.629464285714 0.0723076923077
0.631111111111 0.0728205128205
0.632743362832 0.0733333333333
0.63436123348 0.0738461538462
0.635964912281 0.074358974359
0.637554585153 0.0748717948718
0.634782608696 0.0748717948718
0.632034632035 0.0748717948718
0.629310344828 0.0748717948718
0.630901287554 0.0753846153846
0.632478632479 0.0758974358974
0.629787234043 0.0758974358974
0.631355932203 0.0764102564103
0.628691983122 0.0764102564103
0.626050420168 0.0764102564103
0.623430962343 0.0764102564103
0.620833333333 0.0764102564103
0.618257261411 0.0764102564103
0.619834710744 0.0769230769231
0.621399176955 0.0774358974359
0.622950819672 0.0779487179487
0.624489795918 0.0784615384615
0.621951219512 0.0784615384615
0.619433198381 0.0784615384615
0.620967741935 0.0789743589744
0.622489959839 0.0794871794872
0.624 0.08
0.621513944223 0.08
0.623015873016 0.0805128205128
0.624505928854 0.0810256410256
0.625984251969 0.0815384615385
0.623529411765 0.0815384615385
0.62109375 0.0815384615385
0.622568093385 0.0820512820513
0.624031007752 0.0825641025641
0.621621621622 0.0825641025641
0.623076923077 0.0830769230769
0.624521072797 0.0835897435897
0.625954198473 0.0841025641026
0.627376425856 0.0846153846154
0.625 0.0846153846154
0.62641509434 0.0851282051282
0.627819548872 0.085641025641
0.629213483146 0.0861538461538
0.626865671642 0.0861538461538
0.628252788104 0.0866666666667
0.625925925926 0.0866666666667
0.623616236162 0.0866666666667
0.625 0.0871794871795
0.626373626374 0.0876923076923
0.627737226277 0.0882051282051
0.629090909091 0.0887179487179
0.630434782609 0.0892307692308
0.631768953069 0.0897435897436
0.63309352518 0.0902564102564
0.634408602151 0.0907692307692
0.635714285714 0.0912820512821
0.637010676157 0.0917948717949
0.63475177305 0.0917948717949
0.636042402827 0.0923076923077
0.633802816901 0.0923076923077
0.631578947368 0.0923076923077
0.629370629371 0.0923076923077
0.627177700348 0.0923076923077
0.628472222222 0.0928205128205
0.629757785467 0.0933333333333
0.631034482759 0.0938461538462
0.628865979381 0.0938461538462
0.626712328767 0.0938461538462
0.627986348123 0.094358974359
0.62925170068 0.0948717948718
0.630508474576 0.0953846153846
0.631756756757 0.0958974358974
0.62962962963 0.0958974358974
0.627516778523 0.0958974358974
0.628762541806 0.0964102564103
0.626666666667 0.0964102564103
0.624584717608 0.0964102564103
0.622516556291 0.0964102564103
0.620462046205 0.0964102564103
0.618421052632 0.0964102564103
0.616393442623 0.0964102564103
0.617647058824 0.0969230769231
0.618892508143 0.0974358974359
0.62012987013 0.0979487179487
0.621359223301 0.0984615384615
0.61935483871 0.0984615384615
0.617363344051 0.0984615384615
0.61858974359 0.0989743589744
0.619808306709 0.0994871794872
0.617834394904 0.0994871794872
0.615873015873 0.0994871794872
0.613924050633 0.0994871794872
0.615141955836 0.1
0.616352201258 0.100512820513
0.617554858934 0.101025641026
0.61875 0.101538461538
0.619937694704 0.102051282051
0.621118012422 0.102564102564
0.622291021672 0.103076923077
0.623456790123 0.10358974359
0.624615384615 0.104102564103
0.622699386503 0.104102564103
0.623853211009 0.104615384615
0.625 0.105128205128
0.626139817629 0.105641025641
0.627272727273 0.106153846154
0.628398791541 0.106666666667
0.629518072289 0.107179487179
0.630630630631 0.107692307692
0.631736526946 0.108205128205
0.632835820896 0.108717948718
0.633928571429 0.109230769231
0.635014836795 0.109743589744
0.633136094675 0.109743589744
0.631268436578 0.109743589744
0.632352941176 0.110256410256
0.633431085044 0.110769230769
0.631578947368 0.110769230769
0.632653061224 0.111282051282
0.633720930233 0.111794871795
0.631884057971 0.111794871795
0.630057803468 0.111794871795
0.628242074928 0.111794871795
0.626436781609 0.111794871795
0.627507163324 0.112307692308
0.628571428571 0.112820512821
0.626780626781 0.112820512821
0.625 0.112820512821
0.623229461756 0.112820512821
0.624293785311 0.113333333333
0.625352112676 0.113846153846
0.626404494382 0.114358974359
0.627450980392 0.114871794872
0.625698324022 0.114871794872
0.626740947075 0.115384615385
0.627777777778 0.115897435897
0.628808864266 0.11641025641
0.629834254144 0.116923076923
0.63085399449 0.117435897436
0.631868131868 0.117948717949
0.630136986301 0.117948717949
0.628415300546 0.117948717949
0.629427792916 0.118461538462
0.630434782609 0.118974358974
0.631436314363 0.119487179487
0.62972972973 0.119487179487
0.630727762803 0.12
0.631720430108 0.120512820513
0.632707774799 0.121025641026
0.633689839572 0.121538461538
0.632 0.121538461538
0.630319148936 0.121538461538
0.628647214854 0.121538461538
0.62962962963 0.122051282051
0.630606860158 0.122564102564
0.631578947368 0.123076923077
0.629921259843 0.123076923077
0.628272251309 0.123076923077
0.626631853786 0.123076923077
0.627604166667 0.12358974359
0.628571428571 0.124102564103
0.629533678756 0.124615384615
0.627906976744 0.124615384615
0.628865979381 0.125128205128
0.627249357326 0.125128205128
0.628205128205 0.125641025641
0.62915601023 0.126153846154
0.627551020408 0.126153846154
0.628498727735 0.126666666667
0.629441624365 0.127179487179
0.630379746835 0.127692307692
0.628787878788 0.127692307692
0.629722921914 0.128205128205
0.630653266332 0.128717948718
0.631578947368 0.129230769231
0.63 0.129230769231
0.628428927681 0.129230769231
0.626865671642 0.129230769231
0.627791563275 0.129743589744
0.628712871287 0.130256410256
0.62962962963 0.130769230769
0.628078817734 0.130769230769
0.628992628993 0.131282051282
0.629901960784 0.131794871795
0.628361858191 0.131794871795
0.626829268293 0.131794871795
0.627737226277 0.132307692308
0.626213592233 0.132307692308
0.624697336562 0.132307692308
0.623188405797 0.132307692308
0.621686746988 0.132307692308
0.622596153846 0.132820512821
0.623501199041 0.133333333333
0.624401913876 0.133846153846
0.622911694511 0.133846153846
0.621428571429 0.133846153846
0.619952494062 0.133846153846
0.618483412322 0.133846153846
0.617021276596 0.133846153846
0.617924528302 0.134358974359
0.616470588235 0.134358974359
0.615023474178 0.134358974359
0.613583138173 0.134358974359
0.61214953271 0.134358974359
0.610722610723 0.134358974359
0.609302325581 0.134358974359
0.60788863109 0.134358974359
0.608796296296 0.134871794872
0.609699769053 0.135384615385
0.610599078341 0.135897435897
0.611494252874 0.13641025641
0.612385321101 0.136923076923
0.613272311213 0.137435897436
0.614155251142 0.137948717949
0.612756264237 0.137948717949
0.611363636364 0.137948717949
0.609977324263 0.137948717949
0.610859728507 0.138461538462
0.609480812641 0.138461538462
0.61036036036 0.138974358974
0.608988764045 0.138974358974
0.609865470852 0.139487179487
0.610738255034 0.14
0.609375 0.14
0.610244988864 0.140512820513
0.608888888889 0.140512820513
0.609756097561 0.141025641026
0.610619469027 0.141538461538
0.609271523179 0.141538461538
0.607929515419 0.141538461538
0.608791208791 0.142051282051
0.607456140351 0.142051282051
0.606126914661 0.142051282051
0.60480349345 0.142051282051
0.60348583878 0.142051282051
0.604347826087 0.142564102564
0.603036876356 0.142564102564
0.601731601732 0.142564102564
0.600431965443 0.142564102564
0.599137931034 0.142564102564
0.6 0.143076923077
0.598712446352 0.143076923077
0.599571734475 0.14358974359
0.598290598291 0.14358974359
0.597014925373 0.14358974359
0.597872340426 0.144102564103
0.59872611465 0.144615384615
0.597457627119 0.144615384615
0.596194503171 0.144615384615
0.594936708861 0.144615384615
0.595789473684 0.145128205128
0.596638655462 0.145641025641
0.595387840671 0.145641025641
0.594142259414 0.145641025641
0.594989561587 0.146153846154
0.595833333333 0.146666666667
0.594594594595 0.146666666667
0.595435684647 0.147179487179
0.596273291925 0.147692307692
0.595041322314 0.147692307692
0.59587628866 0.148205128205
0.594650205761 0.148205128205
0.593429158111 0.148205128205
0.592213114754 0.148205128205
0.593047034765 0.148717948718
0.591836734694 0.148717948718
0.590631364562 0.148717948718
0.591463414634 0.149230769231
0.592292089249 0.149743589744
0.593117408907 0.150256410256
0.591919191919 0.150256410256
0.590725806452 0.150256410256
0.58953722334 0.150256410256
0.590361445783 0.150769230769
0.591182364729 0.151282051282
0.59 0.151282051282
0.588822355289 0.151282051282
0.58764940239 0.151282051282
0.588469184891 0.151794871795
0.589285714286 0.152307692308
0.590099009901 0.152820512821
0.588932806324 0.152820512821
0.589743589744 0.153333333333
0.588582677165 0.153333333333
0.58742632613 0.153333333333
0.588235294118 0.153846153846
0.587084148728 0.153846153846
0.587890625 0.154358974359
0.586744639376 0.154358974359
0.587548638132 0.154871794872
0.588349514563 0.155384615385
0.589147286822 0.155897435897
0.589941972921 0.15641025641
0.588803088803 0.15641025641
0.587668593449 0.15641025641
0.588461538462 0.156923076923
0.587332053743 0.156923076923
0.586206896552 0.156923076923
0.586998087954 0.157435897436
0.587786259542 0.157948717949
0.588571428571 0.158461538462
0.589353612167 0.158974358974
0.588235294118 0.158974358974
0.587121212121 0.158974358974
0.587901701323 0.159487179487
0.588679245283 0.16
0.587570621469 0.16
0.588345864662 0.160512820513
0.587242026266 0.160512820513
0.586142322097 0.160512820513
0.58691588785 0.161025641026
0.585820895522 0.161025641026
0.586592178771 0.161538461538
0.587360594796 0.162051282051
0.588126159555 0.162564102564
0.588888888889 0.163076923077
0.587800369686 0.163076923077
0.586715867159 0.163076923077
0.585635359116 0.163076923077
0.586397058824 0.16358974359
0.585321100917 0.16358974359
0.586080586081 0.164102564103
0.585009140768 0.164102564103
0.585766423358 0.164615384615
0.586520947177 0.165128205128
0.585454545455 0.165128205128
0.584392014519 0.165128205128
0.583333333333 0.165128205128
0.582278481013 0.165128205128
0.583032490975 0.165641025641
0.581981981982 0.165641025641
0.580935251799 0.165641025641
0.581687612208 0.166153846154
0.582437275986 0.166666666667
0.581395348837 0.166666666667
0.580357142857 0.166666666667
0.579322638146 0.166666666667
0.578291814947 0.166666666667
0.577264653641 0.166666666667
0.576241134752 0.166666666667
0.575221238938 0.166666666667
0.574204946996 0.166666666667
0.573192239859 0.166666666667
0.573943661972 0.167179487179
0.574692442882 0.167692307692
0.575438596491 0.168205128205
0.576182136602 0.168717948718
0.576923076923 0.169230769231
0.577661431065 0.169743589744
0.578397212544 0.170256410256
0.579130434783 0.170769230769
0.579861111111 0.171282051282
0.580589254766 0.171794871795
0.581314878893 0.172307692308
0.580310880829 0.172307692308
0.581034482759 0.172820512821
0.581755593804 0.173333333333
0.580756013746 0.173333333333
0.579759862779 0.173333333333
0.580479452055 0.173846153846
0.579487179487 0.173846153846
0.578498293515 0.173846153846
0.579216354344 0.174358974359
0.579931972789 0.174871794872
0.578947368421 0.174871794872
0.579661016949 0.175384615385
0.580372250423 0.175897435897
0.581081081081 0.17641025641
0.581787521079 0.176923076923
0.582491582492 0.177435897436
0.581512605042 0.177435897436
0.582214765101 0.177948717949
0.582914572864 0.178461538462
0.581939799331 0.178461538462
0.580968280467 0.178461538462
0.581666666667 0.178974358974
0.582362728785 0.179487179487
0.581395348837 0.179487179487
0.582089552239 0.18
0.582781456954 0.180512820513
0.58347107438 0.181025641026
0.582508250825 0.181025641026
0.581548599671 0.181025641026
0.580592105263 0.181025641026
0.581280788177 0.181538461538
0.580327868852 0.181538461538
0.581014729951 0.182051282051
0.581699346405 0.182564102564
0.582381729201 0.183076923077
0.583061889251 0.18358974359
0.582113821138 0.18358974359
0.582792207792 0.184102564103
0.581847649919 0.184102564103
0.580906148867 0.184102564103
0.579967689822 0.184102564103
0.579032258065 0.184102564103
0.578099838969 0.184102564103
0.578778135048 0.184615384615
0.577849117175 0.184615384615
0.576923076923 0.184615384615
0.576 0.184615384615
0.576677316294 0.185128205128
0.577352472089 0.185641025641
0.578025477707 0.186153846154
0.578696343402 0.186666666667
0.577777777778 0.186666666667
0.576862123613 0.186666666667
0.57753164557 0.187179487179
0.578199052133 0.187692307692
0.577287066246 0.187692307692
0.577952755906 0.188205128205
0.577044025157 0.188205128205
0.576138147567 0.188205128205
0.576802507837 0.188717948718
0.575899843505 0.188717948718
0.5765625 0.189230769231
0.575663026521 0.189230769231
0.57476635514 0.189230769231
0.575427682737 0.189743589744
0.576086956522 0.190256410256
0.57519379845 0.190256410256
0.574303405573 0.190256410256
0.57341576507 0.190256410256
0.572530864198 0.190256410256
0.571648690293 0.190256410256
0.570769230769 0.190256410256
0.569892473118 0.190256410256
0.569018404908 0.190256410256
0.568147013783 0.190256410256
0.56880733945 0.190769230769
0.569465648855 0.191282051282
0.568597560976 0.191282051282
0.569254185693 0.191794871795
0.56990881459 0.192307692308
0.56904400607 0.192307692308
0.569696969697 0.192820512821
0.568835098336 0.192820512821
0.569486404834 0.193333333333
0.56862745098 0.193333333333
0.569277108434 0.193846153846
0.568421052632 0.193846153846
0.567567567568 0.193846153846
0.568215892054 0.194358974359
0.567365269461 0.194358974359
0.566517189836 0.194358974359
0.567164179104 0.194871794872
0.56780923994 0.195384615385
0.566964285714 0.195384615385
0.566121842496 0.195384615385
0.56528189911 0.195384615385
0.565925925926 0.195897435897
0.566568047337 0.19641025641
0.565731166913 0.19641025641
0.564896755162 0.19641025641
0.565537555228 0.196923076923
0.566176470588 0.197435897436
0.565345080764 0.197435897436
0.564516129032 0.197435897436
0.563689604685 0.197435897436
0.562865497076 0.197435897436
0.563503649635 0.197948717949
0.562682215743 0.197948717949
0.563318777293 0.198461538462
0.563953488372 0.198974358974
0.563134978229 0.198974358974
0.563768115942 0.199487179487
0.562952243126 0.199487179487
0.563583815029 0.2
0.562770562771 0.2
0.563400576369 0.200512820513
0.562589928058 0.200512820513
0.561781609195 0.200512820513
0.560975609756 0.200512820513
0.561604584527 0.201025641026
0.560801144492 0.201025641026
0.561428571429 0.201538461538
0.56062767475 0.201538461538
0.561253561254 0.202051282051
0.561877667141 0.202564102564
0.561079545455 0.202564102564
0.560283687943 0.202564102564
0.559490084986 0.202564102564
0.560113154173 0.203076923077
0.560734463277 0.20358974359
0.559943582511 0.20358974359
0.559154929577 0.20358974359
0.558368495077 0.20358974359
0.558988764045 0.204102564103
0.558204768583 0.204102564103
0.557422969188 0.204102564103
0.556643356643 0.204102564103
0.555865921788 0.204102564103
0.555090655509 0.204102564103
0.555710306407 0.204615384615
0.554937413074 0.204615384615
0.554166666667 0.204615384615
0.554785020804 0.205128205128
0.554016620499 0.205128205128
0.554633471646 0.205641025641
0.555248618785 0.206153846154
0.555862068966 0.206666666667
0.555096418733 0.206666666667
0.554332874828 0.206666666667
0.553571428571 0.206666666667
0.552812071331 0.206666666667
0.552054794521 0.206666666667
0.552667578659 0.207179487179
0.551912568306 0.207179487179
0.552523874488 0.207692307692
0.553133514986 0.208205128205
0.553741496599 0.208717948718
0.552989130435 0.208717948718
0.553595658073 0.209230769231
0.554200542005 0.209743589744
0.554803788904 0.210256410256
0.555405405405 0.210769230769
0.556005398111 0.211282051282
0.556603773585 0.211794871795
0.555854643338 0.211794871795
0.555107526882 0.211794871795
0.555704697987 0.212307692308
0.554959785523 0.212307692308
0.55421686747 0.212307692308
0.553475935829 0.212307692308
0.554072096128 0.212820512821
0.553333333333 0.212820512821
0.552596537949 0.212820512821
0.551861702128 0.212820512821
0.551128818061 0.212820512821
0.550397877984 0.212820512821
0.550993377483 0.213333333333
0.551587301587 0.213846153846
0.550858652576 0.213846153846
0.550131926121 0.213846153846
0.549407114625 0.213846153846
0.548684210526 0.213846153846
0.547963206307 0.213846153846
0.548556430446 0.214358974359
0.547837483617 0.214358974359
0.547120418848 0.214358974359
0.546405228758 0.214358974359
0.546997389034 0.214871794872
0.54628422425 0.214871794872
0.545572916667 0.214871794872
0.544863459038 0.214871794872
0.544155844156 0.214871794872
0.543450064851 0.214871794872
0.54274611399 0.214871794872
0.543337645537 0.215384615385
0.543927648579 0.215897435897
0.543225806452 0.215897435897
0.54381443299 0.21641025641
0.543114543115 0.21641025641
0.543701799486 0.216923076923
0.543003851091 0.216923076923
0.54358974359 0.217435897436
0.542893725992 0.217435897436
0.542199488491 0.217435897436
0.541507024266 0.217435897436
0.540816326531 0.217435897436
0.540127388535 0.217435897436
0.540712468193 0.217948717949
0.541296060991 0.218461538462
0.540609137056 0.218461538462
0.541191381496 0.218974358974
0.540506329114 0.218974358974
0.53982300885 0.218974358974
0.539141414141 0.218974358974
0.538461538462 0.218974358974
0.537783375315 0.218974358974
0.538364779874 0.219487179487
0.537688442211 0.219487179487
0.538268506901 0.22
0.538847117794 0.220512820513
0.538172715895 0.220512820513
0.5375 0.220512820513
0.536828963795 0.220512820513
0.536159600998 0.220512820513
0.536737235367 0.221025641026
0.536069651741 0.221025641026
0.535403726708 0.221025641026
0.534739454094 0.221025641026
0.53531598513 0.221538461538
0.535891089109 0.222051282051
0.535228677379 0.222051282051
0.535802469136 0.222564102564
0.536374845869 0.223076923077
0.536945812808 0.22358974359
0.537515375154 0.224102564103
0.536855036855 0.224102564103
0.536196319018 0.224102564103
0.535539215686 0.224102564103
0.536107711138 0.224615384615
0.535452322738 0.224615384615
0.534798534799 0.224615384615
0.534146341463 0.224615384615
0.534713763703 0.225128205128
0.534063260341 0.225128205128
0.534629404617 0.225641025641
0.533980582524 0.225641025641
0.533333333333 0.225641025641
0.533898305085 0.226153846154
0.533252720677 0.226153846154
0.532608695652 0.226153846154
0.531966224367 0.226153846154
0.531325301205 0.226153846154
0.530685920578 0.226153846154
0.530048076923 0.226153846154
0.530612244898 0.226666666667
0.529976019185 0.226666666667
0.529341317365 0.226666666667
0.52990430622 0.227179487179
0.529271206691 0.227179487179
0.528639618138 0.227179487179
0.528009535161 0.227179487179
0.527380952381 0.227179487179
0.527942925089 0.227692307692
0.527315914489 0.227692307692
0.526690391459 0.227692307692
0.526066350711 0.227692307692
0.525443786982 0.227692307692
0.524822695035 0.227692307692
0.525383707202 0.228205128205
0.525943396226 0.228717948718
0.526501766784 0.229230769231
0.525882352941 0.229230769231
0.526439482961 0.229743589744
0.525821596244 0.229743589744
0.525205158265 0.229743589744
0.524590163934 0.229743589744
0.523976608187 0.229743589744
0.52453271028 0.230256410256
0.523920653442 0.230256410256
0.52331002331 0.230256410256
0.522700814901 0.230256410256
0.523255813953 0.230769230769
0.52380952381 0.231282051282
0.523201856148 0.231282051282
0.523754345307 0.231794871795
0.523148148148 0.231794871795
0.523699421965 0.232307692308
0.523094688222 0.232307692308
0.522491349481 0.232307692308
0.521889400922 0.232307692308
0.521288837745 0.232307692308
0.52183908046 0.232820512821
0.521239954076 0.232820512821
0.520642201835 0.232820512821
0.520045819015 0.232820512821
0.519450800915 0.232820512821
0.518857142857 0.232820512821
0.518264840183 0.232820512821
0.517673888255 0.232820512821
0.518223234624 0.233333333333
0.518771331058 0.233846153846
0.518181818182 0.233846153846
0.518728717367 0.234358974359
0.518140589569 0.234358974359
0.518686296716 0.234871794872
0.519230769231 0.235384615385
0.519774011299 0.235897435897
0.519187358916 0.235897435897
0.518602029312 0.235897435897
0.519144144144 0.23641025641
0.518560179978 0.23641025641
0.51797752809 0.23641025641
0.518518518519 0.236923076923
0.519058295964 0.237435897436
0.518477043673 0.237435897436
0.517897091723 0.237435897436
0.517318435754 0.237435897436
0.516741071429 0.237435897436
0.516164994426 0.237435897436
0.516703786192 0.237948717949
0.516129032258 0.237948717949
0.515555555556 0.237948717949
0.516093229745 0.238461538462
0.516629711752 0.238974358974
0.516057585825 0.238974358974
0.516592920354 0.239487179487
0.516022099448 0.239487179487
0.516556291391 0.24
0.51598676957 0.24
0.515418502203 0.24
0.514851485149 0.24
0.514285714286 0.24
0.514818880351 0.240512820513
0.514254385965 0.240512820513
0.514786418401 0.241025641026
0.515317286652 0.241538461538
0.514754098361 0.241538461538
0.514192139738 0.241538461538
0.513631406761 0.241538461538
0.513071895425 0.241538461538
0.513601741023 0.242051282051
0.513043478261 0.242051282051
0.512486427796 0.242051282051
0.513015184382 0.242564102564
0.512459371614 0.242564102564
0.511904761905 0.242564102564
0.511351351351 0.242564102564
0.510799136069 0.242564102564
0.51024811219 0.242564102564
0.509698275862 0.242564102564
0.510226049516 0.243076923077
0.509677419355 0.243076923077
0.509129967777 0.243076923077
0.508583690987 0.243076923077
0.508038585209 0.243076923077
0.508565310493 0.24358974359
0.508021390374 0.24358974359
0.507478632479 0.24358974359
0.508004268943 0.244102564103
0.508528784648 0.244615384615
0.507987220447 0.244615384615
0.507446808511 0.244615384615
0.507970244421 0.245128205128
0.507430997877 0.245128205128
0.506892895016 0.245128205128
0.506355932203 0.245128205128
0.50582010582 0.245128205128
0.505285412262 0.245128205128
0.504751847941 0.245128205128
0.505274261603 0.245641025641
0.504741833509 0.245641025641
0.504210526316 0.245641025641
0.503680336488 0.245641025641
0.503151260504 0.245641025641
0.503672612802 0.246153846154
0.504192872117 0.246666666667
0.504712041885 0.247179487179
0.504184100418 0.247179487179
0.503657262278 0.247179487179
0.504175365344 0.247692307692
0.503649635036 0.247692307692
0.503125 0.247692307692
0.502601456816 0.247692307692
0.503118503119 0.248205128205
0.502596053998 0.248205128205
0.502074688797 0.248205128205
0.501554404145 0.248205128205
0.501035196687 0.248205128205
0.500517063082 0.248205128205
0.5 0.248205128205
0.499484004128 0.248205128205
0.498969072165 0.248205128205
0.498455200824 0.248205128205
0.497942386831 0.248205128205
0.498458376156 0.248717948718
0.49794661191 0.248717948718
0.498461538462 0.249230769231
0.498975409836 0.249743589744
0.49846468782 0.249743589744
0.498977505112 0.250256410256
0.49948927477 0.250769230769
0.5 0.251282051282
0.500509683996 0.251794871795
0.501018329939 0.252307692308
0.501525940997 0.252820512821
0.501016260163 0.252820512821
0.500507614213 0.252820512821
0.501014198783 0.253333333333
0.500506585613 0.253333333333
0.5 0.253333333333
0.499494438827 0.253333333333
0.49898989899 0.253333333333
0.498486377397 0.253333333333
0.497983870968 0.253333333333
0.497482376636 0.253333333333
0.496981891348 0.253333333333
0.49648241206 0.253333333333
0.495983935743 0.253333333333
0.496489468405 0.253846153846
0.495991983968 0.253846153846
0.495495495495 0.253846153846
0.495 0.253846153846
0.495504495504 0.254358974359
0.49500998004 0.254358974359
0.495513459621 0.254871794872
0.495019920319 0.254871794872
0.494527363184 0.254871794872
0.495029821074 0.255384615385
0.495531281033 0.255897435897
0.49503968254 0.255897435897
0.494549058474 0.255897435897
0.49504950495 0.25641025641
0.494559841741 0.25641025641
0.494071146245 0.25641025641
0.494570582428 0.256923076923
0.494082840237 0.256923076923
0.493596059113 0.256923076923
0.49311023622 0.256923076923
0.492625368732 0.256923076923
0.493123772102 0.257435897436
0.492639842983 0.257435897436
0.492156862745 0.257435897436
0.492654260529 0.257948717949
0.49217221135 0.257948717949
0.491691104594 0.257948717949
0.4912109375 0.257948717949
0.490731707317 0.257948717949
0.490253411306 0.257948717949
0.489776046738 0.257948717949
0.489299610895 0.257948717949
0.489795918367 0.258461538462
0.48932038835 0.258461538462
0.488845780795 0.258461538462
0.488372093023 0.258461538462
0.487899322362 0.258461538462
0.487427466151 0.258461538462
0.486956521739 0.258461538462
0.487451737452 0.258974358974
0.486981677917 0.258974358974
0.487475915222 0.259487179487
0.487969201155 0.26
0.4875 0.26
0.487031700288 0.26
0.487523992322 0.260512820513
0.488015340364 0.261025641026
0.488505747126 0.261538461538
0.488038277512 0.261538461538
0.487571701721 0.261538461538
0.487106017192 0.261538461538
0.486641221374 0.261538461538
0.487130600572 0.262051282051
0.487619047619 0.262564102564
0.48715509039 0.262564102564
0.486692015209 0.262564102564
0.487179487179 0.263076923077
0.487666034156 0.26358974359
0.487203791469 0.26358974359
0.487689393939 0.264102564103
0.488174077578 0.264615384615
0.487712665406 0.264615384615
0.487252124646 0.264615384615
0.487735849057 0.265128205128
0.487276154571 0.265128205128
0.4868173258 0.265128205128
0.487300094073 0.265641025641
0.486842105263 0.265641025641
0.487323943662 0.266153846154
0.486866791745 0.266153846154
0.48641049672 0.266153846154
0.48595505618 0.266153846154
0.486435921422 0.266666666667
0.485981308411 0.266666666667
0.486461251167 0.267179487179
0.486007462687 0.267179487179
0.485554520037 0.267179487179
0.485102420857 0.267179487179
0.484651162791 0.267179487179
0.484200743494 0.267179487179
0.483751160631 0.267179487179
0.483302411874 0.267179487179
0.482854494903 0.267179487179
0.483333333333 0.267692307692
0.482886216466 0.267692307692
0.482439926063 0.267692307692
0.481994459834 0.267692307692
0.481549815498 0.267692307692
0.481105990783 0.267692307692
0.481583793738 0.268205128205
0.48114075437 0.268205128205
0.480698529412 0.268205128205
0.480257116621 0.268205128205
0.480733944954 0.268717948718
0.481209899175 0.269230769231
0.480769230769 0.269230769231
0.481244281793 0.269743589744
0.480804387569 0.269743589744
0.480365296804 0.269743589744
0.479927007299 0.269743589744
0.479489516864 0.269743589744
0.479052823315 0.269743589744
0.478616924477 0.269743589744
0.479090909091 0.270256410256
0.478655767484 0.270256410256
0.478221415608 0.270256410256
0.477787851315 0.270256410256
0.477355072464 0.270256410256
0.476923076923 0.270256410256
0.476491862568 0.270256410256
0.476964769648 0.270769230769
0.476534296029 0.270769230769
0.476104598738 0.270769230769
0.475675675676 0.270769230769
0.476147614761 0.271282051282
0.476618705036 0.271794871795
0.47619047619 0.271794871795
0.476660682226 0.272307692308
0.477130044843 0.272820512821
0.476702508961 0.272820512821
0.477170993733 0.273333333333
0.476744186047 0.273333333333
0.476318141197 0.273333333333
0.476785714286 0.273846153846
0.477252453167 0.274358974359
0.476827094474 0.274358974359
0.476402493321 0.274358974359
0.475978647687 0.274358974359
0.476444444444 0.274871794872
0.476909413854 0.275384615385
0.477373558119 0.275897435897
0.47695035461 0.275897435897
0.476527900797 0.275897435897
0.476991150442 0.27641025641
0.476569407604 0.27641025641
0.47703180212 0.276923076923
0.476610767873 0.276923076923
0.477072310406 0.277435897436
0.476651982379 0.277435897436
0.476232394366 0.277435897436
0.475813544415 0.277435897436
0.47539543058 0.277435897436
0.474978050922 0.277435897436
0.474561403509 0.277435897436
0.475021910605 0.277948717949
0.475481611208 0.278461538462
0.475065616798 0.278461538462
0.475524475524 0.278974358974
0.475109170306 0.278974358974
0.474694589878 0.278974358974
0.474280732345 0.278974358974
0.473867595819 0.278974358974
0.473455178416 0.278974358974
0.473913043478 0.279487179487
0.473501303215 0.279487179487
0.473090277778 0.279487179487
0.472679965308 0.279487179487
0.472270363951 0.279487179487
0.471861471861 0.279487179487
0.4723183391 0.28
0.472774416595 0.280512820513
0.472366148532 0.280512820513
0.471958584987 0.280512820513
0.471551724138 0.280512820513
0.472006890612 0.281025641026
0.471600688468 0.281025641026
0.471195184867 0.281025641026
0.471649484536 0.281538461538
0.471244635193 0.281538461538
0.470840480274 0.281538461538
0.471293916024 0.282051282051
0.470890410959 0.282051282051
0.470487596236 0.282051282051
0.470085470085 0.282051282051
0.470538001708 0.282564102564
0.470136518771 0.282564102564
0.469735720375 0.282564102564
0.46933560477 0.282564102564
0.469787234043 0.283076923077
0.469387755102 0.283076923077
0.46898895497 0.283076923077
0.469439728353 0.28358974359
0.469041560645 0.28358974359
0.468644067797 0.28358974359
0.468247248095 0.28358974359
0.467851099831 0.28358974359
0.468300929839 0.284102564103
0.46875 0.284615384615
0.46835443038 0.284615384615
0.467959527825 0.284615384615
0.467565290649 0.284615384615
0.467171717172 0.284615384615
0.466778805719 0.284615384615
0.466386554622 0.284615384615
0.465994962217 0.284615384615
0.465604026846 0.284615384615
0.466051969824 0.285128205128
0.465661641541 0.285128205128
0.466108786611 0.285641025641
0.465719063545 0.285641025641
0.465329991646 0.285641025641
0.464941569282 0.285641025641
0.464553794829 0.285641025641
0.465 0.286153846154
0.465445462115 0.286666666667
0.465058236273 0.286666666667
0.464671654198 0.286666666667
0.46511627907 0.287179487179
0.465560165975 0.287692307692
0.465174129353 0.287692307692
0.465617232809 0.288205128205
0.465231788079 0.288205128205
0.464846980976 0.288205128205
0.465289256198 0.288717948718
0.465730800991 0.289230769231
0.466171617162 0.289743589744
0.465787304204 0.289743589744
0.465403624382 0.289743589744
0.465843621399 0.290256410256
0.466282894737 0.290769230769
0.466721446179 0.291282051282
0.467159277504 0.291794871795
0.467596390484 0.292307692308
0.467213114754 0.292307692308
0.46683046683 0.292307692308
0.466448445172 0.292307692308
0.46688470973 0.292820512821
0.466503267974 0.292820512821
0.46612244898 0.292820512821
0.465742251223 0.292820512821
0.465362673187 0.292820512821
0.464983713355 0.292820512821
0.46460537022 0.292820512821
0.464227642276 0.292820512821
0.463850528026 0.292820512821
0.463474025974 0.292820512821
0.463098134631 0.292820512821
0.463533225284 0.293333333333
0.463157894737 0.293333333333
0.462783171521 0.293333333333
0.462409054163 0.293333333333
0.462843295638 0.293846153846
0.462469733656 0.293846153846
0.462096774194 0.293846153846
0.462530217566 0.294358974359
0.462157809984 0.294358974359
0.461786001609 0.294358974359
0.461414790997 0.294358974359
0.461044176707 0.294358974359
0.461476725522 0.294871794872
0.461106655974 0.294871794872
0.460737179487 0.294871794872
0.460368294636 0.294871794872
0.4608 0.295384615385
0.460431654676 0.295384615385
0.460063897764 0.295384615385
0.459696727853 0.295384615385
0.460127591707 0.295897435897
0.459760956175 0.295897435897
0.459394904459 0.295897435897
0.459029435163 0.295897435897
0.4586645469 0.295897435897
0.45909451946 0.29641025641
0.45873015873 0.29641025641
0.458366375892 0.29641025641
0.458003169572 0.29641025641
0.458432304038 0.296923076923
0.458860759494 0.297435897436
0.458498023715 0.297435897436
0.458925750395 0.297948717949
0.458563535912 0.297948717949
0.458201892744 0.297948717949
0.458628841608 0.298461538462
0.458267716535 0.298461538462
0.457907159717 0.298461538462
0.458333333333 0.298974358974
0.457973291438 0.298974358974
0.457613814757 0.298974358974
0.457254901961 0.298974358974
0.456896551724 0.298974358974
0.456538762725 0.298974358974
0.456181533646 0.298974358974
0.455824863174 0.298974358974
0.45546875 0.298974358974
0.455893832943 0.299487179487
0.45631825273 0.3
0.456742010912 0.300512820513
0.456386292835 0.300512820513
0.456809338521 0.301025641026
0.457231726283 0.301538461538
0.456876456876 0.301538461538
0.45652173913 0.301538461538
0.456167571761 0.301538461538
0.455813953488 0.301538461538
0.456235476375 0.302051282051
0.455882352941 0.302051282051
0.455529775715 0.302051282051
0.455177743431 0.302051282051
0.454826254826 0.302051282051
0.454475308642 0.302051282051
0.454124903624 0.302051282051
0.453775038521 0.302051282051
0.453425712086 0.302051282051
0.453076923077 0.302051282051
0.452728670254 0.302051282051
0.452380952381 0.302051282051
0.452033768227 0.302051282051
0.451687116564 0.302051282051
0.451340996169 0.302051282051
0.450995405819 0.302051282051
0.4506503443 0.302051282051
0.450305810398 0.302051282051
0.450725744843 0.302564102564
0.450381679389 0.302564102564
0.450038138825 0.302564102564
0.449695121951 0.302564102564
0.44935262757 0.302564102564
0.449771689498 0.303076923077
0.449429657795 0.303076923077
0.449848024316 0.30358974359
0.450265755505 0.304102564103
0.450682852807 0.304615384615
0.450341167551 0.304615384615
0.45 0.304615384615
0.449659348978 0.304615384615
0.449319213313 0.304615384615
0.448979591837 0.304615384615
0.448640483384 0.304615384615
0.448301886792 0.304615384615
0.448717948718 0.305128205128
0.449133383572 0.305641025641
0.448795180723 0.305641025641
0.448457486832 0.305641025641
0.448872180451 0.306153846154
0.449286250939 0.306666666667
0.4496996997 0.307179487179
0.449362340585 0.307179487179
0.449025487256 0.307179487179
0.448689138577 0.307179487179
0.448353293413 0.307179487179
0.448017950636 0.307179487179
0.448430493274 0.307692307692
0.448095593727 0.307692307692
0.44776119403 0.307692307692
0.447427293065 0.307692307692
0.4478390462 0.308205128205
0.447505584512 0.308205128205
0.447916666667 0.308717948718
0.447583643123 0.308717948718
0.447251114413 0.308717948718
0.446919079436 0.308717948718
0.446587537092 0.308717948718
0.446256486286 0.308717948718
0.445925925926 0.308717948718
0.446336047372 0.309230769231
0.44674556213 0.309743589744
0.446415373245 0.309743589744
0.446085672083 0.309743589744
0.445756457565 0.309743589744
0.44616519174 0.310256410256
0.446573323508 0.310769230769
0.446980854197 0.311282051282
0.446651949963 0.311282051282
0.447058823529 0.311794871795
0.446730345334 0.311794871795
0.446402349486 0.311794871795
0.446808510638 0.312307692308
0.446480938416 0.312307692308
0.446886446886 0.312820512821
0.44729136164 0.313333333333
0.44769568398 0.313846153846
0.448099415205 0.314358974359
0.448502556611 0.314871794872
0.448905109489 0.315384615385
0.448577680525 0.315384615385
0.448979591837 0.315897435897
0.448652585579 0.315897435897
0.448326055313 0.315897435897
0.448727272727 0.31641025641
0.448401162791 0.31641025641
0.448075526507 0.31641025641
0.447750362845 0.31641025641
0.447425670776 0.31641025641
0.447101449275 0.31641025641
0.446777697321 0.31641025641
0.446454413893 0.31641025641
0.446131597975 0.31641025641
0.445809248555 0.31641025641
0.445487364621 0.31641025641
0.445165945166 0.31641025641
0.444844989185 0.31641025641
0.444524495677 0.31641025641
0.444204463643 0.31641025641
0.444604316547 0.316923076923
0.444284687275 0.316923076923
0.443965517241 0.316923076923
0.443646805456 0.316923076923
0.443328550933 0.316923076923
0.443010752688 0.316923076923
0.442693409742 0.316923076923
0.442376521117 0.316923076923
0.442060085837 0.316923076923
0.441744102931 0.316923076923
0.441428571429 0.316923076923
0.441113490364 0.316923076923
0.441512125535 0.317435897436
0.44119743407 0.317435897436
0.440883190883 0.317435897436
0.440569395018 0.317435897436
0.440256045519 0.317435897436
0.439943141436 0.317435897436
0.439630681818 0.317435897436
0.43931866572 0.317435897436
0.439007092199 0.317435897436
0.439404677534 0.317948717949
0.439093484419 0.317948717949
0.43949044586 0.318461538462
0.439179632249 0.318461538462
0.438869257951 0.318461538462
0.438559322034 0.318461538462
0.438249823571 0.318461538462
0.437940761636 0.318461538462
0.437632135307 0.318461538462
0.437323943662 0.318461538462
0.437016185785 0.318461538462
0.436708860759 0.318461538462
0.436401967674 0.318461538462
0.436095505618 0.318461538462
0.435789473684 0.318461538462
0.43618513324 0.318974358974
0.435879467414 0.318974358974
0.435574229692 0.318974358974
0.435269419174 0.318974358974
0.434965034965 0.318974358974
0.434661076171 0.318974358974
0.434357541899 0.318974358974
0.434054431263 0.318974358974
0.433751743375 0.318974358974
0.433449477352 0.318974358974
0.433844011142 0.319487179487
0.433542101601 0.319487179487
0.433240611961 0.319487179487
0.433634468381 0.32
0.433333333333 0.32
0.433032616239 0.32
0.432732316227 0.32
0.432432432432 0.32
0.432132963989 0.32
0.431833910035 0.32
0.43153526971 0.32
0.43192812716 0.320512820513
0.432320441989 0.321025641026
0.432022084196 0.321025641026
0.431724137931 0.321025641026
0.432115782219 0.321538461538
0.431818181818 0.321538461538
0.431520991053 0.321538461538
0.431224209078 0.321538461538
0.430927835052 0.321538461538
0.430631868132 0.321538461538
0.430336307481 0.321538461538
0.430041152263 0.321538461538
0.430431802605 0.322051282051
0.430136986301 0.322051282051
0.42984257358 0.322051282051
0.43023255814 0.322564102564
0.42993848257 0.322564102564
0.430327868852 0.323076923077
0.430716723549 0.32358974359
0.430422919509 0.32358974359
0.430129516019 0.32358974359
0.429836512262 0.32358974359
0.42954390742 0.32358974359
0.429931972789 0.324102564103
0.429639700884 0.324102564103
0.429347826087 0.324102564103
0.42905634759 0.324102564103
0.428765264586 0.324102564103
0.428474576271 0.324102564103
0.428184281843 0.324102564103
0.428571428571 0.324615384615
0.428281461434 0.324615384615
0.42799188641 0.324615384615
0.427702702703 0.324615384615
0.427413909521 0.324615384615
0.427125506073 0.324615384615
0.427511800405 0.325128205128
0.427223719677 0.325128205128
0.426936026936 0.325128205128
0.4266487214 0.325128205128
0.426361802286 0.325128205128
0.426747311828 0.325641025641
0.426460711887 0.325641025641
0.426174496644 0.325641025641
0.425888665325 0.325641025641
0.425603217158 0.325641025641
0.425318151373 0.325641025641
0.425033467202 0.325641025641
0.425418060201 0.326153846154
0.425802139037 0.326666666667
0.425517702071 0.326666666667
0.42523364486 0.326666666667
0.425617078052 0.327179487179
0.426 0.327692307692
0.425716189207 0.327692307692
0.425432756325 0.327692307692
0.425149700599 0.327692307692
0.424867021277 0.327692307692
0.425249169435 0.328205128205
0.424966799469 0.328205128205
0.425348374253 0.328717948718
0.425066312997 0.328717948718
0.42478462558 0.328717948718
0.425165562914 0.329230769231
0.425545996029 0.329743589744
0.425925925926 0.330256410256
0.425644415069 0.330256410256
0.42536327609 0.330256410256
0.425082508251 0.330256410256
0.424802110818 0.330256410256
0.42518127884 0.330769230769
0.425559947299 0.331282051282
0.425279789335 0.331282051282
0.425657894737 0.331794871795
0.425378040763 0.331794871795
0.425098554534 0.331794871795
0.424819435325 0.331794871795
0.425196850394 0.332307692308
0.424918032787 0.332307692308
0.425294888598 0.332820512821
0.425671250819 0.333333333333
0.426047120419 0.333846153846
0.426422498365 0.334358974359
0.42614379085 0.334358974359
0.42586544742 0.334358974359
0.425587467363 0.334358974359
0.425962165688 0.334871794872
0.426336375489 0.335384615385
0.42671009772 0.335897435897
0.426432291667 0.335897435897
0.426154847105 0.335897435897
0.425877763329 0.335897435897
0.425601039636 0.335897435897
0.425324675325 0.335897435897
0.425048669695 0.335897435897
0.42542153048 0.33641025641
0.425145819831 0.33641025641
0.424870466321 0.33641025641
0.425242718447 0.336923076923
0.424967658473 0.336923076923
0.424692954105 0.336923076923
0.424418604651 0.336923076923
0.424144609425 0.336923076923
0.423870967742 0.336923076923
0.424242424242 0.337435897436
0.424613402062 0.337948717949
0.424983902125 0.338461538462
0.42471042471 0.338461538462
0.424437299035 0.338461538462
0.424164524422 0.338461538462
0.424534360951 0.338974358974
0.424903722721 0.339487179487
0.425272610648 0.34
0.425 0.34
0.424727738629 0.34
0.424455825864 0.34
0.424184261036 0.34
0.423913043478 0.34
0.423642172524 0.34
0.42337164751 0.34
0.423101467773 0.34
0.422831632653 0.34
0.423199490121 0.340512820513
0.423566878981 0.341025641026
0.42329726289 0.341025641026
0.423664122137 0.341538461538
0.423394787031 0.341538461538
0.423125794155 0.341538461538
0.422857142857 0.341538461538
0.422588832487 0.341538461538
0.422320862397 0.341538461538
0.422053231939 0.341538461538
0.422419252692 0.342051282051
0.422151898734 0.342051282051
0.422517394054 0.342564102564
0.422882427307 0.343076923077
0.422615287429 0.343076923077
0.422348484848 0.343076923077
0.422712933754 0.34358974359
0.422446406053 0.34358974359
0.422180214241 0.34358974359
0.421914357683 0.34358974359
0.421648835746 0.34358974359
0.421383647799 0.34358974359
0.421118793212 0.34358974359
0.420854271357 0.34358974359
0.420590081607 0.34358974359
0.42095357591 0.344102564103
0.420689655172 0.344102564103
0.421052631579 0.344615384615
0.421415153413 0.345128205128
0.421151439299 0.345128205128
0.420888055034 0.345128205128
0.420625 0.345128205128
0.420362273579 0.345128205128
0.420099875156 0.345128205128
0.419837804117 0.345128205128
0.420199501247 0.345641025641
0.420560747664 0.346153846154
0.420298879203 0.346153846154
0.420037336652 0.346153846154
0.419776119403 0.346153846154
0.419515226849 0.346153846154
0.419254658385 0.346153846154
0.419615145872 0.346666666667
0.419975186104 0.347179487179
0.420334779913 0.347692307692
0.420074349442 0.347692307692
0.419814241486 0.347692307692
0.420173267327 0.348205128205
0.419913419913 0.348205128205
0.419653893696 0.348205128205
0.420012353305 0.348717948718
0.41975308642 0.348717948718
0.41949413942 0.348717948718
0.419235511714 0.348717948718
0.418977202711 0.348717948718
0.418719211823 0.348717948718
0.418461538462 0.348717948718
0.418204182042 0.348717948718
0.418561770129 0.349230769231
0.418304668305 0.349230769231
0.418661755678 0.349743589744
0.418404907975 0.349743589744
0.418761496015 0.350256410256
0.418504901961 0.350256410256
0.418860992039 0.350769230769
0.419216646267 0.351282051282
0.419571865443 0.351794871795
0.419926650367 0.352307692308
0.419670128283 0.352307692308
0.419413919414 0.352307692308
0.419158023185 0.352307692308
0.418902439024 0.352307692308
0.418647166362 0.352307692308
0.418392204629 0.352307692308
0.418746195983 0.352820512821
0.418491484185 0.352820512821
0.418844984802 0.353333333333
0.418590522479 0.353333333333
0.418336369156 0.353333333333
0.418689320388 0.353846153846
0.418435415403 0.353846153846
0.418181818182 0.353846153846
0.417928528165 0.353846153846
0.417675544794 0.353846153846
0.417422867514 0.353846153846
0.417170495768 0.353846153846
0.416918429003 0.353846153846
0.416666666667 0.353846153846
0.416415208208 0.353846153846
0.416767189385 0.354358974359
0.416515973478 0.354358974359
0.416265060241 0.354358974359
0.416014449127 0.354358974359
0.415764139591 0.354358974359
0.415514131088 0.354358974359
0.415264423077 0.354358974359
0.415015015015 0.354358974359
0.415366146459 0.354871794872
0.415116976605 0.354871794872
0.414868105516 0.354871794872
0.414619532654 0.354871794872
0.414371257485 0.354871794872
0.414123279473 0.354871794872
0.414473684211 0.355384615385
0.414225941423 0.355384615385
0.413978494624 0.355384615385
0.414328358209 0.355897435897
0.414081145585 0.355897435897
0.41443053071 0.35641025641
0.414183551847 0.35641025641
0.413936867183 0.35641025641
0.41369047619 0.35641025641
0.414039262344 0.356923076923
0.414387633769 0.357435897436
0.414735591206 0.357948717949
0.414489311164 0.357948717949
0.414243323442 0.357948717949
0.413997627521 0.357948717949
0.413752222881 0.357948717949
0.414099526066 0.358461538462
0.413854351687 0.358461538462
0.413609467456 0.358461538462
0.413364872856 0.358461538462
0.413120567376 0.358461538462
0.412876550502 0.358461538462
0.413223140496 0.358974358974
0.412979351032 0.358974358974
0.412735849057 0.358974358974
0.41249263406 0.358974358974
0.412249705536 0.358974358974
0.412007062978 0.358974358974
0.412352941176 0.359487179487
0.412698412698 0.36
0.413043478261 0.360512820513
0.412800939518 0.360512820513
0.412558685446 0.360512820513
0.412316715543 0.360512820513
0.41266119578 0.361025641026
0.412419449326 0.361025641026
0.412177985948 0.361025641026
0.411936805149 0.361025641026
0.412280701754 0.361538461538
0.412624196376 0.362051282051
0.41238317757 0.362051282051
0.412726211325 0.362564102564
0.412485414236 0.362564102564
0.412244897959 0.362564102564
0.412004662005 0.362564102564
0.412347117065 0.363076923077
0.412689173458 0.36358974359
0.412449098313 0.36358974359
0.412209302326 0.36358974359
0.411969785009 0.36358974359
0.411730545877 0.36358974359
0.411491584446 0.36358974359
0.411832946636 0.364102564103
0.411594202899 0.364102564103
0.411935110081 0.364615384615
0.411696583671 0.364615384615
0.411458333333 0.364615384615
0.411220358589 0.364615384615
0.41098265896 0.364615384615
0.410745233969 0.364615384615
0.410508083141 0.364615384615
0.410848240046 0.365128205128
0.410611303345 0.365128205128
0.410374639769 0.365128205128
0.410714285714 0.365641025641
0.410477835348 0.365641025641
0.410241657077 0.365641025641
0.41058079356 0.366153846154
0.410344827586 0.366153846154
0.410109132682 0.366153846154
0.409873708381 0.366153846154
0.409638554217 0.366153846154
0.409403669725 0.366153846154
0.409169054441 0.366153846154
0.40950744559 0.366666666667
0.409273039496 0.366666666667
0.409038901602 0.366666666667
0.408805031447 0.366666666667
0.408571428571 0.366666666667
0.408338092519 0.366666666667
0.408675799087 0.367179487179
0.408442669709 0.367179487179
0.408779931585 0.367692307692
0.409116809117 0.368205128205
0.409453302961 0.368717948718
0.40922026181 0.368717948718
0.408987485779 0.368717948718
0.408754974417 0.368717948718
0.408522727273 0.368717948718
0.408290743896 0.368717948718
0.408059023837 0.368717948718
0.407827566648 0.368717948718
0.407596371882 0.368717948718
0.407365439093 0.368717948718
0.407134767837 0.368717948718
0.406904357668 0.368717948718
0.407239819005 0.369230769231
0.407574901074 0.369743589744
0.407344632768 0.369743589744
0.407114624506 0.369743589744
0.407449209932 0.370256410256
0.407783417936 0.370769230769
0.407553551297 0.370769230769
0.407323943662 0.370769230769
0.407094594595 0.370769230769
0.406865503658 0.370769230769
0.406636670416 0.370769230769
0.406408094435 0.370769230769
0.406179775281 0.370769230769
0.405951712521 0.370769230769
0.405723905724 0.370769230769
0.405496354459 0.370769230769
0.405269058296 0.370769230769
0.405042016807 0.370769230769
0.404815229563 0.370769230769
0.405148293229 0.371282051282
0.404921700224 0.371282051282
0.404695360537 0.371282051282
0.404469273743 0.371282051282
0.404801786711 0.371794871795
0.404575892857 0.371794871795
0.404350250976 0.371794871795
0.404124860647 0.371794871795
0.404456824513 0.372307692308
0.404231625835 0.372307692308
0.404006677796 0.372307692308
0.403781979978 0.372307692308
0.403557531962 0.372307692308
0.403333333333 0.372307692308
0.403109383676 0.372307692308
0.402885682575 0.372307692308
0.403216860788 0.372820512821
0.402993348115 0.372820512821
0.402770083102 0.372820512821
0.402547065338 0.372820512821
0.402324294411 0.372820512821
0.402101769912 0.372820512821
0.401879491432 0.372820512821
0.401657458564 0.372820512821
0.4014356709 0.372820512821
0.401766004415 0.373333333333
0.402095973525 0.373846153846
0.402425578831 0.374358974359
0.402754820937 0.374871794872
0.403083700441 0.375384615385
0.402861860209 0.375384615385
0.402640264026 0.375384615385
0.40241891149 0.375384615385
0.402197802198 0.375384615385
0.40197693575 0.375384615385
0.401756311745 0.375384615385
0.402084476138 0.375897435897
0.402412280702 0.37641025641
0.402191780822 0.37641025641
0.401971522453 0.37641025641
0.4017515052 0.37641025641
0.401531728665 0.37641025641
0.401312192455 0.37641025641
0.401639344262 0.376923076923
0.401966138722 0.377435897436
0.402292576419 0.377948717949
0.402073104201 0.377948717949
0.40185387132 0.377948717949
0.401634877384 0.377948717949
0.401416122004 0.377948717949
0.40119760479 0.377948717949
0.401523394995 0.378461538462
0.401305057096 0.378461538462
0.401086956522 0.378461538462
0.400869092884 0.378461538462
0.400651465798 0.378461538462
0.400434074878 0.378461538462
0.40021691974 0.378461538462
0.4 0.378461538462
0.399783315276 0.378461538462
0.399566865187 0.378461538462
0.399350649351 0.378461538462
0.39967550027 0.378974358974
0.399459459459 0.378974358974
0.39924365208 0.378974358974
0.399028077754 0.378974358974
0.398812736104 0.378974358974
0.399137001079 0.379487179487
0.398921832884 0.379487179487
0.398706896552 0.379487179487
0.398492191707 0.379487179487
0.398277717976 0.379487179487
0.398063474987 0.379487179487
0.397849462366 0.379487179487
0.397635679742 0.379487179487
0.397422126745 0.379487179487
0.397745571659 0.38
0.397532188841 0.38
0.397319034853 0.38
0.397106109325 0.38
0.39742903053 0.380512820513
0.39721627409 0.380512820513
0.397538790797 0.381025641026
0.397326203209 0.381025641026
0.397113842865 0.381025641026
0.397435897436 0.381538461538
0.397757608115 0.382051282051
0.397545357524 0.382051282051
0.397866666667 0.382564102564
0.397654584222 0.382564102564
0.397442727757 0.382564102564
0.397231096912 0.382564102564
0.397019691325 0.382564102564
0.396808510638 0.382564102564
0.396597554492 0.382564102564
0.396918172157 0.383076923077
0.396707381837 0.383076923077
0.396496815287 0.383076923077
0.396816976127 0.38358974359
0.396606574761 0.38358974359
0.396396396396 0.38358974359
0.396186440678 0.38358974359
0.395976707253 0.38358974359
0.396296296296 0.384102564103
0.3960867266 0.384102564103
0.396405919662 0.384615384615
0.396196513471 0.384615384615
0.395987328405 0.384615384615
0.395778364116 0.384615384615
0.395569620253 0.384615384615
0.395888244597 0.385128205128
0.396206533193 0.385641025641
0.395997893628 0.385641025641
0.395789473684 0.385641025641
0.396107311941 0.386153846154
0.395899053628 0.386153846154
0.395691014188 0.386153846154
0.395483193277 0.386153846154
0.395275590551 0.386153846154
0.395068205666 0.386153846154
0.39486103828 0.386153846154
0.39465408805 0.386153846154
0.394447354636 0.386153846154
0.394240837696 0.386153846154
0.394557823129 0.386666666667
0.394351464435 0.386666666667
0.394145321485 0.386666666667
0.394461859979 0.387179487179
0.394255874674 0.387179487179
0.394572025052 0.387692307692
0.394366197183 0.387692307692
0.394160583942 0.387692307692
0.393955184992 0.387692307692
0.39375 0.387692307692
0.393545028631 0.387692307692
0.393340270552 0.387692307692
0.393135725429 0.387692307692
0.392931392931 0.387692307692
0.392727272727 0.387692307692
0.392523364486 0.387692307692
0.392838609237 0.388205128205
0.392634854772 0.388205128205
0.39243131156 0.388205128205
0.392227979275 0.388205128205
0.392542723977 0.388717948718
0.392857142857 0.389230769231
0.392653905846 0.389230769231
0.392450879007 0.389230769231
0.392248062016 0.389230769231
0.392045454545 0.389230769231
0.391843056273 0.389230769231
0.392156862745 0.389743589744
0.392470345539 0.390256410256
0.392783505155 0.390769230769
0.39258114374 0.390769230769
0.392378990731 0.390769230769
0.392691713845 0.391282051282
0.393004115226 0.391794871795
0.392802056555 0.391794871795
0.39260020555 0.391794871795
0.39239856189 0.391794871795
0.392197125257 0.391794871795
0.391995895331 0.391794871795
0.391794871795 0.391794871795
0.391594054331 0.391794871795
0.391393442623 0.391794871795
0.391193036354 0.391794871795
0.391504605937 0.392307692308
0.391815856777 0.392820512821
0.391615541922 0.392820512821
0.391415431783 0.392820512821
0.391215526047 0.392820512821
0.3910158244 0.392820512821
0.390816326531 0.392820512821
0.390617032126 0.392820512821
0.390417940877 0.392820512821
0.390728476821 0.393333333333
0.391038696538 0.393846153846
0.391348600509 0.394358974359
0.391149542218 0.394358974359
0.390950686324 0.394358974359
0.39075203252 0.394358974359
0.391061452514 0.394871794872
0.390862944162 0.394871794872
0.39066463724 0.394871794872
0.39046653144 0.394871794872
0.390268626457 0.394871794872
0.390070921986 0.394871794872
0.389873417722 0.394871794872
0.38967611336 0.394871794872
0.389479008599 0.394871794872
0.389282103134 0.394871794872
0.389085396665 0.394871794872
0.388888888889 0.394871794872
0.388692579505 0.394871794872
0.388496468214 0.394871794872
0.388300554715 0.394871794872
0.38810483871 0.394871794872
0.387909319899 0.394871794872
0.387713997986 0.394871794872
0.387518872672 0.394871794872
0.387323943662 0.394871794872
0.387129210659 0.394871794872
0.38743718593 0.395384615385
0.387744851833 0.395897435897
0.387550200803 0.395897435897
0.387355745108 0.395897435897
0.387161484453 0.395897435897
0.386967418546 0.395897435897
0.386773547094 0.395897435897
0.386579869805 0.395897435897
0.386386386386 0.395897435897
0.386193096548 0.395897435897
0.386 0.395897435897
0.385807096452 0.395897435897
0.385614385614 0.395897435897
0.385421867199 0.395897435897
0.385229540918 0.395897435897
0.385037406484 0.395897435897
0.385343968096 0.39641025641
0.385151968112 0.39641025641
0.384960159363 0.39641025641
0.384768541563 0.39641025641
0.384577114428 0.39641025641
0.384385877673 0.39641025641
0.384194831014 0.39641025641
0.384003974168 0.39641025641
0.384309831182 0.396923076923
0.384615384615 0.397435897436
0.384424603175 0.397435897436
0.384234010907 0.397435897436
0.384043607532 0.397435897436
0.383853392769 0.397435897436
0.384158415842 0.397948717949
0.383968332509 0.397948717949
0.383778437191 0.397948717949
0.383588729609 0.397948717949
0.383399209486 0.397948717949
0.383209876543 0.397948717949
0.383020730503 0.397948717949
0.383325111001 0.398461538462
0.383629191321 0.398974358974
0.383932971907 0.399487179487
0.384236453202 0.4
0.384539635647 0.400512820513
0.384350393701 0.400512820513
0.384161337924 0.400512820513
0.383972468043 0.400512820513
0.383783783784 0.400512820513
0.383595284872 0.400512820513
0.383406971036 0.400512820513
0.383709519136 0.401025641026
0.383521333987 0.401025641026
0.383333333333 0.401025641026
0.383145516903 0.401025641026
0.383447600392 0.401538461538
0.383259911894 0.401538461538
0.383072407045 0.401538461538
0.382885085575 0.401538461538
0.382697947214 0.401538461538
0.382510991695 0.401538461538
0.38232421875 0.401538461538
0.382137628111 0.401538461538
0.381951219512 0.401538461538
0.381764992686 0.401538461538
0.381578947368 0.401538461538
0.381393083293 0.401538461538
0.381207400195 0.401538461538
0.381508515815 0.402051282051
0.381322957198 0.402051282051
0.381137578999 0.402051282051
0.380952380952 0.402051282051
0.380767362797 0.402051282051
0.380582524272 0.402051282051
0.380397865114 0.402051282051
0.380213385063 0.402051282051
0.380029083858 0.402051282051
0.37984496124 0.402051282051
0.379661016949 0.402051282051
0.379477250726 0.402051282051
0.379293662313 0.402051282051
0.379110251451 0.402051282051
0.378927017883 0.402051282051
0.378743961353 0.402051282051
0.378561081603 0.402051282051
0.378378378378 0.402051282051
0.378195851423 0.402051282051
0.378013500482 0.402051282051
0.377831325301 0.402051282051
0.377649325626 0.402051282051
0.377467501204 0.402051282051
0.377285851781 0.402051282051
0.377104377104 0.402051282051
0.376923076923 0.402051282051
0.377222489188 0.402564102564
0.377041306436 0.402564102564
0.376860297648 0.402564102564
0.376679462572 0.402564102564
0.376498800959 0.402564102564
0.37631831256 0.402564102564
0.376137997125 0.402564102564
0.375957854406 0.402564102564
0.375777884155 0.402564102564
0.375598086124 0.402564102564
0.375418460067 0.402564102564
0.375239005736 0.402564102564
0.375059722886 0.402564102564
0.37488061127 0.402564102564
0.375178997613 0.403076923077
0.375 0.403076923077
0.375298044826 0.40358974359
0.375119161106 0.40358974359
0.375416865174 0.404102564103
0.375238095238 0.404102564103
0.375059495478 0.404102564103
0.374881065652 0.404102564103
0.37517831669 0.404615384615
0.375 0.404615384615
0.374821852732 0.404615384615
0.374643874644 0.404615384615
0.374466065496 0.404615384615
0.374288425047 0.404615384615
0.374110953058 0.404615384615
0.373933649289 0.404615384615
0.374230222643 0.405128205128
0.374053030303 0.405128205128
0.373876005679 0.405128205128
0.373699148534 0.405128205128
0.373522458629 0.405128205128
0.373345935728 0.405128205128
0.373169579594 0.405128205128
0.372993389991 0.405128205128
0.3732892874 0.405641025641
0.373113207547 0.405641025641
0.372937293729 0.405641025641
0.372761545712 0.405641025641
0.37258596326 0.405641025641
0.372410546139 0.405641025641
0.372235294118 0.405641025641
0.372530573848 0.406153846154
0.372355430183 0.406153846154
0.37265037594 0.406666666667
0.372475340535 0.406666666667
0.372300469484 0.406666666667
0.372125762553 0.406666666667
0.371951219512 0.406666666667
0.371776840131 0.406666666667
0.37160262418 0.406666666667
0.371428571429 0.406666666667
0.371722846442 0.407179487179
0.371548900328 0.407179487179
0.371842843779 0.407692307692
0.371669004208 0.407692307692
0.371495327103 0.407692307692
0.371788883699 0.408205128205
0.3720821662 0.408717948718
0.371908539431 0.408717948718
0.371735074627 0.408717948718
0.371561771562 0.408717948718
0.371854613234 0.409230769231
0.371681415929 0.409230769231
0.371508379888 0.409230769231
0.371335504886 0.409230769231
0.371162790698 0.409230769231
0.370990237099 0.409230769231
0.370817843866 0.409230769231
0.370645610776 0.409230769231
0.370473537604 0.409230769231
0.37030162413 0.409230769231
0.37012987013 0.409230769231
0.369958275382 0.409230769231
0.369786839666 0.409230769231
0.369615562761 0.409230769231
0.369444444444 0.409230769231
0.369273484498 0.409230769231
0.369565217391 0.409743589744
0.369394359686 0.409743589744
0.369223659889 0.409743589744
0.369053117783 0.409743589744
0.369344413666 0.410256410256
0.369173973235 0.410256410256
0.369003690037 0.410256410256
0.368833563854 0.410256410256
0.36866359447 0.410256410256
0.368493781667 0.410256410256
0.36832412523 0.410256410256
0.368154624942 0.410256410256
0.367985280589 0.410256410256
0.367816091954 0.410256410256
0.367647058824 0.410256410256
0.367478180983 0.410256410256
0.367309458219 0.410256410256
0.367140890317 0.410256410256
0.366972477064 0.410256410256
0.366804218249 0.410256410256
0.367094408799 0.410769230769
0.366926248282 0.410769230769
0.367216117216 0.411282051282
0.36704805492 0.411282051282
0.366880146386 0.411282051282
0.366712391404 0.411282051282
0.366544789762 0.411282051282
0.366377341252 0.411282051282
0.366210045662 0.411282051282
0.366042902784 0.411282051282
0.365875912409 0.411282051282
0.365709074327 0.411282051282
0.365542388332 0.411282051282
0.365375854214 0.411282051282
0.365209471767 0.411282051282
0.365043240783 0.411282051282
0.364877161056 0.411282051282
0.365165984538 0.411794871795
0.365 0.411794871795
0.364834166288 0.411794871795
0.365122615804 0.412307692308
0.36541080345 0.412820512821
0.365245009074 0.412820512821
0.365079365079 0.412820512821
0.365367180417 0.413333333333
0.365201631174 0.413333333333
0.365036231884 0.413333333333
0.364870982345 0.413333333333
0.364705882353 0.413333333333
0.364540931705 0.413333333333
0.364376130199 0.413333333333
0.364211477632 0.413333333333
0.364046973803 0.413333333333
0.364334085779 0.413846153846
0.36416967509 0.413846153846
0.36400541272 0.413846153846
0.364292155095 0.414358974359
0.364578639027 0.414871794872
0.364414414414 0.414871794872
0.364250337686 0.414871794872
0.364086408641 0.414871794872
0.363922627081 0.414871794872
0.363758992806 0.414871794872
0.363595505618 0.414871794872
0.363432165319 0.414871794872
0.363718006286 0.415384615385
0.36355475763 0.415384615385
0.363391655451 0.415384615385
0.363228699552 0.415384615385
0.363065889736 0.415384615385
0.362903225806 0.415384615385
0.362740707568 0.415384615385
0.362578334825 0.415384615385
0.362416107383 0.415384615385
0.362254025045 0.415384615385
0.362539114886 0.415897435897
0.362377122431 0.415897435897
0.362215274676 0.415897435897
0.362053571429 0.415897435897
0.361892012494 0.415897435897
0.362176628011 0.41641025641
0.36201515827 0.41641025641
0.361853832442 0.41641025641
0.361692650334 0.41641025641
0.361976847729 0.416923076923
0.361815754339 0.416923076923
0.36165480427 0.416923076923
0.361493997332 0.416923076923
0.361333333333 0.416923076923
0.361172812084 0.416923076923
0.361012433393 0.416923076923
0.360852197071 0.416923076923
0.360692102928 0.416923076923
0.360532150776 0.416923076923
0.360372340426 0.416923076923
0.360212671688 0.416923076923
0.360496014172 0.417435897436
0.36033643205 0.417435897436
0.36017699115 0.417435897436
0.360017691287 0.417435897436
0.359858532272 0.417435897436
0.35969951392 0.417435897436
0.359982332155 0.417948717949
0.359823399558 0.417948717949
0.359664607237 0.417948717949
0.359505955007 0.417948717949
0.359347442681 0.417948717949
0.359189070075 0.417948717949
0.359471365639 0.418461538462
0.359313077939 0.418461538462
0.359154929577 0.418461538462
0.35899692037 0.418461538462
0.358839050132 0.418461538462
0.358681318681 0.418461538462
0.358523725835 0.418461538462
0.358805445762 0.418974358974
0.358647936787 0.418974358974
0.358490566038 0.418974358974
0.358333333333 0.418974358974
0.358614642701 0.419487179487
0.358457493427 0.419487179487
0.358300481822 0.419487179487
0.358143607706 0.419487179487
0.357986870897 0.419487179487
0.357830271216 0.419487179487
0.357673808483 0.419487179487
0.357517482517 0.419487179487
0.357361293141 0.419487179487
0.357205240175 0.419487179487
0.35704932344 0.419487179487
0.357329842932 0.42
0.35717400785 0.42
0.357018308631 0.42
0.356862745098 0.42
0.356707317073 0.42
0.35655202438 0.42
0.35683202785 0.420512820513
0.356676816007 0.420512820513
0.35652173913 0.420512820513
0.356366797045 0.420512820513
0.356211989574 0.420512820513
0.356057316544 0.420512820513
0.355902777778 0.420512820513
0.355748373102 0.420512820513
0.355594102342 0.420512820513
0.355439965323 0.420512820513
0.355285961872 0.420512820513
0.355132091815 0.420512820513
0.354978354978 0.420512820513
0.35482475119 0.420512820513
0.354671280277 0.420512820513
0.354517942067 0.420512820513
0.354796888505 0.421025641026
0.35464362851 0.421025641026
0.354490500864 0.421025641026
0.354337505395 0.421025641026
0.354184641933 0.421025641026
0.354031910306 0.421025641026
0.353879310345 0.421025641026
0.354157690651 0.421538461538
0.354005167959 0.421538461538
0.353852776582 0.421538461538
0.353700516351 0.421538461538
0.353548387097 0.421538461538
0.35339638865 0.421538461538
0.353244520842 0.421538461538
0.353092783505 0.421538461538
0.352941176471 0.421538461538
0.352789699571 0.421538461538
0.352638352638 0.421538461538
0.352487135506 0.421538461538
0.352336048007 0.421538461538
0.352185089974 0.421538461538
0.352034261242 0.421538461538
0.351883561644 0.421538461538
0.351732991014 0.421538461538
0.351582549187 0.421538461538
0.351432235998 0.421538461538
0.351282051282 0.421538461538
0.351131994874 0.421538461538
0.35098206661 0.421538461538
0.350832266325 0.421538461538
0.351109215017 0.422051282051
0.350959488273 0.422051282051
0.350809889173 0.422051282051
0.350660417554 0.422051282051
0.350511073254 0.422051282051
0.350361856109 0.422051282051
0.350212765957 0.422051282051
0.350489153552 0.422564102564
0.350340136054 0.422564102564
0.350191245219 0.422564102564
0.350042480884 0.422564102564
0.349893842887 0.422564102564
0.34974533107 0.422564102564
0.349596945269 0.422564102564
0.349448685327 0.422564102564
0.349300551081 0.422564102564
0.349152542373 0.422564102564
0.349004659043 0.422564102564
0.348856900931 0.422564102564
0.349132458739 0.423076923077
0.348984771574 0.423076923077
0.349260042283 0.42358974359
0.349112426036 0.42358974359
0.349387410224 0.424102564103
0.349239864865 0.424102564103
0.349092444069 0.424102564103
0.348945147679 0.424102564103
0.348797975538 0.424102564103
0.348650927487 0.424102564103
0.348925410872 0.424615384615
0.348778433024 0.424615384615
0.348631578947 0.424615384615
0.348905723906 0.425128205128
0.34875893984 0.425128205128
0.348612279226 0.425128205128
0.348465741908 0.425128205128
0.348739495798 0.425641025641
0.34901301974 0.426153846154
0.348866498741 0.426153846154
0.348720100713 0.426153846154
0.348573825503 0.426153846154
0.348427672956 0.426153846154
0.348281642917 0.426153846154
0.348135735233 0.426153846154
0.347989949749 0.426153846154
0.347844286312 0.426153846154
0.34769874477 0.426153846154
0.347971560017 0.426666666667
0.348244147157 0.427179487179
0.348098620978 0.427179487179
0.347953216374 0.427179487179
0.347807933194 0.427179487179
0.347662771285 0.427179487179
0.347517730496 0.427179487179
0.347372810676 0.427179487179
0.347228011672 0.427179487179
0.347083333333 0.427179487179
0.347355268638 0.427692307692
0.347210657785 0.427692307692
0.347066167291 0.427692307692
0.346921797005 0.427692307692
0.346777546778 0.427692307692
0.346633416459 0.427692307692
0.346489405899 0.427692307692
0.346760797342 0.428205128205
0.34703196347 0.428717948718
0.346887966805 0.428717948718
0.346744089589 0.428717948718
0.346600331675 0.428717948718
0.346456692913 0.428717948718
0.346313173157 0.428717948718
0.346169772257 0.428717948718
0.346026490066 0.428717948718
0.345883326438 0.428717948718
0.345740281224 0.428717948718
0.345597354279 0.428717948718
0.345454545455 0.428717948718
0.345311854606 0.428717948718
0.345169281585 0.428717948718
0.345439537763 0.429230769231
0.345297029703 0.429230769231
0.345154639175 0.429230769231
0.345424567189 0.429743589744
0.34528224145 0.429743589744
0.345140032949 0.429743589744
0.34499794154 0.429743589744
0.344855967078 0.429743589744
0.34471410942 0.429743589744
0.344572368421 0.429743589744
0.344430743938 0.429743589744
0.344700082169 0.430256410256
0.344558521561 0.430256410256
0.344417077176 0.430256410256
0.344275748872 0.430256410256
0.344134536505 0.430256410256
0.343993439934 0.430256410256
0.343852459016 0.430256410256
0.343711593609 0.430256410256
0.343570843571 0.430256410256
0.343839541547 0.430769230769
0.343698854337 0.430769230769
0.343558282209 0.430769230769
0.34341782502 0.430769230769
0.343277482632 0.430769230769
0.343137254902 0.430769230769
0.34299714169 0.430769230769
0.342857142857 0.430769230769
0.342717258262 0.430769230769
0.342985318108 0.431282051282
0.342845495312 0.431282051282
0.342705786471 0.431282051282
0.342566191446 0.431282051282
0.342426710098 0.431282051282
0.342287342287 0.431282051282
0.342148087876 0.431282051282
0.342008946726 0.431282051282
0.341869918699 0.431282051282
0.341731003657 0.431282051282
0.341592201462 0.431282051282
0.341453511977 0.431282051282
0.341314935065 0.431282051282
0.341176470588 0.431282051282
0.34103811841 0.431282051282
0.340899878395 0.431282051282
0.340761750405 0.431282051282
0.340623734305 0.431282051282
0.34048582996 0.431282051282
0.340348037232 0.431282051282
0.340614886731 0.431794871795
0.340477153255 0.431794871795
0.340339531124 0.431794871795
0.340202020202 0.431794871795
0.340064620355 0.431794871795
0.339927331449 0.431794871795
0.339790153349 0.431794871795
0.339653085922 0.431794871795
0.339516129032 0.431794871795
0.339379282547 0.431794871795
0.339242546334 0.431794871795
0.339105920258 0.431794871795
0.338969404187 0.431794871795
0.339235412475 0.432307692308
0.339098954143 0.432307692308
0.338962605549 0.432307692308
0.338826366559 0.432307692308
0.338690237043 0.432307692308
0.338955823293 0.432820512821
0.338819751104 0.432820512821
0.338683788122 0.432820512821
0.338547934216 0.432820512821
0.338813151564 0.433333333333
0.338677354709 0.433333333333
0.338541666667 0.433333333333
0.338406087305 0.433333333333
0.338270616493 0.433333333333
0.338135254102 0.433333333333
0.3384 0.433846153846
0.338664534186 0.434358974359
0.338529176659 0.434358974359
0.338393927287 0.434358974359
0.338258785942 0.434358974359
0.338123752495 0.434358974359
0.337988826816 0.434358974359
0.337854008775 0.434358974359
0.337719298246 0.434358974359
0.337584695098 0.434358974359
0.337450199203 0.434358974359
0.337315810434 0.434358974359
0.337181528662 0.434358974359
0.33744528452 0.434871794872
0.337311058075 0.434871794872
0.33717693837 0.434871794872
0.337042925278 0.434871794872
0.336909018673 0.434871794872
0.336775218427 0.434871794872
0.336641524414 0.434871794872
0.336507936508 0.434871794872
0.336374454582 0.434871794872
0.336241078509 0.434871794872
0.336107808165 0.434871794872
0.336370839937 0.435384615385
0.336633663366 0.435897435897
0.336500395883 0.435897435897
0.336367233874 0.435897435897
0.336234177215 0.435897435897
0.336496638988 0.43641025641
0.336758893281 0.436923076923
0.336625839589 0.436923076923
0.336492890995 0.436923076923
0.336360047375 0.436923076923
0.336227308603 0.436923076923
0.336094674556 0.436923076923
0.33596214511 0.436923076923
0.335829720142 0.436923076923
0.335697399527 0.436923076923
0.335565183143 0.436923076923
0.335433070866 0.436923076923
0.335694608422 0.437435897436
0.335562549174 0.437435897436
0.335430593787 0.437435897436
0.335298742138 0.437435897436
0.335166994106 0.437435897436
0.335035349568 0.437435897436
0.334903808402 0.437435897436
0.334772370487 0.437435897436
0.3346410357 0.437435897436
0.334509803922 0.437435897436
0.334378675029 0.437435897436
0.334247648903 0.437435897436
0.334116725421 0.437435897436
0.333985904464 0.437435897436
0.33385518591 0.437435897436
0.33372456964 0.437435897436
0.333985138835 0.437948717949
0.333854573886 0.437948717949
0.333724110981 0.437948717949
0.33359375 0.437948717949
0.333463490824 0.437948717949
0.333333333333 0.437948717949
0.333203277409 0.437948717949
0.333073322933 0.437948717949
0.332943469786 0.437948717949
0.332813717849 0.437948717949
0.332684067004 0.437948717949
0.332554517134 0.437948717949
0.33242506812 0.437948717949
0.332295719844 0.437948717949
0.33216647219 0.437948717949
0.332037325039 0.437948717949
0.331908278274 0.437948717949
0.331779331779 0.437948717949
0.331650485437 0.437948717949
0.33152173913 0.437948717949
0.331781140861 0.438461538462
0.331652443755 0.438461538462
0.331523846452 0.438461538462
0.331782945736 0.438974358974
0.33165439752 0.438974358974
0.331913245546 0.439487179487
0.332171893148 0.44
0.332043343653 0.44
0.331914893617 0.44
0.331786542923 0.44
0.331658291457 0.44
0.331530139104 0.44
0.331788335265 0.440512820513
0.33166023166 0.440512820513
0.331532226939 0.440512820513
0.331404320988 0.440512820513
0.331276513691 0.440512820513
0.331148804934 0.440512820513
0.331021194605 0.440512820513
0.330893682589 0.440512820513
0.330766268772 0.440512820513
0.331023864511 0.441025641026
0.330896498653 0.441025641026
0.330769230769 0.441025641026
0.330642060746 0.441025641026
0.33051498847 0.441025641026
0.33038801383 0.441025641026
0.330261136713 0.441025641026
0.330134357006 0.441025641026
0.330007674597 0.441025641026
0.329881089375 0.441025641026
0.329754601227 0.441025641026
0.329628210042 0.441025641026
0.329501915709 0.441025641026
0.329375718116 0.441025641026
0.329249617152 0.441025641026
0.329506314581 0.441538461538
0.329380260138 0.441538461538
0.329254302103 0.441538461538
0.329128440367 0.441538461538
0.329002674818 0.441538461538
0.328877005348 0.441538461538
0.328751431844 0.441538461538
0.328625954198 0.441538461538
0.328500572301 0.441538461538
0.328756674294 0.442051282051
0.328631338162 0.442051282051
0.328506097561 0.442051282051
0.328380952381 0.442051282051
0.328255902513 0.442051282051
0.328130947849 0.442051282051
0.32800608828 0.442051282051
0.327881323697 0.442051282051
0.327756653992 0.442051282051
0.327632079057 0.442051282051
0.327507598784 0.442051282051
0.327383213065 0.442051282051
0.327258921792 0.442051282051
0.327134724858 0.442051282051
0.327010622155 0.442051282051
0.326886613576 0.442051282051
0.326762699014 0.442051282051
0.326638878363 0.442051282051
0.326515151515 0.442051282051
0.326391518364 0.442051282051
0.326267978804 0.442051282051
0.326144532728 0.442051282051
0.32602118003 0.442051282051
0.325897920605 0.442051282051
0.325774754346 0.442051282051
0.325651681148 0.442051282051
0.325528700906 0.442051282051
0.325405813515 0.442051282051
0.325283018868 0.442051282051
0.325160316862 0.442051282051
0.325037707391 0.442051282051
0.324915190351 0.442051282051
0.324792765637 0.442051282051
0.324670433145 0.442051282051
0.324548192771 0.442051282051
0.324426044411 0.442051282051
0.324303987961 0.442051282051
0.324182023317 0.442051282051
0.324060150376 0.442051282051
0.323938369034 0.442051282051
0.323816679189 0.442051282051
0.323695080736 0.442051282051
0.323573573574 0.442051282051
0.323452157598 0.442051282051
0.323330832708 0.442051282051
0.3232095988 0.442051282051
0.323088455772 0.442051282051
0.322967403522 0.442051282051
0.322846441948 0.442051282051
0.322725570947 0.442051282051
0.322604790419 0.442051282051
0.322484100262 0.442051282051
0.322363500374 0.442051282051
0.32261682243 0.442564102564
0.322496263079 0.442564102564
0.322375793799 0.442564102564
0.322255414488 0.442564102564
0.322135125047 0.442564102564
0.322014925373 0.442564102564
0.321894815367 0.442564102564
0.321774794929 0.442564102564
0.321654863958 0.442564102564
0.321535022355 0.442564102564
0.321415270019 0.442564102564
0.32129560685 0.442564102564
0.32117603275 0.442564102564
0.321056547619 0.442564102564
0.320937151357 0.442564102564
0.320817843866 0.442564102564
0.321070234114 0.443076923077
0.320950965825 0.443076923077
0.320831786112 0.443076923077
0.320712694878 0.443076923077
0.320593692022 0.443076923077
0.320474777448 0.443076923077
0.320355951057 0.443076923077
0.32023721275 0.443076923077
0.320118562431 0.443076923077
0.32 0.443076923077
0.319881525361 0.443076923077
0.319763138416 0.443076923077
0.320014798372 0.44358974359
0.319896449704 0.44358974359
0.31977818854 0.44358974359
0.319660014782 0.44358974359
0.319541928334 0.44358974359
0.319793205318 0.444102564103
0.319675156884 0.444102564103
0.319557195572 0.444102564103
0.319439321284 0.444102564103
0.319690265487 0.444615384615
0.319572429045 0.444615384615
0.319823139278 0.445128205128
0.3197053407 0.445128205128
0.319587628866 0.445128205128
0.319470003681 0.445128205128
0.319352465048 0.445128205128
0.319235012872 0.445128205128
0.319117647059 0.445128205128
0.319000367512 0.445128205128
0.318883174137 0.445128205128
0.318766066838 0.445128205128
0.318649045521 0.445128205128
0.318532110092 0.445128205128
0.318415260455 0.445128205128
0.318298496516 0.445128205128
0.318181818182 0.445128205128
0.318065225357 0.445128205128
0.317948717949 0.445128205128
0.318198462102 0.445641025641
0.318081991215 0.445641025641
0.317965605562 0.445641025641
0.317849305048 0.445641025641
0.31773308958 0.445641025641
0.31798245614 0.446153846154
0.317866276946 0.446153846154
0.317750182615 0.446153846154
0.317634173056 0.446153846154
0.317518248175 0.446153846154
0.31740240788 0.446153846154
0.317286652079 0.446153846154
0.317170980678 0.446153846154
0.317055393586 0.446153846154
0.31693989071 0.446153846154
0.316824471959 0.446153846154
0.316709137241 0.446153846154
0.316593886463 0.446153846154
0.316478719534 0.446153846154
0.316363636364 0.446153846154
0.316248636859 0.446153846154
0.31613372093 0.446153846154
0.316018888485 0.446153846154
0.315904139434 0.446153846154
0.315789473684 0.446153846154
0.315674891147 0.446153846154
0.315923104824 0.446666666667
0.315808556925 0.446666666667
0.315694092062 0.446666666667
0.315579710145 0.446666666667
0.315827598696 0.447179487179
0.316075307748 0.447692307692
0.315960912052 0.447692307692
0.315846599132 0.447692307692
0.31609403255 0.448205128205
0.315979754158 0.448205128205
0.315865558366 0.448205128205
0.315751445087 0.448205128205
0.315637414229 0.448205128205
0.315523465704 0.448205128205
0.315770479971 0.448717948718
0.315656565657 0.448717948718
0.315542733502 0.448717948718
0.315428983417 0.448717948718
0.315315315315 0.448717948718
0.315201729107 0.448717948718
0.315088224703 0.448717948718
0.314974802016 0.448717948718
0.314861460957 0.448717948718
0.314748201439 0.448717948718
0.314994606257 0.449230769231
0.315240833932 0.449743589744
0.315127560187 0.449743589744
0.315014367816 0.449743589744
0.314901256732 0.449743589744
0.315147164393 0.450256410256
0.315034086832 0.450256410256
0.315279770445 0.450769230769
0.315166726425 0.450769230769
0.31541218638 0.451282051282
0.315299175923 0.451282051282
0.315186246418 0.451282051282
0.315431435732 0.451794871795
0.315318539728 0.451794871795
0.315205724508 0.451794871795
0.315450643777 0.452307692308
0.315337861995 0.452307692308
0.315225160829 0.452307692308
0.315112540193 0.452307692308
0.315 0.452307692308
0.314887540164 0.452307692308
0.3147751606 0.452307692308
0.315019621834 0.452820512821
0.315263908702 0.453333333333
0.31550802139 0.453846153846
0.315395580898 0.453846153846
0.31528322052 0.453846153846
0.315170940171 0.453846153846
0.315058739765 0.453846153846
0.314946619217 0.453846153846
0.314834578442 0.453846153846
0.314722617354 0.453846153846
0.314610735869 0.453846153846
0.314498933902 0.453846153846
0.314387211368 0.453846153846
0.314275568182 0.453846153846
0.31416400426 0.453846153846
0.314052519517 0.453846153846
0.31394111387 0.453846153846
0.313829787234 0.453846153846
0.313718539525 0.453846153846
0.313607370659 0.453846153846
0.313496280553 0.453846153846
0.313385269122 0.453846153846
0.313274336283 0.453846153846
0.313163481953 0.453846153846
0.313052706049 0.453846153846
0.312942008487 0.453846153846
0.312831389183 0.453846153846
0.312720848057 0.453846153846
0.312610385023 0.453846153846
0.3125 0.453846153846
0.312389692905 0.453846153846
0.312279463656 0.453846153846
0.312169312169 0.453846153846
0.312059238364 0.453846153846
0.312301727177 0.454358974359
0.312191684285 0.454358974359
0.312081718915 0.454358974359
0.311971830986 0.454358974359
0.312214009152 0.454871794872
0.312104152006 0.454871794872
0.311994372142 0.454871794872
0.31188466948 0.454871794872
0.311775043937 0.454871794872
0.311665495432 0.454871794872
0.311556023885 0.454871794872
0.311446629213 0.454871794872
0.311337311337 0.454871794872
0.311228070175 0.454871794872
0.311118905647 0.454871794872
0.311009817672 0.454871794872
0.310900806169 0.454871794872
0.310791871058 0.454871794872
0.310683012259 0.454871794872
0.310924369748 0.455384615385
0.310815540777 0.455384615385
0.311056682995 0.455897435897
0.310947883875 0.455897435897
0.311188811189 0.45641025641
0.311080041943 0.45641025641
0.310971348707 0.45641025641
0.311212015368 0.456923076923
0.311452513966 0.457435897436
0.311343804538 0.457435897436
0.31123517097 0.457435897436
0.311126613185 0.457435897436
0.311018131102 0.457435897436
0.310909724643 0.457435897436
0.310801393728 0.457435897436
0.310693138279 0.457435897436
0.310933147632 0.457948717949
0.311172989906 0.458461538462
0.311064718163 0.458461538462
0.310956521739 0.458461538462
0.310848400556 0.458461538462
0.310740354536 0.458461538462
0.3106323836 0.458461538462
0.310524487669 0.458461538462
0.310416666667 0.458461538462
0.310308920514 0.458461538462
0.310201249133 0.458461538462
0.310093652445 0.458461538462
0.309986130374 0.458461538462
0.309878682842 0.458461538462
0.309771309771 0.458461538462
0.309664011084 0.458461538462
0.309556786704 0.458461538462
0.309449636552 0.458461538462
0.309342560554 0.458461538462
0.30923555863 0.458461538462
0.309128630705 0.458461538462
0.309021776702 0.458461538462
0.308914996545 0.458461538462
0.308808290155 0.458461538462
0.308701657459 0.458461538462
0.308595098378 0.458461538462
0.308488612836 0.458461538462
0.308382200759 0.458461538462
0.308275862069 0.458461538462
0.308514305412 0.458974358974
0.308407994487 0.458974358974
0.308301756803 0.458974358974
0.308195592287 0.458974358974
0.308089500861 0.458974358974
0.30798348245 0.458974358974
0.30787753698 0.458974358974
0.307771664374 0.458974358974
0.307665864558 0.458974358974
0.307560137457 0.458974358974
0.307454482996 0.458974358974
0.307348901099 0.458974358974
0.307586680398 0.459487179487
0.307481125601 0.459487179487
0.307375643225 0.459487179487
0.307270233196 0.459487179487
0.307164895441 0.459487179487
0.307059629883 0.459487179487
0.306954436451 0.459487179487
0.306849315068 0.459487179487
0.306744265662 0.459487179487
0.306639288159 0.459487179487
0.306534382484 0.459487179487
0.306429548564 0.459487179487
0.306324786325 0.459487179487
0.306220095694 0.459487179487
0.306115476597 0.459487179487
0.306010928962 0.459487179487
0.305906452714 0.459487179487
0.305802047782 0.459487179487
0.305697714091 0.459487179487
0.305934515689 0.46
0.305830207978 0.46
0.30572597137 0.46
0.305962521295 0.460512820513
0.305858310627 0.460512820513
0.305754170923 0.460512820513
0.30565010211 0.460512820513
0.305886355903 0.461025641026
0.305782312925 0.461025641026
0.3056783407 0.461025641026
0.305914343984 0.461538461538
0.305810397554 0.461538461538
0.305706521739 0.461538461538
0.305602716469 0.461538461538
0.30549898167 0.461538461538
0.305734645402 0.462051282051
0.305630936228 0.462051282051
0.305527297389 0.462051282051
0.305423728814 0.462051282051
0.30532023043 0.462051282051
0.305216802168 0.462051282051
0.305113443955 0.462051282051
0.305348679756 0.462564102564
0.30524534687 0.462564102564
0.305142083897 0.462564102564
0.305038890768 0.462564102564
0.30493576741 0.462564102564
0.304832713755 0.462564102564
0.30472972973 0.462564102564
0.304626815265 0.462564102564
0.30452397029 0.462564102564
0.304421194735 0.462564102564
0.304318488529 0.462564102564
0.304215851602 0.462564102564
0.304113283884 0.462564102564
0.304010785305 0.462564102564
0.304245283019 0.463076923077
0.304479622769 0.46358974359
0.304377104377 0.46358974359
0.304274654998 0.46358974359
0.304172274563 0.46358974359
0.304069963 0.46358974359
0.303967720242 0.46358974359
0.303865546218 0.46358974359
0.30376344086 0.46358974359
0.303661404098 0.46358974359
0.303895231699 0.464102564103
0.303793219201 0.464102564103
0.303691275168 0.464102564103
0.30358939953 0.464102564103
0.30348759222 0.464102564103
0.303385853168 0.464102564103
0.303284182306 0.464102564103
0.303182579564 0.464102564103
0.303081044876 0.464102564103
0.302979578172 0.464102564103
0.303212851406 0.464615384615
0.303111408498 0.464615384615
0.303010033445 0.464615384615
0.303243062521 0.465128205128
0.30314171123 0.465128205128
0.303040427665 0.465128205128
0.302939211757 0.465128205128
0.302838063439 0.465128205128
0.302736982644 0.465128205128
0.302635969303 0.465128205128
0.302535023349 0.465128205128
0.302434144715 0.465128205128
0.302333333333 0.465128205128
0.302232589137 0.465128205128
0.302131912059 0.465128205128
0.302031302031 0.465128205128
0.301930758988 0.465128205128
0.301830282862 0.465128205128
0.301729873586 0.465128205128
0.301629531094 0.465128205128
0.301529255319 0.465128205128
0.301429046195 0.465128205128
0.301328903654 0.465128205128
0.301228827632 0.465128205128
0.301128818061 0.465128205128
0.301028874876 0.465128205128
0.300928998009 0.465128205128
0.300829187396 0.465128205128
0.300729442971 0.465128205128
0.300629764667 0.465128205128
0.300530152419 0.465128205128
0.300430606161 0.465128205128
0.300331125828 0.465128205128
0.300231711354 0.465128205128
0.300132362674 0.465128205128
0.300033079722 0.465128205128
0.299933862434 0.465128205128
0.299834710744 0.465128205128
0.299735624587 0.465128205128
0.299636603898 0.465128205128
0.299537648613 0.465128205128
0.299438758666 0.465128205128
0.299339933993 0.465128205128
0.29924117453 0.465128205128
0.299142480211 0.465128205128
0.299043850973 0.465128205128
0.29894528675 0.465128205128
0.298846787479 0.465128205128
0.298748353096 0.465128205128
0.298649983536 0.465128205128
0.298551678736 0.465128205128
0.298453438631 0.465128205128
0.298355263158 0.465128205128
0.298257152253 0.465128205128
0.298159105851 0.465128205128
0.298061123891 0.465128205128
0.297963206307 0.465128205128
0.297865353038 0.465128205128
0.297767564018 0.465128205128
0.297669839186 0.465128205128
0.297572178478 0.465128205128
0.29747458183 0.465128205128
0.29737704918 0.465128205128
0.297279580465 0.465128205128
0.297182175623 0.465128205128
0.297084834589 0.465128205128
0.296987557302 0.465128205128
0.296890343699 0.465128205128
0.296793193717 0.465128205128
0.296696107295 0.465128205128
0.296599084369 0.465128205128
0.296829029094 0.465641025641
0.296732026144 0.465641025641
0.296635086573 0.465641025641
0.29653821032 0.465641025641
0.296441397323 0.465641025641
0.29634464752 0.465641025641
0.296247960848 0.465641025641
0.296151337247 0.465641025641
0.296054776655 0.465641025641
0.295958279009 0.465641025641
0.296187683284 0.466153846154
0.296091205212 0.466153846154
0.295994789971 0.466153846154
0.2958984375 0.466153846154
0.295802147738 0.466153846154
0.295705920625 0.466153846154
0.295609756098 0.466153846154
0.295513654096 0.466153846154
0.29541761456 0.466153846154
0.295321637427 0.466153846154
0.295225722637 0.466153846154
0.29512987013 0.466153846154
0.295034079844 0.466153846154
0.29493835172 0.466153846154
0.294842685696 0.466153846154
0.294747081712 0.466153846154
0.294651539708 0.466153846154
0.294556059624 0.466153846154
0.294460641399 0.466153846154
0.294365284974 0.466153846154
0.294269990288 0.466153846154
0.294174757282 0.466153846154
0.294079585895 0.466153846154
0.293984476067 0.466153846154
0.29388942774 0.466153846154
0.293794440853 0.466153846154
0.294022617124 0.466666666667
0.293927648579 0.466666666667
0.294155634485 0.467179487179
0.294060684312 0.467179487179
0.293965795418 0.467179487179
0.293870967742 0.467179487179
0.293776201225 0.467179487179
0.294003868472 0.467692307692
0.293909120206 0.467692307692
0.29381443299 0.467692307692
0.294041867955 0.468205128205
0.29394719897 0.468205128205
0.293852590924 0.468205128205
0.293758043758 0.468205128205
0.293985204246 0.468717948718
0.293890675241 0.468717948718
0.293796207007 0.468717948718
0.293701799486 0.468717948718
0.293607452618 0.468717948718
0.293834296724 0.469230769231
0.293739967897 0.469230769231
0.293645699615 0.469230769231
0.293551491819 0.469230769231
0.293457344452 0.469230769231
0.293363257454 0.469230769231
0.293269230769 0.469230769231
0.293175264338 0.469230769231
0.293081358104 0.469230769231
0.292987512008 0.469230769231
0.292893725992 0.469230769231
0.2928 0.469230769231
0.292706333973 0.469230769231
0.292612727854 0.469230769231
0.29283887468 0.469743589744
0.292745286034 0.469743589744
0.292651757188 0.469743589744
0.292558288087 0.469743589744
0.292464878672 0.469743589744
0.292371528886 0.469743589744
0.292597319719 0.470256410256
0.292503987241 0.470256410256
0.292410714286 0.470256410256
0.292317500797 0.470256410256
0.292224346718 0.470256410256
0.292131251991 0.470256410256
0.292356687898 0.470769230769
0.292263610315 0.470769230769
0.29217059198 0.470769230769
0.292077632835 0.470769230769
0.291984732824 0.470769230769
0.291891891892 0.470769230769
0.291799109981 0.470769230769
0.292024149984 0.471282051282
0.291931385006 0.471282051282
0.291838678946 0.471282051282
0.291746031746 0.471282051282
0.29197080292 0.471794871795
0.291878172589 0.471794871795
0.291785601015 0.471794871795
0.291693088142 0.471794871795
0.291600633914 0.471794871795
0.291508238276 0.471794871795
0.291415901172 0.471794871795
0.291323622546 0.471794871795
0.291231402343 0.471794871795
0.291139240506 0.471794871795
0.291047136982 0.471794871795
0.290955091714 0.471794871795
0.291179260196 0.472307692308
0.291087231353 0.472307692308
0.290995260664 0.472307692308
0.290903348073 0.472307692308
0.291127249763 0.472820512821
0.291035353535 0.472820512821
0.290943515305 0.472820512821
0.290851735016 0.472820512821
0.290760012614 0.472820512821
0.290668348045 0.472820512821
0.290576741254 0.472820512821
0.290485192187 0.472820512821
0.290393700787 0.472820512821
0.290302267003 0.472820512821
0.290210890777 0.472820512821
0.290119572058 0.472820512821
0.29002831079 0.472820512821
0.289937106918 0.472820512821
0.28984596039 0.472820512821
0.28975487115 0.472820512821
0.289663839145 0.472820512821
0.289572864322 0.472820512821
0.289481946625 0.472820512821
0.289391086001 0.472820512821
0.289300282397 0.472820512821
0.289209535759 0.472820512821
0.289118846033 0.472820512821
0.289028213166 0.472820512821
0.288937637104 0.472820512821
0.288847117794 0.472820512821
0.288756655183 0.472820512821
0.288666249217 0.472820512821
0.288575899844 0.472820512821
0.288485607009 0.472820512821
0.28839537066 0.472820512821
0.288305190744 0.472820512821
0.288215067209 0.472820512821
0.288125 0.472820512821
0.288034989066 0.472820512821
0.287945034354 0.472820512821
0.28785513581 0.472820512821
0.287765293383 0.472820512821
0.28767550702 0.472820512821
0.287585776669 0.472820512821
0.287496102276 0.472820512821
0.287406483791 0.472820512821
0.287316921159 0.472820512821
0.28722741433 0.472820512821
0.287137963251 0.472820512821
0.28704856787 0.472820512821
0.286959228136 0.472820512821
0.286869943995 0.472820512821
0.286780715397 0.472820512821
0.286691542289 0.472820512821
0.286602424619 0.472820512821
0.286513362337 0.472820512821
0.28642435539 0.472820512821
0.286645962733 0.473333333333
0.286556969885 0.473333333333
0.28677839851 0.473846153846
0.28699968973 0.474358974359
0.287220843672 0.474871794872
0.287131782946 0.474871794872
0.287042777433 0.474871794872
0.287263712426 0.475384615385
0.28717472119 0.475384615385
0.287085785073 0.475384615385
0.286996904025 0.475384615385
0.286908077994 0.475384615385
0.286819306931 0.475384615385
0.287039901021 0.475897435897
0.286951144094 0.475897435897
0.28686244204 0.475897435897
0.286773794808 0.475897435897
0.286685202348 0.475897435897
0.286596664608 0.475897435897
0.286508181538 0.475897435897
0.286419753086 0.475897435897
0.286331379204 0.475897435897
0.28624305984 0.475897435897
0.286154794943 0.475897435897
0.286066584464 0.475897435897
0.285978428351 0.475897435897
0.285890326556 0.475897435897
0.285802279027 0.475897435897
0.285714285714 0.475897435897
0.285626346568 0.475897435897
0.285538461538 0.475897435897
0.285450630575 0.475897435897
0.285362853629 0.475897435897
0.285275130649 0.475897435897
0.285494775661 0.47641025641
0.285407066052 0.47641025641
0.285319410319 0.47641025641
0.285231808413 0.47641025641
0.285144260282 0.47641025641
0.285363608469 0.476923076923
0.28527607362 0.476923076923
0.285188592456 0.476923076923
0.285101164929 0.476923076923
0.28501379099 0.476923076923
0.284926470588 0.476923076923
0.284839203675 0.476923076923
0.284751990202 0.476923076923
0.284664830119 0.476923076923
0.284577723378 0.476923076923
0.28449066993 0.476923076923
0.284709480122 0.477435897436
0.284928156527 0.477948717949
0.284841075795 0.477948717949
0.284754048274 0.477948717949
0.284667073916 0.477948717949
0.284580152672 0.477948717949
0.284493284493 0.477948717949
0.284406469332 0.477948717949
0.284319707138 0.477948717949
0.284232997865 0.477948717949
0.284146341463 0.477948717949
0.284059737885 0.477948717949
0.283973187081 0.477948717949
0.283886689004 0.477948717949
0.283800243605 0.477948717949
0.283713850837 0.477948717949
0.283627510651 0.477948717949
0.283541223 0.477948717949
0.283454987835 0.477948717949
0.283368805108 0.477948717949
0.283282674772 0.477948717949
0.283196596779 0.477948717949
0.283110571081 0.477948717949
0.283024597631 0.477948717949
0.283242258652 0.478461538462
0.28315629742 0.478461538462
0.28307038835 0.478461538462
0.282984531392 0.478461538462
0.282898726501 0.478461538462
0.282812973628 0.478461538462
0.28303030303 0.478974358974
0.282944562254 0.478974358974
0.28285887341 0.478974358974
0.282773236452 0.478974358974
0.282687651332 0.478974358974
0.282602118003 0.478974358974
0.282516636419 0.478974358974
0.282431206532 0.478974358974
0.282345828295 0.478974358974
0.282260501662 0.478974358974
0.282175226586 0.478974358974
0.28209000302 0.478974358974
0.282004830918 0.478974358974
0.281919710232 0.478974358974
0.281834640917 0.478974358974
0.281749622926 0.478974358974
0.281664656212 0.478974358974
0.28157974073 0.478974358974
0.281494876432 0.478974358974
0.281410063272 0.478974358974
0.281325301205 0.478974358974
0.281240590184 0.478974358974
0.281155930163 0.478974358974
0.281071321095 0.478974358974
0.280986762936 0.478974358974
0.280902255639 0.478974358974
0.280817799158 0.478974358974
0.280733393448 0.478974358974
0.280649038462 0.478974358974
0.280564734154 0.478974358974
0.28048048048 0.478974358974
0.280696487541 0.479487179487
0.280612244898 0.479487179487
0.280528052805 0.479487179487
0.280443911218 0.479487179487
0.28035982009 0.479487179487
0.280275779376 0.479487179487
0.280191789032 0.479487179487
0.280107849011 0.479487179487
0.280023959269 0.479487179487
0.27994011976 0.479487179487
0.27985633044 0.479487179487
0.279772591263 0.479487179487
0.279688902184 0.479487179487
0.27990430622 0.48
0.279820627803 0.48
0.279736999402 0.48
0.279653420974 0.48
0.279569892473 0.48
0.279486413855 0.48
0.279402985075 0.48
0.279319606088 0.48
0.27923627685 0.48
0.279152997316 0.48
0.279069767442 0.48
0.279284649776 0.480512820513
0.279201430274 0.480512820513
0.279118260352 0.480512820513
0.279035139964 0.480512820513
0.278952069068 0.480512820513
0.278869047619 0.480512820513
0.278786075573 0.480512820513
0.278703152885 0.480512820513
0.278620279512 0.480512820513
0.27853745541 0.480512820513
0.278454680535 0.480512820513
0.278371954843 0.480512820513
0.278289278289 0.480512820513
0.278206650831 0.480512820513
0.278124072425 0.480512820513
0.278041543027 0.480512820513
0.277959062593 0.480512820513
0.277876631079 0.480512820513
0.278090720427 0.481025641026
0.278008298755 0.481025641026
0.277925925926 0.481025641026
0.277843601896 0.481025641026
0.277761326621 0.481025641026
0.277679100059 0.481025641026
0.277596922166 0.481025641026
0.277810650888 0.481538461538
0.277728482697 0.481538461538
0.277646363099 0.481538461538
0.277564292048 0.481538461538
0.277777777778 0.482051282051
0.277695716396 0.482051282051
0.277613703485 0.482051282051
0.277826985533 0.482564102564
0.27774498229 0.482564102564
0.277958099734 0.483076923077
0.277876106195 0.483076923077
0.277794161014 0.483076923077
0.278007075472 0.48358974359
0.277925139994 0.48358974359
0.277843252799 0.48358974359
0.277761413844 0.48358974359
0.277679623086 0.48358974359
0.277597880483 0.48358974359
0.277516185992 0.48358974359
0.27743453957 0.48358974359
0.277352941176 0.48358974359
0.277271390767 0.48358974359
0.277189888301 0.48358974359
0.277108433735 0.48358974359
0.277027027027 0.48358974359
0.276945668135 0.48358974359
0.276864357017 0.48358974359
0.276783093631 0.48358974359
0.276701877934 0.48358974359
0.276620709886 0.48358974359
0.276539589443 0.48358974359
0.276458516564 0.48358974359
0.276377491208 0.48358974359
0.276296513331 0.48358974359
0.276215582894 0.48358974359
0.276134699854 0.48358974359
0.276346604215 0.484102564103
0.276265730173 0.484102564103
0.276184903452 0.484102564103
0.276104124013 0.484102564103
0.276023391813 0.484102564103
0.275942706811 0.484102564103
0.275862068966 0.484102564103
0.275781478235 0.484102564103
0.275992990654 0.484615384615
0.275912408759 0.484615384615
0.275831873905 0.484615384615
0.275751386052 0.484615384615
0.275962660443 0.485128205128
0.275882181394 0.485128205128
0.275801749271 0.485128205128
0.275721364034 0.485128205128
0.275641025641 0.485128205128
0.275560734052 0.485128205128
0.275480489225 0.485128205128
0.275400291121 0.485128205128
0.275320139697 0.485128205128
0.275240034914 0.485128205128
0.275159976731 0.485128205128
0.275079965106 0.485128205128
0.275 0.485128205128
0.274920081372 0.485128205128
0.274840209181 0.485128205128
0.274760383387 0.485128205128
0.274680603949 0.485128205128
0.274600870827 0.485128205128
0.274521183981 0.485128205128
0.274441543371 0.485128205128
0.274361948956 0.485128205128
0.274282400696 0.485128205128
0.274202898551 0.485128205128
0.27412344248 0.485128205128
0.274044032445 0.485128205128
0.273964668404 0.485128205128
0.273885350318 0.485128205128
0.273806078148 0.485128205128
0.273726851852 0.485128205128
0.273936939543 0.485641025641
0.273857721226 0.485641025641
0.27406764961 0.486153846154
0.273988439306 0.486153846154
0.27419820861 0.486666666667
0.274119006355 0.486666666667
0.274039849841 0.486666666667
0.27396073903 0.486666666667
0.273881673882 0.486666666667
0.273802654357 0.486666666667
0.273723680415 0.486666666667
0.273644752018 0.486666666667
0.273565869127 0.486666666667
0.2734870317 0.486666666667
0.2734082397 0.486666666667
0.273329493088 0.486666666667
0.273250791823 0.486666666667
0.273172135866 0.486666666667
0.27309352518 0.486666666667
0.27330264672 0.487179487179
0.273224043716 0.487179487179
0.273145485911 0.487179487179
0.273066973268 0.487179487179
0.272988505747 0.487179487179
0.272910083309 0.487179487179
0.272831705916 0.487179487179
0.272753373529 0.487179487179
0.272675086108 0.487179487179
0.272596843615 0.487179487179
0.272518646013 0.487179487179
0.272727272727 0.487692307692
0.272649082569 0.487692307692
0.272857552307 0.488205128205
0.272779369628 0.488205128205
0.272701231739 0.488205128205
0.272623138603 0.488205128205
0.27254509018 0.488205128205
0.272467086434 0.488205128205
0.272389127325 0.488205128205
0.272311212815 0.488205128205
0.272233342865 0.488205128205
0.272155517439 0.488205128205
0.272077736496 0.488205128205
0.272 0.488205128205
0.271922307912 0.488205128205
0.271844660194 0.488205128205
0.271767056808 0.488205128205
0.271689497717 0.488205128205
0.271611982882 0.488205128205
0.271534512265 0.488205128205
0.271457085828 0.488205128205
0.271664766249 0.488717948718
0.271587346822 0.488717948718
0.27150997151 0.488717948718
0.271432640273 0.488717948718
0.271355353075 0.488717948718
0.271278109878 0.488717948718
0.271200910643 0.488717948718
0.271123755334 0.488717948718
0.271046643914 0.488717948718
0.270969576343 0.488717948718
0.270892552587 0.488717948718
0.270815572606 0.488717948718
0.270738636364 0.488717948718
0.270661743823 0.488717948718
0.270584894946 0.488717948718
0.270508089696 0.488717948718
0.270431328036 0.488717948718
0.270354609929 0.488717948718
0.270277935337 0.488717948718
0.270201304225 0.488717948718
0.270124716553 0.488717948718
0.270048172287 0.488717948718
0.269971671388 0.488717948718
0.26989521382 0.488717948718
0.269818799547 0.488717948718
0.269742428531 0.488717948718
0.269666100736 0.488717948718
0.269589816124 0.488717948718
0.269513574661 0.488717948718
0.269437376308 0.488717948718
0.269361221029 0.488717948718
0.269285108788 0.488717948718
0.269209039548 0.488717948718
0.269133013273 0.488717948718
0.269057029927 0.488717948718
0.268981089472 0.488717948718
0.268905191874 0.488717948718
0.268829337094 0.488717948718
0.268753525099 0.488717948718
0.26867775585 0.488717948718
0.268602029312 0.488717948718
0.268526345449 0.488717948718
0.268450704225 0.488717948718
0.268656716418 0.489230769231
0.268581081081 0.489230769231
0.26850548832 0.489230769231
0.268429938098 0.489230769231
0.26835443038 0.489230769231
0.268278965129 0.489230769231
0.268203542311 0.489230769231
0.268128161889 0.489230769231
0.268052823827 0.489230769231
0.26797752809 0.489230769231
0.267902274642 0.489230769231
0.267827063448 0.489230769231
0.267751894471 0.489230769231
0.267957351291 0.489743589744
0.267882187938 0.489743589744
0.268087492989 0.490256410256
0.268012335296 0.490256410256
0.267937219731 0.490256410256
0.267862146259 0.490256410256
0.268067226891 0.490769230769
0.267992159059 0.490769230769
0.267917133259 0.490769230769
0.267842149454 0.490769230769
0.267767207611 0.490769230769
0.267692307692 0.490769230769
0.267897091723 0.491282051282
0.267822197372 0.491282051282
0.267747344885 0.491282051282
0.267672534227 0.491282051282
0.267597765363 0.491282051282
0.267802289863 0.491794871795
0.267727526521 0.491794871795
0.267931900642 0.492307692308
0.268136160714 0.492820512821
0.268061366806 0.492820512821
0.267986614612 0.492820512821
0.267911904098 0.492820512821
0.267837235229 0.492820512821
0.267762607969 0.492820512821
0.267688022284 0.492820512821
0.26761347814 0.492820512821
0.267538975501 0.492820512821
0.267464514333 0.492820512821
0.267390094602 0.492820512821
0.267315716273 0.492820512821
0.26724137931 0.492820512821
0.267167083681 0.492820512821
0.26709282935 0.492820512821
0.267018616282 0.492820512821
0.266944444444 0.492820512821
0.266870313802 0.492820512821
0.26679622432 0.492820512821
0.266722175964 0.492820512821
0.266648168701 0.492820512821
0.266574202497 0.492820512821
0.266500277316 0.492820512821
0.266703631827 0.493333333333
0.266629711752 0.493333333333
0.266555832641 0.493333333333
0.26648199446 0.493333333333
0.266408197175 0.493333333333
0.266334440753 0.493333333333
0.266260725159 0.493333333333
0.26618705036 0.493333333333
0.266113416321 0.493333333333
0.266039823009 0.493333333333
0.26596627039 0.493333333333
0.26589275843 0.493333333333
0.265819287096 0.493333333333
0.266022099448 0.493846153846
0.265948632974 0.493846153846
0.265875207068 0.493846153846
0.265801821695 0.493846153846
0.265728476821 0.493846153846
0.265655172414 0.493846153846
0.265581908439 0.493846153846
0.265508684864 0.493846153846
0.265435501654 0.493846153846
0.265362358777 0.493846153846
0.265289256198 0.493846153846
0.265216193886 0.493846153846
0.265143171806 0.493846153846
0.265070189926 0.493846153846
0.264997248211 0.493846153846
0.26492434663 0.493846153846
0.264851485149 0.493846153846
0.264778663734 0.493846153846
0.264705882353 0.493846153846
0.264907941742 0.494358974359
0.264835164835 0.494358974359
0.264762427904 0.494358974359
0.264689730917 0.494358974359
0.264891572879 0.494871794872
0.264818880351 0.494871794872
0.264746227709 0.494871794872
0.26467361492 0.494871794872
0.264601041952 0.494871794872
0.264528508772 0.494871794872
0.264456015347 0.494871794872
0.264383561644 0.494871794872
0.264311147631 0.494871794872
0.264238773275 0.494871794872
0.264166438544 0.494871794872
0.264094143404 0.494871794872
0.264021887825 0.494871794872
0.263949671772 0.494871794872
0.263877495215 0.494871794872
0.264078731547 0.495384615385
0.264006559169 0.495384615385
0.26393442623 0.495384615385
0.263862332696 0.495384615385
0.263790278536 0.495384615385
0.263718263718 0.495384615385
0.26364628821 0.495384615385
0.263574351978 0.495384615385
0.263502454992 0.495384615385
0.263430597218 0.495384615385
0.263358778626 0.495384615385
0.263286999182 0.495384615385
0.263215258856 0.495384615385
0.263143557614 0.495384615385
0.263071895425 0.495384615385
0.263000272257 0.495384615385
0.262928688078 0.495384615385
0.262857142857 0.495384615385
0.262785636561 0.495384615385
0.26271416916 0.495384615385
0.26264274062 0.495384615385
0.262571350911 0.495384615385
0.2625 0.495384615385
0.262428687857 0.495384615385
0.262357414449 0.495384615385
0.262286179745 0.495384615385
0.262214983713 0.495384615385
0.262143826323 0.495384615385
0.262072707542 0.495384615385
0.262001627339 0.495384615385
0.261930585683 0.495384615385
0.261859582543 0.495384615385
0.261788617886 0.495384615385
0.261717691682 0.495384615385
0.261917659805 0.495897435897
0.26184673707 0.495897435897
0.261775852734 0.495897435897
0.261705006766 0.495897435897
0.261634199134 0.495897435897
0.261563429808 0.495897435897
0.261492698756 0.495897435897
0.261422005948 0.495897435897
0.261351351351 0.495897435897
0.261280734937 0.495897435897
0.261210156672 0.495897435897
0.261139616527 0.495897435897
0.261069114471 0.495897435897
0.260998650472 0.495897435897
0.260928224501 0.495897435897
0.260857836525 0.495897435897
0.260787486516 0.495897435897
0.260717174441 0.495897435897
0.26064690027 0.495897435897
0.260576663972 0.495897435897
0.260506465517 0.495897435897
0.260436304875 0.495897435897
0.260366182014 0.495897435897
0.260296096904 0.495897435897
0.260226049516 0.495897435897
0.260156039817 0.495897435897
0.260086067778 0.495897435897
0.260285022856 0.49641025641
0.260215053763 0.49641025641
0.260145122279 0.49641025641
0.260075228372 0.49641025641
0.260005372012 0.49641025641
0.259935553169 0.49641025641
0.259865771812 0.49641025641
0.259796027912 0.49641025641
0.259726321438 0.49641025641
0.259656652361 0.49641025641
0.259587020649 0.49641025641
0.259517426273 0.49641025641
0.259447869204 0.49641025641
0.259378349411 0.49641025641
0.259308866863 0.49641025641
0.259239421532 0.49641025641
0.259170013387 0.49641025641
0.259100642398 0.49641025641
0.259298902863 0.496923076923
0.25922953451 0.496923076923
0.259427654453 0.497435897436
0.25935828877 0.497435897436
0.259556268377 0.497948717949
0.259486905398 0.497948717949
0.259417579482 0.497948717949
0.259348290598 0.497948717949
0.259279038718 0.497948717949
0.259476775227 0.498461538462
0.259407526021 0.498461538462
0.259338313767 0.498461538462
0.259269138437 0.498461538462
0.2592 0.498461538462
0.259130898427 0.498461538462
0.259061833689 0.498461538462
0.258992805755 0.498461538462
0.258923814598 0.498461538462
0.258854860186 0.498461538462
0.258785942492 0.498461538462
0.258717061485 0.498461538462
0.258648217137 0.498461538462
0.258579409417 0.498461538462
0.258510638298 0.498461538462
0.258441903749 0.498461538462
0.258639021797 0.498974358974
0.258570289663 0.498974358974
0.258501594049 0.498974358974
0.258432934927 0.498974358974
0.258364312268 0.498974358974
0.258561189275 0.499487179487
0.258492569002 0.499487179487
0.258423985142 0.499487179487
0.258620689655 0.5
0.258552108194 0.5
0.258483563097 0.5
0.258415054333 0.5
0.258346581876 0.5
0.258278145695 0.5
0.258209745763 0.5
0.258141382049 0.5
0.258337744839 0.500512820513
0.258269383435 0.500512820513
0.258201058201 0.500512820513
0.258132769109 0.500512820513
0.258064516129 0.500512820513
0.257996299233 0.500512820513
0.258192389006 0.501025641026
0.258124174373 0.501025641026
0.258055995774 0.501025641026
0.257987853182 0.501025641026
0.257919746568 0.501025641026
0.257851675904 0.501025641026
0.257783641161 0.501025641026
0.257715642311 0.501025641026
0.257647679325 0.501025641026
0.257579752175 0.501025641026
0.257511860833 0.501025641026
0.25744400527 0.501025641026
0.257376185458 0.501025641026
0.25730840137 0.501025641026
0.257503949447 0.501538461538
0.257436167412 0.501538461538
0.257368421053 0.501538461538
0.257300710339 0.501538461538
0.257233035245 0.501538461538
0.25716539574 0.501538461538
0.257360672976 0.502051282051
0.25729303548 0.502051282051
0.257225433526 0.502051282051
0.257157867087 0.502051282051
0.257090336134 0.502051282051
0.257022840641 0.502051282051
0.257217847769 0.502564102564
0.257150354238 0.502564102564
0.257082896118 0.502564102564
0.257015473381 0.502564102564
0.256948085999 0.502564102564
0.256880733945 0.502564102564
0.256813417191 0.502564102564
0.256746135709 0.502564102564
0.256678889471 0.502564102564
0.25661167845 0.502564102564
0.256544502618 0.502564102564
0.256477361947 0.502564102564
0.25641025641 0.502564102564
0.25634318598 0.502564102564
0.256276150628 0.502564102564
0.256209150327 0.502564102564
0.25614218505 0.502564102564
0.256075254769 0.502564102564
0.256008359457 0.502564102564
0.255941499086 0.502564102564
0.255874673629 0.502564102564
0.255807883059 0.502564102564
0.255741127349 0.502564102564
0.25567440647 0.502564102564
0.255607720396 0.502564102564
0.2555410691 0.502564102564
0.255474452555 0.502564102564
0.255407870732 0.502564102564
0.255341323606 0.502564102564
0.255274811149 0.502564102564
0.255208333333 0.502564102564
0.255141890133 0.502564102564
0.25507548152 0.502564102564
0.255269320843 0.503076923077
0.255202913632 0.503076923077
0.255136540962 0.503076923077
0.255070202808 0.503076923077
0.255003899142 0.503076923077
0.254937629938 0.503076923077
0.254871395168 0.503076923077
0.254805194805 0.503076923077
0.254739028824 0.503076923077
0.254672897196 0.503076923077
0.254606799896 0.503076923077
0.254540736897 0.503076923077
0.254474708171 0.503076923077
0.254408713693 0.503076923077
0.254342753435 0.503076923077
0.254276827372 0.503076923077
0.254210935476 0.503076923077
0.25414507772 0.503076923077
0.254079254079 0.503076923077
0.254013464526 0.503076923077
0.253947709034 0.503076923077
0.253881987578 0.503076923077
0.253816300129 0.503076923077
0.253750646663 0.503076923077
0.253685027153 0.503076923077
0.253619441572 0.503076923077
0.253553889894 0.503076923077
0.253488372093 0.503076923077
0.253422888143 0.503076923077
0.253357438017 0.503076923077
0.253292021689 0.503076923077
0.253226639133 0.503076923077
0.253161290323 0.503076923077
0.253095975232 0.503076923077
0.253030693835 0.503076923077
0.252965446106 0.503076923077
0.252900232019 0.503076923077
0.252835051546 0.503076923077
0.252769904664 0.503076923077
0.25296239052 0.50358974359
0.252897244399 0.50358974359
0.252832131823 0.50358974359
0.252767052767 0.50358974359
0.252702007205 0.50358974359
0.252636995112 0.50358974359
0.252572016461 0.50358974359
0.252507071227 0.50358974359
0.252442159383 0.50358974359
0.252377280905 0.50358974359
0.252569373073 0.504102564103
0.252504495248 0.504102564103
0.252696456086 0.504615384615
0.252888318357 0.505128205128
0.252823408624 0.505128205128
0.252758532204 0.505128205128
0.252693689071 0.505128205128
0.252885355219 0.505641025641
0.252820512821 0.505641025641
0.252755703666 0.505641025641
0.252690927729 0.505641025641
0.252626184986 0.505641025641
0.25256147541 0.505641025641
0.252496798976 0.505641025641
0.252432155658 0.505641025641
0.252367545431 0.505641025641
0.25230296827 0.505641025641
0.252494244052 0.506153846154
0.252429667519 0.506153846154
0.252365124009 0.506153846154
0.252300613497 0.506153846154
0.252236135957 0.506153846154
0.252171691364 0.506153846154
0.252107279693 0.506153846154
0.252042900919 0.506153846154
0.251978555017 0.506153846154
0.25191424196 0.506153846154
0.251849961725 0.506153846154
0.251785714286 0.506153846154
0.251721499617 0.506153846154
0.251657317695 0.506153846154
0.251593168493 0.506153846154
0.251529051988 0.506153846154
0.251464968153 0.506153846154
0.251400916964 0.506153846154
0.251336898396 0.506153846154
0.251272912424 0.506153846154
0.251208959023 0.506153846154
0.251145038168 0.506153846154
0.251081149835 0.506153846154
0.251271617497 0.506666666667
0.251207729469 0.506666666667
0.25114387392 0.506666666667
0.251080050826 0.506666666667
0.251016260163 0.506666666667
0.250952501905 0.506666666667
0.250888776028 0.506666666667
0.250825082508 0.506666666667
0.25076142132 0.506666666667
0.250697792438 0.506666666667
0.25063419584 0.506666666667
0.250570631499 0.506666666667
0.250507099391 0.506666666667
0.250443599493 0.506666666667
0.250380131779 0.506666666667
0.250570053205 0.507179487179
0.250506585613 0.507179487179
0.250443150165 0.507179487179
0.250379746835 0.507179487179
0.250316375601 0.507179487179
0.250253036437 0.507179487179
0.25018972932 0.507179487179
0.250126454224 0.507179487179
0.250063211125 0.507179487179
0.25 0.507179487179
0.249936820824 0.507179487179
0.249873673573 0.507179487179
0.249810558222 0.507179487179
0.249747474747 0.507179487179
0.249684423125 0.507179487179
0.249621403332 0.507179487179
0.249558415342 0.507179487179
0.249495459132 0.507179487179
0.249432534678 0.507179487179
0.249369641957 0.507179487179
0.249306780943 0.507179487179
0.249243951613 0.507179487179
0.249181153943 0.507179487179
0.249118387909 0.507179487179
0.249055653488 0.507179487179
0.248992950655 0.507179487179
0.248930279386 0.507179487179
0.248867639658 0.507179487179
0.248805031447 0.507179487179
0.248742454728 0.507179487179
0.24867990948 0.507179487179
0.248617395676 0.507179487179
0.248554913295 0.507179487179
0.248492462312 0.507179487179
0.248430042703 0.507179487179
0.248367654445 0.507179487179
0.248305297514 0.507179487179
0.248242971888 0.507179487179
0.248180677541 0.507179487179
0.248118414451 0.507179487179
0.248056182593 0.507179487179
0.247993981946 0.507179487179
0.247931812484 0.507179487179
0.248120300752 0.507692307692
0.248058130794 0.507692307692
0.247995991984 0.507692307692
0.247933884298 0.507692307692
0.247871807712 0.507692307692
0.247809762203 0.507692307692
0.247747747748 0.507692307692
0.247685764323 0.507692307692
0.247623811906 0.507692307692
0.247561890473 0.507692307692
0.2475 0.507692307692
0.247438140465 0.507692307692
0.247376311844 0.507692307692
0.247314514114 0.507692307692
0.247502497502 0.508205128205
0.247440699126 0.508205128205
0.247378931603 0.508205128205
0.247317194909 0.508205128205
0.247255489022 0.508205128205
0.247193813919 0.508205128205
0.247132169576 0.508205128205
0.247319870357 0.508717948718
0.247258225324 0.508717948718
0.247445801146 0.509230769231
0.247384155456 0.509230769231
0.247322540473 0.509230769231
0.247260956175 0.509230769231
0.247199402539 0.509230769231
0.247137879542 0.509230769231
0.247076387161 0.509230769231
0.247014925373 0.509230769231
0.246953494156 0.509230769231
0.246892093486 0.509230769231
0.246830723341 0.509230769231
0.246769383698 0.509230769231
0.246708074534 0.509230769231
0.246646795827 0.509230769231
0.246585547554 0.509230769231
0.246524329692 0.509230769231
0.246463142219 0.509230769231
0.246401985112 0.509230769231
0.246340858348 0.509230769231
0.246279761905 0.509230769231
0.24621869576 0.509230769231
0.246157659891 0.509230769231
0.24634448575 0.509743589744
0.246283448959 0.509743589744
0.246222442408 0.509743589744
0.246161466072 0.509743589744
0.246100519931 0.509743589744
0.24603960396 0.509743589744
0.245978718139 0.509743589744
0.245917862444 0.509743589744
0.245857036854 0.509743589744
0.245796241345 0.509743589744
0.245735475896 0.509743589744
0.245674740484 0.509743589744
0.245614035088 0.509743589744
0.245553359684 0.509743589744
0.24549271425 0.509743589744
0.245432098765 0.509743589744
0.245371513207 0.509743589744
0.245310957552 0.509743589744
0.245250431779 0.509743589744
0.245189935866 0.509743589744
0.24512946979 0.509743589744
0.245069033531 0.509743589744
0.245008627064 0.509743589744
0.24494825037 0.509743589744
0.244887903424 0.509743589744
0.244827586207 0.509743589744
0.244767298695 0.509743589744
0.244707040867 0.509743589744
0.2446468127 0.509743589744
0.244586614173 0.509743589744
0.244526445264 0.509743589744
0.244466305952 0.509743589744
0.244406196213 0.509743589744
0.244346116028 0.509743589744
0.244286065372 0.509743589744
0.244226044226 0.509743589744
0.244166052567 0.509743589744
0.244106090373 0.509743589744
0.244046157623 0.509743589744
0.243986254296 0.509743589744
0.243926380368 0.509743589744
0.243866535819 0.509743589744
0.243806720628 0.509743589744
0.243746934772 0.509743589744
0.24368717823 0.509743589744
0.24387254902 0.510256410256
0.243812790983 0.510256410256
0.243998040176 0.510769230769
0.243938280676 0.510769230769
0.243878550441 0.510769230769
0.243818849449 0.510769230769
0.24375917768 0.510769230769
0.243699535111 0.510769230769
0.243639921722 0.510769230769
0.243824896063 0.511282051282
0.243765281174 0.511282051282
0.243705695429 0.511282051282
0.243646138807 0.511282051282
0.243586611288 0.511282051282
0.243527112848 0.511282051282
0.243467643468 0.511282051282
0.243408203125 0.511282051282
0.243348791799 0.511282051282
0.243289409468 0.511282051282
0.243230056111 0.511282051282
0.243170731707 0.511282051282
0.243111436235 0.511282051282
0.243052169673 0.511282051282
0.242992932001 0.511282051282
0.242933723197 0.511282051282
0.24287454324 0.511282051282
0.243058938139 0.511794871795
0.242999756513 0.511794871795
0.2429406037 0.511794871795
0.242881479679 0.511794871795
0.242822384428 0.511794871795
0.242763317928 0.511794871795
0.242704280156 0.511794871795
0.242645271092 0.511794871795
0.242586290715 0.511794871795
0.242527339004 0.511794871795
0.242468415938 0.511794871795
0.242409521496 0.511794871795
0.242350655658 0.511794871795
0.242291818403 0.511794871795
0.242233009709 0.511794871795
0.242174229556 0.511794871795
0.242358078603 0.512307692308
0.242299296629 0.512307692308
0.242240543162 0.512307692308
0.242181818182 0.512307692308
0.242123121667 0.512307692308
0.242064453598 0.512307692308
0.242005813953 0.512307692308
0.241947202713 0.512307692308
0.241888619855 0.512307692308
0.241830065359 0.512307692308
0.241771539206 0.512307692308
0.241713041374 0.512307692308
0.241654571843 0.512307692308
0.241596130593 0.512307692308
0.241537717602 0.512307692308
0.24147933285 0.512307692308
0.241420976317 0.512307692308
0.241362647983 0.512307692308
0.241304347826 0.512307692308
0.241246075827 0.512307692308
0.241187831965 0.512307692308
0.24112961622 0.512307692308
0.241071428571 0.512307692308
0.241013268999 0.512307692308
0.240955137482 0.512307692308
0.240897034 0.512307692308
0.240838958534 0.512307692308
0.240780911063 0.512307692308
0.240722891566 0.512307692308
0.240664900024 0.512307692308
0.240606936416 0.512307692308
0.240549000722 0.512307692308
0.240491092922 0.512307692308
0.240433212996 0.512307692308
0.240375360924 0.512307692308
0.240317536685 0.512307692308
0.24025974026 0.512307692308
0.240201971628 0.512307692308
0.240384615385 0.512820512821
0.240326844509 0.512820512821
0.240269101394 0.512820512821
0.24021138602 0.512820512821
0.240153698367 0.512820512821
0.240096038415 0.512820512821
0.240038406145 0.512820512821
0.239980801536 0.512820512821
0.239923224568 0.512820512821
0.239865675222 0.512820512821
0.239808153477 0.512820512821
0.239750659314 0.512820512821
0.239693192713 0.512820512821
0.239635753654 0.512820512821
0.239578342118 0.512820512821
0.239520958084 0.512820512821
0.239463601533 0.512820512821
0.239406272444 0.512820512821
0.239348970799 0.512820512821
0.239291696578 0.512820512821
0.239234449761 0.512820512821
0.239177230328 0.512820512821
0.239120038259 0.512820512821
0.239062873536 0.512820512821
0.239005736138 0.512820512821
0.238948626045 0.512820512821
0.238891543239 0.512820512821
0.2388344877 0.512820512821
0.239016236867 0.513333333333
0.238959178802 0.513333333333
0.238902147971 0.513333333333
0.238845144357 0.513333333333
0.238788167939 0.513333333333
0.238731218698 0.513333333333
0.238674296614 0.513333333333
0.238617401669 0.513333333333
0.238560533842 0.513333333333
0.238741958542 0.513846153846
0.238685088137 0.513846153846
0.23862824482 0.513846153846
0.238571428571 0.513846153846
0.238514639372 0.513846153846
0.238457877201 0.513846153846
0.238401142041 0.513846153846
0.238344433873 0.513846153846
0.238287752675 0.513846153846
0.238231098431 0.513846153846
0.23817447112 0.513846153846
0.238355513308 0.514358974359
0.238298883345 0.514358974359
0.238242280285 0.514358974359
0.238185704108 0.514358974359
0.238129154796 0.514358974359
0.238072632329 0.514358974359
0.238016136687 0.514358974359
0.237959667853 0.514358974359
0.237903225806 0.514358974359
0.237846810529 0.514358974359
0.237790422001 0.514358974359
0.237734060204 0.514358974359
0.237677725118 0.514358974359
0.237858327411 0.514871794872
0.237801989578 0.514871794872
0.237982476912 0.515384615385
0.237926136364 0.515384615385
0.237869822485 0.515384615385
0.237813535258 0.515384615385
0.237757274663 0.515384615385
0.23793755913 0.515897435897
0.237881295815 0.515897435897
0.237825059102 0.515897435897
0.237768848972 0.515897435897
0.237948960302 0.51641025641
0.23789274746 0.51641025641
0.237836561171 0.51641025641
0.237780401417 0.51641025641
0.237724268178 0.51641025641
0.237668161435 0.51641025641
0.23761208117 0.51641025641
0.237556027365 0.51641025641
0.2375 0.51641025641
0.237443999057 0.51641025641
0.237388024517 0.51641025641
0.237332076361 0.51641025641
0.237276154571 0.51641025641
0.237220259128 0.51641025641
0.237164390014 0.51641025641
0.23710854721 0.51641025641
0.237052730697 0.51641025641
0.236996940457 0.51641025641
0.236941176471 0.51641025641
0.23688543872 0.51641025641
0.236829727187 0.51641025641
0.236774041853 0.51641025641
0.236718382699 0.51641025641
0.236662749706 0.51641025641
0.236607142857 0.51641025641
0.236551562133 0.51641025641
0.236496007515 0.51641025641
0.236440478986 0.51641025641
0.236384976526 0.51641025641
0.236329500117 0.51641025641
0.236274049742 0.51641025641
0.236218625381 0.51641025641
0.236163227017 0.51641025641
0.236107854631 0.51641025641
0.236052508204 0.51641025641
0.23599718772 0.51641025641
0.235941893158 0.51641025641
0.235886624502 0.51641025641
0.235831381733 0.51641025641
0.235776164833 0.51641025641
0.235720973783 0.51641025641
0.235665808565 0.51641025641
0.235610669162 0.51641025641
0.235555555556 0.51641025641
0.235500467727 0.51641025641
0.235445405658 0.51641025641
0.235390369331 0.51641025641
0.235335358729 0.51641025641
0.235280373832 0.51641025641
0.235225414623 0.51641025641
0.235170481084 0.51641025641
0.235349054401 0.516923076923
0.235294117647 0.516923076923
0.235239206534 0.516923076923
0.235184321045 0.516923076923
0.235129461162 0.516923076923
0.235074626866 0.516923076923
0.235019818139 0.516923076923
0.235198135198 0.517435897436
0.235143323235 0.517435897436
0.235088536813 0.517435897436
0.235033775914 0.517435897436
0.234979040522 0.517435897436
0.234924330617 0.517435897436
0.234869646182 0.517435897436
0.2348149872 0.517435897436
0.234760353653 0.517435897436
0.234705745522 0.517435897436
0.234651162791 0.517435897436
0.234596605441 0.517435897436
0.234542073454 0.517435897436
0.234487566814 0.517435897436
0.234433085502 0.517435897436
0.234378629501 0.517435897436
0.234324198792 0.517435897436
0.23426979336 0.517435897436
0.234215413185 0.517435897436
0.23416105825 0.517435897436
0.234106728538 0.517435897436
0.234052424032 0.517435897436
0.234230055659 0.517948717949
0.234175747739 0.517948717949
0.234121464998 0.517948717949
0.234067207416 0.517948717949
0.234012974977 0.517948717949
0.233958767663 0.517948717949
0.233904585456 0.517948717949
0.234081963417 0.518461538462
0.234027777778 0.518461538462
0.233973617218 0.518461538462
0.233919481721 0.518461538462
0.23386537127 0.518461538462
0.233811285846 0.518461538462
0.233757225434 0.518461538462
0.233703190014 0.518461538462
0.23364917957 0.518461538462
0.233595194085 0.518461538462
0.233541233541 0.518461538462
0.233718244804 0.518974358974
0.233664280767 0.518974358974
0.233610341644 0.518974358974
0.233556427417 0.518974358974
0.233502538071 0.518974358974
0.233448673587 0.518974358974
0.233394833948 0.518974358974
0.233341019138 0.518974358974
0.233287229138 0.518974358974
0.233233463932 0.518974358974
0.233410138249 0.519487179487
0.2333563695 0.519487179487
0.233302625518 0.519487179487
0.233248906286 0.519487179487
0.233195211786 0.519487179487
0.233141542002 0.519487179487
0.233087896917 0.519487179487
0.233034276513 0.519487179487
0.232980680773 0.519487179487
0.23292710968 0.519487179487
0.232873563218 0.519487179487
0.23282004137 0.519487179487
0.232766544118 0.519487179487
0.232713071445 0.519487179487
0.232659623335 0.519487179487
0.23260619977 0.519487179487
0.232552800735 0.519487179487
0.232499426211 0.519487179487
0.232446076182 0.519487179487
0.232392750631 0.519487179487
0.232568807339 0.52
0.232515478101 0.52
0.232462173315 0.52
0.232408892964 0.52
0.23235563703 0.52
0.232302405498 0.52
0.232249198351 0.52
0.232196015571 0.52
0.232142857143 0.52
0.232089723049 0.52
0.232036613272 0.52
0.231983527797 0.52
0.232159194876 0.520512820513
0.232106105648 0.520512820513
0.232053040695 0.520512820513
0.232 0.520512820513
0.231946983547 0.520512820513
0.231893991318 0.520512820513
0.231841023298 0.520512820513
0.23178807947 0.520512820513
0.231735159817 0.520512820513
0.231682264323 0.520512820513
0.231629392971 0.520512820513
0.231576545745 0.520512820513
0.231751824818 0.521025641026
0.231698973774 0.521025641026
0.231646146831 0.521025641026
0.231821290176 0.521538461538
0.231768459435 0.521538461538
0.231715652768 0.521538461538
0.231662870159 0.521538461538
0.231837850148 0.522051282051
0.231785063752 0.522051282051
0.231732301389 0.522051282051
0.231679563041 0.522051282051
0.231854379977 0.522564102564
0.231801637853 0.522564102564
0.231748919718 0.522564102564
0.231696225557 0.522564102564
0.231643555353 0.522564102564
0.231590909091 0.522564102564
0.231538286753 0.522564102564
0.231485688323 0.522564102564
0.231433113786 0.522564102564
0.231380563124 0.522564102564
0.231328036322 0.522564102564
0.231275533364 0.522564102564
0.231223054232 0.522564102564
0.231170598911 0.522564102564
0.231118167385 0.522564102564
0.231065759637 0.522564102564
0.231013375652 0.522564102564
0.230961015413 0.522564102564
0.231135282121 0.523076923077
0.231082917988 0.523076923077
0.231257078143 0.52358974359
0.231204710145 0.52358974359
0.231152365859 0.52358974359
0.231100045269 0.52358974359
0.231047748359 0.52358974359
0.230995475113 0.52358974359
0.230943225515 0.52358974359
0.230890999548 0.52358974359
0.230838797196 0.52358974359
0.230786618445 0.52358974359
0.230734463277 0.52358974359
0.230682331676 0.52358974359
0.230630223628 0.52358974359
0.230578139115 0.52358974359
0.230526078121 0.52358974359
0.230474040632 0.52358974359
0.230422026631 0.52358974359
0.230370036101 0.52358974359
0.230318069028 0.52358974359
0.230266125395 0.52358974359
0.230214205186 0.52358974359
0.230162308386 0.52358974359
0.230110434979 0.52358974359
0.230283911672 0.524102564103
0.230232034242 0.524102564103
0.23018018018 0.524102564103
0.230128349471 0.524102564103
0.230076542098 0.524102564103
0.230024758046 0.524102564103
0.2299729973 0.524102564103
0.229921259843 0.524102564103
0.229869545659 0.524102564103
0.229817854734 0.524102564103
0.22976618705 0.524102564103
0.229714542594 0.524102564103
0.229662921348 0.524102564103
0.229611323298 0.524102564103
0.229559748428 0.524102564103
0.229508196721 0.524102564103
0.229456668163 0.524102564103
0.229405162738 0.524102564103
0.229578096948 0.524615384615
0.229750953556 0.525128205128
0.229699416779 0.525128205128
0.229647903117 0.525128205128
0.229596412556 0.525128205128
0.22954494508 0.525128205128
0.229493500672 0.525128205128
0.229666143849 0.525641025641
0.229614695341 0.525641025641
0.229563269877 0.525641025641
0.229511867443 0.525641025641
0.229460488023 0.525641025641
0.229409131603 0.525641025641
0.229357798165 0.525641025641
0.229306487696 0.525641025641
0.229255200179 0.525641025641
0.229203935599 0.525641025641
0.229152693941 0.525641025641
0.22910147519 0.525641025641
0.22905027933 0.525641025641
0.228999106345 0.525641025641
0.228947956221 0.525641025641
0.228896828941 0.525641025641
0.228845724492 0.525641025641
0.228794642857 0.525641025641
0.228743584021 0.525641025641
0.22869254797 0.525641025641
0.228641534687 0.525641025641
0.228590544157 0.525641025641
0.228539576366 0.525641025641
0.228488631297 0.525641025641
0.228660574994 0.526153846154
0.228609625668 0.526153846154
0.228558699042 0.526153846154
0.2285077951 0.526153846154
0.228456913828 0.526153846154
0.228406055209 0.526153846154
0.22835521923 0.526153846154
0.228304405874 0.526153846154
0.228253615128 0.526153846154
0.228202846975 0.526153846154
0.22837447187 0.526666666667
0.228323699422 0.526666666667
0.228272949544 0.526666666667
0.228222222222 0.526666666667
0.228171517441 0.526666666667
0.228342958685 0.527179487179
0.228292249611 0.527179487179
0.228241563055 0.527179487179
0.228190899001 0.527179487179
0.228140257435 0.527179487179
0.22808963834 0.527179487179
0.228039041704 0.527179487179
0.227988467509 0.527179487179
0.227937915743 0.527179487179
0.227887386389 0.527179487179
0.227836879433 0.527179487179
0.227786394859 0.527179487179
0.227735932654 0.527179487179
0.227685492802 0.527179487179
0.227635075288 0.527179487179
0.227584680097 0.527179487179
0.227534307216 0.527179487179
0.227483956628 0.527179487179
0.227433628319 0.527179487179
0.227604512276 0.527692307692
0.227554179567 0.527692307692
0.227724961309 0.528205128205
0.227674624226 0.528205128205
0.227624309392 0.528205128205
0.227794962439 0.528717948718
0.227744643252 0.528717948718
0.227915194346 0.529230769231
0.227864870832 0.529230769231
0.227814569536 0.529230769231
0.227764290444 0.529230769231
0.227714033539 0.529230769231
0.227663798809 0.529230769231
0.227613586237 0.529230769231
0.22756339581 0.529230769231
0.227513227513 0.529230769231
0.227463081331 0.529230769231
0.22741295725 0.529230769231
0.227362855254 0.529230769231
0.227533039648 0.529743589744
0.227482933275 0.529743589744
0.227432848965 0.529743589744
0.227382786705 0.529743589744
0.227332746479 0.529743589744
0.227282728273 0.529743589744
0.227232732072 0.529743589744
0.227182757862 0.529743589744
0.227132805629 0.529743589744
0.227082875357 0.529743589744
0.227032967033 0.529743589744
0.226983080642 0.529743589744
0.226933216169 0.529743589744
0.2268833736 0.529743589744
0.227053140097 0.530256410256
0.227003293085 0.530256410256
0.226953467954 0.530256410256
0.226903664692 0.530256410256
0.226853883282 0.530256410256
0.226804123711 0.530256410256
0.226754385965 0.530256410256
0.226704670029 0.530256410256
0.226654975888 0.530256410256
0.226605303528 0.530256410256
0.226555652936 0.530256410256
0.226506024096 0.530256410256
0.226456416995 0.530256410256
0.226406831618 0.530256410256
0.226357267951 0.530256410256
0.226307725979 0.530256410256
0.226258205689 0.530256410256
0.226208707066 0.530256410256
0.226159230096 0.530256410256
0.226109774765 0.530256410256
0.226060341058 0.530256410256
0.226010928962 0.530256410256
0.225961538462 0.530256410256
0.225912169543 0.530256410256
0.225862822193 0.530256410256
0.225813496397 0.530256410256
0.22576419214 0.530256410256
0.225714909408 0.530256410256
0.225665648189 0.530256410256
0.225616408466 0.530256410256
0.225567190227 0.530256410256
0.225736095965 0.530769230769
0.225686873092 0.530769230769
0.225637671681 0.530769230769
0.225588491718 0.530769230769
0.225539333188 0.530769230769
0.225490196078 0.530769230769
0.225441080375 0.530769230769
0.225391986063 0.530769230769
0.225342913129 0.530769230769
0.225293861559 0.530769230769
0.225244831338 0.530769230769
0.225195822454 0.530769230769
0.225146834892 0.530769230769
0.225097868639 0.530769230769
0.225048923679 0.530769230769
0.225 0.530769230769
0.224951097587 0.530769230769
0.224902216428 0.530769230769
0.224853356507 0.530769230769
0.224804517811 0.530769230769
0.224755700326 0.530769230769
0.224706904038 0.530769230769
0.224658128934 0.530769230769
0.224826388889 0.531282051282
0.224777609026 0.531282051282
0.224728850325 0.531282051282
0.224680112774 0.531282051282
0.224631396357 0.531282051282
0.224582701062 0.531282051282
0.224534026875 0.531282051282
0.224485373781 0.531282051282
0.224653379549 0.531794871795
0.224604721681 0.531794871795
0.224556084885 0.531794871795
0.224507469149 0.531794871795
0.224458874459 0.531794871795
0.224410300801 0.531794871795
0.224361748161 0.531794871795
0.224313216526 0.531794871795
0.224264705882 0.531794871795
0.224216216216 0.531794871795
0.224167747514 0.531794871795
0.224119299762 0.531794871795
0.224070872947 0.531794871795
0.224022467056 0.531794871795
0.223974082073 0.531794871795
0.223925717987 0.531794871795
0.223877374784 0.531794871795
0.22382905245 0.531794871795
0.223780750971 0.531794871795
0.223732470334 0.531794871795
0.223684210526 0.531794871795
0.223635971533 0.531794871795
0.223587753342 0.531794871795
0.223539555939 0.531794871795
0.22349137931 0.531794871795
0.223443223443 0.531794871795
0.223395088324 0.531794871795
0.223346973939 0.531794871795
0.223298880276 0.531794871795
0.22325080732 0.531794871795
0.223202755058 0.531794871795
0.223154723478 0.531794871795
0.223106712565 0.531794871795
0.223273822327 0.532307692308
0.223225806452 0.532307692308
0.223177811223 0.532307692308
0.223129836629 0.532307692308
0.223081882656 0.532307692308
0.223033949291 0.532307692308
0.22298603652 0.532307692308
0.22293814433 0.532307692308
0.222890272708 0.532307692308
0.223057106054 0.532820512821
0.223009229448 0.532820512821
0.222961373391 0.532820512821
0.222913537867 0.532820512821
0.222865722866 0.532820512821
0.222817928372 0.532820512821
0.222770154374 0.532820512821
0.222722400857 0.532820512821
0.22267466781 0.532820512821
0.222626955217 0.532820512821
0.222579263068 0.532820512821
0.222531591347 0.532820512821
0.222483940043 0.532820512821
0.222436309142 0.532820512821
0.22238869863 0.532820512821
0.222341108496 0.532820512821
0.222293538725 0.532820512821
0.222245989305 0.532820512821
0.222198460222 0.532820512821
0.222150951465 0.532820512821
0.222103463018 0.532820512821
0.222055994871 0.532820512821
0.222008547009 0.532820512821
0.221961119419 0.532820512821
0.221913712089 0.532820512821
0.221866325005 0.532820512821
0.221818958155 0.532820512821
0.221985058698 0.533333333333
0.221937686726 0.533333333333
0.221890334969 0.533333333333
0.221843003413 0.533333333333
0.221795692045 0.533333333333
0.221748400853 0.533333333333
0.221701129823 0.533333333333
0.221653878943 0.533333333333
0.221606648199 0.533333333333
0.22155943758 0.533333333333
0.221512247071 0.533333333333
0.221465076661 0.533333333333
0.221417926336 0.533333333333
0.221370796083 0.533333333333
0.221323685891 0.533333333333
0.221276595745 0.533333333333
0.221229525633 0.533333333333
0.221182475542 0.533333333333
0.22113544546 0.533333333333
0.221088435374 0.533333333333
0.221041445271 0.533333333333
0.220994475138 0.533333333333
0.220947524963 0.533333333333
0.220900594732 0.533333333333
0.220853684434 0.533333333333
0.220806794055 0.533333333333
0.220759923583 0.533333333333
0.220713073005 0.533333333333
0.220666242309 0.533333333333
0.220619431481 0.533333333333
0.220572640509 0.533333333333
0.220525869381 0.533333333333
0.220479118084 0.533333333333
0.220432386604 0.533333333333
0.220385674931 0.533333333333
0.220550847458 0.533846153846
0.220504130481 0.533846153846
0.220457433291 0.533846153846
0.220410755876 0.533846153846
0.220364098222 0.533846153846
0.220317460317 0.533846153846
0.22027084215 0.533846153846
0.220224243706 0.533846153846
0.220177664975 0.533846153846
0.220131105942 0.533846153846
0.220084566596 0.533846153846
0.220038046925 0.533846153846
0.219991546915 0.533846153846
0.219945066554 0.533846153846
0.21989860583 0.533846153846
0.219852164731 0.533846153846
0.219805743243 0.533846153846
0.219759341355 0.533846153846
0.219924018573 0.534358974359
0.21987761131 0.534358974359
0.219831223629 0.534358974359
0.219784855516 0.534358974359
0.219738506959 0.534358974359
0.219692177946 0.534358974359
0.219645868465 0.534358974359
0.219599578504 0.534358974359
0.219553308049 0.534358974359
0.219507057089 0.534358974359
0.219460825611 0.534358974359
0.219414613603 0.534358974359
0.219368421053 0.534358974359
0.219322247948 0.534358974359
0.219276094276 0.534358974359
0.219229960025 0.534358974359
0.219183845183 0.534358974359
0.219137749737 0.534358974359
0.219091673675 0.534358974359
0.219045616985 0.534358974359
0.218999579655 0.534358974359
0.218953561673 0.534358974359
0.218907563025 0.534358974359
0.218861583701 0.534358974359
0.218815623688 0.534358974359
0.218979634684 0.534871794872
0.218933669186 0.534871794872
0.21888772298 0.534871794872
0.218841796055 0.534871794872
0.218795888399 0.534871794872
0.21875 0.534871794872
0.218704130845 0.534871794872
0.218658280922 0.534871794872
0.21861245022 0.534871794872
0.218566638726 0.534871794872
0.218520846428 0.534871794872
0.218684541265 0.535384615385
0.218638743455 0.535384615385
0.218592964824 0.535384615385
0.218547205359 0.535384615385
0.218501465048 0.535384615385
0.218455743879 0.535384615385
0.218410041841 0.535384615385
0.218364358921 0.535384615385
0.218527812631 0.535897435897
0.21848212419 0.535897435897
0.218436454849 0.535897435897
0.218390804598 0.535897435897
0.218345173422 0.535897435897
0.218299561312 0.535897435897
0.218253968254 0.535897435897
0.218208394237 0.535897435897
0.218162839248 0.535897435897
0.218117303277 0.535897435897
0.218071786311 0.535897435897
0.218026288337 0.535897435897
0.217980809345 0.535897435897
0.217935349322 0.535897435897
0.217889908257 0.535897435897
0.217844486137 0.535897435897
0.217799082951 0.535897435897
0.217753698687 0.535897435897
0.217708333333 0.535897435897
0.217662986878 0.535897435897
0.217617659309 0.535897435897
0.217572350614 0.535897435897
0.217527060783 0.535897435897
0.217481789802 0.535897435897
0.217436537661 0.535897435897
0.217391304348 0.535897435897
0.21734608985 0.535897435897
0.217300894157 0.535897435897
0.217255717256 0.535897435897
0.217210559135 0.535897435897
0.217165419784 0.535897435897
0.21712029919 0.535897435897
0.217075197341 0.535897435897
0.217030114226 0.535897435897
0.216985049834 0.535897435897
0.217147602242 0.53641025641
0.217102532171 0.53641025641
0.217057480805 0.53641025641
0.217012448133 0.53641025641
0.216967434142 0.53641025641
0.216922438822 0.53641025641
0.21687746216 0.53641025641
0.216832504146 0.53641025641
0.216787564767 0.53641025641
0.216742644012 0.53641025641
0.216697741869 0.53641025641
0.216652858326 0.53641025641
0.216815075585 0.536923076923
0.216770186335 0.536923076923
0.21672531567 0.536923076923
0.216680463576 0.536923076923
0.216635630043 0.536923076923
0.216797683078 0.537435897436
0.21695966908 0.537948717949
0.216914805624 0.537948717949
0.216869960719 0.537948717949
0.216825134353 0.537948717949
0.216780326514 0.537948717949
0.21673553719 0.537948717949
0.216690766371 0.537948717949
0.216646014044 0.537948717949
0.216807763783 0.538461538462
0.21676300578 0.538461538462
0.216718266254 0.538461538462
0.216673545192 0.538461538462
0.216628842583 0.538461538462
0.216584158416 0.538461538462
0.216539492679 0.538461538462
0.216494845361 0.538461538462
0.21645021645 0.538461538462
0.216405605936 0.538461538462
0.216361013806 0.538461538462
0.216316440049 0.538461538462
0.216271884655 0.538461538462
0.216227347611 0.538461538462
0.216182828907 0.538461538462
0.21613832853 0.538461538462
0.21609384647 0.538461538462
0.216049382716 0.538461538462
0.216004937256 0.538461538462
0.216166186754 0.538974358974
0.216121735554 0.538974358974
0.216077302632 0.538974358974
0.216032887975 0.538974358974
0.215988491574 0.538974358974
0.215944113417 0.538974358974
0.215899753492 0.538974358974
0.215855411789 0.538974358974
0.215811088296 0.538974358974
0.215766783001 0.538974358974
0.215927750411 0.539487179487
0.21588343936 0.539487179487
0.215839146492 0.539487179487
0.215794871795 0.539487179487
0.215750615258 0.539487179487
0.215706376871 0.539487179487
0.215662156622 0.539487179487
0.215822914532 0.54
0.215778688525 0.54
0.215734480639 0.54
0.215690290864 0.54
0.215646119189 0.54
0.215601965602 0.54
0.215557830092 0.54
0.215513712648 0.54
0.21546961326 0.54
0.215425531915 0.54
0.215381468603 0.54
0.215337423313 0.54
0.215293396034 0.54
0.215249386754 0.54
0.215205395463 0.54
0.21516142215 0.54
0.215117466803 0.54
0.215073529412 0.54
0.215029609965 0.54
0.215189873418 0.540512820513
0.215350071443 0.541025641026
0.215306122449 0.541025641026
0.21526219139 0.541025641026
0.215218278254 0.541025641026
0.215174383031 0.541025641026
0.21513050571 0.541025641026
0.215086646279 0.541025641026
0.215042804729 0.541025641026
0.214998981047 0.541025641026
0.215158924205 0.541538461538
0.215115094724 0.541538461538
0.215071283096 0.541538461538
0.21502748931 0.541538461538
0.214983713355 0.541538461538
0.214939955221 0.541538461538
0.214896214896 0.541538461538
0.21485249237 0.541538461538
0.214808787632 0.541538461538
0.214765100671 0.541538461538
0.214721431476 0.541538461538
0.214677780037 0.541538461538
0.214634146341 0.541538461538
0.21459053038 0.541538461538
0.214546932141 0.541538461538
0.214503351615 0.541538461538
0.21445978879 0.541538461538
0.214416243655 0.541538461538
0.2143727162 0.541538461538
0.214329206414 0.541538461538
0.214285714286 0.541538461538
0.214445120714 0.542051282051
0.214401622718 0.542051282051
0.214358142365 0.542051282051
0.214314679643 0.542051282051
0.214271234543 0.542051282051
0.214227807053 0.542051282051
0.214184397163 0.542051282051
0.214141004862 0.542051282051
0.21409763014 0.542051282051
0.214054272985 0.542051282051
0.214010933387 0.542051282051
0.213967611336 0.542051282051
0.21392430682 0.542051282051
0.21388101983 0.542051282051
0.213837750354 0.542051282051
0.213794498382 0.542051282051
0.213751263903 0.542051282051
0.213708046907 0.542051282051
0.213664847382 0.542051282051
0.213621665319 0.542051282051
0.213578500707 0.542051282051
0.213535353535 0.542051282051
0.213492223793 0.542051282051
0.21344911147 0.542051282051
0.213406016556 0.542051282051
0.213564796124 0.542564102564
0.213521695257 0.542564102564
0.213478611784 0.542564102564
0.213435545693 0.542564102564
0.213392496975 0.542564102564
0.213349465618 0.542564102564
0.213306451613 0.542564102564
0.213263454949 0.542564102564
0.213220475615 0.542564102564
0.213177513601 0.542564102564
0.213134568896 0.542564102564
0.21309164149 0.542564102564
0.213048731373 0.542564102564
0.213005838534 0.542564102564
0.212962962963 0.542564102564
0.212920104649 0.542564102564
0.212877263581 0.542564102564
0.212834439751 0.542564102564
0.212791633146 0.542564102564
0.212748843756 0.542564102564
0.212706071572 0.542564102564
0.212663316583 0.542564102564
0.212620578778 0.542564102564
0.212577858147 0.542564102564
0.212535154681 0.542564102564
0.212492468367 0.542564102564
0.212449799197 0.542564102564
0.212407147159 0.542564102564
0.212364512244 0.542564102564
0.212321894441 0.542564102564
0.21227929374 0.542564102564
0.21223671013 0.542564102564
0.212194143602 0.542564102564
0.212151594145 0.542564102564
0.212109061748 0.542564102564
0.212066546402 0.542564102564
0.212024048096 0.542564102564
0.21198156682 0.542564102564
0.211939102564 0.542564102564
0.211896655317 0.542564102564
0.21185422507 0.542564102564
0.211811811812 0.542564102564
0.211769415532 0.542564102564
0.211727036222 0.542564102564
0.21168467387 0.542564102564
0.211642328466 0.542564102564
0.2116 0.542564102564
0.211557688462 0.542564102564
0.211515393842 0.542564102564
0.211672996202 0.543076923077
0.211630695444 0.543076923077
0.211588411588 0.543076923077
0.211546144626 0.543076923077
0.211503894548 0.543076923077
0.211461661342 0.543076923077
0.211419444999 0.543076923077
0.211377245509 0.543076923077
0.211335062862 0.543076923077
0.211292897047 0.543076923077
0.211250748055 0.543076923077
0.211208615876 0.543076923077
0.211166500499 0.543076923077
0.211124401914 0.543076923077
0.211082320112 0.543076923077
0.211040255082 0.543076923077
0.210998206814 0.543076923077
0.210956175299 0.543076923077
0.210914160526 0.543076923077
0.210872162485 0.543076923077
0.210830181167 0.543076923077
0.210788216561 0.543076923077
0.210746268657 0.543076923077
0.210704337445 0.543076923077
0.210662422916 0.543076923077
0.21062052506 0.543076923077
0.210578643866 0.543076923077
0.210536779324 0.543076923077
0.210494931425 0.543076923077
0.210453100159 0.543076923077
0.210411285516 0.543076923077
0.210369487485 0.543076923077
0.210526315789 0.54358974359
0.210484511517 0.54358974359
0.210442723844 0.54358974359
0.210599444224 0.544102564103
0.210557650327 0.544102564103
0.210515873016 0.544102564103
0.210474112279 0.544102564103
0.210630702102 0.544615384615
0.210588935158 0.544615384615
0.210547184774 0.544615384615
0.210505450942 0.544615384615
0.21046373365 0.544615384615
0.210422032891 0.544615384615
0.210380348653 0.544615384615
0.210338680927 0.544615384615
0.210297029703 0.544615384615
0.210255394971 0.544615384615
0.210213776722 0.544615384615
0.210172174946 0.544615384615
0.210130589632 0.544615384615
0.210089020772 0.544615384615
0.210047468354 0.544615384615
0.210005932371 0.544615384615
0.209964412811 0.544615384615
0.209922909666 0.544615384615
0.209881422925 0.544615384615
0.209839952579 0.544615384615
0.209798498617 0.544615384615
0.209757061031 0.544615384615
0.20971563981 0.544615384615
0.209674234946 0.544615384615
0.209632846427 0.544615384615
0.209591474245 0.544615384615
0.20955011839 0.544615384615
0.209508778852 0.544615384615
0.209467455621 0.544615384615
0.209426148689 0.544615384615
0.209384858044 0.544615384615
0.209343583678 0.544615384615
0.209302325581 0.544615384615
0.209261083744 0.544615384615
0.209219858156 0.544615384615
0.209178648808 0.544615384615
0.209137455691 0.544615384615
0.209096278795 0.544615384615
0.20905511811 0.544615384615
0.209013973627 0.544615384615
0.208972845336 0.544615384615
0.208931733228 0.544615384615
0.208890637293 0.544615384615
0.208849557522 0.544615384615
0.208808493905 0.544615384615
0.208767446432 0.544615384615
0.208726415094 0.544615384615
0.208685399882 0.544615384615
0.208644400786 0.544615384615
0.208603417796 0.544615384615
0.208758837392 0.545128205128
0.208717848027 0.545128205128
0.208676874755 0.545128205128
0.208635917566 0.545128205128
0.208594976452 0.545128205128
0.208554051403 0.545128205128
0.208513142409 0.545128205128
0.208472249461 0.545128205128
0.208431372549 0.545128205128
0.208390511664 0.545128205128
0.208349666797 0.545128205128
0.208308837938 0.545128205128
0.208268025078 0.545128205128
0.208227228208 0.545128205128
0.208186447317 0.545128205128
0.208145682397 0.545128205128
0.208104933438 0.545128205128
0.208064200431 0.545128205128
0.208023483366 0.545128205128
0.207982782234 0.545128205128
0.207942097027 0.545128205128
0.207901427733 0.545128205128
0.207860774345 0.545128205128
0.207820136852 0.545128205128
0.207779515246 0.545128205128
0.207934336525 0.545641025641
0.20789370848 0.545641025641
0.207853096308 0.545641025641
0.2078125 0.545641025641
0.207771919547 0.545641025641
0.207731354939 0.545641025641
0.207690806168 0.545641025641
0.207650273224 0.545641025641
0.207609756098 0.545641025641
0.207764338666 0.546153846154
0.207723815097 0.546153846154
0.207683307332 0.546153846154
0.207642815364 0.546153846154
0.207602339181 0.546153846154
0.207561878776 0.546153846154
0.207716289945 0.546666666667
0.207675823105 0.546666666667
0.20763537203 0.546666666667
0.207594936709 0.546666666667
0.207554517134 0.546666666667
0.207514113296 0.546666666667
0.207473725185 0.546666666667
0.207433352792 0.546666666667
0.207392996109 0.546666666667
0.207352655125 0.546666666667
0.207312329833 0.546666666667
0.207272020222 0.546666666667
0.207231726283 0.546666666667
0.207191448008 0.546666666667
0.207151185387 0.546666666667
0.207110938411 0.546666666667
0.207070707071 0.546666666667
0.207224703826 0.547179487179
0.207184466019 0.547179487179
0.207144243836 0.547179487179
0.207104037267 0.547179487179
0.207063846303 0.547179487179
0.207023670935 0.547179487179
0.206983511154 0.547179487179
0.206943366951 0.547179487179
0.206903238317 0.547179487179
0.206863125242 0.547179487179
0.206823027719 0.547179487179
0.206782945736 0.547179487179
0.206742879287 0.547179487179
0.206702828361 0.547179487179
0.20666279295 0.547179487179
0.206622773044 0.547179487179
0.206582768635 0.547179487179
0.206542779714 0.547179487179
0.206696342171 0.547692307692
0.206656346749 0.547692307692
0.206616366802 0.547692307692
0.206576402321 0.547692307692
0.206536453297 0.547692307692
0.206496519722 0.547692307692
0.206456601585 0.547692307692
0.206416698879 0.547692307692
0.206376811594 0.547692307692
0.206336939722 0.547692307692
0.206297083253 0.547692307692
0.206257242178 0.547692307692
0.20621741649 0.547692307692
0.206177606178 0.547692307692
0.206137811233 0.547692307692
0.206098031648 0.547692307692
0.206058267413 0.547692307692
0.206018518519 0.547692307692
0.205978784957 0.547692307692
0.205939066718 0.547692307692
0.205899363794 0.547692307692
0.205859676176 0.547692307692
0.205820003854 0.547692307692
0.205780346821 0.547692307692
0.205740705066 0.547692307692
0.205701078582 0.547692307692
0.20566146736 0.547692307692
0.20562187139 0.547692307692
0.205582290664 0.547692307692
0.205542725173 0.547692307692
0.205503174909 0.547692307692
0.205463639861 0.547692307692
0.205424120023 0.547692307692
0.205384615385 0.547692307692
0.205537396654 0.548205128205
0.205497885429 0.548205128205
0.2056505862 0.548717948718
0.205611068409 0.548717948718
0.205571565802 0.548717948718
0.205532078371 0.548717948718
0.205492606107 0.548717948718
0.205453149002 0.548717948718
0.205413707045 0.548717948718
0.20537428023 0.548717948718
0.205334868547 0.548717948718
0.205295471988 0.548717948718
0.205256090543 0.548717948718
0.205216724204 0.548717948718
0.205177372963 0.548717948718
0.205329754601 0.549230769231
0.20529039678 0.549230769231
0.205251054044 0.549230769231
0.205211726384 0.549230769231
0.205363984674 0.549743589744
0.20532465045 0.549743589744
0.205285331291 0.549743589744
0.205246027187 0.549743589744
0.205206738132 0.549743589744
0.205167464115 0.549743589744
0.205128205128 0.549743589744
0.205088961163 0.549743589744
0.205049732211 0.549743589744
0.205010518264 0.549743589744
0.204971319312 0.549743589744
0.204932135347 0.549743589744
0.204892966361 0.549743589744
0.204853812345 0.549743589744
0.20481467329 0.549743589744
0.204775549188 0.549743589744
0.204736440031 0.549743589744
0.204697345809 0.549743589744
0.204658266514 0.549743589744
0.204619202138 0.549743589744
0.204580152672 0.549743589744
0.204731921389 0.550256410256
0.204692865319 0.550256410256
0.204653824146 0.550256410256
0.204614797864 0.550256410256
0.204575786463 0.550256410256
0.204536789935 0.550256410256
0.204497808271 0.550256410256
0.204458841463 0.550256410256
0.204419889503 0.550256410256
0.204380952381 0.550256410256
0.20434203009 0.550256410256
0.20430312262 0.550256410256
0.204264229964 0.550256410256
0.204225352113 0.550256410256
0.204186489058 0.550256410256
0.204147640791 0.550256410256
0.204299029865 0.550769230769
0.204260174971 0.550769230769
0.204221334855 0.550769230769
0.204182509506 0.550769230769
0.204143698917 0.550769230769
0.204104903079 0.550769230769
0.204066121984 0.550769230769
0.204027355623 0.550769230769
0.203988603989 0.550769230769
0.203949867072 0.550769230769
0.203911144864 0.550769230769
0.203872437358 0.550769230769
0.203833744544 0.550769230769
0.203795066414 0.550769230769
0.20375640296 0.550769230769
0.203717754173 0.550769230769
0.203679120046 0.550769230769
0.203640500569 0.550769230769
0.203601895735 0.550769230769
0.203563305534 0.550769230769
0.20352472996 0.550769230769
0.203486169003 0.550769230769
0.203447622656 0.550769230769
0.203409090909 0.550769230769
0.203370573755 0.550769230769
0.203332071185 0.550769230769
0.203482869582 0.551282051282
0.203444360333 0.551282051282
0.203595080416 0.551794871795
0.20355656451 0.551794871795
0.203707206355 0.552307692308
0.203668683812 0.552307692308
0.203630175837 0.552307692308
0.20359168242 0.552307692308
0.203553203553 0.552307692308
0.203514739229 0.552307692308
0.203476289439 0.552307692308
0.203437854175 0.552307692308
0.20358829084 0.552820512821
0.203549848943 0.552820512821
0.203511421559 0.552820512821
0.203473008683 0.552820512821
0.203434610304 0.552820512821
0.203396226415 0.552820512821
0.203357857008 0.552820512821
0.203319502075 0.552820512821
0.203281161607 0.552820512821
0.203242835596 0.552820512821
0.203204524034 0.552820512821
0.203166226913 0.552820512821
0.203127944225 0.552820512821
0.203089675961 0.552820512821
0.203239781503 0.553333333333
0.203201506591 0.553333333333
0.203163246093 0.553333333333
0.203125 0.553333333333
0.203086768304 0.553333333333
0.203048550997 0.553333333333
0.203010348071 0.553333333333
0.202972159518 0.553333333333
0.20293398533 0.553333333333
0.202895825498 0.553333333333
0.202857680015 0.553333333333
0.202819548872 0.553333333333
0.202781432062 0.553333333333
0.202743329575 0.553333333333
0.202705241405 0.553333333333
0.202667167543 0.553333333333
0.202629107981 0.553333333333
0.202591062711 0.553333333333
0.202553031725 0.553333333333
0.202515015015 0.553333333333
0.202477012573 0.553333333333
0.20243902439 0.553333333333
0.20240105046 0.553333333333
0.202363090773 0.553333333333
0.202325145322 0.553333333333
0.202287214098 0.553333333333
0.202249297095 0.553333333333
0.2023988006 0.553846153846
0.202360876897 0.553846153846
0.202322967404 0.553846153846
0.202285072111 0.553846153846
0.202247191011 0.553846153846
0.202396554952 0.554358974359
0.202358667166 0.554358974359
0.202320793562 0.554358974359
0.20247005988 0.554871794872
0.202432179607 0.554871794872
0.202394313505 0.554871794872
0.202356461567 0.554871794872
0.202318623785 0.554871794872
0.20228080015 0.554871794872
0.202429906542 0.555384615385
0.202578957204 0.555897435897
0.202541106129 0.555897435897
0.202503269195 0.555897435897
0.202465446395 0.555897435897
0.202427637722 0.555897435897
0.202389843167 0.555897435897
0.202352062722 0.555897435897
0.202314296379 0.555897435897
0.202276544131 0.555897435897
0.20223880597 0.555897435897
0.202201081888 0.555897435897
0.202163371876 0.555897435897
0.202125675928 0.555897435897
0.202087994034 0.555897435897
0.202050326188 0.555897435897
0.202012672382 0.555897435897
0.201975032607 0.555897435897
0.201937406855 0.555897435897
0.20189979512 0.555897435897
0.201862197393 0.555897435897
0.201824613666 0.555897435897
0.201973194341 0.55641025641
0.201935603946 0.55641025641
0.202084108671 0.556923076923
0.202046511628 0.556923076923
0.202008928571 0.556923076923
0.201971359494 0.556923076923
0.201933804388 0.556923076923
0.201896263246 0.556923076923
0.201858736059 0.556923076923
0.201821222821 0.556923076923
0.201783723523 0.556923076923
0.201746238157 0.556923076923
0.201708766716 0.556923076923
0.201671309192 0.556923076923
0.201633865577 0.556923076923
0.201596435864 0.556923076923
0.201559020045 0.556923076923
0.201521618111 0.556923076923
0.201669758813 0.557435897436
0.201632350213 0.557435897436
0.20159495549 0.557435897436
0.201557574634 0.557435897436
0.201520207638 0.557435897436
0.201482854495 0.557435897436
0.201445515196 0.557435897436
0.201408189735 0.557435897436
0.201370878103 0.557435897436
0.201333580293 0.557435897436
0.201296296296 0.557435897436
0.201259026106 0.557435897436
0.201221769715 0.557435897436
0.201184527115 0.557435897436
0.201147298298 0.557435897436
0.201110083256 0.557435897436
0.201072881983 0.557435897436
0.20103569447 0.557435897436
0.201183431953 0.557948717949
0.201146237752 0.557948717949
0.201109057301 0.557948717949
0.201071890593 0.557948717949
0.20103473762 0.557948717949
0.200997598374 0.557948717949
0.200960472848 0.557948717949
0.200923361034 0.557948717949
0.200886262925 0.557948717949
0.200849178512 0.557948717949
0.200812107789 0.557948717949
0.200775050747 0.557948717949
0.20073800738 0.557948717949
0.200700977679 0.557948717949
0.200663961638 0.557948717949
0.200626959248 0.557948717949
0.200589970501 0.557948717949
0.200737327189 0.558461538462
0.200700331736 0.558461538462
0.200663349917 0.558461538462
0.200626381724 0.558461538462
0.20058942715 0.558461538462
0.200552486188 0.558461538462
0.200515558829 0.558461538462
0.200478645066 0.558461538462
0.200441744892 0.558461538462
0.2004048583 0.558461538462
0.200367985281 0.558461538462
0.200331125828 0.558461538462
0.200294279934 0.558461538462
0.200257447591 0.558461538462
0.200220628792 0.558461538462
0.200183823529 0.558461538462
0.200147031796 0.558461538462
0.200110253583 0.558461538462
0.200073488885 0.558461538462
0.200036737693 0.558461538462
0.2 0.558461538462
0.199963275799 0.558461538462
0.199926565082 0.558461538462
0.199889867841 0.558461538462
0.19985318407 0.558461538462
0.199816513761 0.558461538462
0.199779856907 0.558461538462
0.1997432135 0.558461538462
0.199706583532 0.558461538462
0.199669966997 0.558461538462
0.199633363886 0.558461538462
0.199596774194 0.558461538462
0.199560197911 0.558461538462
0.199523635031 0.558461538462
0.199487085547 0.558461538462
0.199450549451 0.558461538462
0.199414026735 0.558461538462
0.199377517393 0.558461538462
0.199341021417 0.558461538462
0.199304538799 0.558461538462
0.199268069533 0.558461538462
0.199414562752 0.558974358974
0.199378086702 0.558974358974
0.199341623994 0.558974358974
0.199305174621 0.558974358974
0.199268738574 0.558974358974
0.199232315847 0.558974358974
0.199195906433 0.558974358974
0.199159510323 0.558974358974
0.199123127512 0.558974358974
0.199086757991 0.558974358974
0.199050401753 0.558974358974
0.199014058791 0.558974358974
0.198977729098 0.558974358974
0.198941412667 0.558974358974
0.198905109489 0.558974358974
0.199051268017 0.559487179487
0.199014958045 0.559487179487
0.198978661317 0.559487179487
0.198942377826 0.559487179487
0.198906107566 0.559487179487
0.198869850529 0.559487179487
0.198833606707 0.559487179487
0.198797376093 0.559487179487
0.198761158681 0.559487179487
0.198724954463 0.559487179487
0.198688763431 0.559487179487
0.198652585579 0.559487179487
0.198616420899 0.559487179487
0.198580269385 0.559487179487
0.198544131028 0.559487179487
0.198689956332 0.56
0.19865381117 0.56
0.198617679156 0.56
0.198581560284 0.56
0.198545454545 0.56
0.198509361934 0.56
0.198473282443 0.56
0.198618935126 0.560512820513
0.198582848837 0.560512820513
0.198546775658 0.560512820513
0.198510715583 0.560512820513
0.198474668604 0.560512820513
0.198438634713 0.560512820513
0.198402613905 0.560512820513
0.198366606171 0.560512820513
0.198330611504 0.560512820513
0.19847605225 0.561025641026
0.198440050789 0.561025641026
0.198404062387 0.561025641026
0.198368087035 0.561025641026
0.198332124728 0.561025641026
0.198296175458 0.561025641026
0.198260239217 0.561025641026
0.198224315999 0.561025641026
0.198188405797 0.561025641026
0.198152508604 0.561025641026
0.198116624411 0.561025641026
0.198080753214 0.561025641026
0.198044895004 0.561025641026
0.198009049774 0.561025641026
0.197973217517 0.561025641026
0.197937398227 0.561025641026
0.197901591896 0.561025641026
0.197865798517 0.561025641026
0.197830018083 0.561025641026
0.197794250588 0.561025641026
0.197758496023 0.561025641026
0.197722754383 0.561025641026
0.19768702566 0.561025641026
0.197651309846 0.561025641026
0.197615606936 0.561025641026
0.197760520137 0.561538461538
0.197905381004 0.562051282051
0.197869651562 0.562051282051
0.197833935018 0.562051282051
0.197798231366 0.562051282051
0.197762540599 0.562051282051
0.19772686271 0.562051282051
0.197691197691 0.562051282051
0.197655545537 0.562051282051
0.197619906239 0.562051282051
0.197584279791 0.562051282051
0.197548666186 0.562051282051
0.197513065417 0.562051282051
0.197477477477 0.562051282051
0.19744190236 0.562051282051
0.197406340058 0.562051282051
0.197370790564 0.562051282051
0.197335253871 0.562051282051
0.197299729973 0.562051282051
0.197264218862 0.562051282051
0.197228720533 0.562051282051
0.197193234977 0.562051282051
0.197157762187 0.562051282051
0.197122302158 0.562051282051
0.197086854882 0.562051282051
0.197051420352 0.562051282051
0.197015998562 0.562051282051
0.196980589504 0.562051282051
0.196945193172 0.562051282051
0.196909809558 0.562051282051
0.196874438656 0.562051282051
0.19683908046 0.562051282051
0.196983300413 0.562564102564
0.197127468582 0.563076923077
0.197092084006 0.563076923077
0.197056712132 0.563076923077
0.197021352952 0.563076923077
0.196986006459 0.563076923077
0.196950672646 0.563076923077
0.196915351506 0.563076923077
0.196880043034 0.563076923077
0.196844747221 0.563076923077
0.196809464062 0.563076923077
0.196774193548 0.563076923077
0.196738935675 0.563076923077
0.196703690434 0.563076923077
0.196668457818 0.563076923077
0.196633237822 0.563076923077
0.196598030439 0.563076923077
0.196562835661 0.563076923077
0.196527653481 0.563076923077
0.196492483894 0.563076923077
0.196457326892 0.563076923077
0.196422182469 0.563076923077
0.196387050617 0.563076923077
0.19635193133 0.563076923077
0.196316824602 0.563076923077
0.196281730425 0.563076923077
0.196246648794 0.563076923077
0.1962115797 0.563076923077
0.196176523137 0.563076923077
0.1961414791 0.563076923077
0.19610644758 0.563076923077
0.19625 0.56358974359
0.196214961614 0.56358974359
0.196179935737 0.56358974359
0.196144922363 0.56358974359
0.196109921485 0.56358974359
0.196074933095 0.56358974359
0.196039957189 0.56358974359
0.196004993758 0.56358974359
0.195970042796 0.56358974359
0.195935104297 0.56358974359
0.195900178253 0.56358974359
0.195865264659 0.56358974359
0.195830363507 0.56358974359
0.195795474791 0.56358974359
0.195760598504 0.56358974359
0.195725734639 0.56358974359
0.195690883191 0.56358974359
0.195656044152 0.56358974359
0.195621217515 0.56358974359
0.195586403275 0.56358974359
0.195551601423 0.56358974359
0.195516811955 0.56358974359
0.195482034863 0.56358974359
0.19544727014 0.56358974359
0.195412517781 0.56358974359
0.195377777778 0.56358974359
0.195343050124 0.56358974359
0.195308334814 0.56358974359
0.195273631841 0.56358974359
0.195238941197 0.56358974359
0.195204262877 0.56358974359
0.195169596874 0.56358974359
0.195134943182 0.56358974359
0.195100301793 0.56358974359
0.195065672701 0.56358974359
0.195031055901 0.56358974359
0.194996451384 0.56358974359
0.194961859145 0.56358974359
0.194927279177 0.56358974359
0.194892711474 0.56358974359
0.194858156028 0.56358974359
0.194823612835 0.56358974359
0.194789081886 0.56358974359
0.194754563176 0.56358974359
0.194720056697 0.56358974359
0.194685562445 0.56358974359
0.194651080411 0.56358974359
0.19461661059 0.56358974359
0.194582152975 0.56358974359
0.194547707559 0.56358974359
0.194513274336 0.56358974359
0.1944788533 0.56358974359
0.194444444444 0.56358974359
0.194410047762 0.56358974359
0.194375663247 0.56358974359
0.194341290893 0.56358974359
0.194306930693 0.56358974359
0.194272582641 0.56358974359
0.19423824673 0.56358974359
0.194203922955 0.56358974359
0.194169611307 0.56358974359
0.194135311782 0.56358974359
0.194101024373 0.56358974359
0.194066749073 0.56358974359
0.194032485876 0.56358974359
0.193998234775 0.56358974359
0.193963995764 0.56358974359
0.193929768837 0.56358974359
0.193895553987 0.56358974359
0.193861351208 0.56358974359
0.193827160494 0.56358974359
0.193792981837 0.56358974359
0.193758815233 0.56358974359
0.193724660673 0.56358974359
0.193690518153 0.56358974359
0.193656387665 0.56358974359
0.193622269204 0.56358974359
0.193764312137 0.564102564103
0.193730186685 0.564102564103
0.193696073252 0.564102564103
0.193661971831 0.564102564103
0.193627882415 0.564102564103
0.193593804998 0.564102564103
0.193735702974 0.564615384615
0.193701618578 0.564615384615
0.193667546174 0.564615384615
0.193633485754 0.564615384615
0.193599437313 0.564615384615
0.193565400844 0.564615384615
0.193707154157 0.565128205128
0.193673110721 0.565128205128
0.193639079248 0.565128205128
0.193605059733 0.565128205128
0.193746706482 0.565641025641
0.193712680014 0.565641025641
0.193678665496 0.565641025641
0.193644662921 0.565641025641
0.193786203265 0.566153846154
0.193752193752 0.566153846154
0.193718196175 0.566153846154
0.193684210526 0.566153846154
0.193650236801 0.566153846154
0.193616274991 0.566153846154
0.193582325092 0.566153846154
0.193548387097 0.566153846154
0.193514460999 0.566153846154
0.193480546793 0.566153846154
0.193446644472 0.566153846154
0.193412754029 0.566153846154
0.19337887546 0.566153846154
0.193345008757 0.566153846154
0.193311153914 0.566153846154
0.193452380952 0.566666666667
0.193418519167 0.566666666667
0.193384669233 0.566666666667
0.193350831146 0.566666666667
0.193317004899 0.566666666667
0.193283190485 0.566666666667
0.193249387898 0.566666666667
0.193215597132 0.566666666667
0.193181818182 0.566666666667
0.19314805104 0.566666666667
0.193114295701 0.566666666667
0.193080552158 0.566666666667
0.193046820405 0.566666666667
0.193013100437 0.566666666667
0.192979392246 0.566666666667
0.192945695827 0.566666666667
0.192912011173 0.566666666667
0.192878338279 0.566666666667
0.192844677138 0.566666666667
0.192811027744 0.566666666667
0.192777390091 0.566666666667
0.192918192918 0.567179487179
0.192884548308 0.567179487179
0.192850915432 0.567179487179
0.192817294282 0.567179487179
0.192783684853 0.567179487179
0.192750087138 0.567179487179
0.192716501133 0.567179487179
0.192682926829 0.567179487179
0.192649364222 0.567179487179
0.192615813305 0.567179487179
0.192582274073 0.567179487179
0.192548746518 0.567179487179
0.192515230635 0.567179487179
0.192481726418 0.567179487179
0.192448233861 0.567179487179
0.192414752958 0.567179487179
0.192381283702 0.567179487179
0.192347826087 0.567179487179
0.192314380108 0.567179487179
0.192280945758 0.567179487179
0.192247523031 0.567179487179
0.192214111922 0.567179487179
0.192180712424 0.567179487179
0.192147324531 0.567179487179
0.192113948237 0.567179487179
0.192080583536 0.567179487179
0.192047230422 0.567179487179
0.192013888889 0.567179487179
0.191980558931 0.567179487179
0.191947240541 0.567179487179
0.191913933715 0.567179487179
0.191880638446 0.567179487179
0.191847354727 0.567179487179
0.191814082553 0.567179487179
0.191780821918 0.567179487179
0.191747572816 0.567179487179
0.19171433524 0.567179487179
0.191681109185 0.567179487179
0.191647894646 0.567179487179
0.191614691615 0.567179487179
0.191581500087 0.567179487179
0.191548320055 0.567179487179
0.191515151515 0.567179487179
0.19148199446 0.567179487179
0.191448848884 0.567179487179
0.19141571478 0.567179487179
0.191382592144 0.567179487179
0.191349480969 0.567179487179
0.191316381249 0.567179487179
0.191283292978 0.567179487179
0.19142313678 0.567692307692
0.191390041494 0.567692307692
0.191356957649 0.567692307692
0.19132388524 0.567692307692
0.191290824261 0.567692307692
0.191257774706 0.567692307692
0.191224736569 0.567692307692
0.191191709845 0.567692307692
0.191158694526 0.567692307692
0.191125690608 0.567692307692
0.191092698084 0.567692307692
0.191059716949 0.567692307692
0.191026747196 0.567692307692
0.19099378882 0.567692307692
0.190960841815 0.567692307692
0.190927906175 0.567692307692
0.190894981893 0.567692307692
0.190862068966 0.567692307692
0.190829167385 0.567692307692
0.190796277146 0.567692307692
0.190763398242 0.567692307692
0.190730530669 0.567692307692
0.190697674419 0.567692307692
0.190664829487 0.567692307692
0.190631995867 0.567692307692
0.190599173554 0.567692307692
0.190566362541 0.567692307692
0.190533562823 0.567692307692
0.190500774393 0.567692307692
0.190467997247 0.567692307692
0.190435231378 0.567692307692
0.19040247678 0.567692307692
0.190369733448 0.567692307692
0.190337001376 0.567692307692
0.190304280557 0.567692307692
0.190271570987 0.567692307692
0.190238872659 0.567692307692
0.190206185567 0.567692307692
0.190173509706 0.567692307692
0.190312607351 0.568205128205
0.190279924438 0.568205128205
0.190247252747 0.568205128205
0.190214592275 0.568205128205
0.190181943014 0.568205128205
0.19014930496 0.568205128205
0.190116678106 0.568205128205
0.190084062446 0.568205128205
0.190051457976 0.568205128205
0.190018864689 0.568205128205
0.189986282579 0.568205128205
0.189953711641 0.568205128205
0.189921151868 0.568205128205
0.189888603256 0.568205128205
0.189856065798 0.568205128205
0.189823539489 0.568205128205
0.189791024323 0.568205128205
0.189929782497 0.568717948718
0.189897260274 0.568717948718
0.189864749187 0.568717948718
0.18983224923 0.568717948718
0.189799760397 0.568717948718
0.189767282683 0.568717948718
0.189734816082 0.568717948718
0.189873417722 0.569230769231
0.189840944074 0.569230769231
0.189808481532 0.569230769231
0.189776030091 0.569230769231
0.189914529915 0.569743589744
0.189882071441 0.569743589744
0.18984962406 0.569743589744
0.189817187767 0.569743589744
0.189955585924 0.570256410256
0.189923142613 0.570256410256
0.189890710383 0.570256410256
0.189858289227 0.570256410256
0.18982587914 0.570256410256
0.189793480116 0.570256410256
0.18976109215 0.570256410256
0.189728715236 0.570256410256
0.189696349369 0.570256410256
0.189663994542 0.570256410256
0.18963165075 0.570256410256
0.189599317988 0.570256410256
0.18956699625 0.570256410256
0.189534685529 0.570256410256
0.189502385821 0.570256410256
0.18947009712 0.570256410256
0.189437819421 0.570256410256
0.189405552717 0.570256410256
0.189373297003 0.570256410256
0.189341052273 0.570256410256
0.189308818522 0.570256410256
0.189276595745 0.570256410256
0.189244383935 0.570256410256
0.189212183087 0.570256410256
0.189179993195 0.570256410256
0.189147814254 0.570256410256
0.189115646259 0.570256410256
0.189083489203 0.570256410256
0.189051343081 0.570256410256
0.189019207887 0.570256410256
0.188987083617 0.570256410256
0.188954970263 0.570256410256
0.188922867822 0.570256410256
0.188890776287 0.570256410256
0.188858695652 0.570256410256
0.188826625913 0.570256410256
0.188794567063 0.570256410256
0.188762519097 0.570256410256
0.18873048201 0.570256410256
0.188698455795 0.570256410256
0.188666440448 0.570256410256
0.188634435963 0.570256410256
0.188602442334 0.570256410256
0.188570459556 0.570256410256
0.188538487623 0.570256410256
0.18850652653 0.570256410256
0.188474576271 0.570256410256
0.188442636841 0.570256410256
0.188410708234 0.570256410256
0.188378790446 0.570256410256
0.188346883469 0.570256410256
0.188314987299 0.570256410256
0.18828310193 0.570256410256
0.188251227357 0.570256410256
0.188219363575 0.570256410256
0.188187510577 0.570256410256
0.188155668359 0.570256410256
0.188123836914 0.570256410256
0.188092016238 0.570256410256
0.188060206325 0.570256410256
0.188028407169 0.570256410256
0.187996618766 0.570256410256
0.187964841109 0.570256410256
0.187933074193 0.570256410256
0.187901318013 0.570256410256
0.187869572563 0.570256410256
0.187837837838 0.570256410256
0.187806113832 0.570256410256
0.18777440054 0.570256410256
0.187742697957 0.570256410256
0.187711006077 0.570256410256
0.187679324895 0.570256410256
0.187647654404 0.570256410256
0.187615994601 0.570256410256
0.187584345479 0.570256410256
0.187552707033 0.570256410256
0.187521079258 0.570256410256
0.187489462148 0.570256410256
0.187626432906 0.570769230769
0.187594808697 0.570769230769
0.187563195147 0.570769230769
0.187700084246 0.571282051282
0.187668463612 0.571282051282
0.18763685363 0.571282051282
0.187605254294 0.571282051282
0.1875736656 0.571282051282
0.187542087542 0.571282051282
0.187510520114 0.571282051282
0.187478963312 0.571282051282
0.187447417129 0.571282051282
0.187415881561 0.571282051282
0.187384356602 0.571282051282
0.187352842247 0.571282051282
0.18732133849 0.571282051282
0.187289845326 0.571282051282
0.18725836275 0.571282051282
0.187226890756 0.571282051282
0.18719542934 0.571282051282
0.187163978495 0.571282051282
0.187132538216 0.571282051282
0.187101108498 0.571282051282
0.187069689337 0.571282051282
0.187038280725 0.571282051282
0.187006882659 0.571282051282
0.186975495133 0.571282051282
0.186944118141 0.571282051282
0.186912751678 0.571282051282
0.186881395739 0.571282051282
0.186850050319 0.571282051282
0.186818715412 0.571282051282
0.186787391013 0.571282051282
0.186756077117 0.571282051282
0.186724773718 0.571282051282
0.186693480811 0.571282051282
0.186662198391 0.571282051282
0.186630926453 0.571282051282
0.186599664992 0.571282051282
0.186568414001 0.571282051282
0.186537173476 0.571282051282
0.186505943412 0.571282051282
0.186474723803 0.571282051282
0.186443514644 0.571282051282
0.18641231593 0.571282051282
0.186381127656 0.571282051282
0.186349949816 0.571282051282
0.186318782405 0.571282051282
0.186287625418 0.571282051282
0.18625647885 0.571282051282
0.186225342695 0.571282051282
0.186194216948 0.571282051282
0.186163101604 0.571282051282
0.186131996658 0.571282051282
0.186100902105 0.571282051282
0.186069817939 0.571282051282
0.186038744155 0.571282051282
0.186007680748 0.571282051282
0.186143572621 0.571794871795
0.186112502086 0.571794871795
0.186081441923 0.571794871795
0.186050392124 0.571794871795
0.186186186186 0.572307692308
0.186155129274 0.572307692308
0.186124082722 0.572307692308
0.186093046523 0.572307692308
0.186062020674 0.572307692308
0.186031005168 0.572307692308
0.186 0.572307692308


==> figures/pr_raw_data/Riedel/att_TM.txt <==
1.0 0.000512820512821
0.5 0.000512820512821
0.666666666667 0.00102564102564
0.75 0.00153846153846
0.8 0.00205128205128
0.666666666667 0.00205128205128
0.714285714286 0.0025641025641
0.75 0.00307692307692
0.666666666667 0.00307692307692
0.7 0.00358974358974
0.727272727273 0.00410256410256
0.666666666667 0.00410256410256
0.692307692308 0.00461538461538
0.642857142857 0.00461538461538
0.666666666667 0.00512820512821
0.6875 0.00564102564103
0.705882352941 0.00615384615385
0.722222222222 0.00666666666667
0.684210526316 0.00666666666667
0.7 0.00717948717949
0.714285714286 0.00769230769231
0.727272727273 0.00820512820513
0.739130434783 0.00871794871795
0.75 0.00923076923077
0.76 0.00974358974359
0.730769230769 0.00974358974359
0.740740740741 0.0102564102564
0.714285714286 0.0102564102564
0.724137931034 0.0107692307692
0.733333333333 0.0112820512821
0.741935483871 0.0117948717949
0.75 0.0123076923077
0.757575757576 0.0128205128205
0.764705882353 0.0133333333333
0.771428571429 0.0138461538462
0.75 0.0138461538462
0.756756756757 0.014358974359
0.763157894737 0.0148717948718
0.74358974359 0.0148717948718
0.75 0.0153846153846
0.756097560976 0.0158974358974
0.761904761905 0.0164102564103
0.744186046512 0.0164102564103
0.75 0.0169230769231
0.733333333333 0.0169230769231
0.739130434783 0.0174358974359
0.744680851064 0.0179487179487
0.75 0.0184615384615
0.734693877551 0.0184615384615
0.72 0.0184615384615
0.705882352941 0.0184615384615
0.711538461538 0.0189743589744
0.698113207547 0.0189743589744
0.703703703704 0.0194871794872
0.709090909091 0.02
0.714285714286 0.0205128205128
0.719298245614 0.0210256410256
0.724137931034 0.0215384615385
0.728813559322 0.0220512820513
0.733333333333 0.0225641025641
0.737704918033 0.0230769230769
0.725806451613 0.0230769230769
0.730158730159 0.0235897435897
0.734375 0.0241025641026
0.738461538462 0.0246153846154
0.727272727273 0.0246153846154
0.716417910448 0.0246153846154
0.720588235294 0.0251282051282
0.724637681159 0.025641025641
0.728571428571 0.0261538461538
0.718309859155 0.0261538461538
0.722222222222 0.0266666666667
0.72602739726 0.0271794871795
0.72972972973 0.0276923076923
0.733333333333 0.0282051282051
0.736842105263 0.0287179487179
0.74025974026 0.0292307692308
0.74358974359 0.0297435897436
0.746835443038 0.0302564102564
0.75 0.0307692307692
0.740740740741 0.0307692307692
0.743902439024 0.0312820512821
0.734939759036 0.0312820512821
0.738095238095 0.0317948717949
0.729411764706 0.0317948717949
0.720930232558 0.0317948717949
0.724137931034 0.0323076923077
0.727272727273 0.0328205128205
0.719101123596 0.0328205128205
0.711111111111 0.0328205128205
0.714285714286 0.0333333333333
0.717391304348 0.0338461538462
0.720430107527 0.034358974359
0.712765957447 0.034358974359
0.705263157895 0.034358974359
0.708333333333 0.0348717948718
0.711340206186 0.0353846153846
0.714285714286 0.0358974358974
0.717171717172 0.0364102564103
0.72 0.0369230769231
0.712871287129 0.0369230769231
0.705882352941 0.0369230769231
0.708737864078 0.0374358974359
0.711538461538 0.0379487179487
0.714285714286 0.0384615384615
0.716981132075 0.0389743589744
0.719626168224 0.0394871794872
0.722222222222 0.04
0.715596330275 0.04
0.718181818182 0.0405128205128
0.720720720721 0.0410256410256
0.723214285714 0.0415384615385
0.716814159292 0.0415384615385
0.719298245614 0.0420512820513
0.721739130435 0.0425641025641
0.724137931034 0.0430769230769
0.726495726496 0.0435897435897
0.728813559322 0.0441025641026
0.731092436975 0.0446153846154
0.733333333333 0.0451282051282
0.735537190083 0.045641025641
0.737704918033 0.0461538461538
0.731707317073 0.0461538461538
0.733870967742 0.0466666666667
0.736 0.0471794871795
0.738095238095 0.0476923076923
0.740157480315 0.0482051282051
0.7421875 0.0487179487179
0.744186046512 0.0492307692308
0.746153846154 0.0497435897436
0.748091603053 0.0502564102564
0.75 0.0507692307692
0.744360902256 0.0507692307692
0.746268656716 0.0512820512821
0.748148148148 0.0517948717949
0.75 0.0523076923077
0.751824817518 0.0528205128205
0.753623188406 0.0533333333333
0.755395683453 0.0538461538462
0.757142857143 0.054358974359
0.758865248227 0.0548717948718
0.760563380282 0.0553846153846
0.762237762238 0.0558974358974
0.763888888889 0.0564102564103
0.765517241379 0.0569230769231
0.760273972603 0.0569230769231
0.761904761905 0.0574358974359
0.763513513514 0.0579487179487
0.758389261745 0.0579487179487
0.76 0.0584615384615
0.754966887417 0.0584615384615
0.756578947368 0.0589743589744
0.751633986928 0.0589743589744
0.746753246753 0.0589743589744
0.741935483871 0.0589743589744
0.74358974359 0.0594871794872
0.738853503185 0.0594871794872
0.740506329114 0.06
0.74213836478 0.0605128205128
0.74375 0.0610256410256
0.739130434783 0.0610256410256
0.740740740741 0.0615384615385
0.736196319018 0.0615384615385
0.731707317073 0.0615384615385
0.727272727273 0.0615384615385
0.722891566265 0.0615384615385
0.724550898204 0.0620512820513
0.720238095238 0.0620512820513
0.721893491124 0.0625641025641
0.723529411765 0.0630769230769
0.72514619883 0.0635897435897
0.720930232558 0.0635897435897
0.722543352601 0.0641025641026
0.724137931034 0.0646153846154
0.72 0.0646153846154
0.715909090909 0.0646153846154
0.71186440678 0.0646153846154
0.713483146067 0.0651282051282
0.715083798883 0.065641025641
0.711111111111 0.065641025641
0.71270718232 0.0661538461538
0.708791208791 0.0661538461538
0.704918032787 0.0661538461538
0.70652173913 0.0666666666667
0.702702702703 0.0666666666667
0.704301075269 0.0671794871795
0.705882352941 0.0676923076923
0.707446808511 0.0682051282051
0.708994708995 0.0687179487179
0.710526315789 0.0692307692308
0.712041884817 0.0697435897436
0.708333333333 0.0697435897436
0.709844559585 0.0702564102564
0.711340206186 0.0707692307692
0.712820512821 0.0712820512821
0.709183673469 0.0712820512821
0.705583756345 0.0712820512821
0.707070707071 0.0717948717949
0.708542713568 0.0723076923077
0.71 0.0728205128205
0.71144278607 0.0733333333333
0.712871287129 0.0738461538462
0.714285714286 0.074358974359
0.710784313725 0.074358974359
0.712195121951 0.0748717948718
0.708737864078 0.0748717948718
0.710144927536 0.0753846153846
0.711538461538 0.0758974358974
0.708133971292 0.0758974358974
0.709523809524 0.0764102564103
0.710900473934 0.0769230769231
0.712264150943 0.0774358974359
0.713615023474 0.0779487179487
0.714953271028 0.0784615384615
0.716279069767 0.0789743589744
0.712962962963 0.0789743589744
0.709677419355 0.0789743589744
0.711009174312 0.0794871794872
0.707762557078 0.0794871794872
0.709090909091 0.08
0.710407239819 0.0805128205128
0.711711711712 0.0810256410256
0.713004484305 0.0815384615385
0.714285714286 0.0820512820513
0.711111111111 0.0820512820513
0.712389380531 0.0825641025641
0.713656387665 0.0830769230769
0.714912280702 0.0835897435897
0.711790393013 0.0835897435897
0.708695652174 0.0835897435897
0.709956709957 0.0841025641026
0.706896551724 0.0841025641026
0.708154506438 0.0846153846154
0.709401709402 0.0851282051282
0.706382978723 0.0851282051282
0.703389830508 0.0851282051282
0.704641350211 0.085641025641
0.705882352941 0.0861538461538
0.707112970711 0.0866666666667
0.704166666667 0.0866666666667
0.705394190871 0.0871794871795
0.702479338843 0.0871794871795
0.703703703704 0.0876923076923
0.704918032787 0.0882051282051
0.702040816327 0.0882051282051
0.69918699187 0.0882051282051
0.7004048583 0.0887179487179
0.697580645161 0.0887179487179
0.698795180723 0.0892307692308
0.696 0.0892307692308
0.697211155378 0.0897435897436
0.698412698413 0.0902564102564
0.695652173913 0.0902564102564
0.696850393701 0.0907692307692
0.694117647059 0.0907692307692
0.69140625 0.0907692307692
0.688715953307 0.0907692307692
0.686046511628 0.0907692307692
0.683397683398 0.0907692307692
0.684615384615 0.0912820512821
0.685823754789 0.0917948717949
0.687022900763 0.0923076923077
0.684410646388 0.0923076923077
0.685606060606 0.0928205128205
0.683018867925 0.0928205128205
0.68045112782 0.0928205128205
0.677902621723 0.0928205128205
0.675373134328 0.0928205128205
0.676579925651 0.0933333333333
0.674074074074 0.0933333333333
0.675276752768 0.0938461538462
0.672794117647 0.0938461538462
0.673992673993 0.094358974359
0.675182481752 0.0948717948718
0.672727272727 0.0948717948718
0.670289855072 0.0948717948718
0.667870036101 0.0948717948718
0.669064748201 0.0953846153846
0.670250896057 0.0958974358974
0.671428571429 0.0964102564103
0.672597864769 0.0969230769231
0.673758865248 0.0974358974359
0.671378091873 0.0974358974359
0.672535211268 0.0979487179487
0.670175438596 0.0979487179487
0.671328671329 0.0984615384615
0.672473867596 0.0989743589744
0.673611111111 0.0994871794872
0.671280276817 0.0994871794872
0.672413793103 0.1
0.670103092784 0.1
0.667808219178 0.1
0.668941979522 0.100512820513
0.670068027211 0.101025641026
0.671186440678 0.101538461538
0.672297297297 0.102051282051
0.670033670034 0.102051282051
0.667785234899 0.102051282051
0.66889632107 0.102564102564
0.666666666667 0.102564102564
0.664451827243 0.102564102564
0.665562913907 0.103076923077
0.666666666667 0.10358974359
0.667763157895 0.104102564103
0.665573770492 0.104102564103
0.66339869281 0.104102564103
0.661237785016 0.104102564103
0.662337662338 0.104615384615
0.663430420712 0.105128205128
0.664516129032 0.105641025641
0.662379421222 0.105641025641
0.660256410256 0.105641025641
0.661341853035 0.106153846154
0.65923566879 0.106153846154
0.660317460317 0.106666666667
0.661392405063 0.107179487179
0.659305993691 0.107179487179
0.660377358491 0.107692307692
0.658307210031 0.107692307692
0.65625 0.107692307692
0.657320872274 0.108205128205
0.655279503106 0.108205128205
0.656346749226 0.108717948718
0.654320987654 0.108717948718
0.655384615385 0.109230769231
0.656441717791 0.109743589744
0.654434250765 0.109743589744
0.65243902439 0.109743589744
0.653495440729 0.110256410256
0.654545454545 0.110769230769
0.655589123867 0.111282051282
0.656626506024 0.111794871795
0.657657657658 0.112307692308
0.658682634731 0.112820512821
0.65671641791 0.112820512821
0.654761904762 0.112820512821
0.652818991098 0.112820512821
0.650887573964 0.112820512821
0.65191740413 0.113333333333
0.652941176471 0.113846153846
0.653958944282 0.114358974359
0.652046783626 0.114358974359
0.65306122449 0.114871794872
0.654069767442 0.115384615385
0.652173913043 0.115384615385
0.650289017341 0.115384615385
0.651296829971 0.115897435897
0.649425287356 0.115897435897
0.650429799427 0.11641025641
0.651428571429 0.116923076923
0.649572649573 0.116923076923
0.650568181818 0.117435897436
0.651558073654 0.117948717949
0.652542372881 0.118461538462
0.650704225352 0.118461538462
0.651685393258 0.118974358974
0.652661064426 0.119487179487
0.653631284916 0.12
0.651810584958 0.12
0.652777777778 0.120512820513
0.650969529086 0.120512820513
0.651933701657 0.121025641026
0.650137741047 0.121025641026
0.648351648352 0.121025641026
0.649315068493 0.121538461538
0.647540983607 0.121538461538
0.645776566757 0.121538461538
0.64402173913 0.121538461538
0.642276422764 0.121538461538
0.643243243243 0.122051282051
0.641509433962 0.122051282051
0.639784946237 0.122051282051
0.640750670241 0.122564102564
0.639037433155 0.122564102564
0.637333333333 0.122564102564
0.63829787234 0.123076923077
0.636604774536 0.123076923077
0.637566137566 0.12358974359
0.638522427441 0.124102564103
0.639473684211 0.124615384615
0.637795275591 0.124615384615
0.638743455497 0.125128205128
0.637075718016 0.125128205128
0.635416666667 0.125128205128
0.636363636364 0.125641025641
0.634715025907 0.125641025641
0.633074935401 0.125641025641
0.631443298969 0.125641025641
0.629820051414 0.125641025641
0.630769230769 0.126153846154
0.631713554987 0.126666666667
0.632653061224 0.127179487179
0.63358778626 0.127692307692
0.631979695431 0.127692307692
0.630379746835 0.127692307692
0.628787878788 0.127692307692
0.629722921914 0.128205128205
0.628140703518 0.128205128205
0.62656641604 0.128205128205
0.625 0.128205128205
0.625935162095 0.128717948718
0.626865671642 0.129230769231
0.625310173697 0.129230769231
0.626237623762 0.129743589744
0.627160493827 0.130256410256
0.628078817734 0.130769230769
0.626535626536 0.130769230769
0.625 0.130769230769
0.623471882641 0.130769230769
0.624390243902 0.131282051282
0.622871046229 0.131282051282
0.621359223301 0.131282051282
0.61985472155 0.131282051282
0.618357487923 0.131282051282
0.619277108434 0.131794871795
0.617788461538 0.131794871795
0.616306954436 0.131794871795
0.617224880383 0.132307692308
0.618138424821 0.132820512821
0.619047619048 0.133333333333
0.61757719715 0.133333333333
0.618483412322 0.133846153846
0.61938534279 0.134358974359
0.620283018868 0.134871794872
0.621176470588 0.135384615385
0.6220657277 0.135897435897
0.620608899297 0.135897435897
0.621495327103 0.13641025641
0.620046620047 0.13641025641
0.620930232558 0.136923076923
0.62180974478 0.137435897436
0.622685185185 0.137948717949
0.623556581986 0.138461538462
0.624423963134 0.138974358974
0.625287356322 0.139487179487
0.626146788991 0.14
0.62471395881 0.14
0.625570776256 0.140512820513
0.626423690205 0.141025641026
0.625 0.141025641026
0.625850340136 0.141538461538
0.626696832579 0.142051282051
0.625282167043 0.142051282051
0.626126126126 0.142564102564
0.626966292135 0.143076923077
0.627802690583 0.14358974359
0.628635346756 0.144102564103
0.629464285714 0.144615384615
0.630289532294 0.145128205128
0.631111111111 0.145641025641
0.631929046563 0.146153846154
0.630530973451 0.146153846154
0.629139072848 0.146153846154
0.627753303965 0.146153846154
0.628571428571 0.146666666667
0.627192982456 0.146666666667
0.628008752735 0.147179487179
0.626637554585 0.147179487179
0.625272331155 0.147179487179
0.626086956522 0.147692307692
0.624728850325 0.147692307692
0.623376623377 0.147692307692
0.622030237581 0.147692307692
0.620689655172 0.147692307692
0.61935483871 0.147692307692
0.618025751073 0.147692307692
0.618843683084 0.148205128205
0.619658119658 0.148717948718
0.620469083156 0.149230769231
0.621276595745 0.149743589744
0.622080679406 0.150256410256
0.620762711864 0.150256410256
0.62156448203 0.150769230769
0.622362869198 0.151282051282
0.621052631579 0.151282051282
0.621848739496 0.151794871795
0.620545073375 0.151794871795
0.619246861925 0.151794871795
0.617954070981 0.151794871795
0.61875 0.152307692308
0.619542619543 0.152820512821
0.620331950207 0.153333333333
0.621118012422 0.153846153846
0.621900826446 0.154358974359
0.622680412371 0.154871794872
0.623456790123 0.155384615385
0.622176591376 0.155384615385
0.620901639344 0.155384615385
0.621676891616 0.155897435897
0.622448979592 0.15641025641
0.623217922607 0.156923076923
0.623983739837 0.157435897436
0.622718052738 0.157435897436
0.621457489879 0.157435897436
0.622222222222 0.157948717949
0.622983870968 0.158461538462
0.623742454728 0.158974358974
0.622489959839 0.158974358974
0.62124248497 0.158974358974
0.62 0.158974358974
0.620758483034 0.159487179487
0.619521912351 0.159487179487
0.62027833002 0.16
0.621031746032 0.160512820513
0.621782178218 0.161025641026
0.620553359684 0.161025641026
0.61932938856 0.161025641026
0.61811023622 0.161025641026
0.618860510806 0.161538461538
0.619607843137 0.162051282051
0.618395303327 0.162051282051
0.6171875 0.162051282051
0.617933723197 0.162564102564
0.61673151751 0.162564102564
0.615533980583 0.162564102564
0.614341085271 0.162564102564
0.613152804642 0.162564102564
0.611969111969 0.162564102564
0.612716763006 0.163076923077
0.611538461538 0.163076923077
0.612284069098 0.16358974359
0.613026819923 0.164102564103
0.613766730402 0.164615384615
0.614503816794 0.165128205128
0.613333333333 0.165128205128
0.61216730038 0.165128205128
0.612903225806 0.165641025641
0.613636363636 0.166153846154
0.614366729679 0.166666666667
0.615094339623 0.167179487179
0.61581920904 0.167692307692
0.614661654135 0.167692307692
0.615384615385 0.168205128205
0.616104868914 0.168717948718
0.616822429907 0.169230769231
0.615671641791 0.169230769231
0.614525139665 0.169230769231
0.613382899628 0.169230769231
0.612244897959 0.169230769231
0.612962962963 0.169743589744
0.613678373383 0.170256410256
0.614391143911 0.170769230769
0.613259668508 0.170769230769
0.613970588235 0.171282051282
0.612844036697 0.171282051282
0.613553113553 0.171794871795
0.612431444241 0.171794871795
0.613138686131 0.172307692308
0.613843351548 0.172820512821
0.614545454545 0.173333333333
0.615245009074 0.173846153846
0.614130434783 0.173846153846
0.614828209765 0.174358974359
0.613718411552 0.174358974359
0.614414414414 0.174871794872
0.615107913669 0.175384615385
0.615798922801 0.175897435897
0.616487455197 0.17641025641
0.615384615385 0.17641025641
0.616071428571 0.176923076923
0.614973262032 0.176923076923
0.615658362989 0.177435897436
0.616341030195 0.177948717949
0.617021276596 0.178461538462
0.61592920354 0.178461538462
0.614840989399 0.178461538462
0.615520282187 0.178974358974
0.616197183099 0.179487179487
0.615114235501 0.179487179487
0.614035087719 0.179487179487
0.61295971979 0.179487179487
0.611888111888 0.179487179487
0.610820244328 0.179487179487
0.61149825784 0.18
0.610434782609 0.18
0.609375 0.18
0.610051993068 0.180512820513
0.608996539792 0.180512820513
0.609671848014 0.181025641026
0.610344827586 0.181538461538
0.609294320138 0.181538461538
0.60824742268 0.181538461538
0.608919382504 0.182051282051
0.609589041096 0.182564102564
0.610256410256 0.183076923077
0.610921501706 0.18358974359
0.609880749574 0.18358974359
0.608843537415 0.18358974359
0.609507640068 0.184102564103
0.608474576271 0.184102564103
0.60744500846 0.184102564103
0.608108108108 0.184615384615
0.607082630691 0.184615384615
0.607744107744 0.185128205128
0.606722689076 0.185128205128
0.605704697987 0.185128205128
0.604690117253 0.185128205128
0.603678929766 0.185128205128
0.604340567613 0.185641025641
0.605 0.186153846154
0.603993344426 0.186153846154
0.604651162791 0.186666666667
0.603648424544 0.186666666667
0.604304635762 0.187179487179
0.603305785124 0.187179487179
0.60396039604 0.187692307692
0.604612850082 0.188205128205
0.603618421053 0.188205128205
0.6026272578 0.188205128205
0.603278688525 0.188717948718
0.602291325696 0.188717948718
0.601307189542 0.188717948718
0.600326264274 0.188717948718
0.599348534202 0.188717948718
0.59837398374 0.188717948718
0.597402597403 0.188717948718
0.596434359806 0.188717948718
0.597087378641 0.189230769231
0.596122778675 0.189230769231
0.596774193548 0.189743589744
0.597423510467 0.190256410256
0.59807073955 0.190769230769
0.597110754414 0.190769230769
0.597756410256 0.191282051282
0.5968 0.191282051282
0.595846645367 0.191282051282
0.594896331738 0.191282051282
0.593949044586 0.191282051282
0.593004769475 0.191282051282
0.592063492063 0.191282051282
0.591125198098 0.191282051282
0.591772151899 0.191794871795
0.59083728278 0.191794871795
0.589905362776 0.191794871795
0.588976377953 0.191794871795
0.588050314465 0.191794871795
0.588697017268 0.192307692308
0.58934169279 0.192820512821
0.588419405321 0.192820512821
0.5875 0.192820512821
0.588143525741 0.193333333333
0.58722741433 0.193333333333
0.586314152411 0.193333333333
0.585403726708 0.193333333333
0.584496124031 0.193333333333
0.583591331269 0.193333333333
0.582689335394 0.193333333333
0.581790123457 0.193333333333
0.582434514638 0.193846153846
0.583076923077 0.194358974359
0.582181259601 0.194358974359
0.581288343558 0.194358974359
0.581929555896 0.194871794872
0.581039755352 0.194871794872
0.580152671756 0.194871794872
0.580792682927 0.195384615385
0.581430745814 0.195897435897
0.582066869301 0.19641025641
0.581183611533 0.19641025641
0.580303030303 0.19641025641
0.579425113464 0.19641025641
0.578549848943 0.19641025641
0.579185520362 0.196923076923
0.579819277108 0.197435897436
0.578947368421 0.197435897436
0.578078078078 0.197435897436
0.577211394303 0.197435897436
0.576347305389 0.197435897436
0.575485799701 0.197435897436
0.576119402985 0.197948717949
0.576751117735 0.198461538462
0.575892857143 0.198461538462
0.575037147103 0.198461538462
0.575667655786 0.198974358974
0.576296296296 0.199487179487
0.575443786982 0.199487179487
0.576070901034 0.2
0.576696165192 0.200512820513
0.575846833579 0.200512820513
0.575 0.200512820513
0.574155653451 0.200512820513
0.574780058651 0.201025641026
0.573938506589 0.201025641026
0.574561403509 0.201538461538
0.575182481752 0.202051282051
0.574344023324 0.202051282051
0.573508005822 0.202051282051
0.572674418605 0.202051282051
0.573294629898 0.202564102564
0.572463768116 0.202564102564
0.573082489146 0.203076923077
0.57225433526 0.203076923077
0.571428571429 0.203076923077
0.57204610951 0.20358974359
0.571223021583 0.20358974359
0.57183908046 0.204102564103
0.571018651363 0.204102564103
0.570200573066 0.204102564103
0.569384835479 0.204102564103
0.568571428571 0.204102564103
0.567760342368 0.204102564103
0.566951566952 0.204102564103
0.566145092461 0.204102564103
0.566761363636 0.204615384615
0.567375886525 0.205128205128
0.56657223796 0.205128205128
0.565770862801 0.205128205128
0.564971751412 0.205128205128
0.564174894217 0.205128205128
0.564788732394 0.205641025641
0.565400843882 0.206153846154
0.566011235955 0.206666666667
0.565217391304 0.206666666667
0.564425770308 0.206666666667
0.565034965035 0.207179487179
0.564245810056 0.207179487179
0.564853556485 0.207692307692
0.565459610028 0.208205128205
0.564673157163 0.208205128205
0.563888888889 0.208205128205
0.563106796117 0.208205128205
0.562326869806 0.208205128205
0.562932226833 0.208717948718
0.563535911602 0.209230769231
0.56275862069 0.209230769231
0.563360881543 0.209743589744
0.562585969739 0.209743589744
0.561813186813 0.209743589744
0.561042524005 0.209743589744
0.561643835616 0.210256410256
0.562243502052 0.210769230769
0.561475409836 0.210769230769
0.56207366985 0.211282051282
0.561307901907 0.211282051282
0.560544217687 0.211282051282
0.561141304348 0.211794871795
0.560379918589 0.211794871795
0.559620596206 0.211794871795
0.558863328823 0.211794871795
0.558108108108 0.211794871795
0.557354925776 0.211794871795
0.556603773585 0.211794871795
0.557200538358 0.212307692308
0.556451612903 0.212307692308
0.557046979866 0.212820512821
0.556300268097 0.212820512821
0.555555555556 0.212820512821
0.554812834225 0.212820512821
0.554072096128 0.212820512821
0.553333333333 0.212820512821
0.552596537949 0.212820512821
0.551861702128 0.212820512821
0.551128818061 0.212820512821
0.550397877984 0.212820512821
0.549668874172 0.212820512821
0.548941798942 0.212820512821
0.54821664465 0.212820512821
0.548812664908 0.213333333333
0.549407114625 0.213846153846
0.548684210526 0.213846153846
0.549277266754 0.214358974359
0.548556430446 0.214358974359
0.547837483617 0.214358974359
0.548429319372 0.214871794872
0.547712418301 0.214871794872
0.548302872063 0.215384615385
0.547588005215 0.215384615385
0.546875 0.215384615385
0.546163849155 0.215384615385
0.545454545455 0.215384615385
0.544747081712 0.215384615385
0.544041450777 0.215384615385
0.544631306598 0.215897435897
0.545219638243 0.21641025641
0.545806451613 0.216923076923
0.545103092784 0.216923076923
0.544401544402 0.216923076923
0.54498714653 0.217435897436
0.545571245186 0.217948717949
0.544871794872 0.217948717949
0.545454545455 0.218461538462
0.546035805627 0.218974358974
0.546615581098 0.219487179487
0.547193877551 0.22
0.547770700637 0.220512820513
0.54834605598 0.221025641026
0.547649301144 0.221025641026
0.548223350254 0.221538461538
0.548795944233 0.222051282051
0.548101265823 0.222051282051
0.547408343869 0.222051282051
0.54797979798 0.222564102564
0.547288776797 0.222564102564
0.547858942065 0.223076923077
0.547169811321 0.223076923077
0.547738693467 0.22358974359
0.547051442911 0.22358974359
0.546365914787 0.22358974359
0.545682102628 0.22358974359
0.545 0.22358974359
0.544319600499 0.22358974359
0.543640897756 0.22358974359
0.54296388543 0.22358974359
0.543532338308 0.224102564103
0.542857142857 0.224102564103
0.543424317618 0.224615384615
0.543990086741 0.225128205128
0.543316831683 0.225128205128
0.542645241038 0.225128205128
0.541975308642 0.225128205128
0.54130702836 0.225128205128
0.540640394089 0.225128205128
0.541205412054 0.225641025641
0.541769041769 0.226153846154
0.542331288344 0.226666666667
0.541666666667 0.226666666667
0.541003671971 0.226666666667
0.541564792176 0.227179487179
0.540903540904 0.227179487179
0.540243902439 0.227179487179
0.540803897686 0.227692307692
0.540145985401 0.227692307692
0.539489671932 0.227692307692
0.538834951456 0.227692307692
0.539393939394 0.228205128205
0.538740920097 0.228205128205
0.539298669891 0.228717948718
0.539855072464 0.229230769231
0.539203860072 0.229230769231
0.539759036145 0.229743589744
0.539109506619 0.229743589744
0.538461538462 0.229743589744
0.53781512605 0.229743589744
0.537170263789 0.229743589744
0.536526946108 0.229743589744
0.535885167464 0.229743589744
0.535244922342 0.229743589744
0.534606205251 0.229743589744
0.53516090584 0.230256410256
0.534523809524 0.230256410256
0.5338882283 0.230256410256
0.53325415677 0.230256410256
0.532621589561 0.230256410256
0.531990521327 0.230256410256
0.531360946746 0.230256410256
0.53073286052 0.230256410256
0.530106257379 0.230256410256
0.529481132075 0.230256410256
0.530035335689 0.230769230769
0.529411764706 0.230769230769
0.529964747356 0.231282051282
0.529342723005 0.231282051282
0.528722157093 0.231282051282
0.528103044496 0.231282051282
0.52865497076 0.231794871795
0.529205607477 0.232307692308
0.528588098016 0.232307692308
0.527972027972 0.232307692308
0.527357392317 0.232307692308
0.527906976744 0.232820512821
0.528455284553 0.233333333333
0.527842227378 0.233333333333
0.527230590962 0.233333333333
0.52662037037 0.233333333333
0.526011560694 0.233333333333
0.525404157044 0.233333333333
0.524798154556 0.233333333333
0.52534562212 0.233846153846
0.524741081703 0.233846153846
0.524137931034 0.233846153846
0.523536165327 0.233846153846
0.522935779817 0.233846153846
0.523482245132 0.234358974359
0.522883295195 0.234358974359
0.522285714286 0.234358974359
0.521689497717 0.234358974359
0.521094640821 0.234358974359
0.520501138952 0.234358974359
0.521046643914 0.234871794872
0.520454545455 0.234871794872
0.520998864926 0.235384615385
0.520408163265 0.235384615385
0.520951302378 0.235897435897
0.52036199095 0.235897435897
0.519774011299 0.235897435897
0.519187358916 0.235897435897
0.518602029312 0.235897435897
0.519144144144 0.23641025641
0.518560179978 0.23641025641
0.519101123596 0.236923076923
0.518518518519 0.236923076923
0.517937219731 0.236923076923
0.517357222844 0.236923076923
0.517897091723 0.237435897436
0.51843575419 0.237948717949
0.518973214286 0.238461538462
0.518394648829 0.238461538462
0.517817371938 0.238461538462
0.51724137931 0.238461538462
0.516666666667 0.238461538462
0.516093229745 0.238461538462
0.515521064302 0.238461538462
0.514950166113 0.238461538462
0.514380530973 0.238461538462
0.513812154696 0.238461538462
0.514348785872 0.238974358974
0.513781697905 0.238974358974
0.513215859031 0.238974358974
0.513751375138 0.239487179487
0.514285714286 0.24
0.514818880351 0.240512820513
0.514254385965 0.240512820513
0.513691128149 0.240512820513
0.514223194748 0.241025641026
0.513661202186 0.241025641026
0.514192139738 0.241538461538
0.513631406761 0.241538461538
0.514161220044 0.242051282051
0.513601741023 0.242051282051
0.513043478261 0.242051282051
0.512486427796 0.242051282051
0.511930585683 0.242051282051
0.511375947996 0.242051282051
0.510822510823 0.242051282051
0.51027027027 0.242051282051
0.510799136069 0.242564102564
0.511326860841 0.243076923077
0.511853448276 0.24358974359
0.51130247578 0.24358974359
0.510752688172 0.24358974359
0.510204081633 0.24358974359
0.509656652361 0.24358974359
0.50911039657 0.24358974359
0.509635974304 0.244102564103
0.510160427807 0.244615384615
0.509615384615 0.244615384615
0.509071504803 0.244615384615
0.508528784648 0.244615384615
0.509052183174 0.245128205128
0.508510638298 0.245128205128
0.507970244421 0.245128205128
0.507430997877 0.245128205128
0.507953340403 0.245641025641
0.508474576271 0.246153846154
0.507936507937 0.246153846154
0.508456659619 0.246666666667
0.508975712777 0.247179487179
0.508438818565 0.247179487179
0.507903055848 0.247179487179
0.507368421053 0.247179487179
0.507886435331 0.247692307692
0.507352941176 0.247692307692
0.506820566632 0.247692307692
0.507337526205 0.248205128205
0.506806282723 0.248205128205
0.506276150628 0.248205128205
0.506792058516 0.248717948718
0.506263048017 0.248717948718
0.505735140772 0.248717948718
0.50625 0.249230769231
0.505723204995 0.249230769231
0.505197505198 0.249230769231
0.505711318795 0.249743589744
0.50622406639 0.250256410256
0.505699481865 0.250256410256
0.506211180124 0.250769230769
0.505687693899 0.250769230769
0.505165289256 0.250769230769
0.504643962848 0.250769230769
0.50412371134 0.250769230769
0.504634397528 0.251282051282
0.504115226337 0.251282051282
0.503597122302 0.251282051282
0.503080082136 0.251282051282
0.502564102564 0.251282051282
0.503073770492 0.251794871795
0.502558853634 0.251794871795
0.502044989775 0.251794871795
0.501532175689 0.251794871795
0.501020408163 0.251794871795
0.500509683996 0.251794871795
0.501018329939 0.252307692308
0.500508646999 0.252307692308
0.5 0.252307692308
0.499492385787 0.252307692308
0.498985801217 0.252307692308
0.498480243161 0.252307692308
0.497975708502 0.252307692308
0.498483316481 0.252820512821
0.49898989899 0.253333333333
0.498486377397 0.253333333333
0.497983870968 0.253333333333
0.497482376636 0.253333333333
0.496981891348 0.253333333333
0.49648241206 0.253333333333
0.495983935743 0.253333333333
0.496489468405 0.253846153846
0.496993987976 0.254358974359
0.497497497497 0.254871794872
0.497 0.254871794872
0.496503496503 0.254871794872
0.497005988024 0.255384615385
0.497507477567 0.255897435897
0.497011952191 0.255897435897
0.496517412935 0.255897435897
0.497017892644 0.25641025641
0.497517378352 0.256923076923
0.498015873016 0.257435897436
0.498513379584 0.257948717949
0.49801980198 0.257948717949
0.498516320475 0.258461538462
0.498023715415 0.258461538462
0.497532082922 0.258461538462
0.498027613412 0.258974358974
0.498522167488 0.259487179487
0.498031496063 0.259487179487
0.497541789577 0.259487179487
0.498035363458 0.26
0.497546614328 0.26
0.497058823529 0.26
0.497551420176 0.260512820513
0.497064579256 0.260512820513
0.496578690127 0.260512820513
0.49609375 0.260512820513
0.495609756098 0.260512820513
0.496101364522 0.261025641026
0.495618305745 0.261025641026
0.49513618677 0.261025641026
0.494655004859 0.261025641026
0.494174757282 0.261025641026
0.493695441319 0.261025641026
0.494186046512 0.261538461538
0.493707647628 0.261538461538
0.493230174081 0.261538461538
0.492753623188 0.261538461538
0.492277992278 0.261538461538
0.492767598843 0.262051282051
0.492292870906 0.262051282051
0.491819056785 0.262051282051
0.491346153846 0.262051282051
0.490874159462 0.262051282051
0.490403071017 0.262051282051
0.489932885906 0.262051282051
0.489463601533 0.262051282051
0.488995215311 0.262051282051
0.488527724665 0.262051282051
0.489016236867 0.262564102564
0.488549618321 0.262564102564
0.488083889418 0.262564102564
0.487619047619 0.262564102564
0.48715509039 0.262564102564
0.487642585551 0.263076923077
0.487179487179 0.263076923077
0.487666034156 0.26358974359
0.487203791469 0.26358974359
0.486742424242 0.26358974359
0.486281929991 0.26358974359
0.486767485822 0.264102564103
0.486307837583 0.264102564103
0.485849056604 0.264102564103
0.486333647502 0.264615384615
0.485875706215 0.264615384615
0.486359360301 0.265128205128
0.485902255639 0.265128205128
0.48544600939 0.265128205128
0.484990619137 0.265128205128
0.485473289597 0.265641025641
0.485018726592 0.265641025641
0.485500467727 0.266153846154
0.485046728972 0.266153846154
0.485527544351 0.266666666667
0.485074626866 0.266666666667
0.484622553588 0.266666666667
0.485102420857 0.267179487179
0.484651162791 0.267179487179
0.484200743494 0.267179487179
0.483751160631 0.267179487179
0.483302411874 0.267179487179
0.482854494903 0.267179487179
0.482407407407 0.267179487179
0.482886216466 0.267692307692
0.483364140481 0.268205128205
0.483841181902 0.268717948718
0.484317343173 0.269230769231
0.483870967742 0.269230769231
0.484346224678 0.269743589744
0.484820607176 0.270256410256
0.484375 0.270256410256
0.483930211203 0.270256410256
0.483486238532 0.270256410256
0.483959670027 0.270769230769
0.483516483516 0.270769230769
0.48307410796 0.270769230769
0.483546617916 0.271282051282
0.483105022831 0.271282051282
0.483576642336 0.271794871795
0.483135824977 0.271794871795
0.482695810565 0.271794871795
0.483166515014 0.272307692308
0.482727272727 0.272307692308
0.482288828338 0.272307692308
0.481851179673 0.272307692308
0.482320942883 0.272820512821
0.481884057971 0.272820512821
0.482352941176 0.273333333333
0.48191681736 0.273333333333
0.481481481481 0.273333333333
0.481046931408 0.273333333333
0.480613165014 0.273333333333
0.48018018018 0.273333333333
0.479747974797 0.273333333333
0.480215827338 0.273846153846
0.479784366577 0.273846153846
0.479353680431 0.273846153846
0.478923766816 0.273846153846
0.478494623656 0.273846153846
0.478066248881 0.273846153846
0.478533094812 0.274358974359
0.478105451296 0.274358974359
0.477678571429 0.274358974359
0.478144513827 0.274871794872
0.477718360071 0.274871794872
0.478183437222 0.275384615385
0.477758007117 0.275384615385
0.477333333333 0.275384615385
0.476909413854 0.275384615385
0.476486246673 0.275384615385
0.476063829787 0.275384615385
0.475642161205 0.275384615385
0.475221238938 0.275384615385
0.474801061008 0.275384615385
0.475265017668 0.275897435897
0.47572815534 0.27641025641
0.47619047619 0.276923076923
0.47577092511 0.276923076923
0.475352112676 0.276923076923
0.475813544415 0.277435897436
0.47539543058 0.277435897436
0.474978050922 0.277435897436
0.475438596491 0.277948717949
0.475021910605 0.277948717949
0.475481611208 0.278461538462
0.475940507437 0.278974358974
0.475524475524 0.278974358974
0.475982532751 0.279487179487
0.475567190227 0.279487179487
0.475152571927 0.279487179487
0.474738675958 0.279487179487
0.475195822454 0.28
0.474782608696 0.28
0.474370112945 0.28
0.473958333333 0.28
0.474414570685 0.280512820513
0.474003466205 0.280512820513
0.473593073593 0.280512820513
0.473183391003 0.280512820513
0.472774416595 0.280512820513
0.472366148532 0.280512820513
0.471958584987 0.280512820513
0.471551724138 0.280512820513
0.472006890612 0.281025641026
0.471600688468 0.281025641026
0.471195184867 0.281025641026
0.470790378007 0.281025641026
0.470386266094 0.281025641026
0.469982847341 0.281025641026
0.469580119966 0.281025641026
0.469178082192 0.281025641026
0.46877673225 0.281025641026
0.468376068376 0.281025641026
0.468830059778 0.281538461538
0.46843003413 0.281538461538
0.468883205456 0.282051282051
0.468483816014 0.282051282051
0.468936170213 0.282564102564
0.468537414966 0.282564102564
0.46898895497 0.283076923077
0.469439728353 0.28358974359
0.469041560645 0.28358974359
0.468644067797 0.28358974359
0.468247248095 0.28358974359
0.467851099831 0.28358974359
0.468300929839 0.284102564103
0.467905405405 0.284102564103
0.467510548523 0.284102564103
0.467959527825 0.284615384615
0.467565290649 0.284615384615
0.468013468013 0.285128205128
0.467619848612 0.285128205128
0.468067226891 0.285641025641
0.468513853904 0.286153846154
0.468120805369 0.286153846154
0.467728415759 0.286153846154
0.467336683417 0.286153846154
0.466945606695 0.286153846154
0.467391304348 0.286666666667
0.46783625731 0.287179487179
0.467445742905 0.287179487179
0.4670558799 0.287179487179
0.466666666667 0.287179487179
0.466278101582 0.287179487179
0.466722129784 0.287692307692
0.466334164589 0.287692307692
0.465946843854 0.287692307692
0.466390041494 0.288205128205
0.46600331675 0.288205128205
0.465617232809 0.288205128205
0.465231788079 0.288205128205
0.464846980976 0.288205128205
0.464462809917 0.288205128205
0.464905037159 0.288717948718
0.464521452145 0.288717948718
0.464962901896 0.289230769231
0.464579901153 0.289230769231
0.464197530864 0.289230769231
0.464638157895 0.289743589744
0.464256368118 0.289743589744
0.463875205255 0.289743589744
0.46349466776 0.289743589744
0.46393442623 0.290256410256
0.463554463554 0.290256410256
0.46317512275 0.290256410256
0.463614063778 0.290769230769
0.463235294118 0.290769230769
0.462857142857 0.290769230769
0.462479608483 0.290769230769
0.462102689487 0.290769230769
0.461726384365 0.290769230769
0.462164361269 0.291282051282
0.461788617886 0.291282051282
0.461413484972 0.291282051282
0.461038961039 0.291282051282
0.461476074615 0.291794871795
0.461912479741 0.292307692308
0.461538461538 0.292307692308
0.461974110032 0.292820512821
0.461600646726 0.292820512821
0.461227786753 0.292820512821
0.460855528652 0.292820512821
0.460483870968 0.292820512821
0.460112812248 0.292820512821
0.460547504026 0.293333333333
0.46017699115 0.293333333333
0.459807073955 0.293333333333
0.459437751004 0.293333333333
0.459069020867 0.293333333333
0.458700882117 0.293333333333
0.458333333333 0.293333333333
0.457966373098 0.293333333333
0.4576 0.293333333333
0.45723421263 0.293333333333
0.456869009585 0.293333333333
0.456504389465 0.293333333333
0.456140350877 0.293333333333
0.45577689243 0.293333333333
0.456210191083 0.293846153846
0.45584725537 0.293846153846
0.455484896661 0.293846153846
0.455123113582 0.293846153846
0.454761904762 0.293846153846
0.455194290246 0.294358974359
0.454833597464 0.294358974359
0.454473475851 0.294358974359
0.454905063291 0.294871794872
0.454545454545 0.294871794872
0.454186413902 0.294871794872
0.454617205998 0.295384615385
0.455047318612 0.295897435897
0.455476753349 0.29641025641
0.455118110236 0.29641025641
0.455546813533 0.296923076923
0.455188679245 0.296923076923
0.455616653574 0.297435897436
0.455259026688 0.297435897436
0.454901960784 0.297435897436
0.454545454545 0.297435897436
0.454189506656 0.297435897436
0.453834115806 0.297435897436
0.453479280688 0.297435897436
0.453125 0.297435897436
0.452771272443 0.297435897436
0.452418096724 0.297435897436
0.452065471551 0.297435897436
0.451713395639 0.297435897436
0.451361867704 0.297435897436
0.451788491446 0.297948717949
0.451437451437 0.297948717949
0.451086956522 0.297948717949
0.451512800621 0.298461538462
0.451162790698 0.298461538462
0.450813323005 0.298461538462
0.450464396285 0.298461538462
0.450889404486 0.298974358974
0.450540958269 0.298974358974
0.450193050193 0.298974358974
0.449845679012 0.298974358974
0.449498843485 0.298974358974
0.449922958398 0.299487179487
0.449576597383 0.299487179487
0.449230769231 0.299487179487
0.448885472713 0.299487179487
0.448540706605 0.299487179487
0.448963929394 0.3
0.448619631902 0.3
0.448275862069 0.3
0.448698315467 0.300512820513
0.448355011477 0.300512820513
0.448012232416 0.300512820513
0.448433919022 0.301025641026
0.448091603053 0.301025641026
0.447749809306 0.301025641026
0.448170731707 0.301538461538
0.447829398324 0.301538461538
0.447488584475 0.301538461538
0.447148288973 0.301538461538
0.446808510638 0.301538461538
0.446469248292 0.301538461538
0.4468892261 0.302051282051
0.446550416983 0.302051282051
0.44696969697 0.302564102564
0.446631339894 0.302564102564
0.446293494705 0.302564102564
0.445956160242 0.302564102564
0.446374622356 0.303076923077
0.446037735849 0.303076923077
0.445701357466 0.303076923077
0.446119065561 0.30358974359
0.446536144578 0.304102564103
0.446200150489 0.304102564103
0.445864661654 0.304102564103
0.445529676935 0.304102564103
0.445195195195 0.304102564103
0.444861215304 0.304102564103
0.445277361319 0.304615384615
0.444943820225 0.304615384615
0.444610778443 0.304615384615
0.444278234854 0.304615384615
0.443946188341 0.304615384615
0.443614637789 0.304615384615
0.444029850746 0.305128205128
0.444444444444 0.305641025641
0.444113263785 0.305641025641
0.44452717796 0.306153846154
0.444196428571 0.306153846154
0.443866171004 0.306153846154
0.44353640416 0.306153846154
0.443207126949 0.306153846154
0.442878338279 0.306153846154
0.442550037064 0.306153846154
0.442222222222 0.306153846154
0.441894892672 0.306153846154
0.442307692308 0.306666666667
0.441980783444 0.306666666667
0.442392909897 0.307179487179
0.442066420664 0.307179487179
0.441740412979 0.307179487179
0.441414885777 0.307179487179
0.441089837997 0.307179487179
0.441501103753 0.307692307692
0.441911764706 0.308205128205
0.441587068332 0.308205128205
0.441262848752 0.308205128205
0.440939104916 0.308205128205
0.440615835777 0.308205128205
0.441025641026 0.308717948718
0.440702781845 0.308717948718
0.441111923921 0.309230769231
0.440789473684 0.309230769231
0.440467494522 0.309230769231
0.440875912409 0.309743589744
0.440554339898 0.309743589744
0.440962099125 0.310256410256
0.440640932265 0.310256410256
0.441048034934 0.310769230769
0.440727272727 0.310769230769
0.44113372093 0.311282051282
0.441539578794 0.311794871795
0.4412191582 0.311794871795
0.440899202321 0.311794871795
0.441304347826 0.312307692308
0.440984793628 0.312307692308
0.440665701881 0.312307692308
0.441070137383 0.312820512821
0.440751445087 0.312820512821
0.441155234657 0.313333333333
0.440836940837 0.313333333333
0.440519105984 0.313333333333
0.440201729107 0.313333333333
0.439884809215 0.313333333333
0.440287769784 0.313846153846
0.43997124371 0.313846153846
0.439655172414 0.313846153846
0.439339554917 0.313846153846
0.439024390244 0.313846153846
0.438709677419 0.313846153846
0.438395415473 0.313846153846
0.438081603436 0.313846153846
0.437768240343 0.313846153846
0.437455325232 0.313846153846
0.437142857143 0.313846153846
0.436830835118 0.313846153846
0.436519258203 0.313846153846
0.436208125445 0.313846153846
0.435897435897 0.313846153846
0.435587188612 0.313846153846
0.435988620199 0.314358974359
0.436389481166 0.314871794872
0.436789772727 0.315384615385
0.436479772889 0.315384615385
0.436170212766 0.315384615385
0.435861091425 0.315384615385
0.435552407932 0.315384615385
0.435244161359 0.315384615385
0.434936350778 0.315384615385
0.435335689046 0.315897435897
0.435734463277 0.31641025641
0.435426958363 0.31641025641
0.435119887165 0.31641025641
0.434813248767 0.31641025641
0.434507042254 0.31641025641
0.434201266714 0.31641025641
0.434599156118 0.316923076923
0.434293745608 0.316923076923
0.433988764045 0.316923076923
0.433684210526 0.316923076923
0.433380084151 0.316923076923
0.43377715487 0.317435897436
0.433473389356 0.317435897436
0.433170048985 0.317435897436
0.432867132867 0.317435897436
0.432564640112 0.317435897436
0.432262569832 0.317435897436
0.431960921144 0.317435897436
0.431659693166 0.317435897436
0.431358885017 0.317435897436
0.431058495822 0.317435897436
0.430758524704 0.317435897436
0.431154381085 0.317948717949
0.431549687283 0.318461538462
0.43125 0.318461538462
0.430950728661 0.318461538462
0.430651872399 0.318461538462
0.430353430353 0.318461538462
0.430055401662 0.318461538462
0.429757785467 0.318461538462
0.429460580913 0.318461538462
0.429854872149 0.318974358974
0.430248618785 0.319487179487
0.429951690821 0.319487179487
0.429655172414 0.319487179487
0.429359062715 0.319487179487
0.429063360882 0.319487179487
0.429456297316 0.32
0.42984869326 0.320512820513
0.429553264605 0.320512820513
0.429258241758 0.320512820513
0.428963623885 0.320512820513
0.428669410151 0.320512820513
0.428375599726 0.320512820513
0.428082191781 0.320512820513
0.428473648186 0.321025641026
0.428180574555 0.321025641026
0.427887901572 0.321025641026
0.427595628415 0.321025641026
0.427303754266 0.321025641026
0.427694406548 0.321538461538
0.427402862986 0.321538461538
0.427111716621 0.321538461538
0.426820966644 0.321538461538
0.426530612245 0.321538461538
0.426240652617 0.321538461538
0.425951086957 0.321538461538
0.42566191446 0.321538461538
0.425373134328 0.321538461538
0.425084745763 0.321538461538
0.424796747967 0.321538461538
0.424509140149 0.321538461538
0.424221921516 0.321538461538
0.423935091278 0.321538461538
0.423648648649 0.321538461538
0.423362592843 0.321538461538
0.42375168691 0.322051282051
0.424140256237 0.322564102564
0.423854447439 0.322564102564
0.423569023569 0.322564102564
0.423283983849 0.322564102564
0.422999327505 0.322564102564
0.422715053763 0.322564102564
0.422431161854 0.322564102564
0.422147651007 0.322564102564
0.421864520456 0.322564102564
0.421581769437 0.322564102564
0.421299397187 0.322564102564
0.421017402945 0.322564102564
0.420735785953 0.322564102564
0.420454545455 0.322564102564
0.420173680695 0.322564102564
0.420560747664 0.323076923077
0.420280186791 0.323076923077
0.420666666667 0.32358974359
0.420386409061 0.32358974359
0.420106524634 0.32358974359
0.420492348636 0.324102564103
0.420212765957 0.324102564103
0.419933554817 0.324102564103
0.419654714475 0.324102564103
0.419376244194 0.324102564103
0.419098143236 0.324102564103
0.418820410868 0.324102564103
0.419205298013 0.324615384615
0.418927862343 0.324615384615
0.418650793651 0.324615384615
0.41837409121 0.324615384615
0.418097754293 0.324615384615
0.417821782178 0.324615384615
0.417546174142 0.324615384615
0.417930125247 0.325128205128
0.417654808959 0.325128205128
0.418038183015 0.325641025641
0.417763157895 0.325641025641
0.417488494412 0.325641025641
0.417214191853 0.325641025641
0.416940249508 0.325641025641
0.416666666667 0.325641025641
0.416393442623 0.325641025641
0.416120576671 0.325641025641
0.415848068107 0.325641025641
0.41557591623 0.325641025641
0.415958142577 0.326153846154
0.41568627451 0.326153846154
0.415414761594 0.326153846154
0.415143603133 0.326153846154
0.414872798434 0.326153846154
0.415254237288 0.326666666667
0.415635179153 0.327179487179
0.415364583333 0.327179487179
0.415094339623 0.327179487179
0.414824447334 0.327179487179
0.414554905783 0.327179487179
0.414285714286 0.327179487179
0.414665801428 0.327692307692
0.41439688716 0.327692307692
0.414128321452 0.327692307692
0.414507772021 0.328205128205
0.414886731392 0.328717948718
0.414618369987 0.328717948718
0.414350355527 0.328717948718
0.414728682171 0.329230769231
0.414460942544 0.329230769231
0.414193548387 0.329230769231
0.413926499033 0.329230769231
0.413659793814 0.329230769231
0.413393432067 0.329230769231
0.413127413127 0.329230769231
0.412861736334 0.329230769231
0.412596401028 0.329230769231
0.412331406551 0.329230769231
0.412066752246 0.329230769231
0.41180243746 0.329230769231
0.412179487179 0.329743589744
0.411915438821 0.329743589744
0.412291933419 0.330256410256
0.412667946257 0.330769230769
0.412404092072 0.330769230769
0.41214057508 0.330769230769
0.41251596424 0.331282051282
0.412252712189 0.331282051282
0.411989795918 0.331282051282
0.411727214786 0.331282051282
0.411464968153 0.331282051282
0.411839592616 0.331794871795
0.412213740458 0.332307692308
0.411951684679 0.332307692308
0.411689961881 0.332307692308
0.411428571429 0.332307692308
0.41116751269 0.332307692308
0.410906785035 0.332307692308
0.410646387833 0.332307692308
0.410386320456 0.332307692308
0.410126582278 0.332307692308
0.409867172676 0.332307692308
0.410240202276 0.332820512821
0.409981048642 0.332820512821
0.409722222222 0.332820512821
0.409463722397 0.332820512821
0.40920554855 0.332820512821
0.408947700063 0.332820512821
0.408690176322 0.332820512821
0.409062303335 0.333333333333
0.408805031447 0.333333333333
0.408548082967 0.333333333333
0.408291457286 0.333333333333
0.408035153798 0.333333333333
0.407779171895 0.333333333333
0.407523510972 0.333333333333
0.407268170426 0.333333333333
0.407013149656 0.333333333333
0.40675844806 0.333333333333
0.406504065041 0.333333333333
0.40625 0.333333333333
0.406620861961 0.333846153846
0.406367041199 0.333846153846
0.406113537118 0.333846153846
0.405860349127 0.333846153846
0.405607476636 0.333846153846
0.405354919054 0.333846153846
0.405102675793 0.333846153846
0.404850746269 0.333846153846
0.404599129894 0.333846153846
0.404968944099 0.334358974359
0.404717566729 0.334358974359
0.405086848635 0.334871794872
0.404835709857 0.334871794872
0.40458488228 0.334871794872
0.404334365325 0.334871794872
0.404084158416 0.334871794872
0.403834260977 0.334871794872
0.403584672435 0.334871794872
0.403335392217 0.334871794872
0.403703703704 0.335384615385
0.403454657619 0.335384615385
0.403205918619 0.335384615385
0.402957486137 0.335384615385
0.402709359606 0.335384615385
0.402461538462 0.335384615385
0.40282902829 0.335897435897
0.40319606638 0.33641025641
0.402948402948 0.33641025641
0.403314917127 0.336923076923
0.403067484663 0.336923076923
0.403433476395 0.337435897436
0.40318627451 0.337435897436
0.402939375383 0.337435897436
0.402692778458 0.337435897436
0.403058103976 0.337948717949
0.403422982885 0.338461538462
0.403176542456 0.338461538462
0.40293040293 0.338461538462
0.402684563758 0.338461538462
0.40243902439 0.338461538462
0.4028031688 0.338974358974
0.403166869671 0.339487179487
0.402921485088 0.339487179487
0.403284671533 0.34
0.403039513678 0.34
0.40340218712 0.340512820513
0.403157255616 0.340512820513
0.402912621359 0.340512820513
0.403274711947 0.341025641026
0.40303030303 0.341025641026
0.402786190188 0.341025641026
0.402542372881 0.341025641026
0.402298850575 0.341025641026
0.402055622733 0.341025641026
0.402416918429 0.341538461538
0.402777777778 0.342051282051
0.402534701267 0.342051282051
0.402291917973 0.342051282051
0.402049427366 0.342051282051
0.401807228916 0.342051282051
0.401565322095 0.342051282051
0.401323706378 0.342051282051
0.401082381239 0.342051282051
0.400841346154 0.342051282051
0.400600600601 0.342051282051
0.400360144058 0.342051282051
0.400119976005 0.342051282051
0.399880095923 0.342051282051
0.399640503295 0.342051282051
0.399401197605 0.342051282051
0.399162178336 0.342051282051
0.3995215311 0.342564102564
0.399282725643 0.342564102564
0.399044205496 0.342564102564
0.398805970149 0.342564102564
0.398568019093 0.342564102564
0.398330351819 0.342564102564
0.398092967819 0.342564102564
0.397855866587 0.342564102564
0.397619047619 0.342564102564
0.39738251041 0.342564102564
0.397146254459 0.342564102564
0.396910279263 0.342564102564
0.396674584323 0.342564102564
0.396439169139 0.342564102564
0.396204033215 0.342564102564
0.39656194428 0.343076923077
0.396327014218 0.343076923077
0.396092362345 0.343076923077
0.395857988166 0.343076923077
0.395623891189 0.343076923077
0.395390070922 0.343076923077
0.395156526875 0.343076923077
0.39492325856 0.343076923077
0.395280235988 0.34358974359
0.395636792453 0.344102564103
0.395403653506 0.344102564103
0.395170789164 0.344102564103
0.394938198941 0.344102564103
0.394705882353 0.344102564103
0.395061728395 0.344615384615
0.395417156287 0.345128205128
0.395184967704 0.345128205128
0.394953051643 0.345128205128
0.394721407625 0.345128205128
0.39449003517 0.345128205128
0.394258933802 0.345128205128
0.394028103044 0.345128205128
0.393797542422 0.345128205128
0.393567251462 0.345128205128
0.39333722969 0.345128205128
0.393691588785 0.345641025641
0.393461762989 0.345641025641
0.393232205368 0.345641025641
0.393002915452 0.345641025641
0.392773892774 0.345641025641
0.392545136867 0.345641025641
0.392316647264 0.345641025641
0.392088423502 0.345641025641
0.391860465116 0.345641025641
0.391632771644 0.345641025641
0.391405342625 0.345641025641
0.391178177597 0.345641025641
0.391531322506 0.346153846154
0.391884057971 0.346666666667
0.392236384705 0.347179487179
0.392588303416 0.347692307692
0.392361111111 0.347692307692
0.392134181608 0.347692307692
0.392485549133 0.348205128205
0.392258809936 0.348205128205
0.392032332564 0.348205128205
0.391806116561 0.348205128205
0.391580161476 0.348205128205
0.391354466859 0.348205128205
0.391129032258 0.348205128205
0.390903857225 0.348205128205
0.390678941312 0.348205128205
0.390454284071 0.348205128205
0.390229885057 0.348205128205
0.390005743825 0.348205128205
0.389781859931 0.348205128205
0.389558232932 0.348205128205
0.389334862385 0.348205128205
0.389684813754 0.348717948718
0.389461626575 0.348717948718
0.389238694906 0.348717948718
0.389016018307 0.348717948718
0.388793596341 0.348717948718
0.388571428571 0.348717948718
0.38892061679 0.349230769231
0.388698630137 0.349230769231
0.388476896748 0.349230769231
0.388255416192 0.349230769231
0.388603988604 0.349743589744
0.388382687927 0.349743589744
0.388161639158 0.349743589744
0.387940841866 0.349743589744
0.387720295623 0.349743589744
0.3875 0.349743589744
0.387279954571 0.349743589744
0.38706015891 0.349743589744
0.387407827567 0.350256410256
0.387188208617 0.350256410256
0.386968838527 0.350256410256
0.386749716874 0.350256410256
0.387096774194 0.350769230769
0.386877828054 0.350769230769
0.386659129452 0.350769230769
0.387005649718 0.351282051282
0.386787125918 0.351282051282
0.386568848758 0.351282051282
0.386350817823 0.351282051282
0.386696730552 0.351794871795
0.386478873239 0.351794871795
0.386824324324 0.352307692308
0.387169386607 0.352820512821
0.386951631046 0.352820512821
0.386734120292 0.352820512821
0.386516853933 0.352820512821
0.386861313869 0.353333333333
0.386644219978 0.353333333333
0.386427369602 0.353333333333
0.386210762332 0.353333333333
0.385994397759 0.353333333333
0.385778275476 0.353333333333
0.385562395076 0.353333333333
0.385906040268 0.353846153846
0.385690329793 0.353846153846
0.386033519553 0.354358974359
0.385817978783 0.354358974359
0.385602678571 0.354358974359
0.385387618516 0.354358974359
0.385172798216 0.354358974359
0.38495821727 0.354358974359
0.385300668151 0.354871794872
0.385086254869 0.354871794872
0.384872080089 0.354871794872
0.384658143413 0.354871794872
0.385 0.355384615385
0.385341476957 0.355897435897
0.38512763596 0.355897435897
0.385468663339 0.35641025641
0.385254988914 0.35641025641
0.385041551247 0.35641025641
0.385382059801 0.356923076923
0.385168788046 0.356923076923
0.384955752212 0.356923076923
0.384742951907 0.356923076923
0.38453038674 0.356923076923
0.384318056322 0.356923076923
0.384105960265 0.356923076923
0.38389409818 0.356923076923
0.384233737596 0.357435897436
0.384022038567 0.357435897436
0.38436123348 0.357948717949
0.384149697303 0.357948717949
0.383938393839 0.357948717949
0.383727322705 0.357948717949
0.384065934066 0.358461538462
0.383855024712 0.358461538462
0.383644346872 0.358461538462
0.383433900165 0.358461538462
0.383223684211 0.358461538462
0.38301369863 0.358461538462
0.382803943045 0.358461538462
0.382594417077 0.358461538462
0.38238512035 0.358461538462
0.382176052488 0.358461538462
0.381967213115 0.358461538462
0.382304751502 0.358974358974
0.382096069869 0.358974358974
0.38188761593 0.358974358974
0.382224645583 0.359487179487
0.382016348774 0.359487179487
0.381808278867 0.359487179487
0.381600435493 0.359487179487
0.381392818281 0.359487179487
0.381185426862 0.359487179487
0.38097826087 0.359487179487
0.380771319935 0.359487179487
0.380564603692 0.359487179487
0.380900705372 0.36
0.380694143167 0.36
0.380487804878 0.36
0.380281690141 0.36
0.380075798592 0.36
0.37987012987 0.36
0.379664683613 0.36
0.379459459459 0.36
0.37925445705 0.36
0.379049676026 0.36
0.378845116028 0.36
0.378640776699 0.36
0.378436657682 0.36
0.378232758621 0.36
0.37802907916 0.36
0.378363832078 0.360512820513
0.378160301237 0.360512820513
0.377956989247 0.360512820513
0.377753895755 0.360512820513
0.377551020408 0.360512820513
0.377885131508 0.361025641026
0.377682403433 0.361025641026
0.377479892761 0.361025641026
0.377277599143 0.361025641026
0.377075522228 0.361025641026
0.377408993576 0.361538461538
0.3772070626 0.361538461538
0.377005347594 0.361538461538
0.37680384821 0.361538461538
0.376602564103 0.361538461538
0.376401494928 0.361538461538
0.376200640342 0.361538461538
0.376533333333 0.362051282051
0.376332622601 0.362051282051
0.376132125733 0.362051282051
0.375931842386 0.362051282051
0.376263970197 0.362564102564
0.376063829787 0.362564102564
0.37586390218 0.362564102564
0.375664187035 0.362564102564
0.375464684015 0.362564102564
0.375265392781 0.362564102564
0.375066312997 0.362564102564
0.374867444327 0.362564102564
0.374668786433 0.362564102564
0.374470338983 0.362564102564
0.374272101641 0.362564102564
0.374074074074 0.362564102564
0.374405076679 0.363076923077
0.374207188161 0.363076923077
0.374009508716 0.363076923077
0.374340021119 0.36358974359
0.374142480211 0.36358974359
0.373945147679 0.36358974359
0.373748023195 0.36358974359
0.373551106428 0.36358974359
0.373354397051 0.36358974359
0.373157894737 0.36358974359
0.372961599158 0.36358974359
0.373291272345 0.364102564103
0.37309511298 0.364102564103
0.372899159664 0.364102564103
0.372703412073 0.364102564103
0.373032528856 0.364615384615
0.372836916623 0.364615384615
0.372641509434 0.364615384615
0.372970141435 0.365128205128
0.37277486911 0.365128205128
0.372579801151 0.365128205128
0.372384937238 0.365128205128
0.372190277052 0.365128205128
0.371995820272 0.365128205128
0.37180156658 0.365128205128
0.371607515658 0.365128205128
0.371935315597 0.365641025641
0.371741397289 0.365641025641
0.371547681084 0.365641025641
0.371354166667 0.365641025641
0.371160853722 0.365641025641
0.370967741935 0.365641025641
0.370774830993 0.365641025641
0.370582120582 0.365641025641
0.37038961039 0.365641025641
0.370716510903 0.366153846154
0.371043072133 0.366666666667
0.370850622407 0.366666666667
0.370658372214 0.366666666667
0.370466321244 0.366666666667
0.370274469187 0.366666666667
0.370082815735 0.366666666667
0.369891360579 0.366666666667
0.369700103413 0.366666666667
0.369509043928 0.366666666667
0.369318181818 0.366666666667
0.36964377904 0.367179487179
0.369969040248 0.367692307692
0.369778236204 0.367692307692
0.369587628866 0.367692307692
0.369397217929 0.367692307692
0.369721936148 0.368205128205
0.369531652084 0.368205128205
0.369341563786 0.368205128205
0.369151670951 0.368205128205
0.368961973279 0.368205128205
0.368772470467 0.368205128205
0.368583162218 0.368205128205
0.368907131862 0.368717948718
0.368717948718 0.368717948718
0.368528959508 0.368717948718
0.368340163934 0.368717948718
0.3681515617 0.368717948718
0.367963152508 0.368717948718
0.367774936061 0.368717948718
0.367586912065 0.368717948718
0.367399080225 0.368717948718
0.367211440245 0.368717948718
0.367023991833 0.368717948718
0.366836734694 0.368717948718
0.366649668536 0.368717948718
0.366462793068 0.368717948718
0.366276107998 0.368717948718
0.366089613035 0.368717948718
0.365903307888 0.368717948718
0.365717192269 0.368717948718
0.365531265887 0.368717948718
0.365345528455 0.368717948718
0.365159979685 0.368717948718
0.364974619289 0.368717948718
0.365296803653 0.369230769231
0.365111561866 0.369230769231
0.364926507856 0.369230769231
0.364741641337 0.369230769231
0.364556962025 0.369230769231
0.36487854251 0.369743589744
0.364693980779 0.369743589744
0.365015166835 0.370256410256
0.364830722587 0.370256410256
0.364646464646 0.370256410256
0.364462392731 0.370256410256
0.364783047427 0.370769230769
0.364599092284 0.370769230769
0.364415322581 0.370769230769
0.364231738035 0.370769230769
0.364048338369 0.370769230769
0.363865123301 0.370769230769
0.363682092555 0.370769230769
0.363499245852 0.370769230769
0.363316582915 0.370769230769
0.363636363636 0.371282051282
0.363453815261 0.371282051282
0.363271450075 0.371282051282
0.363089267803 0.371282051282
0.36290726817 0.371282051282
0.362725450902 0.371282051282
0.36304456685 0.371794871795
0.362862862863 0.371794871795
0.363181590795 0.372307692308
0.363 0.372307692308
0.362818590705 0.372307692308
0.362637362637 0.372307692308
0.362456315527 0.372307692308
0.362275449102 0.372307692308
0.362094763092 0.372307692308
0.361914257228 0.372307692308
0.361733931241 0.372307692308
0.361553784861 0.372307692308
0.36137381782 0.372307692308
0.361691542289 0.372820512821
0.362008950771 0.373333333333
0.361829025845 0.373333333333
0.361649279682 0.373333333333
0.361469712016 0.373333333333
0.361786600496 0.373846153846
0.361607142857 0.373846153846
0.361427863163 0.373846153846
0.361744301288 0.374358974359
0.362060425953 0.374871794872
0.361881188119 0.374871794872
0.36170212766 0.374871794872
0.361523244313 0.374871794872
0.361344537815 0.374871794872
0.361660079051 0.375384615385
0.361481481481 0.375384615385
0.361303060217 0.375384615385
0.361124814998 0.375384615385
0.360946745562 0.375384615385
0.360768851651 0.375384615385
0.360591133005 0.375384615385
0.360413589365 0.375384615385
0.360236220472 0.375384615385
0.36005902607 0.375384615385
0.3598820059 0.375384615385
0.359705159705 0.375384615385
0.35952848723 0.375384615385
0.359351988218 0.375384615385
0.359175662414 0.375384615385
0.358999509564 0.375384615385
0.358823529412 0.375384615385
0.358647721705 0.375384615385
0.35847208619 0.375384615385
0.358296622614 0.375384615385
0.358121330724 0.375384615385
0.357946210269 0.375384615385
0.35826001955 0.375897435897
0.358085002443 0.375897435897
0.35791015625 0.375897435897
0.357735480722 0.375897435897
0.35756097561 0.375897435897
0.357874207704 0.37641025641
0.357699805068 0.37641025641
0.357525572333 0.37641025641
0.35735150925 0.37641025641
0.357177615572 0.37641025641
0.357003891051 0.37641025641
0.35683033544 0.37641025641
0.356656948494 0.37641025641
0.356483729966 0.37641025641
0.356796116505 0.376923076923
0.356622998544 0.376923076923
0.356450048497 0.376923076923
0.356277266117 0.376923076923
0.356104651163 0.376923076923
0.35593220339 0.376923076923
0.355759922556 0.376923076923
0.355587808418 0.376923076923
0.355415860735 0.376923076923
0.355244079265 0.376923076923
0.355072463768 0.376923076923
0.354901014003 0.376923076923
0.355212355212 0.377435897436
0.355041003377 0.377435897436
0.354869816779 0.377435897436
0.354698795181 0.377435897436
0.355009633911 0.377948717949
0.354838709677 0.377948717949
0.355149181906 0.378461538462
0.354978354978 0.378461538462
0.354807692308 0.378461538462
0.354637193657 0.378461538462
0.35446685879 0.378461538462
0.354776764282 0.378974358974
0.354606525912 0.378974358974
0.354916067146 0.379487179487
0.354745925216 0.379487179487
0.354575946334 0.379487179487
0.354406130268 0.379487179487
0.354236476783 0.379487179487
0.354066985646 0.379487179487
0.353897656624 0.379487179487
0.353728489484 0.379487179487
0.353559483994 0.379487179487
0.353390639924 0.379487179487
0.353221957041 0.379487179487
0.353053435115 0.379487179487
0.352885073915 0.379487179487
0.352716873213 0.379487179487
0.352548832778 0.379487179487
0.352380952381 0.379487179487
0.352213231794 0.379487179487
0.35204567079 0.379487179487
0.351878269139 0.379487179487
0.351711026616 0.379487179487
0.352019002375 0.38
0.351851851852 0.38
0.351684859991 0.38
0.351518026565 0.38
0.351351351351 0.38
0.351184834123 0.38
0.351018474657 0.38
0.350852272727 0.38
0.350686228112 0.38
0.350520340587 0.38
0.350827423168 0.380512820513
0.350661625709 0.380512820513
0.350495984884 0.380512820513
0.350330500472 0.380512820513
0.350637092968 0.381025641026
0.350943396226 0.381538461538
0.350777934936 0.381538461538
0.350612629595 0.381538461538
0.350447479981 0.381538461538
0.350282485876 0.381538461538
0.350117647059 0.381538461538
0.349952963311 0.381538461538
0.349788434415 0.381538461538
0.34962406015 0.381538461538
0.349459840301 0.381538461538
0.349295774648 0.381538461538
0.349131862975 0.381538461538
0.349437148218 0.382051282051
0.349273323957 0.382051282051
0.349109653233 0.382051282051
0.348946135831 0.382051282051
0.348782771536 0.382051282051
0.348619560131 0.382051282051
0.348456501403 0.382051282051
0.348761103319 0.382564102564
0.348598130841 0.382564102564
0.348435310603 0.382564102564
0.34827264239 0.382564102564
0.348110125992 0.382564102564
0.347947761194 0.382564102564
0.347785547786 0.382564102564
0.347623485555 0.382564102564
0.34746157429 0.382564102564
0.34729981378 0.382564102564
0.347138203816 0.382564102564
0.346976744186 0.382564102564
0.346815434682 0.382564102564
0.346654275093 0.382564102564
0.346493265211 0.382564102564
0.346332404828 0.382564102564
0.346171693735 0.382564102564
0.346011131725 0.382564102564
0.345850718591 0.382564102564
0.345690454124 0.382564102564
0.345993515516 0.383076923077
0.345833333333 0.383076923077
0.345673299398 0.383076923077
0.345513413506 0.383076923077
0.345353675451 0.383076923077
0.345194085028 0.383076923077
0.345034642032 0.383076923077
0.34487534626 0.383076923077
0.344716197508 0.383076923077
0.344557195572 0.383076923077
0.344859382204 0.38358974359
0.345161290323 0.384102564103
0.345002303086 0.384102564103
0.345303867403 0.384615384615
0.345605154165 0.385128205128
0.345446182153 0.385128205128
0.345287356322 0.385128205128
0.345128676471 0.385128205128
0.344970142398 0.385128205128
0.345270890725 0.385641025641
0.345112436898 0.385641025641
0.345412844037 0.386153846154
0.345712975699 0.386666666667
0.345554537122 0.386666666667
0.345396243701 0.386666666667
0.345238095238 0.386666666667
0.345080091533 0.386666666667
0.344922232388 0.386666666667
0.344764517604 0.386666666667
0.345063985375 0.387179487179
0.345363179534 0.387692307692
0.345205479452 0.387692307692
0.345047923323 0.387692307692
0.344890510949 0.387692307692
0.344733242134 0.387692307692
0.344576116682 0.387692307692
0.344419134396 0.387692307692
0.344262295082 0.387692307692
0.344105598543 0.387692307692
0.343949044586 0.387692307692
0.343792633015 0.387692307692
0.343636363636 0.387692307692
0.343480236256 0.387692307692
0.343324250681 0.387692307692
0.343168406718 0.387692307692
0.343012704174 0.387692307692
0.342857142857 0.387692307692
0.342701722575 0.387692307692
0.342546443135 0.387692307692
0.342391304348 0.387692307692
0.342236306021 0.387692307692
0.342081447964 0.387692307692
0.341926729986 0.387692307692
0.342224231465 0.388205128205
0.342069588793 0.388205128205
0.341915085818 0.388205128205
0.341760722348 0.388205128205
0.341606498195 0.388205128205
0.341452413171 0.388205128205
0.341298467087 0.388205128205
0.341144659757 0.388205128205
0.340990990991 0.388205128205
0.340837460603 0.388205128205
0.340684068407 0.388205128205
0.340530814215 0.388205128205
0.340377697842 0.388205128205
0.340224719101 0.388205128205
0.340071877808 0.388205128205
0.339919173776 0.388205128205
0.339766606822 0.388205128205
0.339614176761 0.388205128205
0.339910313901 0.388717948718
0.339757956074 0.388717948718
0.339605734767 0.388717948718
0.339453649798 0.388717948718
0.339301700985 0.388717948718
0.339149888143 0.388717948718
0.338998211091 0.388717948718
0.338846669647 0.388717948718
0.338695263628 0.388717948718
0.338543992854 0.388717948718
0.338392857143 0.388717948718
0.338241856314 0.388717948718
0.338090990187 0.388717948718
0.338386090058 0.389230769231
0.338235294118 0.389230769231
0.338084632517 0.389230769231
0.338379341051 0.389743589744
0.338228749444 0.389743589744
0.338078291815 0.389743589744
0.337927967986 0.389743589744
0.337777777778 0.389743589744
0.337627721013 0.389743589744
0.337921847247 0.390256410256
0.337771859743 0.390256410256
0.337622005324 0.390256410256
0.337472283814 0.390256410256
0.337322695035 0.390256410256
0.337173238813 0.390256410256
0.337023914969 0.390256410256
0.336874723329 0.390256410256
0.336725663717 0.390256410256
0.336576735958 0.390256410256
0.336870026525 0.390769230769
0.337163057888 0.391282051282
0.337014134276 0.391282051282
0.336865342163 0.391282051282
0.336716681377 0.391282051282
0.336568151742 0.391282051282
0.336419753086 0.391282051282
0.336271485236 0.391282051282
0.336123348018 0.391282051282
0.335975341259 0.391282051282
0.335827464789 0.391282051282
0.33611966564 0.391794871795
0.335971855761 0.391794871795
0.335824175824 0.391794871795
0.335676625659 0.391794871795
0.335529205094 0.391794871795
0.33538191396 0.391794871795
0.335673541027 0.392307692308
0.335964912281 0.392820512821
0.336256028058 0.393333333333
0.336108676599 0.393333333333
0.335961454227 0.393333333333
0.335814360771 0.393333333333
0.335667396061 0.393333333333
0.33552055993 0.393333333333
0.335811106253 0.393846153846
0.335664335664 0.393846153846
0.335517693316 0.393846153846
0.335371179039 0.393846153846
0.335224792667 0.393846153846
0.335078534031 0.393846153846
0.334932402966 0.393846153846
0.334786399303 0.393846153846
0.334640522876 0.393846153846
0.334930313589 0.394358974359
0.335219851981 0.394871794872
0.335073977372 0.394871794872
0.334928229665 0.394871794872
0.334782608696 0.394871794872
0.334637114298 0.394871794872
0.334491746308 0.394871794872
0.334346504559 0.394871794872
0.334201388889 0.394871794872
0.334056399132 0.394871794872
0.333911535126 0.394871794872
0.333766796706 0.394871794872
0.333622183709 0.394871794872
0.333477695972 0.394871794872
0.333333333333 0.394871794872
0.33318909563 0.394871794872
0.333044982699 0.394871794872
0.33290099438 0.394871794872
0.33275713051 0.394871794872
0.332613390929 0.394871794872
0.332469775475 0.394871794872
0.332326283988 0.394871794872
0.332614322692 0.395384615385
0.332470892626 0.395384615385
0.332327586207 0.395384615385
0.332184403274 0.395384615385
0.332041343669 0.395384615385
0.331898407232 0.395384615385
0.331755593804 0.395384615385
0.331612903226 0.395384615385
0.33147033534 0.395384615385
0.331327889987 0.395384615385
0.33118556701 0.395384615385
0.331043366252 0.395384615385
0.330901287554 0.395384615385
0.331188331188 0.395897435897
0.331046312178 0.395897435897
0.330904414916 0.395897435897
0.330762639246 0.395897435897
0.330620985011 0.395897435897
0.330479452055 0.395897435897
0.330338040223 0.395897435897
0.330196749358 0.395897435897
0.330055579307 0.395897435897
0.329914529915 0.395897435897
0.330200768902 0.39641025641
0.330059777968 0.39641025641
0.329918907384 0.39641025641
0.329778156997 0.39641025641
0.329637526652 0.39641025641
0.329497016198 0.39641025641
0.329356625479 0.39641025641
0.329216354344 0.39641025641
0.329076202639 0.39641025641
0.328936170213 0.39641025641
0.329221607826 0.396923076923
0.329081632653 0.396923076923
0.328941776456 0.396923076923
0.329226847918 0.397435897436
0.329087048832 0.397435897436
0.328947368421 0.397435897436
0.328807806534 0.397435897436
0.32866836302 0.397435897436
0.328529037728 0.397435897436
0.328389830508 0.397435897436
0.328250741211 0.397435897436
0.328111769687 0.397435897436
0.327972915785 0.397435897436
0.327834179357 0.397435897436
0.327695560254 0.397435897436
0.327557058326 0.397435897436
0.327418673426 0.397435897436
0.327280405405 0.397435897436
0.327142254116 0.397435897436
0.327426160338 0.397948717949
0.327288064108 0.397948717949
0.327150084317 0.397948717949
0.327012220818 0.397948717949
0.326874473463 0.397948717949
0.326736842105 0.397948717949
0.326599326599 0.397948717949
0.326461926798 0.397948717949
0.326324642557 0.397948717949
0.326187473728 0.397948717949
0.326050420168 0.397948717949
0.32591348173 0.397948717949
0.32577665827 0.397948717949
0.325639949643 0.397948717949
0.325503355705 0.397948717949
0.32536687631 0.397948717949
0.325230511316 0.397948717949
0.325094260578 0.397948717949
0.325376884422 0.398461538462
0.325659271662 0.398974358974
0.325523012552 0.398974358974
0.325386867419 0.398974358974
0.32525083612 0.398974358974
0.325114918512 0.398974358974
0.324979114453 0.398974358974
0.3248434238 0.398974358974
0.324707846411 0.398974358974
0.324572382144 0.398974358974
0.324437030859 0.398974358974
0.324718632764 0.399487179487
0.324583333333 0.399487179487
0.324448146606 0.399487179487
0.324729392173 0.4
0.324594257179 0.4
0.324459234609 0.4
0.324324324324 0.4
0.324189526185 0.4
0.32405484005 0.4
0.323920265781 0.4
0.324200913242 0.400512820513
0.324066390041 0.400512820513
0.323931978432 0.400512820513
0.323797678275 0.400512820513
0.323663489432 0.400512820513
0.323529411765 0.400512820513
0.323395445135 0.400512820513
0.323261589404 0.400512820513
0.323541580472 0.401025641026
0.32382133995 0.401538461538
0.323687474163 0.401538461538
0.323553719008 0.401538461538
0.323420074349 0.401538461538
0.323699421965 0.402051282051
0.323565827487 0.402051282051
0.323432343234 0.402051282051
0.323298969072 0.402051282051
0.323165704864 0.402051282051
0.323032550474 0.402051282051
0.322899505766 0.402051282051
0.322766570605 0.402051282051
0.322633744856 0.402051282051
0.322501028383 0.402051282051
0.322779605263 0.402564102564
0.322646937937 0.402564102564
0.322514379622 0.402564102564
0.322381930185 0.402564102564
0.322249589491 0.402564102564
0.322117357407 0.402564102564
0.321985233798 0.402564102564
0.321853218532 0.402564102564
0.321721311475 0.402564102564
0.321589512495 0.402564102564
0.321457821458 0.402564102564
0.321326238232 0.402564102564
0.321194762684 0.402564102564
0.321063394683 0.402564102564
0.320932134096 0.402564102564
0.320800980793 0.402564102564
0.320669934641 0.402564102564
0.320538995508 0.402564102564
0.320816326531 0.403076923077
0.320685434517 0.403076923077
0.320554649266 0.403076923077
0.320423970648 0.403076923077
0.320293398533 0.403076923077
0.32016293279 0.403076923077
0.32003257329 0.403076923077
0.319902319902 0.403076923077
0.319772172498 0.403076923077
0.319642130948 0.403076923077
0.319918699187 0.40358974359
0.319788703779 0.40358974359
0.319658813972 0.40358974359
0.319529029639 0.40358974359
0.319399350649 0.40358974359
0.319269776876 0.40358974359
0.319140308191 0.40358974359
0.319416295095 0.404102564103
0.319286871961 0.404102564103
0.319157553665 0.404102564103
0.319433198381 0.404615384615
0.319303925536 0.404615384615
0.319174757282 0.404615384615
0.31904569349 0.404615384615
0.318916734034 0.404615384615
0.318787878788 0.404615384615
0.318659127625 0.404615384615
0.31853048042 0.404615384615
0.318401937046 0.404615384615
0.318273497378 0.404615384615
0.31814516129 0.404615384615
0.318016928658 0.404615384615
0.317888799355 0.404615384615
0.317760773258 0.404615384615
0.318035426731 0.405128205128
0.317907444668 0.405128205128
0.317779565567 0.405128205128
0.317651789304 0.405128205128
0.317524115756 0.405128205128
0.317798312575 0.405641025641
0.317670682731 0.405641025641
0.317944600562 0.406153846154
0.317817014446 0.406153846154
0.317689530686 0.406153846154
0.317562149158 0.406153846154
0.317434869739 0.406153846154
0.317307692308 0.406153846154
0.31718061674 0.406153846154
0.317453963171 0.406666666667
0.317326930772 0.406666666667
0.3172 0.406666666667
0.317073170732 0.406666666667
0.316946442846 0.406666666667
0.317219336796 0.407179487179
0.317092651757 0.407179487179
0.316966067864 0.407179487179
0.316839584996 0.407179487179
0.316713203032 0.407179487179
0.31658692185 0.407179487179
0.316859306497 0.407692307692
0.317131474104 0.408205128205
0.31700517722 0.408205128205
0.316878980892 0.408205128205
0.316752884998 0.408205128205
0.316626889419 0.408205128205
0.316500994036 0.408205128205
0.316375198728 0.408205128205
0.316249503377 0.408205128205
0.316123907863 0.408205128205
0.315998412068 0.408205128205
0.315873015873 0.408205128205
0.315747719159 0.408205128205
0.315622521808 0.408205128205
0.315497423702 0.408205128205
0.315372424723 0.408205128205
0.315643564356 0.408717948718
0.315518606492 0.408717948718
0.315393747527 0.408717948718
0.315664556962 0.409230769231
0.315539739027 0.409230769231
0.315415019763 0.409230769231
0.315290399052 0.409230769231
0.315165876777 0.409230769231
0.315041452823 0.409230769231
0.314917127072 0.409230769231
0.314792899408 0.409230769231
0.314668769716 0.409230769231
0.314544737879 0.409230769231
0.314420803783 0.409230769231
0.31429696731 0.409230769231
0.314173228346 0.409230769231
0.314049586777 0.409230769231
0.313926042486 0.409230769231
0.31380259536 0.409230769231
0.314072327044 0.409743589744
0.314341846758 0.410256410256
0.314218381775 0.410256410256
0.314095013742 0.410256410256
0.313971742543 0.410256410256
0.313848568066 0.410256410256
0.313725490196 0.410256410256
0.31360250882 0.410256410256
0.313479623824 0.410256410256
0.313356835096 0.410256410256
0.313234142522 0.410256410256
0.313111545988 0.410256410256
0.312989045383 0.410256410256
0.312866640594 0.410256410256
0.312744331509 0.410256410256
0.312622118015 0.410256410256
0.3125 0.410256410256
0.312377977353 0.410256410256
0.312256049961 0.410256410256
0.312134217714 0.410256410256
0.312012480499 0.410256410256
0.311890838207 0.410256410256
0.311769290725 0.410256410256
0.311647837943 0.410256410256
0.311526479751 0.410256410256
0.311794472557 0.410769230769
0.311673151751 0.410769230769
0.311940879035 0.411282051282
0.311819595645 0.411282051282
0.311698406529 0.411282051282
0.311577311577 0.411282051282
0.31145631068 0.411282051282
0.311335403727 0.411282051282
0.311214590609 0.411282051282
0.311093871218 0.411282051282
0.310973245444 0.411282051282
0.310852713178 0.411282051282
0.310732274312 0.411282051282
0.310611928737 0.411282051282
0.310491676345 0.411282051282
0.310371517028 0.411282051282
0.310638297872 0.411794871795
0.310518174787 0.411794871795
0.310398144569 0.411794871795
0.310664605873 0.412307692308
0.310544611819 0.412307692308
0.310424710425 0.412307692308
0.310304901582 0.412307692308
0.310185185185 0.412307692308
0.310065561126 0.412307692308
0.31033153431 0.412820512821
0.31021194605 0.412820512821
0.310092449923 0.412820512821
0.309973045822 0.412820512821
0.309853733641 0.412820512821
0.309734513274 0.412820512821
0.309615384615 0.412820512821
0.309496347559 0.412820512821
0.309377401998 0.412820512821
0.309258547829 0.412820512821
0.309523809524 0.413333333333
0.309404990403 0.413333333333
0.309669992325 0.413846153846
0.309551208285 0.413846153846
0.309432515337 0.413846153846
0.309313913377 0.413846153846
0.309578544061 0.414358974359
0.30945997702 0.414358974359
0.309341500766 0.414358974359
0.309223115193 0.414358974359
0.309104820199 0.414358974359
0.308986615679 0.414358974359
0.308868501529 0.414358974359
0.308750477646 0.414358974359
0.308632543927 0.414358974359
0.308514700267 0.414358974359
0.308778625954 0.414871794872
0.308660816482 0.414871794872
0.308543096873 0.414871794872
0.308425467022 0.414871794872
0.308307926829 0.414871794872
0.30819047619 0.414871794872
0.308073115004 0.414871794872
0.307955843167 0.414871794872
0.307838660578 0.414871794872
0.307721567136 0.414871794872
0.307604562738 0.414871794872
0.307487647282 0.414871794872
0.307370820669 0.414871794872
0.307633877706 0.415384615385
0.307517084282 0.415384615385
0.307400379507 0.415384615385
0.307283763278 0.415384615385
0.307167235495 0.415384615385
0.307050796058 0.415384615385
0.307313376279 0.415897435897
0.307196969697 0.415897435897
0.307080651268 0.415897435897
0.306964420893 0.415897435897
0.306848278471 0.415897435897
0.306732223903 0.415897435897
0.306616257089 0.415897435897
0.306500377929 0.415897435897
0.306384586324 0.415897435897
0.30664652568 0.41641025641
0.306530766327 0.41641025641
0.30641509434 0.41641025641
0.306299509619 0.41641025641
0.306184012066 0.41641025641
0.306445533358 0.416923076923
0.306330067822 0.416923076923
0.306214689266 0.416923076923
0.30609939759 0.416923076923
0.305984192699 0.416923076923
0.305869074492 0.416923076923
0.305754042873 0.416923076923
0.305639097744 0.416923076923
0.305524239008 0.416923076923
0.305409466566 0.416923076923
0.305294780323 0.416923076923
0.30518018018 0.416923076923
0.305065666041 0.416923076923
0.304951237809 0.416923076923
0.304836895388 0.416923076923
0.304722638681 0.416923076923
0.304608467591 0.416923076923
0.304494382022 0.416923076923
0.304380381879 0.416923076923
0.304266467066 0.416923076923
0.304152637486 0.416923076923
0.304038893044 0.416923076923
0.303925233645 0.416923076923
0.303811659193 0.416923076923
0.303698169593 0.416923076923
0.30358476475 0.416923076923
0.303471444569 0.416923076923
0.303358208955 0.416923076923
0.303245057814 0.416923076923
0.303131991051 0.416923076923
0.303019008572 0.416923076923
0.302906110283 0.416923076923
0.302793296089 0.416923076923
0.302680565897 0.416923076923
0.302567919613 0.416923076923
0.302455357143 0.416923076923
0.302714763853 0.417435897436
0.302602230483 0.417435897436
0.302861389818 0.417948717949
0.302748885587 0.417948717949
0.302636464909 0.417948717949
0.302524127691 0.417948717949
0.30241187384 0.417948717949
0.302299703264 0.417948717949
0.302187615869 0.417948717949
0.302075611564 0.417948717949
0.301963690256 0.417948717949
0.301851851852 0.417948717949
0.301740096261 0.417948717949
0.30162842339 0.417948717949
0.301516833148 0.417948717949
0.301405325444 0.417948717949
0.301293900185 0.417948717949
0.30118255728 0.417948717949
0.301071296638 0.417948717949
0.300960118168 0.417948717949
0.300849021779 0.417948717949
0.30073800738 0.417948717949
0.300995942457 0.418461538462
0.300884955752 0.418461538462
0.300774050866 0.418461538462
0.300663227708 0.418461538462
0.300552486188 0.418461538462
0.300441826215 0.418461538462
0.3003312477 0.418461538462
0.300220750552 0.418461538462
0.300110334682 0.418461538462
0.3 0.418461538462
0.299889746417 0.418461538462
0.299779573843 0.418461538462
0.299669482189 0.418461538462
0.299559471366 0.418461538462
0.299449541284 0.418461538462
0.299339691856 0.418461538462
0.299229922992 0.418461538462
0.299120234604 0.418461538462
0.299010626603 0.418461538462
0.298901098901 0.418461538462
0.29879165141 0.418461538462
0.298682284041 0.418461538462
0.298572996707 0.418461538462
0.298829553767 0.418974358974
0.298720292505 0.418974358974
0.298611111111 0.418974358974
0.298502009499 0.418974358974
0.298392987582 0.418974358974
0.298284045272 0.418974358974
0.298175182482 0.418974358974
0.298066399124 0.418974358974
0.297957695113 0.418974358974
0.297849070361 0.418974358974
0.297740524781 0.418974358974
0.297632058288 0.418974358974
0.297523670794 0.418974358974
0.297415362213 0.418974358974
0.29730713246 0.418974358974
0.297198981448 0.418974358974
0.297090909091 0.418974358974
0.296982915304 0.418974358974
0.296875 0.418974358974
0.297130403197 0.419487179487
0.297022512709 0.419487179487
0.296914700544 0.419487179487
0.296806966618 0.419487179487
0.297062023939 0.42
0.296954314721 0.42
0.296846683581 0.42
0.296739130435 0.42
0.296631655197 0.42
0.296524257784 0.42
0.296416938111 0.42
0.296309696093 0.42
0.296202531646 0.42
0.296095444685 0.42
0.295988435128 0.42
0.29588150289 0.42
0.295774647887 0.42
0.295667870036 0.42
0.295561169253 0.42
0.295454545455 0.42
0.295347998558 0.42
0.295241528479 0.42
0.295135135135 0.42
0.295028818444 0.42
0.29528267915 0.420512820513
0.295176385889 0.420512820513
0.295070169126 0.420512820513
0.294964028777 0.420512820513
0.294857964761 0.420512820513
0.294751976995 0.420512820513
0.294646065397 0.420512820513
0.294540229885 0.420512820513
0.294434470377 0.420512820513
0.294328786791 0.420512820513
0.294223179046 0.420512820513
0.294117647059 0.420512820513
0.294012190749 0.420512820513
0.293906810036 0.420512820513
0.293801504837 0.420512820513
0.293696275072 0.420512820513
0.293591120659 0.420512820513
0.293486041518 0.420512820513
0.293381037567 0.420512820513
0.293276108727 0.420512820513
0.293171254916 0.420512820513
0.293066476054 0.420512820513
0.292961772061 0.420512820513
0.292857142857 0.420512820513
0.292752588361 0.420512820513
0.292648108494 0.420512820513
0.292543703175 0.420512820513
0.292439372325 0.420512820513
0.292335115865 0.420512820513
0.292230933713 0.420512820513
0.292126825793 0.420512820513
0.292378917379 0.421025641026
0.292274830901 0.421025641026
0.292170818505 0.421025641026
0.292066880114 0.421025641026
0.291963015647 0.421025641026
0.291859225027 0.421025641026
0.291755508173 0.421025641026
0.291651865009 0.421025641026
0.291548295455 0.421025641026
0.291799787007 0.421538461538
0.291696238467 0.421538461538
0.291592763391 0.421538461538
0.291489361702 0.421538461538
0.291386033322 0.421538461538
0.291282778172 0.421538461538
0.291179596174 0.421538461538
0.291076487252 0.421538461538
0.290973451327 0.421538461538
0.291224345364 0.422051282051
0.291121330032 0.422051282051
0.291018387553 0.422051282051
0.290915517851 0.422051282051
0.291166077739 0.422564102564
0.291063228541 0.422564102564
0.290960451977 0.422564102564
0.29085774797 0.422564102564
0.290755116443 0.422564102564
0.290652557319 0.422564102564
0.290550070522 0.422564102564
0.290447655975 0.422564102564
0.290345313601 0.422564102564
0.290243043325 0.422564102564
0.29014084507 0.422564102564
0.290038718761 0.422564102564
0.289936664321 0.422564102564
0.289834681674 0.422564102564
0.289732770745 0.422564102564
0.289630931459 0.422564102564
0.289529163739 0.422564102564
0.289778714436 0.423076923077
0.289676966292 0.423076923077
0.289575289575 0.423076923077
0.289473684211 0.423076923077
0.289372150123 0.423076923077
0.289270687237 0.423076923077
0.289169295478 0.423076923077
0.289418360196 0.42358974359
0.289316987741 0.42358974359
0.289215686275 0.42358974359
0.289114455723 0.42358974359
0.289013296011 0.42358974359
0.289261979713 0.424102564103
0.289160839161 0.424102564103
0.289059769311 0.424102564103
0.288958770091 0.424102564103
0.288857841425 0.424102564103
0.28875698324 0.424102564103
0.288656195462 0.424102564103
0.288555478018 0.424102564103
0.288454830834 0.424102564103
0.28870292887 0.424615384615
0.288602300453 0.424615384615
0.28850174216 0.424615384615
0.288401253918 0.424615384615
0.288300835655 0.424615384615
0.288200487296 0.424615384615
0.288100208768 0.424615384615
0.288 0.424615384615
0.287899860918 0.424615384615
0.287799791449 0.424615384615
0.287699791522 0.424615384615
0.287599861063 0.424615384615
0.2875 0.424615384615
0.287400208261 0.424615384615
0.287300485774 0.424615384615
0.287200832466 0.424615384615
0.287101248266 0.424615384615
0.287001733102 0.424615384615
0.286902286902 0.424615384615
0.286802909595 0.424615384615
0.286703601108 0.424615384615
0.286604361371 0.424615384615
0.286505190311 0.424615384615
0.286406087859 0.424615384615
0.286307053942 0.424615384615
0.286208088489 0.424615384615
0.286109191431 0.424615384615
0.286010362694 0.424615384615
0.28591160221 0.424615384615
0.285812909907 0.424615384615
0.285714285714 0.424615384615
0.285615729562 0.424615384615
0.285517241379 0.424615384615
0.285418821096 0.424615384615
0.285320468642 0.424615384615
0.285222183948 0.424615384615
0.285123966942 0.424615384615
0.285025817556 0.424615384615
0.284927735719 0.424615384615
0.284829721362 0.424615384615
0.284731774415 0.424615384615
0.284633894809 0.424615384615
0.284536082474 0.424615384615
0.284438337341 0.424615384615
0.284340659341 0.424615384615
0.284243048404 0.424615384615
0.284145504461 0.424615384615
0.284048027444 0.424615384615
0.283950617284 0.424615384615
0.283853273912 0.424615384615
0.284098697738 0.425128205128
0.284001370332 0.425128205128
0.283904109589 0.425128205128
0.28380691544 0.425128205128
0.283709787817 0.425128205128
0.283612726651 0.425128205128
0.283515731874 0.425128205128
0.283418803419 0.425128205128
0.283663704716 0.425641025641
0.283566791937 0.425641025641
0.283469945355 0.425641025641
0.283373164903 0.425641025641
0.283276450512 0.425641025641
0.283179802115 0.425641025641
0.283083219645 0.425641025641
0.282986703034 0.425641025641
0.282890252215 0.425641025641
0.282793867121 0.425641025641
0.282697547684 0.425641025641
0.282941777324 0.426153846154
0.282845473111 0.426153846154
0.282749234433 0.426153846154
0.282653061224 0.426153846154
0.282556953417 0.426153846154
0.282460910945 0.426153846154
0.282364933741 0.426153846154
0.282269021739 0.426153846154
0.282173174873 0.426153846154
0.282077393075 0.426153846154
0.281981676281 0.426153846154
0.281886024423 0.426153846154
0.281790437436 0.426153846154
0.281694915254 0.426153846154
0.281599457811 0.426153846154
0.281504065041 0.426153846154
0.281408736878 0.426153846154
0.281651997292 0.426666666667
0.281556683587 0.426666666667
0.281799729364 0.427179487179
0.281704430166 0.427179487179
0.281609195402 0.427179487179
0.281514025008 0.427179487179
0.281756756757 0.427692307692
0.281661600811 0.427692307692
0.281566509115 0.427692307692
0.281471481606 0.427692307692
0.281376518219 0.427692307692
0.281281618887 0.427692307692
0.281186783547 0.427692307692
0.281092012133 0.427692307692
0.280997304582 0.427692307692
0.280902660829 0.427692307692
0.280808080808 0.427692307692
0.280713564456 0.427692307692
0.280619111709 0.427692307692
0.280524722503 0.427692307692
0.280430396772 0.427692307692
0.280336134454 0.427692307692
0.280241935484 0.427692307692
0.280147799798 0.427692307692
0.280053727334 0.427692307692
0.279959718026 0.427692307692
0.280201342282 0.428205128205
0.280107346528 0.428205128205
0.280013413816 0.428205128205
0.279919544083 0.428205128205
0.279825737265 0.428205128205
0.2797319933 0.428205128205
0.279638312123 0.428205128205
0.279544693673 0.428205128205
0.279785809906 0.428717948718
0.279692204751 0.428717948718
0.279598662207 0.428717948718
0.279505182213 0.428717948718
0.279411764706 0.428717948718
0.279318409622 0.428717948718
0.2792251169 0.428717948718
0.279131886477 0.428717948718
0.279038718291 0.428717948718
0.278945612279 0.428717948718
0.278852568379 0.428717948718
0.278759586529 0.428717948718
0.278666666667 0.428717948718
0.27857380873 0.428717948718
0.278814123917 0.429230769231
0.278721278721 0.429230769231
0.27862849534 0.429230769231
0.27853577371 0.429230769231
0.278443113772 0.429230769231
0.278350515464 0.429230769231
0.278257978723 0.429230769231
0.27816550349 0.429230769231
0.278073089701 0.429230769231
0.277980737297 0.429230769231
0.277888446215 0.429230769231
0.277796216396 0.429230769231
0.277704047777 0.429230769231
0.277611940299 0.429230769231
0.277519893899 0.429230769231
0.277427908518 0.429230769231
0.277335984095 0.429230769231
0.277575356078 0.429743589744
0.277483443709 0.429743589744
0.277391592188 0.429743589744
0.277299801456 0.429743589744
0.277208071452 0.429743589744
0.277116402116 0.429743589744
0.277024793388 0.429743589744
0.276933245208 0.429743589744
0.277172117608 0.430256410256
0.277080581242 0.430256410256
0.277319247276 0.430769230769
0.277227722772 0.430769230769
0.277136258661 0.430769230769
0.277044854881 0.430769230769
0.276953511375 0.430769230769
0.276862228082 0.430769230769
0.276771004942 0.430769230769
0.276679841897 0.430769230769
0.276918011195 0.431282051282
0.2771560237 0.431794871795
0.277393879566 0.432307692308
0.277302631579 0.432307692308
0.277211443604 0.432307692308
0.277120315582 0.432307692308
0.277029247453 0.432307692308
0.276938239159 0.432307692308
0.27684729064 0.432307692308
0.276756401838 0.432307692308
0.276665572694 0.432307692308
0.27657480315 0.432307692308
0.276484093145 0.432307692308
0.276393442623 0.432307692308
0.276302851524 0.432307692308
0.27621231979 0.432307692308
0.276449394039 0.432820512821
0.276358873608 0.432820512821
0.276268412439 0.432820512821
0.276178010471 0.432820512821
0.276087667648 0.432820512821
0.275997383911 0.432820512821
0.276234063419 0.433333333333
0.27614379085 0.433333333333
0.276053577262 0.433333333333
0.2759634226 0.433333333333
0.275873326804 0.433333333333
0.275783289817 0.433333333333
0.275693311582 0.433333333333
0.275603392042 0.433333333333
0.275513531138 0.433333333333
0.275423728814 0.433333333333
0.275333985011 0.433333333333
0.275570032573 0.433846153846
0.275480299577 0.433846153846
0.275390625 0.433846153846
0.275301008786 0.433846153846
0.275211450878 0.433846153846
0.27512195122 0.433846153846
0.275032509753 0.433846153846
0.274943126422 0.433846153846
0.27485380117 0.433846153846
0.27476453394 0.433846153846
0.274675324675 0.433846153846
0.27458617332 0.433846153846
0.274497079818 0.433846153846
0.274408044113 0.433846153846
0.274319066148 0.433846153846
0.274230145867 0.433846153846
0.274141283215 0.433846153846
0.274052478134 0.433846153846
0.27396373057 0.433846153846
0.273875040466 0.433846153846
0.273786407767 0.433846153846
0.273697832417 0.433846153846
0.27360931436 0.433846153846
0.27352085354 0.433846153846
0.273432449903 0.433846153846
0.273344103393 0.433846153846
0.273255813953 0.433846153846
0.273167581531 0.433846153846
0.273079406068 0.433846153846
0.272991287512 0.433846153846
0.272903225806 0.433846153846
0.272815220896 0.433846153846
0.272727272727 0.433846153846
0.272639381244 0.433846153846
0.272551546392 0.433846153846
0.272463768116 0.433846153846
0.272376046362 0.433846153846
0.272288381075 0.433846153846
0.272200772201 0.433846153846
0.272113219685 0.433846153846
0.272025723473 0.433846153846
0.27193828351 0.433846153846
0.271850899743 0.433846153846
0.271763572117 0.433846153846
0.271676300578 0.433846153846
0.271589085072 0.433846153846
0.271501925546 0.433846153846
0.271414821944 0.433846153846
0.271327774214 0.433846153846
0.271240782302 0.433846153846
0.271153846154 0.433846153846
0.271066965716 0.433846153846
0.270980140935 0.433846153846
0.270893371758 0.433846153846
0.270806658131 0.433846153846
0.27104 0.434358974359
0.271273192578 0.434871794872
0.271186440678 0.434871794872
0.271099744246 0.434871794872
0.271013103228 0.434871794872
0.270926517572 0.434871794872
0.270839987225 0.434871794872
0.270753512133 0.434871794872
0.270667092244 0.434871794872
0.270899808551 0.435384615385
0.271132376396 0.435897435897
0.271045918367 0.435897435897
0.270959515461 0.435897435897
0.270873167623 0.435897435897
0.270786874801 0.435897435897
0.270700636943 0.435897435897
0.270614453996 0.435897435897
0.270846594526 0.43641025641
0.270760419981 0.43641025641
0.270674300254 0.43641025641
0.270588235294 0.43641025641
0.270502225048 0.43641025641
0.270416269463 0.43641025641
0.270648030496 0.436923076923
0.270562083201 0.436923076923
0.270476190476 0.436923076923
0.270390352269 0.436923076923
0.270304568528 0.436923076923
0.270218839201 0.436923076923
0.270133164236 0.436923076923
0.270047543582 0.436923076923
0.269961977186 0.436923076923
0.269876464998 0.436923076923
0.269791006966 0.436923076923
0.269705603039 0.436923076923
0.269620253165 0.436923076923
0.269534957292 0.436923076923
0.26944971537 0.436923076923
0.269364527347 0.436923076923
0.269279393173 0.436923076923
0.269194312796 0.436923076923
0.269109286166 0.436923076923
0.26902431323 0.436923076923
0.268939393939 0.436923076923
0.268854528242 0.436923076923
0.269085173502 0.437435897436
0.269000315358 0.437435897436
0.269230769231 0.437948717949
0.269145918689 0.437948717949
0.269061121613 0.437948717949
0.268976377953 0.437948717949
0.268891687657 0.437948717949
0.268807050677 0.437948717949
0.26872246696 0.437948717949
0.268637936458 0.437948717949
0.268867924528 0.438461538462
0.268783401446 0.438461538462
0.26869893149 0.438461538462
0.268614514609 0.438461538462
0.268530150754 0.438461538462
0.268445839874 0.438461538462
0.268361581921 0.438461538462
0.268277376843 0.438461538462
0.268193224592 0.438461538462
0.268109125118 0.438461538462
0.26802507837 0.438461538462
0.2679410843 0.438461538462
0.267857142857 0.438461538462
0.267773253993 0.438461538462
0.267689417658 0.438461538462
0.267605633803 0.438461538462
0.267521902378 0.438461538462
0.267438223334 0.438461538462
0.267354596623 0.438461538462
0.267271022194 0.438461538462
0.2671875 0.438461538462
0.267104029991 0.438461538462
0.267332916927 0.438974358974
0.267249453637 0.438974358974
0.267166042447 0.438974358974
0.267082683307 0.438974358974
0.267311291329 0.439487179487
0.267227938884 0.439487179487
0.267144638404 0.439487179487
0.267061389841 0.439487179487
0.266978193146 0.439487179487
0.266895048272 0.439487179487
0.266811955168 0.439487179487
0.266728913788 0.439487179487
0.266645924082 0.439487179487
0.266562986003 0.439487179487
0.266480099502 0.439487179487
0.266397264532 0.439487179487
0.266314481044 0.439487179487
0.26623174899 0.439487179487
0.266459627329 0.44
0.266376901583 0.44
0.266294227188 0.44
0.266211604096 0.44
0.266129032258 0.44
0.266046511628 0.44
0.265964042157 0.44
0.265881623799 0.44
0.265799256506 0.44
0.265716940229 0.44
0.265634674923 0.44
0.265552460539 0.44
0.26547029703 0.44
0.265388184349 0.44
0.265615337044 0.440512820513
0.265533230294 0.440512820513
0.265451174289 0.440512820513
0.265369168984 0.440512820513
0.26528721433 0.440512820513
0.265205310281 0.440512820513
0.26512345679 0.440512820513
0.265041653811 0.440512820513
0.264959901295 0.440512820513
0.264878199198 0.440512820513
0.264796547472 0.440512820513
0.264714946071 0.440512820513
0.264633394948 0.440512820513
0.264551894056 0.440512820513
0.26447044335 0.440512820513
0.264389042782 0.440512820513
0.264307692308 0.440512820513
0.264226391879 0.440512820513
0.264145141451 0.440512820513
0.264063940978 0.440512820513
0.263982790412 0.440512820513
0.26420890937 0.441025641026
0.264127764128 0.441025641026
0.264046668714 0.441025641026
0.263965623082 0.441025641026
0.263884627186 0.441025641026
0.263803680982 0.441025641026
0.263722784422 0.441025641026
0.263641937462 0.441025641026
0.263561140055 0.441025641026
0.263480392157 0.441025641026
0.263399693721 0.441025641026
0.263319044703 0.441025641026
0.263238445057 0.441025641026
0.263157894737 0.441025641026
0.263077393698 0.441025641026
0.263302752294 0.441538461538
0.263222256191 0.441538461538
0.263141809291 0.441538461538
0.263061411549 0.441538461538
0.26298106292 0.441538461538
0.262900763359 0.441538461538
0.262820512821 0.441538461538
0.26274031126 0.441538461538
0.262660158633 0.441538461538
0.262580054895 0.441538461538
0.2625 0.441538461538
0.262419993904 0.441538461538
0.262340036563 0.441538461538
0.262260127932 0.441538461538
0.262180267966 0.441538461538
0.262100456621 0.441538461538
0.262020693853 0.441538461538
0.261940979617 0.441538461538
0.261861313869 0.441538461538
0.261781696564 0.441538461538
0.26170212766 0.441538461538
0.26162260711 0.441538461538
0.261543134872 0.441538461538
0.261463710902 0.441538461538
0.261384335155 0.441538461538
0.261608497724 0.442051282051
0.261529126214 0.442051282051
0.261449802851 0.442051282051
0.261370527592 0.442051282051
0.261291300394 0.442051282051
0.261212121212 0.442051282051
0.261132990003 0.442051282051
0.261053906723 0.442051282051
0.260974871329 0.442051282051
0.260895883777 0.442051282051
0.260816944024 0.442051282051
0.260738052027 0.442051282051
0.260659207741 0.442051282051
0.260580411125 0.442051282051
0.260803868238 0.442564102564
0.260725075529 0.442564102564
0.260646330414 0.442564102564
0.26056763285 0.442564102564
0.260488982795 0.442564102564
0.260410380205 0.442564102564
0.260331825038 0.442564102564
0.26025331725 0.442564102564
0.260476334037 0.443076923077
0.260397830018 0.443076923077
0.260319373305 0.443076923077
0.260240963855 0.443076923077
0.260162601626 0.443076923077
0.260084286574 0.443076923077
0.260006018658 0.443076923077
0.259927797834 0.443076923077
0.25984962406 0.443076923077
0.259771497294 0.443076923077
0.259693417493 0.443076923077
0.259915865385 0.44358974359
0.259837789126 0.44358974359
0.25975975976 0.44358974359
0.259681777244 0.44358974359
0.259603841537 0.44358974359
0.259525952595 0.44358974359
0.25974805039 0.444102564103
0.259670164918 0.444102564103
0.259592326139 0.444102564103
0.259514534013 0.444102564103
0.259436788496 0.444102564103
0.259359089548 0.444102564103
0.259281437126 0.444102564103
0.259203831188 0.444102564103
0.259126271694 0.444102564103
0.2590487586 0.444102564103
0.258971291866 0.444102564103
0.25889387145 0.444102564103
0.25881649731 0.444102564103
0.258739169405 0.444102564103
0.258661887694 0.444102564103
0.258584652135 0.444102564103
0.258507462687 0.444102564103
0.258430319308 0.444102564103
0.258353221957 0.444102564103
0.258276170593 0.444102564103
0.258199165176 0.444102564103
0.258420268256 0.444615384615
0.258343265793 0.444615384615
0.258266309205 0.444615384615
0.258487194759 0.445128205128
0.258410241143 0.445128205128
0.258333333333 0.445128205128
0.258256471288 0.445128205128
0.258179654967 0.445128205128
0.258400237883 0.445641025641
0.258323424495 0.445641025641
0.258246656761 0.445641025641
0.258169934641 0.445641025641
0.258093258093 0.445641025641
0.258016627078 0.445641025641
0.257940041555 0.445641025641
0.257863501484 0.445641025641
0.257787006823 0.445641025641
0.257710557533 0.445641025641
0.257634153572 0.445641025641
0.257557794902 0.445641025641
0.257481481481 0.445641025641
0.25740521327 0.445641025641
0.257328990228 0.445641025641
0.257252812315 0.445641025641
0.257176679491 0.445641025641
0.257100591716 0.445641025641
0.25702454895 0.445641025641
0.256948551153 0.445641025641
0.256872598286 0.445641025641
0.256796690307 0.445641025641
0.256720827179 0.445641025641
0.25664500886 0.445641025641
0.256569235311 0.445641025641
0.256493506494 0.445641025641
0.256417822366 0.445641025641
0.256342182891 0.445641025641
0.256266588027 0.445641025641
0.256191037736 0.445641025641
0.256115531978 0.445641025641
0.256040070713 0.445641025641
0.255964653903 0.445641025641
0.255889281508 0.445641025641
0.255813953488 0.445641025641
0.255738669806 0.445641025641
0.255663430421 0.445641025641
0.255588235294 0.445641025641
0.255513084387 0.445641025641
0.25543797766 0.445641025641
0.255362915075 0.445641025641
0.255287896592 0.445641025641
0.255212922173 0.445641025641
0.255137991779 0.445641025641
0.255356618726 0.446153846154
0.255281690141 0.446153846154
0.255206805515 0.446153846154
0.255425219941 0.446666666667
0.255350337145 0.446666666667
0.255275498242 0.446666666667
0.255200703194 0.446666666667
0.255125951963 0.446666666667
0.25505124451 0.446666666667
0.254976580796 0.446666666667
0.254901960784 0.446666666667
0.254827384435 0.446666666667
0.255045334893 0.447179487179
0.254970760234 0.447179487179
0.254896229173 0.447179487179
0.254821741672 0.447179487179
0.254747297692 0.447179487179
0.254672897196 0.447179487179
0.254598540146 0.447179487179
0.254524226503 0.447179487179
0.25444995623 0.447179487179
0.254375729288 0.447179487179
0.25430154564 0.447179487179
0.254227405248 0.447179487179
0.254153308073 0.447179487179
0.254079254079 0.447179487179
0.254005243227 0.447179487179
0.25393127548 0.447179487179
0.253857350801 0.447179487179
0.25378346915 0.447179487179
0.253709630492 0.447179487179
0.253635834788 0.447179487179
0.253562082001 0.447179487179
0.253488372093 0.447179487179
0.253705318221 0.447692307692
0.253631609529 0.447692307692
0.253557943654 0.447692307692
0.253484320557 0.447692307692
0.253410740203 0.447692307692
0.253337202554 0.447692307692
0.253263707572 0.447692307692
0.25319025522 0.447692307692
0.253116845462 0.447692307692
0.253043478261 0.447692307692
0.252970153579 0.447692307692
0.252896871379 0.447692307692
0.252823631625 0.447692307692
0.253039953677 0.448205128205
0.252966714906 0.448205128205
0.252893518519 0.448205128205
0.252820364478 0.448205128205
0.252747252747 0.448205128205
0.25267418329 0.448205128205
0.252601156069 0.448205128205
0.252528171049 0.448205128205
0.252455228192 0.448205128205
0.252382327462 0.448205128205
0.252309468822 0.448205128205
0.252525252525 0.448717948718
0.252452394691 0.448717948718
0.252379578887 0.448717948718
0.252306805075 0.448717948718
0.25223407322 0.448717948718
0.252161383285 0.448717948718
0.252088735235 0.448717948718
0.252016129032 0.448717948718
0.251943564642 0.448717948718
0.251871042026 0.448717948718
0.251798561151 0.448717948718
0.251726121979 0.448717948718
0.251653724475 0.448717948718
0.251581368603 0.448717948718
0.251509054326 0.448717948718
0.251436781609 0.448717948718
0.251364550417 0.448717948718
0.251292360712 0.448717948718
0.251220212461 0.448717948718
0.251148105626 0.448717948718
0.251076040172 0.448717948718
0.251004016064 0.448717948718
0.250932033266 0.448717948718
0.250860091743 0.448717948718
0.250788191459 0.448717948718
0.250716332378 0.448717948718
0.250930965339 0.449230769231
0.250859106529 0.449230769231
0.250787288863 0.449230769231
0.250715512307 0.449230769231
0.250643776824 0.449230769231
0.25057208238 0.449230769231
0.250500428939 0.449230769231
0.250714694111 0.449743589744
0.250643040869 0.449743589744
0.250571428571 0.449743589744
0.250499857184 0.449743589744
0.25042832667 0.449743589744
0.250356836997 0.449743589744
0.250285388128 0.449743589744
0.250213980029 0.449743589744
0.250142612664 0.449743589744
0.250071285999 0.449743589744
0.25 0.449743589744
0.250213736107 0.450256410256
0.250142450142 0.450256410256
0.250071204785 0.450256410256
0.25 0.450256410256
0.249928835753 0.450256410256
0.249857712009 0.450256410256
0.249786628734 0.450256410256
0.249715585893 0.450256410256
0.249644583452 0.450256410256
0.249573621376 0.450256410256
0.249502699631 0.450256410256
0.249431818182 0.450256410256
0.249360976995 0.450256410256
0.249290176036 0.450256410256
0.249219415271 0.450256410256
0.249148694665 0.450256410256
0.249078014184 0.450256410256
0.249007373795 0.450256410256
0.249220300539 0.450769230769
0.249149659864 0.450769230769
0.249079059224 0.450769230769
0.249008498584 0.450769230769
0.24893797791 0.450769230769
0.248867497169 0.450769230769
0.249080101896 0.451282051282
0.249009620826 0.451282051282
0.248939179632 0.451282051282
0.248868778281 0.451282051282
0.248798416737 0.451282051282
0.248728094969 0.451282051282
0.248657812942 0.451282051282
0.248587570621 0.451282051282
0.248517367975 0.451282051282
0.248447204969 0.451282051282
0.248377081569 0.451282051282
0.248306997743 0.451282051282
0.248236953456 0.451282051282
0.248166948675 0.451282051282
0.248096983366 0.451282051282
0.248027057497 0.451282051282
0.247957171034 0.451282051282
0.247887323944 0.451282051282
0.247817516193 0.451282051282
0.247747747748 0.451282051282
0.247678018576 0.451282051282
0.247608328644 0.451282051282
0.247538677918 0.451282051282
0.247469066367 0.451282051282
0.247399493956 0.451282051282
0.247329960652 0.451282051282
0.247260466423 0.451282051282
0.247191011236 0.451282051282
0.247121595058 0.451282051282
0.247052217855 0.451282051282
0.246982879596 0.451282051282
0.246913580247 0.451282051282
0.246844319776 0.451282051282
0.247055524397 0.451794871795
0.246986262966 0.451794871795
0.247197309417 0.452307692308
0.247128047072 0.452307692308
0.247058823529 0.452307692308
0.246989638757 0.452307692308
0.246920492721 0.452307692308
0.24685138539 0.452307692308
0.246782316732 0.452307692308
0.246713286713 0.452307692308
0.246644295302 0.452307692308
0.246575342466 0.452307692308
0.246506428172 0.452307692308
0.246437552389 0.452307692308
0.246368715084 0.452307692308
0.246299916225 0.452307692308
0.246510329425 0.452820512821
0.246441529445 0.452820512821
0.246372767857 0.452820512821
0.24630404463 0.452820512821
0.246235359732 0.452820512821
0.246166713131 0.452820512821
0.246098104794 0.452820512821
0.246029534689 0.452820512821
0.245961002786 0.452820512821
0.24589250905 0.452820512821
0.245824053452 0.452820512821
0.245755635959 0.452820512821
0.245687256539 0.452820512821
0.24561891516 0.452820512821
0.245550611791 0.452820512821
0.2454823464 0.452820512821
0.245414118955 0.452820512821
0.245345929425 0.452820512821
0.245277777778 0.452820512821
0.245209663982 0.452820512821
0.245141588007 0.452820512821
0.24507354982 0.452820512821
0.245283018868 0.453333333333
0.245214979196 0.453333333333
0.24514697726 0.453333333333
0.24507901303 0.453333333333
0.245011086475 0.453333333333
0.244943197562 0.453333333333
0.24487534626 0.453333333333
0.244807532539 0.453333333333
0.244739756368 0.453333333333
0.244672017714 0.453333333333
0.244604316547 0.453333333333
0.244813278008 0.453846153846
0.244745575221 0.453846153846
0.24467790987 0.453846153846
0.244610281924 0.453846153846
0.244542691351 0.453846153846
0.244475138122 0.453846153846
0.244407622204 0.453846153846
0.244340143567 0.453846153846
0.244272702181 0.453846153846
0.244205298013 0.453846153846
0.244137931034 0.453846153846
0.244070601213 0.453846153846
0.244003308519 0.453846153846
0.243936052922 0.453846153846
0.24386883439 0.453846153846
0.243801652893 0.453846153846
0.2437345084 0.453846153846
0.243667400881 0.453846153846
0.243600330306 0.453846153846
0.243808475509 0.454358974359
0.24401650619 0.454871794872
0.243949394939 0.454871794872
0.244157272477 0.455384615385
0.244090159428 0.455384615385
0.244023083265 0.455384615385
0.243956043956 0.455384615385
0.243889041472 0.455384615385
0.243822075783 0.455384615385
0.243755146857 0.455384615385
0.243688254665 0.455384615385
0.243621399177 0.455384615385
0.243828853538 0.455897435897
0.243761996161 0.455897435897
0.243695175439 0.455897435897
0.24362839134 0.455897435897
0.243561643836 0.455897435897
0.243494932895 0.455897435897
0.243428258488 0.455897435897
0.243361620586 0.455897435897
0.243295019157 0.455897435897
0.243228454172 0.455897435897
0.243161925602 0.455897435897
0.243095433415 0.455897435897
0.243028977583 0.455897435897
0.242962558076 0.455897435897
0.242896174863 0.455897435897
0.242829827916 0.455897435897
0.242763517204 0.455897435897
0.242697242697 0.455897435897
0.242631004367 0.455897435897
0.242564802183 0.455897435897
0.242771412984 0.45641025641
0.242705208617 0.45641025641
0.242639040349 0.45641025641
0.242572908149 0.45641025641
0.242506811989 0.45641025641
0.242440751839 0.45641025641
0.242374727669 0.45641025641
0.24230873945 0.45641025641
0.24251497006 0.456923076923
0.242448979592 0.456923076923
0.242383025027 0.456923076923
0.242317106337 0.456923076923
0.242251223491 0.456923076923
0.242457189454 0.457435897436
0.242391304348 0.457435897436
0.242325455039 0.457435897436
0.242259641499 0.457435897436
0.242193863698 0.457435897436
0.242128121607 0.457435897436
0.242062415197 0.457435897436
0.241996744438 0.457435897436
0.241931109303 0.457435897436
0.242136659436 0.457948717949
0.242071021957 0.457948717949
0.242005420054 0.457948717949
0.241939853698 0.457948717949
0.24187432286 0.457948717949
0.241808827512 0.457948717949
0.241743367623 0.457948717949
0.241677943166 0.457948717949
0.241612554113 0.457948717949
0.241547200433 0.457948717949
0.241481882098 0.457948717949
0.241416599081 0.457948717949
0.241351351351 0.457948717949
0.241286138881 0.457948717949
0.241220961642 0.457948717949
0.241155819606 0.457948717949
0.241090712743 0.457948717949
0.241025641026 0.457948717949
0.240960604425 0.457948717949
0.240895602913 0.457948717949
0.240830636462 0.457948717949
0.240765705042 0.457948717949
0.240970350404 0.458461538462
0.24090541633 0.458461538462
0.240840517241 0.458461538462
0.240775653111 0.458461538462
0.24071082391 0.458461538462
0.24064602961 0.458461538462
0.240581270183 0.458461538462
0.240516545601 0.458461538462
0.240451855836 0.458461538462
0.24038720086 0.458461538462
0.240322580645 0.458461538462
0.240257995163 0.458461538462
0.240462117141 0.458974358974
0.240397528875 0.458974358974
0.240332975295 0.458974358974
0.240268456376 0.458974358974
0.240203972088 0.458974358974
0.240139522404 0.458974358974
0.240075107296 0.458974358974
0.240010726736 0.458974358974
0.239946380697 0.458974358974
0.23988206915 0.458974358974
0.240085744909 0.459487179487
0.240021430485 0.459487179487
0.239957150509 0.459487179487
0.239892904953 0.459487179487
0.23982869379 0.459487179487
0.240032111319 0.46
0.239967897271 0.46
0.239903717572 0.46
0.239839572193 0.46
0.239775461107 0.46
0.239711384286 0.46
0.239647341705 0.46
0.239583333333 0.46
0.239519359146 0.46
0.239455419114 0.46
0.239391513211 0.46
0.239327641409 0.46
0.239263803681 0.46
0.2392 0.46
0.239136230339 0.46
0.23907249467 0.46
0.239008792966 0.46
0.2389451252 0.46
0.238881491345 0.46
0.238817891374 0.46
0.23875432526 0.46
0.238690792975 0.46
0.238627294493 0.46
0.238563829787 0.46
0.238766285562 0.460512820513
0.23870281765 0.460512820513
0.238905128887 0.461025641026
0.238841657811 0.461025641026
0.238778220452 0.461025641026
0.238714816782 0.461025641026
0.238651446775 0.461025641026
0.238588110403 0.461025641026
0.238524807641 0.461025641026
0.238461538462 0.461025641026
0.238398302837 0.461025641026
0.238335100742 0.461025641026
0.238271932149 0.461025641026
0.238208797032 0.461025641026
0.238410596026 0.461538461538
0.238347457627 0.461538461538
0.238284352661 0.461538461538
0.238221281101 0.461538461538
0.238158242921 0.461538461538
0.238095238095 0.461538461538
0.238296746892 0.462051282051
0.238233738763 0.462051282051
0.238170763944 0.462051282051
0.23810782241 0.462051282051
0.238044914135 0.462051282051
0.237982039091 0.462051282051
0.237919197254 0.462051282051
0.237856388596 0.462051282051
0.237793613091 0.462051282051
0.237730870712 0.462051282051
0.237668161435 0.462051282051
0.237605485232 0.462051282051
0.237542842078 0.462051282051
0.237480231945 0.462051282051
0.237417654809 0.462051282051
0.237355110643 0.462051282051
0.237292599421 0.462051282051
0.237230121116 0.462051282051
0.237430902869 0.462564102564
0.237368421053 0.462564102564
0.237305972113 0.462564102564
0.237243556023 0.462564102564
0.237181172758 0.462564102564
0.237118822292 0.462564102564
0.237056504599 0.462564102564
0.236994219653 0.462564102564
0.236931967428 0.462564102564
0.236869747899 0.462564102564
0.23680756104 0.462564102564
0.236745406824 0.462564102564
0.236683285227 0.462564102564
0.236621196222 0.462564102564
0.236559139785 0.462564102564
0.236497115889 0.462564102564
0.236435124509 0.462564102564
0.236373165618 0.462564102564
0.236311239193 0.462564102564
0.236249345207 0.462564102564
0.236187483634 0.462564102564
0.23612565445 0.462564102564
0.236063857629 0.462564102564
0.236002093145 0.462564102564
0.236201935653 0.463076923077
0.236140167364 0.463076923077
0.236078431373 0.463076923077
0.236016727653 0.463076923077
0.23595505618 0.463076923077
0.236154649948 0.46358974359
0.236092974667 0.46358974359
0.236031331593 0.46358974359
0.2359697207 0.46358974359
0.235908141962 0.46358974359
0.235846595356 0.46358974359
0.235785080856 0.46358974359
0.235723598435 0.46358974359
0.235662148071 0.46358974359
0.235600729737 0.46358974359
0.235539343408 0.46358974359
0.23547798906 0.46358974359
0.235416666667 0.46358974359
0.235355376204 0.46358974359
0.235294117647 0.46358974359
0.235493104346 0.464102564103
0.235431841831 0.464102564103
0.235370611183 0.464102564103
0.235309412376 0.464102564103
0.235248245386 0.464102564103
0.235187110187 0.464102564103
0.235126006755 0.464102564103
0.235324675325 0.464615384615
0.235263567904 0.464615384615
0.235202492212 0.464615384615
0.235141448222 0.464615384615
0.235080435911 0.464615384615
0.235019455253 0.464615384615
0.234958506224 0.464615384615
0.2348975888 0.464615384615
0.234836702955 0.464615384615
0.234775848665 0.464615384615
0.234715025907 0.464615384615
0.234913234913 0.465128205128
0.234852408079 0.465128205128
0.234791612736 0.465128205128
0.234730848861 0.465128205128
0.234670116429 0.465128205128
0.234609415416 0.465128205128
0.234548745798 0.465128205128
0.234488107549 0.465128205128
0.234427500646 0.465128205128
0.234366925065 0.465128205128
0.23430638078 0.465128205128
0.234245867769 0.465128205128
0.234185386006 0.465128205128
0.234124935467 0.465128205128
0.234064516129 0.465128205128
0.234004127967 0.465128205128
0.233943770957 0.465128205128
0.233883445075 0.465128205128
0.233823150296 0.465128205128
0.233762886598 0.465128205128
0.233702653955 0.465128205128
0.233642452344 0.465128205128
0.233582281741 0.465128205128
0.233522142122 0.465128205128
0.233462033462 0.465128205128
0.233401955739 0.465128205128
0.233341908927 0.465128205128
0.233281893004 0.465128205128
0.233221907945 0.465128205128
0.233161953728 0.465128205128
0.233102030326 0.465128205128
0.233042137718 0.465128205128
0.23298227588 0.465128205128
0.232922444787 0.465128205128
0.233119383825 0.465641025641
0.233059548255 0.465641025641
0.232999743392 0.465641025641
0.232939969215 0.465641025641
0.232880225699 0.465641025641
0.232820512821 0.465641025641
0.232760830556 0.465641025641
0.232701178883 0.465641025641
0.232641557776 0.465641025641
0.232838114754 0.466153846154
0.232778489117 0.466153846154
0.232718894009 0.466153846154
0.232659329409 0.466153846154
0.232599795292 0.466153846154
0.232540291635 0.466153846154
0.232480818414 0.466153846154
0.232421375607 0.466153846154
0.23236196319 0.466153846154
0.23230258114 0.466153846154
0.232243229433 0.466153846154
0.232183908046 0.466153846154
0.232124616956 0.466153846154
0.23206535614 0.466153846154
0.232006125574 0.466153846154
0.231946925236 0.466153846154
0.231887755102 0.466153846154
0.231828615149 0.466153846154
0.231769505354 0.466153846154
0.231710425695 0.466153846154
0.231651376147 0.466153846154
0.231592356688 0.466153846154
0.231533367295 0.466153846154
0.231474407945 0.466153846154
0.231415478615 0.466153846154
0.231356579282 0.466153846154
0.231297709924 0.466153846154
0.231238870516 0.466153846154
0.231180061038 0.466153846154
0.231121281465 0.466153846154
0.231062531774 0.466153846154
0.231003811944 0.466153846154
0.231199186992 0.466666666667
0.231140462281 0.466666666667
0.231081767395 0.466666666667
0.23102310231 0.466666666667
0.230964467005 0.466666666667
0.230905861456 0.466666666667
0.230847285642 0.466666666667
0.230788739538 0.466666666667
0.230730223124 0.466666666667
0.230671736375 0.466666666667
0.23061327927 0.466666666667
0.230554851786 0.466666666667
0.230496453901 0.466666666667
0.230438085591 0.466666666667
0.230379746835 0.466666666667
0.230321437611 0.466666666667
0.230263157895 0.466666666667
0.230204907665 0.466666666667
0.230146686899 0.466666666667
0.230088495575 0.466666666667
0.23003033367 0.466666666667
0.229972201162 0.466666666667
0.230166750884 0.467179487179
0.230108613286 0.467179487179
0.230050505051 0.467179487179
0.229992426155 0.467179487179
0.229934376577 0.467179487179
0.229876356296 0.467179487179
0.229818365288 0.467179487179
0.229760403531 0.467179487179
0.229702471004 0.467179487179
0.229896647341 0.467692307692
0.229838709677 0.467692307692
0.229780801209 0.467692307692
0.229722921914 0.467692307692
0.22966507177 0.467692307692
0.229607250755 0.467692307692
0.229801157815 0.468205128205
0.229743331656 0.468205128205
0.229685534591 0.468205128205
0.2296277666 0.468205128205
0.229570027659 0.468205128205
0.229512317748 0.468205128205
0.229454636843 0.468205128205
0.229396984925 0.468205128205
0.229339361969 0.468205128205
0.229281767956 0.468205128205
0.229224202862 0.468205128205
0.229166666667 0.468205128205
0.229109159348 0.468205128205
0.229051680883 0.468205128205
0.228994231252 0.468205128205
0.228936810431 0.468205128205
0.228879418401 0.468205128205
0.228822055138 0.468205128205
0.228764720621 0.468205128205
0.22870741483 0.468205128205
0.228650137741 0.468205128205
0.228592889334 0.468205128205
0.228535669587 0.468205128205
0.228478478478 0.468205128205
0.228421315987 0.468205128205
0.228364182091 0.468205128205
0.228307076769 0.468205128205
0.22825 0.468205128205
0.228192951762 0.468205128205
0.228135932034 0.468205128205
0.228328753435 0.468717948718
0.228271728272 0.468717948718
0.228214731586 0.468717948718
0.228157763355 0.468717948718
0.228100823559 0.468717948718
0.228043912176 0.468717948718
0.228236467947 0.469230769231
0.228179551122 0.469230769231
0.228122662678 0.469230769231
0.228065802592 0.469230769231
0.228008970845 0.469230769231
0.228201295466 0.469743589744
0.228393524284 0.470256410256
0.228585657371 0.470769230769
0.228528752801 0.470769230769
0.228471876556 0.470769230769
0.228415028614 0.470769230769
0.228358208955 0.470769230769
0.228301417558 0.470769230769
0.228244654401 0.470769230769
0.228187919463 0.470769230769
0.228131212724 0.470769230769
0.228074534161 0.470769230769
0.228017883756 0.470769230769
0.227961261485 0.470769230769
0.227904667329 0.470769230769
0.227848101266 0.470769230769
0.227791563275 0.470769230769
0.227735053337 0.470769230769
0.227678571429 0.470769230769
0.22762211753 0.470769230769
0.227565691621 0.470769230769
0.22750929368 0.470769230769
0.227452923687 0.470769230769
0.22739658162 0.470769230769
0.227587914809 0.471282051282
0.22753156722 0.471282051282
0.227475247525 0.471282051282
0.227418955704 0.471282051282
0.227362691737 0.471282051282
0.227306455602 0.471282051282
0.22725024728 0.471282051282
0.227194066749 0.471282051282
0.227137913989 0.471282051282
0.227081788979 0.471282051282
0.2270256917 0.471282051282
0.226969622129 0.471282051282
0.226913580247 0.471282051282
0.226857566033 0.471282051282
0.226801579467 0.471282051282
0.226745620528 0.471282051282
0.226689689196 0.471282051282
0.22663378545 0.471282051282
0.22657790927 0.471282051282
0.226522060636 0.471282051282
0.226466239527 0.471282051282
0.226410445923 0.471282051282
0.226354679803 0.471282051282
0.226298941148 0.471282051282
0.226243229936 0.471282051282
0.226187546148 0.471282051282
0.226131889764 0.471282051282
0.226076260763 0.471282051282
0.226020659124 0.471282051282
0.225965084829 0.471282051282
0.225909537856 0.471282051282
0.225854018186 0.471282051282
0.225798525799 0.471282051282
0.225743060673 0.471282051282
0.22568762279 0.471282051282
0.225632212129 0.471282051282
0.22557682867 0.471282051282
0.225521472393 0.471282051282
0.225466143278 0.471282051282
0.225410841305 0.471282051282
0.225355566454 0.471282051282
0.225300318706 0.471282051282
0.225245098039 0.471282051282
0.225189904435 0.471282051282
0.225134737874 0.471282051282
0.225079598335 0.471282051282
0.225024485798 0.471282051282
0.224969400245 0.471282051282
0.224914341654 0.471282051282
0.224859310007 0.471282051282
0.224804305284 0.471282051282
0.224749327464 0.471282051282
0.224694376528 0.471282051282
0.224639452457 0.471282051282
0.22458455523 0.471282051282
0.224529684828 0.471282051282
0.224474841231 0.471282051282
0.22442002442 0.471282051282
0.224365234375 0.471282051282
0.224310471076 0.471282051282
0.224255734505 0.471282051282
0.22420102464 0.471282051282
0.224146341463 0.471282051282
0.22433552792 0.471794871795
0.224280838615 0.471794871795
0.224226175969 0.471794871795
0.224171539961 0.471794871795
0.224116930572 0.471794871795
0.224062347784 0.471794871795
0.224007791575 0.471794871795
0.223953261928 0.471794871795
0.223898758822 0.471794871795
0.223844282238 0.471794871795
0.223789832158 0.471794871795
0.22373540856 0.471794871795
0.223681011427 0.471794871795
0.223626640739 0.471794871795
0.223572296476 0.471794871795
0.22351797862 0.471794871795
0.223463687151 0.471794871795
0.22340942205 0.471794871795
0.223355183297 0.471794871795
0.223300970874 0.471794871795
0.223246784761 0.471794871795
0.223192624939 0.471794871795
0.22313849139 0.471794871795
0.223084384093 0.471794871795
0.22303030303 0.471794871795
0.222976248182 0.471794871795
0.22292221953 0.471794871795
0.222868217054 0.471794871795
0.222814240736 0.471794871795
0.222760290557 0.471794871795
0.222706366497 0.471794871795
0.222652468538 0.471794871795
0.222840551657 0.472307692308
0.222786647315 0.472307692308
0.222732769045 0.472307692308
0.222920696325 0.472820512821
0.222866811699 0.472820512821
0.222812953117 0.472820512821
0.222759120561 0.472820512821
0.22270531401 0.472820512821
0.222651533446 0.472820512821
0.222597778851 0.472820512821
0.222544050205 0.472820512821
0.22249034749 0.472820512821
0.222436670688 0.472820512821
0.222383019778 0.472820512821
0.222329394743 0.472820512821
0.222275795564 0.472820512821
0.222222222222 0.472820512821
0.222168674699 0.472820512821
0.222115152975 0.472820512821
0.222061657033 0.472820512821
0.222008186853 0.472820512821
0.221954742417 0.472820512821
0.222141997593 0.473333333333
0.222088546679 0.473333333333
0.222035121482 0.473333333333
0.221981721982 0.473333333333
0.221928348161 0.473333333333
0.221875 0.473333333333
0.221821677481 0.473333333333
0.221768380586 0.473333333333
0.221715109296 0.473333333333
0.221661863593 0.473333333333
0.221608643457 0.473333333333
0.221555448872 0.473333333333
0.221502279818 0.473333333333
0.221449136276 0.473333333333
0.22139601823 0.473333333333
0.221342925659 0.473333333333
0.221289858547 0.473333333333
0.221236816874 0.473333333333
0.221183800623 0.473333333333
0.221130809775 0.473333333333
0.221077844311 0.473333333333
0.221024904215 0.473333333333
0.220971989466 0.473333333333
0.220919100048 0.473333333333
0.220866235942 0.473333333333
0.220813397129 0.473333333333
0.220760583592 0.473333333333
0.220707795313 0.473333333333
0.220655032273 0.473333333333
0.220602294455 0.473333333333
0.22054958184 0.473333333333
0.22049689441 0.473333333333
0.220444232147 0.473333333333
0.220391595033 0.473333333333
0.220338983051 0.473333333333
0.220286396181 0.473333333333
0.220233834407 0.473333333333
0.220419847328 0.473846153846
0.220367278798 0.473846153846
0.220314735336 0.473846153846
0.220500595948 0.474358974359
0.220448045758 0.474358974359
0.22039552061 0.474358974359
0.220343020486 0.474358974359
0.220290545368 0.474358974359
0.220238095238 0.474358974359
0.220185670079 0.474358974359
0.220133269871 0.474358974359
0.220080894599 0.474358974359
0.220028544244 0.474358974359
0.219976218787 0.474358974359
0.219923918212 0.474358974359
0.219871642501 0.474358974359
0.219819391635 0.474358974359
0.219767165598 0.474358974359
0.219714964371 0.474358974359
0.219662787936 0.474358974359
0.219610636277 0.474358974359
0.219558509376 0.474358974359
0.219506407214 0.474358974359
0.219454329775 0.474358974359
0.21940227704 0.474358974359
0.219350248992 0.474358974359
0.219298245614 0.474358974359
0.219246266888 0.474358974359
0.219194312796 0.474358974359
0.219379294006 0.474871794872
0.219327333018 0.474871794872
0.219275396637 0.474871794872
0.219223484848 0.474871794872
0.219171597633 0.474871794872
0.219119734974 0.474871794872
0.219067896854 0.474871794872
0.219016083254 0.474871794872
0.218964294159 0.474871794872
0.218912529551 0.474871794872
0.219097140156 0.475384615385
0.21904536862 0.475384615385
0.218993621545 0.475384615385
0.218941898914 0.475384615385
0.218890200708 0.475384615385
0.218838526912 0.475384615385
0.218786877508 0.475384615385
0.218735252478 0.475384615385
0.218683651805 0.475384615385
0.218632075472 0.475384615385
0.218580523461 0.475384615385
0.218528995757 0.475384615385
0.21847749234 0.475384615385
0.218426013195 0.475384615385
0.218374558304 0.475384615385
0.21832312765 0.475384615385
0.21850718154 0.475897435897
0.218455743879 0.475897435897
0.218404330431 0.475897435897
0.218352941176 0.475897435897
0.2183015761 0.475897435897
0.218250235183 0.475897435897
0.218198918411 0.475897435897
0.218147625764 0.475897435897
0.218096357227 0.475897435897
0.218045112782 0.475897435897
0.217993892412 0.475897435897
0.217942696101 0.475897435897
0.217891523832 0.475897435897
0.218075117371 0.47641025641
0.218258624736 0.476923076923
0.218207414359 0.476923076923
0.218156228008 0.476923076923
0.218105065666 0.476923076923
0.218053927315 0.476923076923
0.21800281294 0.476923076923
0.217951722522 0.476923076923
0.217900656045 0.476923076923
0.217849613493 0.476923076923
0.217798594848 0.476923076923
0.217747600094 0.476923076923
0.217696629213 0.476923076923
0.21764568219 0.476923076923
0.217594759008 0.476923076923
0.217543859649 0.476923076923
0.217492984097 0.476923076923
0.217442132336 0.476923076923
0.217391304348 0.476923076923
0.217340500117 0.476923076923
0.217289719626 0.476923076923
0.217238962859 0.476923076923
0.217188229799 0.476923076923
0.21713752043 0.476923076923
0.217086834734 0.476923076923
0.217036172695 0.476923076923
0.216985534298 0.476923076923
0.216934919524 0.476923076923
0.216884328358 0.476923076923
0.216833760783 0.476923076923
0.216783216783 0.476923076923
0.216732696341 0.476923076923
0.216682199441 0.476923076923
0.216631726066 0.476923076923
0.216581276199 0.476923076923
0.216530849825 0.476923076923
0.216480446927 0.476923076923
0.216662787992 0.477435897436
0.21661237785 0.477435897436
0.216561991161 0.477435897436
0.216511627907 0.477435897436
0.216461288073 0.477435897436
0.216410971641 0.477435897436
0.216360678596 0.477435897436
0.216542750929 0.477948717949
0.216492450639 0.477948717949
0.216442173711 0.477948717949
0.21639192013 0.477948717949
0.216341689879 0.477948717949
0.216291482943 0.477948717949
0.216473317865 0.478461538462
0.216423103688 0.478461538462
0.216372912801 0.478461538462
0.216322745189 0.478461538462
0.216272600834 0.478461538462
0.216222479722 0.478461538462
0.216172381835 0.478461538462
0.216122307158 0.478461538462
0.216072255674 0.478461538462
0.216022227367 0.478461538462
0.215972222222 0.478461538462
0.215922240222 0.478461538462
0.215872281351 0.478461538462
0.215822345593 0.478461538462
0.215772432932 0.478461538462
0.215722543353 0.478461538462
0.215672676838 0.478461538462
0.215622833372 0.478461538462
0.215573012939 0.478461538462
0.215523215523 0.478461538462
0.215473441109 0.478461538462
0.215423689679 0.478461538462
0.215373961219 0.478461538462
0.215324255712 0.478461538462
0.215274573143 0.478461538462
0.215224913495 0.478461538462
0.215175276753 0.478461538462
0.215125662901 0.478461538462
0.215076071923 0.478461538462
0.215026503803 0.478461538462
0.214976958525 0.478461538462
0.214927436075 0.478461538462
0.214877936435 0.478461538462
0.21482845959 0.478461538462
0.214779005525 0.478461538462
0.214729574223 0.478461538462
0.21468016567 0.478461538462
0.214630779848 0.478461538462
0.214581416743 0.478461538462
0.214532076339 0.478461538462
0.214712643678 0.478974358974
0.214663295794 0.478974358974
0.214613970588 0.478974358974
0.214564668045 0.478974358974
0.214515388149 0.478974358974
0.214466130884 0.478974358974
0.214416896235 0.478974358974
0.214367684186 0.478974358974
0.214547957779 0.479487179487
0.214498738243 0.479487179487
0.214449541284 0.479487179487
0.214400366888 0.479487179487
0.214351215039 0.479487179487
0.214302085721 0.479487179487
0.214482126489 0.48
0.214432989691 0.48
0.214383875401 0.48
0.214334783604 0.48
0.214285714286 0.48
0.21423666743 0.48
0.214187643021 0.48
0.214138641043 0.48
0.214089661482 0.48
0.214040704322 0.48
0.213991769547 0.48
0.213942857143 0.48
0.213893967093 0.48
0.213845099383 0.48
0.213796253997 0.48
0.21374743092 0.48
0.213698630137 0.48
0.213649851632 0.48
0.21360109539 0.48
0.213552361396 0.48
0.213503649635 0.48
0.213454960091 0.48
0.21340629275 0.48
0.213357647595 0.48
0.213309024613 0.48
0.213260423787 0.48
0.213211845103 0.48
0.213163288545 0.48
0.213114754098 0.48
0.213066241748 0.48
0.213017751479 0.48
0.212969283276 0.48
0.212920837125 0.48
0.213099840801 0.480512820513
0.213051386994 0.480512820513
0.213002955217 0.480512820513
0.212954545455 0.480512820513
0.212906157691 0.480512820513
0.212857791913 0.480512820513
0.212809448104 0.480512820513
0.212761126249 0.480512820513
0.212712826334 0.480512820513
0.212664548343 0.480512820513
0.212616292262 0.480512820513
0.212568058076 0.480512820513
0.21251984577 0.480512820513
0.212471655329 0.480512820513
0.212423486738 0.480512820513
0.212375339982 0.480512820513
0.212327215046 0.480512820513
0.212279111917 0.480512820513
0.212231030578 0.480512820513
0.212182971014 0.480512820513
0.212134933213 0.480512820513
0.212086917157 0.480512820513
0.212038922833 0.480512820513
0.211990950226 0.480512820513
0.211942999321 0.480512820513
0.211895070104 0.480512820513
0.211847162559 0.480512820513
0.211799276673 0.480512820513
0.211751412429 0.480512820513
0.211703569815 0.480512820513
0.211655748814 0.480512820513
0.211607949413 0.480512820513
0.211560171596 0.480512820513
0.21151241535 0.480512820513
0.211464680659 0.480512820513
0.211416967509 0.480512820513
0.211369275885 0.480512820513
0.211321605774 0.480512820513
0.211273957159 0.480512820513
0.211226330027 0.480512820513
0.211178724363 0.480512820513
0.211131140153 0.480512820513
0.211083577382 0.480512820513
0.211036036036 0.480512820513
0.2109885161 0.480512820513
0.21094101756 0.480512820513
0.211118613549 0.481025641026
0.211071107111 0.481025641026
0.211023622047 0.481025641026
0.210976158345 0.481025641026
0.210928715988 0.481025641026
0.210881294964 0.481025641026
0.210833895257 0.481025641026
0.210786516854 0.481025641026
0.210963828353 0.481538461538
0.210916442049 0.481538461538
0.210869077027 0.481538461538
0.210821733273 0.481538461538
0.210774410774 0.481538461538
0.210727109515 0.481538461538
0.210679829482 0.481538461538
0.210632570659 0.481538461538
0.210585333034 0.481538461538
0.210538116592 0.481538461538
0.210490921318 0.481538461538
0.210443747199 0.481538461538
0.210396594219 0.481538461538
0.210349462366 0.481538461538
0.210302351624 0.481538461538
0.210255261979 0.481538461538
0.210208193418 0.481538461538
0.210384959714 0.482051282051
0.210337883195 0.482051282051
0.21029082774 0.482051282051
0.210243793335 0.482051282051
0.210196779964 0.482051282051
0.210149787615 0.482051282051
0.210102816272 0.482051282051
0.210055865922 0.482051282051
0.21000893655 0.482051282051
0.209962028144 0.482051282051
0.209915140688 0.482051282051
0.209868274168 0.482051282051
0.210044642857 0.482564102564
0.209997768355 0.482564102564
0.210174029451 0.483076923077
0.210127147 0.483076923077
0.210303300624 0.48358974359
0.210479375697 0.484102564103
0.210432456531 0.484102564103
0.210385558279 0.484102564103
0.210338680927 0.484102564103
0.21029182446 0.484102564103
0.210244988864 0.484102564103
0.210198174126 0.484102564103
0.210151380232 0.484102564103
0.210104607167 0.484102564103
0.210057854918 0.484102564103
0.210011123471 0.484102564103
0.209964412811 0.484102564103
0.209917722926 0.484102564103
0.209871053802 0.484102564103
0.209824405423 0.484102564103
0.209777777778 0.484102564103
0.209731170851 0.484102564103
0.209684584629 0.484102564103
0.209638019098 0.484102564103
0.209591474245 0.484102564103
0.209544950055 0.484102564103
0.209498446516 0.484102564103
0.209451963612 0.484102564103
0.209405501331 0.484102564103
0.209359059658 0.484102564103
0.209312638581 0.484102564103
0.209266238085 0.484102564103
0.209219858156 0.484102564103
0.209173498781 0.484102564103
0.209127159947 0.484102564103
0.209080841639 0.484102564103
0.209034543844 0.484102564103
0.208988266549 0.484102564103
0.208942009739 0.484102564103
0.208895773401 0.484102564103
0.208849557522 0.484102564103
0.208803362088 0.484102564103
0.208757187085 0.484102564103
0.208711032501 0.484102564103
0.20866489832 0.484102564103
0.20861878453 0.484102564103
0.208572691118 0.484102564103
0.208526618069 0.484102564103
0.208480565371 0.484102564103
0.208434533009 0.484102564103
0.208388520971 0.484102564103
0.208342529243 0.484102564103
0.208517210944 0.484615384615
0.208471211118 0.484615384615
0.208425231584 0.484615384615
0.208379272326 0.484615384615
0.208333333333 0.484615384615
0.208287414591 0.484615384615
0.208241516086 0.484615384615
0.208195637806 0.484615384615
0.208149779736 0.484615384615
0.208103941863 0.484615384615
0.208058124174 0.484615384615
0.208012326656 0.484615384615
0.207966549296 0.484615384615
0.207920792079 0.484615384615
0.207875054993 0.484615384615
0.207829338025 0.484615384615
0.207783641161 0.484615384615
0.207737964388 0.484615384615
0.207692307692 0.484615384615
0.207646671061 0.484615384615
0.207601054482 0.484615384615
0.20755545794 0.484615384615
0.207729468599 0.485128205128
0.207683863886 0.485128205128
0.207638279192 0.485128205128
0.207592714505 0.485128205128
0.207547169811 0.485128205128
0.207501645098 0.485128205128
0.207456140351 0.485128205128
0.207410655558 0.485128205128
0.20758439281 0.485641025641
0.207538899847 0.485641025641
0.207493426819 0.485641025641
0.207447973713 0.485641025641
0.207402540517 0.485641025641
0.207357127217 0.485641025641
0.2073117338 0.485641025641
0.207266360254 0.485641025641
0.207221006565 0.485641025641
0.207175672719 0.485641025641
0.207349081365 0.486153846154
0.20730373934 0.486153846154
0.20725841714 0.486153846154
0.207213114754 0.486153846154
0.207167832168 0.486153846154
0.207122569369 0.486153846154
0.207077326343 0.486153846154
0.207032103079 0.486153846154
0.206986899563 0.486153846154
0.206941715783 0.486153846154
0.206896551724 0.486153846154
0.206851407375 0.486153846154
0.20702443281 0.486666666667
0.206979280262 0.486666666667
0.206934147405 0.486666666667
0.206889034227 0.486666666667
0.206843940715 0.486666666667
0.206798866856 0.486666666667
0.20697167756 0.487179487179
0.206926595513 0.487179487179
0.206881533101 0.487179487179
0.206836490311 0.487179487179
0.206791467131 0.487179487179
0.206746463547 0.487179487179
0.206701479547 0.487179487179
0.206874048292 0.487692307692
0.206829056111 0.487692307692
0.206784083496 0.487692307692
0.206739130435 0.487692307692
0.206694196914 0.487692307692
0.20664928292 0.487692307692
0.206604388442 0.487692307692
0.206559513467 0.487692307692
0.20651465798 0.487692307692
0.206469821971 0.487692307692
0.206425005427 0.487692307692
0.206380208333 0.487692307692
0.206335430679 0.487692307692
0.206290672451 0.487692307692
0.206245933637 0.487692307692
0.206201214224 0.487692307692
0.206156514199 0.487692307692
0.20611183355 0.487692307692
0.206067172264 0.487692307692
0.206239168111 0.488205128205
0.206194498592 0.488205128205
0.206149848419 0.488205128205
0.20610521758 0.488205128205
0.206060606061 0.488205128205
0.20601601385 0.488205128205
0.205971440935 0.488205128205
0.205926887303 0.488205128205
0.205882352941 0.488205128205
0.205837837838 0.488205128205
0.20579334198 0.488205128205
0.205748865356 0.488205128205
0.205704407952 0.488205128205
0.205659969756 0.488205128205
0.205615550756 0.488205128205
0.205571150939 0.488205128205
0.205526770294 0.488205128205
0.205482408806 0.488205128205
0.205438066465 0.488205128205
0.205393743258 0.488205128205
0.205349439172 0.488205128205
0.205305154195 0.488205128205
0.205260888314 0.488205128205
0.205216641518 0.488205128205
0.205172413793 0.488205128205
0.205128205128 0.488205128205
0.205084015511 0.488205128205
0.205039844928 0.488205128205
0.204995693368 0.488205128205
0.204951560818 0.488205128205
0.204907447266 0.488205128205
0.204863352701 0.488205128205
0.204819277108 0.488205128205
0.204775220478 0.488205128205
0.204731182796 0.488205128205
0.204687164051 0.488205128205
0.20464316423 0.488205128205
0.204599183323 0.488205128205
0.204555221315 0.488205128205
0.204511278195 0.488205128205
0.204467353952 0.488205128205
0.204423448572 0.488205128205
0.204379562044 0.488205128205
0.204335694355 0.488205128205
0.204506437768 0.488717948718
0.204677107917 0.489230769231
0.204633204633 0.489230769231
0.20458932018 0.489230769231
0.204545454545 0.489230769231
0.204501607717 0.489230769231
0.204457779683 0.489230769231
0.204413970431 0.489230769231
0.204370179949 0.489230769231
0.204326408224 0.489230769231
0.204282655246 0.489230769231
0.204238921002 0.489230769231
0.204195205479 0.489230769231
0.204151508667 0.489230769231
0.204107830552 0.489230769231
0.204278074866 0.489743589744
0.204234388366 0.489743589744
0.20440453282 0.490256410256
0.204360837965 0.490256410256
0.204317161787 0.490256410256
0.204273504274 0.490256410256
0.204229865413 0.490256410256
0.204186245194 0.490256410256
0.204142643605 0.490256410256
0.204099060632 0.490256410256
0.204055496265 0.490256410256
0.204011950491 0.490256410256
0.203968423298 0.490256410256
0.203924914676 0.490256410256
0.203881424611 0.490256410256
0.203837953092 0.490256410256
0.203794500107 0.490256410256
0.203751065644 0.490256410256
0.203707649691 0.490256410256
0.203664252237 0.490256410256
0.203620873269 0.490256410256
0.203577512777 0.490256410256
0.203534170747 0.490256410256
0.203490847169 0.490256410256
0.20344754203 0.490256410256
0.203404255319 0.490256410256
0.203360987024 0.490256410256
0.203317737133 0.490256410256
0.203274505635 0.490256410256
0.203231292517 0.490256410256
0.203188097768 0.490256410256
0.203144921377 0.490256410256
0.203101763331 0.490256410256
0.203058623619 0.490256410256
0.20301550223 0.490256410256
0.202972399151 0.490256410256
0.202929314371 0.490256410256
0.202886247878 0.490256410256
0.202843199661 0.490256410256
0.202800169707 0.490256410256
0.202757158006 0.490256410256
0.202714164546 0.490256410256
0.202671189315 0.490256410256
0.202628232302 0.490256410256
0.202585293494 0.490256410256
0.202542372881 0.490256410256
0.202499470451 0.490256410256
0.202456586192 0.490256410256
0.202413720093 0.490256410256
0.202370872142 0.490256410256
0.202328042328 0.490256410256
0.202285230639 0.490256410256
0.202242437064 0.490256410256
0.202199661591 0.490256410256
0.202156904208 0.490256410256
0.202114164905 0.490256410256
0.202071443669 0.490256410256
0.20202874049 0.490256410256
0.201986055356 0.490256410256
0.201943388255 0.490256410256
0.201900739176 0.490256410256
0.201858108108 0.490256410256
0.201815495039 0.490256410256
0.201772899958 0.490256410256
0.201730322853 0.490256410256
0.201687763713 0.490256410256
0.201645222527 0.490256410256
0.201602699283 0.490256410256
0.20156019397 0.490256410256
0.201517706577 0.490256410256
0.201475237092 0.490256410256
0.201432785504 0.490256410256
0.201390351801 0.490256410256
0.201347935973 0.490256410256
0.201305538008 0.490256410256
0.201263157895 0.490256410256
0.201220795622 0.490256410256
0.201178451178 0.490256410256
0.201136124553 0.490256410256
0.201093815734 0.490256410256
0.201051524711 0.490256410256
0.201009251472 0.490256410256
0.200966996006 0.490256410256
0.200924758302 0.490256410256
0.200882538348 0.490256410256
0.200840336134 0.490256410256
0.200798151649 0.490256410256
0.20075598488 0.490256410256
0.200923787529 0.490769230769
0.200881612091 0.490769230769
0.200839454355 0.490769230769
0.20079731431 0.490769230769
0.200755191945 0.490769230769
0.200713087248 0.490769230769
0.20067100021 0.490769230769
0.200628930818 0.490769230769
0.200586879061 0.490769230769
0.200544844929 0.490769230769
0.20050282841 0.490769230769
0.200460829493 0.490769230769
0.200628272251 0.491282051282
0.200586264657 0.491282051282
0.200544274649 0.491282051282
0.200502302219 0.491282051282
0.200460347353 0.491282051282
0.200418410042 0.491282051282
0.200376490274 0.491282051282
0.200334588038 0.491282051282
0.200292703324 0.491282051282
0.20025083612 0.491282051282
0.200208986416 0.491282051282
0.2001671542 0.491282051282
0.200125339461 0.491282051282
0.200083542189 0.491282051282
0.200041762372 0.491282051282
0.2 0.491282051282
0.199958255062 0.491282051282
0.199916527546 0.491282051282
0.199874817442 0.491282051282
0.199833124739 0.491282051282
0.199791449426 0.491282051282
0.199749791493 0.491282051282
0.199708150928 0.491282051282
0.19966652772 0.491282051282
0.199624921859 0.491282051282
0.199583333333 0.491282051282
0.199541762133 0.491282051282
0.199500208247 0.491282051282
0.199458671664 0.491282051282
0.199417152373 0.491282051282
0.199375650364 0.491282051282
0.199334165626 0.491282051282
0.199292698149 0.491282051282
0.19925124792 0.491282051282
0.19920981493 0.491282051282
0.199168399168 0.491282051282
0.199127000624 0.491282051282
0.199085619285 0.491282051282
0.199044255142 0.491282051282
0.199002908184 0.491282051282
0.198961578401 0.491282051282
0.198920265781 0.491282051282
0.198878970313 0.491282051282
0.198837691988 0.491282051282
0.198796430795 0.491282051282
0.198755186722 0.491282051282
0.198713959759 0.491282051282
0.198672749896 0.491282051282
0.198838896952 0.491794871795
0.198797678275 0.491794871795
0.198756476684 0.491794871795
0.198715292167 0.491794871795
0.198674124715 0.491794871795
0.198632974316 0.491794871795
0.198591840961 0.491794871795
0.198550724638 0.491794871795
0.198509625336 0.491794871795
0.198468543046 0.491794871795
0.198427477757 0.491794871795
0.198386429458 0.491794871795
0.198345398139 0.491794871795
0.198304383788 0.491794871795
0.198263386397 0.491794871795
0.198222405953 0.491794871795
0.198181442447 0.491794871795
0.198140495868 0.491794871795
0.198099566205 0.491794871795
0.198058653449 0.491794871795
0.198017757588 0.491794871795
0.197976878613 0.491794871795
0.197936016512 0.491794871795
0.197895171275 0.491794871795
0.197854342893 0.491794871795
0.197813531353 0.491794871795
0.197772736647 0.491794871795
0.197731958763 0.491794871795
0.197691197691 0.491794871795
0.197650453421 0.491794871795
0.197609725943 0.491794871795
0.197569015245 0.491794871795
0.197528321318 0.491794871795
0.197693574959 0.492307692308
0.197652872143 0.492307692308
0.197612186085 0.492307692308
0.197571516773 0.492307692308
0.197530864198 0.492307692308
0.197490228348 0.492307692308
0.197449609214 0.492307692308
0.197409006786 0.492307692308
0.197368421053 0.492307692308
0.197327852004 0.492307692308
0.19728729963 0.492307692308
0.19724676392 0.492307692308
0.197206244864 0.492307692308
0.197165742452 0.492307692308
0.197125256674 0.492307692308
0.197084787518 0.492307692308
0.197044334975 0.492307692308
0.197003899036 0.492307692308
0.196963479688 0.492307692308
0.196923076923 0.492307692308
0.19688269073 0.492307692308
0.196842321099 0.492307692308
0.19700697007 0.492820512821
0.197171551547 0.493333333333
0.197131147541 0.493333333333
0.19709076009 0.493333333333
0.197050389185 0.493333333333
0.197010034815 0.493333333333
0.19696969697 0.493333333333
0.19692937564 0.493333333333
0.196889070815 0.493333333333
0.196848782484 0.493333333333
0.196808510638 0.493333333333
0.196768255267 0.493333333333
0.19672801636 0.493333333333
0.196687793907 0.493333333333
0.196852003271 0.493846153846
0.196811771919 0.493846153846
0.196771557009 0.493846153846
0.196731358529 0.493846153846
0.196691176471 0.493846153846
0.196651010823 0.493846153846
0.196610861576 0.493846153846
0.19657072872 0.493846153846
0.196530612245 0.493846153846
0.19649051214 0.493846153846
0.196450428397 0.493846153846
0.196410361003 0.493846153846
0.196370309951 0.493846153846
0.196330275229 0.493846153846
0.196290256828 0.493846153846
0.196250254738 0.493846153846
0.196210268949 0.493846153846
0.19617029945 0.493846153846
0.196130346232 0.493846153846
0.196090409285 0.493846153846
0.196050488599 0.493846153846
0.196010584164 0.493846153846
0.195970695971 0.493846153846
0.195930824008 0.493846153846
0.195890968267 0.493846153846
0.195851128737 0.493846153846
0.195811305409 0.493846153846
0.195771498272 0.493846153846
0.195731707317 0.493846153846
0.195691932534 0.493846153846
0.195652173913 0.493846153846
0.195612431444 0.493846153846
0.195572705118 0.493846153846
0.195532994924 0.493846153846
0.195493300853 0.493846153846
0.195453622894 0.493846153846
0.195413961039 0.493846153846
0.195374315277 0.493846153846
0.195334685598 0.493846153846
0.195295071994 0.493846153846
0.195255474453 0.493846153846
0.195215892966 0.493846153846
0.195176327523 0.493846153846
0.195136778116 0.493846153846
0.195097244733 0.493846153846
0.195057727365 0.493846153846
0.195220737141 0.494358974359
0.195181210771 0.494358974359
0.195344129555 0.494871794872
0.195304594212 0.494871794872
0.195265074868 0.494871794872
0.195225571515 0.494871794872
0.195186084142 0.494871794872
0.19514661274 0.494871794872
0.195309340882 0.495384615385
0.195269860522 0.495384615385
0.19523039612 0.495384615385
0.195190947666 0.495384615385
0.195151515152 0.495384615385
0.195112098566 0.495384615385
0.1950726979 0.495384615385
0.195033313144 0.495384615385
0.194993944287 0.495384615385
0.194954591322 0.495384615385
0.194915254237 0.495384615385
0.194875933024 0.495384615385
0.194836627672 0.495384615385
0.194797338173 0.495384615385
0.194758064516 0.495384615385
0.194718806692 0.495384615385
0.194679564692 0.495384615385
0.194640338505 0.495384615385
0.194601128122 0.495384615385
0.194561933535 0.495384615385
0.194522754732 0.495384615385
0.194483591705 0.495384615385
0.194444444444 0.495384615385
0.19440531294 0.495384615385
0.194567404427 0.495897435897
0.194528263931 0.495897435897
0.194489139179 0.495897435897
0.194450030163 0.495897435897
0.194410936872 0.495897435897
0.194371859296 0.495897435897
0.194332797428 0.495897435897
0.194293751256 0.495897435897
0.194254720771 0.495897435897
0.194215705965 0.495897435897
0.194176706827 0.495897435897
0.194137723349 0.495897435897
0.19409875552 0.495897435897
0.194059803331 0.495897435897
0.194020866774 0.495897435897
0.193981945838 0.495897435897
0.193943040513 0.495897435897
0.193904150792 0.495897435897
0.193865276664 0.495897435897
0.19382641812 0.495897435897
0.19378757515 0.495897435897
0.193748747746 0.495897435897
0.193709935897 0.495897435897
0.193671139595 0.495897435897
0.193632358831 0.495897435897
0.193793793794 0.49641025641
0.193755004003 0.49641025641
0.193716229738 0.49641025641
0.193677470988 0.49641025641
0.193638727746 0.49641025641
0.1936 0.49641025641
0.193561287742 0.49641025641
0.193522590964 0.49641025641
0.193483909654 0.49641025641
0.193645083933 0.496923076923
0.193606393606 0.496923076923
0.193567718738 0.496923076923
0.193529059317 0.496923076923
0.193490415335 0.496923076923
0.193451786784 0.496923076923
0.193413173653 0.496923076923
0.193374575933 0.496923076923
0.193335993615 0.496923076923
0.193297426691 0.496923076923
0.19325887515 0.496923076923
0.193220338983 0.496923076923
0.193181818182 0.496923076923
0.193143312737 0.496923076923
0.193104822639 0.496923076923
0.193066347878 0.496923076923
0.193227091633 0.497435897436
0.193188607847 0.497435897436
0.193349263242 0.497948717949
0.193509854669 0.498461538462
0.19347133758 0.498461538462
0.193631840796 0.498974358974
0.193593314763 0.498974358974
0.193554804058 0.498974358974
0.193516308671 0.498974358974
0.193477828594 0.498974358974
0.193439363817 0.498974358974
0.193400914331 0.498974358974
0.193362480127 0.498974358974
0.193324061196 0.498974358974
0.193285657529 0.498974358974
0.193247269116 0.498974358974
0.193208895949 0.498974358974
0.193170538019 0.498974358974
0.193132195316 0.498974358974
0.193093867831 0.498974358974
0.193055555556 0.498974358974
0.19301725848 0.498974358974
0.192978976597 0.498974358974
0.192940709895 0.498974358974
0.192902458366 0.498974358974
0.192864222002 0.498974358974
0.192826000793 0.498974358974
0.19278779473 0.498974358974
0.192749603803 0.498974358974
0.192711428006 0.498974358974
0.192673267327 0.498974358974
0.192635121758 0.498974358974
0.192596991291 0.498974358974
0.192558875915 0.498974358974
0.192718638702 0.499487179487
0.192680514342 0.499487179487
0.192642405063 0.499487179487
0.192604310856 0.499487179487
0.192566231712 0.499487179487
0.192528167622 0.499487179487
0.192490118577 0.499487179487
0.192452084568 0.499487179487
0.192414065587 0.499487179487
0.192376061624 0.499487179487
0.192535545024 0.5
0.192497532083 0.5
0.192459534149 0.5
0.192421551214 0.5
0.192383583268 0.5
0.192345630302 0.5
0.192307692308 0.5
0.192269769276 0.5
0.192231861199 0.5
0.192193968066 0.5
0.19215608987 0.5
0.192118226601 0.5
0.192080378251 0.5
0.19204254481 0.5
0.19200472627 0.5
0.191966922623 0.5
0.191929133858 0.5
0.191891359969 0.5
0.191853600945 0.5
0.191815856777 0.5
0.191778127459 0.5
0.191740412979 0.5
0.191702713331 0.5
0.191665028504 0.5
0.191627358491 0.5
0.191589703282 0.5
0.191552062868 0.5
0.191514437242 0.5
0.191476826394 0.5
0.191439230316 0.5
0.191401648999 0.5
0.191364082434 0.5
0.191326530612 0.5
0.191288993526 0.5
0.191251471165 0.5
0.191213963522 0.5
0.191176470588 0.5
0.191138992354 0.5
0.191101528812 0.5
0.191260043112 0.500512820513
0.191222570533 0.500512820513
0.191185112635 0.500512820513
0.191147669409 0.500512820513
0.191110240846 0.500512820513
0.191072826938 0.500512820513
0.191035427677 0.500512820513
0.190998043053 0.500512820513
0.190960673058 0.500512820513
0.190923317684 0.500512820513
0.190885976922 0.500512820513
0.190848650763 0.500512820513
0.190811339198 0.500512820513
0.19077404222 0.500512820513
0.19073675982 0.500512820513
0.190699491989 0.500512820513
0.190662238718 0.500512820513
0.190625 0.500512820513
0.190587775825 0.500512820513
0.190550566185 0.500512820513
0.190513371072 0.500512820513
0.190476190476 0.500512820513
0.19043902439 0.500512820513
0.190401872805 0.500512820513
0.190364735713 0.500512820513
0.190327613105 0.500512820513
0.190290504972 0.500512820513
0.190253411306 0.500512820513
0.190216332099 0.500512820513
0.190179267342 0.500512820513
0.190142217027 0.500512820513
0.190105181145 0.500512820513
0.190068159688 0.500512820513
0.190031152648 0.500512820513
0.190188826163 0.501025641026
0.190151810043 0.501025641026
0.190114808328 0.501025641026
0.190077821012 0.501025641026
0.190040848084 0.501025641026
0.190003889537 0.501025641026
0.189966945363 0.501025641026
0.189930015552 0.501025641026
0.189893100097 0.501025641026
0.18985619899 0.501025641026
0.189819312221 0.501025641026
0.189782439782 0.501025641026
0.189745581666 0.501025641026
0.189708737864 0.501025641026
0.189671908367 0.501025641026
0.189635093168 0.501025641026
0.189598292257 0.501025641026
0.189561505627 0.501025641026
0.189524733269 0.501025641026
0.189487975175 0.501025641026
0.189451231336 0.501025641026
0.189414501745 0.501025641026
0.189377786393 0.501025641026
0.189341085271 0.501025641026
0.189304398372 0.501025641026
0.189267725688 0.501025641026
0.189231067209 0.501025641026
0.189194422928 0.501025641026
0.189157792836 0.501025641026
0.189121176926 0.501025641026
0.189084575189 0.501025641026
0.189047987616 0.501025641026
0.1890114142 0.501025641026
0.188974854932 0.501025641026
0.189131695997 0.501538461538
0.18909512761 0.501538461538
0.189058573362 0.501538461538
0.189022033243 0.501538461538
0.188985507246 0.501538461538
0.188948995363 0.501538461538
0.188912497585 0.501538461538
0.188876013905 0.501538461538
0.188839544314 0.501538461538
0.188803088803 0.501538461538
0.188959660297 0.502051282051
0.188923195677 0.502051282051
0.188886745128 0.502051282051
0.188850308642 0.502051282051
0.18881388621 0.502051282051
0.188777477825 0.502051282051
0.188741083478 0.502051282051
0.188704703161 0.502051282051
0.188668336866 0.502051282051
0.188631984586 0.502051282051
0.188595646311 0.502051282051
0.188559322034 0.502051282051
0.188523011747 0.502051282051
0.188486715441 0.502051282051
0.188450433109 0.502051282051
0.188414164742 0.502051282051
0.188377910333 0.502051282051
0.188341669873 0.502051282051
0.188305443354 0.502051282051
0.188269230769 0.502051282051
0.188233032109 0.502051282051
0.188196847366 0.502051282051
0.188160676533 0.502051282051
0.188316679477 0.502564102564
0.18828049952 0.502564102564
0.188244333461 0.502564102564
0.188208181294 0.502564102564
0.188172043011 0.502564102564
0.188135918602 0.502564102564
0.188099808061 0.502564102564
0.18806371138 0.502564102564
0.18802762855 0.502564102564
0.187991559563 0.502564102564
0.187955504411 0.502564102564
0.187919463087 0.502564102564
0.187883435583 0.502564102564
0.18784742189 0.502564102564
0.187811422001 0.502564102564
0.187775435907 0.502564102564
0.187739463602 0.502564102564
0.187703505076 0.502564102564
0.187667560322 0.502564102564
0.187631629332 0.502564102564
0.187595712098 0.502564102564
0.187559808612 0.502564102564
0.187523918867 0.502564102564
0.187488042854 0.502564102564
0.187452180566 0.502564102564
0.187416331995 0.502564102564
0.187380497132 0.502564102564
0.18734467597 0.502564102564
0.187308868502 0.502564102564
0.187273074718 0.502564102564
0.187237294612 0.502564102564
0.187201528176 0.502564102564
0.187165775401 0.502564102564
0.18713003628 0.502564102564
0.187094310806 0.502564102564
0.187058598969 0.502564102564
0.187213740458 0.503076923077
0.187178019462 0.503076923077
0.187142312095 0.503076923077
0.187106618348 0.503076923077
0.187070938215 0.503076923077
0.187035271687 0.503076923077
0.186999618757 0.503076923077
0.186963979417 0.503076923077
0.187118902439 0.50358974359
0.187083253953 0.50358974359
0.187047619048 0.50358974359
0.187202437631 0.504102564103
0.187166793602 0.504102564103
0.187131163145 0.504102564103
0.187285877427 0.504615384615
0.187250237869 0.504615384615
0.187404870624 0.505128205128
0.18736922199 0.505128205128
0.187333586915 0.505128205128
0.187297965393 0.505128205128
0.187262357414 0.505128205128
0.187226762973 0.505128205128
0.18719118206 0.505128205128
0.187155614668 0.505128205128
0.18712006079 0.505128205128
0.187084520418 0.505128205128
0.187048993543 0.505128205128
0.187013480159 0.505128205128
0.186977980258 0.505128205128
0.186942493832 0.505128205128
0.186907020873 0.505128205128
0.186871561374 0.505128205128
0.186836115326 0.505128205128
0.186800682723 0.505128205128
0.186765263557 0.505128205128
0.18672985782 0.505128205128
0.186694465504 0.505128205128
0.186659086602 0.505128205128
0.186623721106 0.505128205128
0.186588369009 0.505128205128
0.186553030303 0.505128205128
0.18651770498 0.505128205128
0.186482393033 0.505128205128
0.186447094454 0.505128205128
0.186411809235 0.505128205128
0.18637653737 0.505128205128
0.18634127885 0.505128205128
0.186306033667 0.505128205128
0.186270801815 0.505128205128
0.186235583286 0.505128205128
0.186200378072 0.505128205128
0.186165186165 0.505128205128
0.186130007559 0.505128205128
0.186094842244 0.505128205128
0.186059690215 0.505128205128
0.186024551464 0.505128205128
0.185989425982 0.505128205128
0.185954313763 0.505128205128
0.185919214798 0.505128205128
0.185884129081 0.505128205128
0.185849056604 0.505128205128
0.185813997359 0.505128205128
0.185778951339 0.505128205128
0.185743918537 0.505128205128
0.185708898944 0.505128205128
0.185673892554 0.505128205128
0.185638899359 0.505128205128
0.185603919352 0.505128205128
0.185568952524 0.505128205128
0.18553399887 0.505128205128
0.18549905838 0.505128205128
0.185464131049 0.505128205128
0.18561746988 0.505641025641
0.185582533409 0.505641025641
0.185547610087 0.505641025641
0.185512699906 0.505641025641
0.185477802859 0.505641025641
0.185442918939 0.505641025641
0.185408048138 0.505641025641
0.185373190449 0.505641025641
0.185338345865 0.505641025641
0.185303514377 0.505641025641
0.185268695979 0.505641025641
0.185233890663 0.505641025641
0.185199098422 0.505641025641
0.185164319249 0.505641025641
0.185129553136 0.505641025641
0.185094800075 0.505641025641
0.18506006006 0.505641025641
0.185025333083 0.505641025641
0.184990619137 0.505641025641
0.184955918214 0.505641025641
0.184921230308 0.505641025641
0.18488655541 0.505641025641
0.184851893513 0.505641025641
0.184817244611 0.505641025641
0.184782608696 0.505641025641
0.18474798576 0.505641025641
0.184713375796 0.505641025641
0.184678778798 0.505641025641
0.184644194757 0.505641025641
0.184609623666 0.505641025641
0.184575065519 0.505641025641
0.184540520307 0.505641025641
0.184505988024 0.505641025641
0.184471468662 0.505641025641
0.184436962215 0.505641025641
0.184402468674 0.505641025641
0.184367988033 0.505641025641
0.184333520284 0.505641025641
0.184299065421 0.505641025641
0.184264623435 0.505641025641
0.18423019432 0.505641025641
0.184195778068 0.505641025641
0.184161374673 0.505641025641
0.184126984127 0.505641025641
0.184092606423 0.505641025641
0.184058241553 0.505641025641
0.184023889511 0.505641025641
0.183989550289 0.505641025641
0.183955223881 0.505641025641
0.183920910278 0.505641025641
0.18407310705 0.506153846154
0.184038784263 0.506153846154
0.184190902312 0.506666666667
0.184156570363 0.506666666667
0.184122251211 0.506666666667
0.184087944848 0.506666666667
0.184053651267 0.506666666667
0.184205624884 0.507179487179
0.18417132216 0.507179487179
0.18413703221 0.507179487179
0.184102755026 0.507179487179
0.184068490601 0.507179487179
0.184034238928 0.507179487179
0.184 0.507179487179
0.18396577381 0.507179487179
0.18393156035 0.507179487179
0.183897359613 0.507179487179
0.183863171593 0.507179487179
0.183828996283 0.507179487179
0.183794833674 0.507179487179
0.183946488294 0.507692307692
0.183912316552 0.507692307692
0.183878157504 0.507692307692
0.183844011142 0.507692307692
0.18380987746 0.507692307692
0.183775756451 0.507692307692
0.183741648107 0.507692307692
0.183707552422 0.507692307692
0.183673469388 0.507692307692
0.183639398998 0.507692307692
0.183605341246 0.507692307692
0.183571296125 0.507692307692
0.183537263626 0.507692307692
0.183503243744 0.507692307692
0.183469236471 0.507692307692
0.183620529924 0.508205128205
0.183586513524 0.508205128205
0.183552509724 0.508205128205
0.183518518519 0.508205128205
0.1834845399 0.508205128205
0.183450573862 0.508205128205
0.183416620396 0.508205128205
0.183382679497 0.508205128205
0.183348751156 0.508205128205
0.183314835368 0.508205128205
0.183280932125 0.508205128205
0.18324704142 0.508205128205
0.183213163246 0.508205128205
0.183364140481 0.508717948718
0.183330253188 0.508717948718
0.183296378418 0.508717948718
0.183262516165 0.508717948718
0.18322866642 0.508717948718
0.183194829178 0.508717948718
0.183161004431 0.508717948718
0.183127192173 0.508717948718
0.183093392396 0.508717948718
0.183059605093 0.508717948718
0.183025830258 0.508717948718
0.182992067884 0.508717948718
0.182958317964 0.508717948718
0.182924580491 0.508717948718
0.182890855457 0.508717948718
0.182857142857 0.508717948718
0.182823442683 0.508717948718
0.182789754929 0.508717948718
0.182756079587 0.508717948718
0.182722416651 0.508717948718
0.182688766114 0.508717948718
0.182655127969 0.508717948718
0.182621502209 0.508717948718
0.182587888828 0.508717948718
0.182554287817 0.508717948718
0.182520699172 0.508717948718
0.182487122884 0.508717948718
0.182453558948 0.508717948718
0.182420007356 0.508717948718
0.182386468101 0.508717948718
0.182352941176 0.508717948718
0.182319426576 0.508717948718
0.182285924293 0.508717948718
0.182252434319 0.508717948718
0.18221895665 0.508717948718
0.182185491276 0.508717948718
0.182152038193 0.508717948718
0.182118597393 0.508717948718
0.182085168869 0.508717948718
0.182051752615 0.508717948718
0.182018348624 0.508717948718
0.181984956889 0.508717948718
0.181951577403 0.508717948718
0.18191821016 0.508717948718
0.181884855152 0.508717948718
0.181851512374 0.508717948718
0.181818181818 0.508717948718
0.181784863478 0.508717948718
0.181751557347 0.508717948718
0.181718263418 0.508717948718
0.181684981685 0.508717948718
0.181651712141 0.508717948718
0.181618454778 0.508717948718
0.181585209592 0.508717948718
0.181551976574 0.508717948718
0.181518755718 0.508717948718
0.181485547018 0.508717948718
0.181452350466 0.508717948718
0.181419166057 0.508717948718
0.181385993783 0.508717948718
0.181352833638 0.508717948718
0.181319685615 0.508717948718
0.181286549708 0.508717948718
0.181253425909 0.508717948718
0.181220314213 0.508717948718
0.181187214612 0.508717948718
0.1811541271 0.508717948718
0.181121051671 0.508717948718
0.181087988317 0.508717948718
0.181054937032 0.508717948718
0.18102189781 0.508717948718
0.180988870644 0.508717948718
0.180955855527 0.508717948718
0.180922852453 0.508717948718
0.180889861415 0.508717948718
0.180856882407 0.508717948718
0.181006197594 0.509230769231
0.180973209404 0.509230769231
0.180940233236 0.509230769231
0.180907269084 0.509230769231
0.18087431694 0.509230769231
0.180841376798 0.509230769231
0.180808448653 0.509230769231
0.180775532496 0.509230769231
0.180742628322 0.509230769231
0.180709736124 0.509230769231
0.180676855895 0.509230769231
0.18064398763 0.509230769231
0.18061113132 0.509230769231
0.180578286961 0.509230769231
0.180545454545 0.509230769231
0.180512634067 0.509230769231
0.180479825518 0.509230769231
0.180447028893 0.509230769231
0.180414244186 0.509230769231
0.18038147139 0.509230769231
0.180348710498 0.509230769231
0.180315961504 0.509230769231
0.180464778504 0.509743589744
0.18043202033 0.509743589744
0.180399274047 0.509743589744
0.180366539648 0.509743589744
0.180333817126 0.509743589744
0.180301106476 0.509743589744
0.18026840769 0.509743589744
0.180235720762 0.509743589744
0.180203045685 0.509743589744
0.180170382454 0.509743589744
0.180137731062 0.509743589744
0.180105091502 0.509743589744
0.180072463768 0.509743589744
0.180039847854 0.509743589744
0.180007243752 0.509743589744
0.179974651458 0.509743589744
0.179942070963 0.509743589744
0.179909502262 0.509743589744
0.179876945349 0.509743589744
0.179844400217 0.509743589744
0.17981186686 0.509743589744
0.17977934527 0.509743589744
0.179746835443 0.509743589744
0.179714337371 0.509743589744
0.179681851048 0.509743589744
0.179830110248 0.510256410256
0.179797614745 0.510256410256
0.179765130985 0.510256410256
0.17973265896 0.510256410256
0.179880801878 0.510769230769
0.179848320693 0.510769230769
0.179815851237 0.510769230769
0.179783393502 0.510769230769
0.179750947482 0.510769230769
0.179718513172 0.510769230769
0.179686090565 0.510769230769
0.179653679654 0.510769230769
0.179621280433 0.510769230769
0.179588892896 0.510769230769
0.179556517036 0.510769230769
0.179524152848 0.510769230769
0.179491800324 0.510769230769
0.179459459459 0.510769230769
0.179427130247 0.510769230769
0.17939481268 0.510769230769
0.179362506753 0.510769230769
0.179330212459 0.510769230769
0.179297929793 0.510769230769
0.179265658747 0.510769230769
0.179233399316 0.510769230769
0.179201151493 0.510769230769
0.179168915273 0.510769230769
0.179136690647 0.510769230769
0.179104477612 0.510769230769
0.17907227616 0.510769230769
0.179040086284 0.510769230769
0.17900790798 0.510769230769
0.17897574124 0.510769230769
0.178943586058 0.510769230769
0.178911442429 0.510769230769
0.178879310345 0.510769230769
0.178847189801 0.510769230769
0.17881508079 0.510769230769
0.178782983306 0.510769230769
0.178750897344 0.510769230769
0.178718822896 0.510769230769
0.178686759957 0.510769230769
0.17865470852 0.510769230769
0.17862266858 0.510769230769
0.178590640129 0.510769230769
0.178558623162 0.510769230769
0.178526617673 0.510769230769
0.178494623656 0.510769230769
0.178462641104 0.510769230769
0.178430670011 0.510769230769
0.178398710371 0.510769230769
0.178366762178 0.510769230769
0.178334825425 0.510769230769
0.178302900107 0.510769230769
0.178270986218 0.510769230769
0.178239083751 0.510769230769
0.1782071927 0.510769230769
0.178175313059 0.510769230769
0.178143444822 0.510769230769
0.178111587983 0.510769230769
0.178079742535 0.510769230769
0.178047908473 0.510769230769
0.178016085791 0.510769230769
0.177984274482 0.510769230769
0.17795247454 0.510769230769
0.177920685959 0.510769230769
0.177888908734 0.510769230769
0.177857142857 0.510769230769
0.177825388324 0.510769230769
0.177793645127 0.510769230769
0.177761913261 0.510769230769
0.177730192719 0.510769230769
0.177698483497 0.510769230769
0.177666785587 0.510769230769
0.177635098983 0.510769230769
0.17760342368 0.510769230769
0.177571759672 0.510769230769
0.177540106952 0.510769230769
0.177508465514 0.510769230769
0.177476835353 0.510769230769
0.177445216462 0.510769230769
0.177413608835 0.510769230769
0.177382012467 0.510769230769
0.17735042735 0.510769230769
0.177318853481 0.510769230769
0.177287290851 0.510769230769
0.177255739455 0.510769230769
0.177224199288 0.510769230769
0.177192670343 0.510769230769
0.177161152615 0.510769230769
0.177129646096 0.510769230769
0.177098150782 0.510769230769
0.177066666667 0.510769230769
0.177035193743 0.510769230769
0.177003732006 0.510769230769
0.17697228145 0.510769230769
0.176940842068 0.510769230769
0.176909413854 0.510769230769
0.176877996803 0.510769230769
0.176846590909 0.510769230769
0.176815196165 0.510769230769
0.176783812567 0.510769230769
0.176752440106 0.510769230769
0.176721078779 0.510769230769
0.176689728579 0.510769230769
0.1766583895 0.510769230769
0.176627061536 0.510769230769
0.176595744681 0.510769230769
0.176564438929 0.510769230769
0.176533144275 0.510769230769
0.176501860712 0.510769230769
0.176470588235 0.510769230769
0.176439326838 0.510769230769
0.176408076514 0.510769230769
0.176376837259 0.510769230769
0.176345609065 0.510769230769
0.176314391928 0.510769230769
0.176283185841 0.510769230769
0.176251990798 0.510769230769
0.176220806794 0.510769230769
0.176189633823 0.510769230769
0.176158471878 0.510769230769
0.176127320955 0.510769230769
0.176096181047 0.510769230769
0.176065052148 0.510769230769
0.176033934252 0.510769230769
0.176179537021 0.511282051282
0.176148409894 0.511282051282
0.176117293764 0.511282051282
0.176086188626 0.511282051282
0.176055094473 0.511282051282
0.176024011299 0.511282051282
0.1759929391 0.511282051282
0.175961877868 0.511282051282
0.175930827598 0.511282051282
0.175899788285 0.511282051282
0.175868759922 0.511282051282
0.175837742504 0.511282051282
0.175806736025 0.511282051282
0.17577574048 0.511282051282
0.175744755861 0.511282051282
0.175713782164 0.511282051282
0.175682819383 0.511282051282
0.175651867512 0.511282051282
0.175620926546 0.511282051282
0.175589996478 0.511282051282
0.175559077302 0.511282051282
0.175528169014 0.511282051282
0.175673296955 0.511794871795
0.175642379444 0.511794871795
0.175611472814 0.511794871795
0.175580577058 0.511794871795
0.175549692172 0.511794871795
0.17551881815 0.511794871795
0.175487954985 0.511794871795
0.175457102672 0.511794871795
0.175426261206 0.511794871795
0.17539543058 0.511794871795
0.175364610789 0.511794871795
0.175333801827 0.511794871795
0.175303003689 0.511794871795
0.175272216368 0.511794871795
0.17524143986 0.511794871795
0.175210674157 0.511794871795
0.175179919256 0.511794871795
0.175149175149 0.511794871795
0.175118441832 0.511794871795
0.175087719298 0.511794871795
0.175057007543 0.511794871795
0.175026306559 0.511794871795
0.174995616342 0.511794871795
0.174964936886 0.511794871795
0.174934268186 0.511794871795
0.174903610235 0.511794871795
0.174872963028 0.511794871795
0.174842326559 0.511794871795
0.174811700823 0.511794871795
0.174781085814 0.511794871795
0.174750481527 0.511794871795
0.174719887955 0.511794871795
0.174689305094 0.511794871795
0.174658732937 0.511794871795
0.174628171479 0.511794871795
0.174597620714 0.511794871795
0.174567080637 0.511794871795
0.174536551242 0.511794871795
0.174506032523 0.511794871795
0.174475524476 0.511794871795
0.174619821709 0.512307692308
0.174589304439 0.512307692308
0.174558797833 0.512307692308
0.174528301887 0.512307692308
0.174497816594 0.512307692308
0.174467341949 0.512307692308
0.174436877947 0.512307692308
0.174406424581 0.512307692308
0.174375981847 0.512307692308
0.174345549738 0.512307692308
0.17431512825 0.512307692308
0.174284717376 0.512307692308
0.174254317111 0.512307692308
0.17422392745 0.512307692308
0.174193548387 0.512307692308
0.174163179916 0.512307692308
0.174132822032 0.512307692308
0.17410247473 0.512307692308
0.174072138003 0.512307692308
0.174041811847 0.512307692308
0.174011496255 0.512307692308
0.173981191223 0.512307692308
0.173950896744 0.512307692308
0.173920612813 0.512307692308
0.173890339426 0.512307692308
0.173860076575 0.512307692308
0.173829824256 0.512307692308
0.173799582463 0.512307692308
0.173769351192 0.512307692308
0.173739130435 0.512307692308
0.173708920188 0.512307692308
0.173678720445 0.512307692308
0.173648531201 0.512307692308
0.17361835245 0.512307692308
0.173588184188 0.512307692308
0.173558026407 0.512307692308
0.173527879104 0.512307692308
0.173497742272 0.512307692308
0.173467615906 0.512307692308
0.1734375 0.512307692308
0.17340739455 0.512307692308
0.173377299549 0.512307692308
0.173347214992 0.512307692308
0.173317140874 0.512307692308
0.17328707719 0.512307692308
0.173430454388 0.512820512821
0.173400381481 0.512820512821
0.173370319001 0.512820512821
0.173340266944 0.512820512821
0.173310225303 0.512820512821
0.173280194074 0.512820512821
0.17325017325 0.512820512821
0.173220162827 0.512820512821
0.173190162799 0.512820512821
0.17316017316 0.512820512821
0.173130193906 0.512820512821
0.17310022503 0.512820512821
0.173070266528 0.512820512821
0.173040318394 0.512820512821
0.173010380623 0.512820512821
0.172980453209 0.512820512821
0.173123486683 0.513333333333
0.173093550061 0.513333333333
0.17306362379 0.513333333333
0.173033707865 0.513333333333
0.173003802281 0.513333333333
0.172973907033 0.513333333333
0.172944022115 0.513333333333
0.172914147521 0.513333333333
0.172884283247 0.513333333333
0.172854429287 0.513333333333
0.172824585635 0.513333333333
0.172794752287 0.513333333333
0.172764929237 0.513333333333
0.17273511648 0.513333333333
0.17270531401 0.513333333333
0.17284802484 0.513846153846
0.172818213177 0.513846153846
0.172788411795 0.513846153846
0.17275862069 0.513846153846
0.172728839855 0.513846153846
0.172699069286 0.513846153846
0.172669308978 0.513846153846
0.172639558925 0.513846153846
0.172609819121 0.513846153846
0.172580089563 0.513846153846
0.172550370243 0.513846153846
0.172520661157 0.513846153846
0.1724909623 0.513846153846
0.172461273666 0.513846153846
0.17243159525 0.513846153846
0.172401927047 0.513846153846
0.172372269052 0.513846153846
0.172342621259 0.513846153846
0.172312983663 0.513846153846
0.172283356259 0.513846153846
0.172253739041 0.513846153846
0.172224132004 0.513846153846
0.172194535143 0.513846153846
0.172164948454 0.513846153846
0.172135371929 0.513846153846
0.172105805565 0.513846153846
0.172076249356 0.513846153846
0.172046703297 0.513846153846
0.172017167382 0.513846153846
0.171987641607 0.513846153846
0.171958125965 0.513846153846
0.171928620453 0.513846153846
0.171899125064 0.513846153846
0.171869639794 0.513846153846
0.171840164637 0.513846153846
0.171982167353 0.514358974359
0.17195268301 0.514358974359
0.171923208776 0.514358974359
0.171893744644 0.514358974359
0.17186429061 0.514358974359
0.171834846668 0.514358974359
0.171805412813 0.514358974359
0.171947251242 0.514871794872
0.171917808219 0.514871794872
0.171888375278 0.514871794872
0.171858952414 0.514871794872
0.17182953962 0.514871794872
0.171800136893 0.514871794872
0.171770744226 0.514871794872
0.171741361615 0.514871794872
0.171711989054 0.514871794872
0.171682626539 0.514871794872
0.171653274064 0.514871794872
0.171623931624 0.514871794872
0.171594599214 0.514871794872
0.171565276828 0.514871794872
0.171535964463 0.514871794872
0.171506662111 0.514871794872
0.171477369769 0.514871794872
0.171448087432 0.514871794872
0.171418815093 0.514871794872
0.171389552748 0.514871794872
0.171360300393 0.514871794872
0.17133105802 0.514871794872
0.171301825627 0.514871794872
0.171272603207 0.514871794872
0.171243390756 0.514871794872
0.171214188267 0.514871794872
0.171184995737 0.514871794872
0.171155813161 0.514871794872
0.171126640532 0.514871794872
0.171097477846 0.514871794872
0.171068325098 0.514871794872
0.171039182283 0.514871794872
0.17118037813 0.515384615385
0.171151226158 0.515384615385
0.171122084114 0.515384615385
0.171092951992 0.515384615385
0.171063829787 0.515384615385
0.171034717495 0.515384615385
0.17100561511 0.515384615385
0.170976522627 0.515384615385
0.170947440041 0.515384615385
0.170918367347 0.515384615385
0.17088930454 0.515384615385
0.170860251615 0.515384615385
0.170831208567 0.515384615385
0.170802175391 0.515384615385
0.170773152082 0.515384615385
0.170744138634 0.515384615385
0.170715135043 0.515384615385
0.170686141304 0.515384615385
0.170657157412 0.515384615385
0.170628183362 0.515384615385
0.170599219148 0.515384615385
0.170570264766 0.515384615385
0.17054132021 0.515384615385
0.170512385477 0.515384615385
0.17048346056 0.515384615385
0.170454545455 0.515384615385
0.170425640156 0.515384615385
0.170396744659 0.515384615385
0.170367858959 0.515384615385
0.170338983051 0.515384615385
0.170310116929 0.515384615385
0.17028126059 0.515384615385
0.170252414027 0.515384615385
0.170223577236 0.515384615385
0.170194750212 0.515384615385
0.17016593295 0.515384615385
0.170137125444 0.515384615385
0.170108327691 0.515384615385
0.170079539685 0.515384615385
0.170050761421 0.515384615385
0.170021992895 0.515384615385
0.1699932341 0.515384615385
0.169964485033 0.515384615385
0.169935745688 0.515384615385
0.169907016061 0.515384615385
0.169878296146 0.515384615385
0.169849585939 0.515384615385
0.169820885434 0.515384615385
0.169792194627 0.515384615385
0.169763513514 0.515384615385
0.169734842087 0.515384615385
0.169706180344 0.515384615385
0.16967752828 0.515384615385
0.169648885888 0.515384615385
0.169620253165 0.515384615385
0.169591630105 0.515384615385
0.169563016703 0.515384615385
0.169534412955 0.515384615385
0.169505818856 0.515384615385
0.169477234401 0.515384615385
0.169448659585 0.515384615385
0.169420094403 0.515384615385
0.16939153885 0.515384615385
0.169362992922 0.515384615385
0.169334456613 0.515384615385
0.169305929919 0.515384615385
0.169277412835 0.515384615385
0.169248905355 0.515384615385
0.169220407476 0.515384615385
0.169191919192 0.515384615385
0.169163440498 0.515384615385
0.16913497139 0.515384615385
0.169106511863 0.515384615385
0.169078061911 0.515384615385
0.169217830109 0.515897435897
0.169189371006 0.515897435897
0.169160921473 0.515897435897
0.169132481506 0.515897435897
0.169104051101 0.515897435897
0.169075630252 0.515897435897
0.169047218955 0.515897435897
0.169018817204 0.515897435897
0.168990424996 0.515897435897
0.168962042324 0.515897435897
0.168933669186 0.515897435897
0.168905305574 0.515897435897
0.168876951486 0.515897435897
0.168848606915 0.515897435897
0.168820271858 0.515897435897
0.168791946309 0.515897435897
0.168763630263 0.515897435897
0.168735323717 0.515897435897
0.168707026664 0.515897435897
0.168678739101 0.515897435897
0.168650461023 0.515897435897
0.168622192424 0.515897435897
0.1685939333 0.515897435897
0.168565683646 0.515897435897
0.168537443458 0.515897435897
0.16850921273 0.515897435897
0.168480991459 0.515897435897
0.168452779638 0.515897435897
0.168424577264 0.515897435897
0.168396384332 0.515897435897
0.168368200837 0.515897435897
0.168340026774 0.515897435897
0.168311862138 0.515897435897
0.168283706925 0.515897435897
0.168255561131 0.515897435897
0.168227424749 0.515897435897
0.168199297776 0.515897435897
0.168171180207 0.515897435897
0.168143072037 0.515897435897
0.168114973262 0.515897435897
0.168086883876 0.515897435897
0.168058803876 0.515897435897
0.168030733255 0.515897435897
0.168002672011 0.515897435897
0.167974620137 0.515897435897
0.167946577629 0.515897435897
0.167918544483 0.515897435897
0.167890520694 0.515897435897
0.167862506257 0.515897435897
0.167834501168 0.515897435897
0.167806505421 0.515897435897
0.167778519013 0.515897435897
0.167750541938 0.515897435897
0.167722574191 0.515897435897
0.167694615769 0.515897435897
0.167666666667 0.515897435897


==> figures/pr_raw_data/Riedel/avg.txt <==
1.0 0.000512820512821
1.0 0.00102564102564
1.0 0.00153846153846
0.75 0.00153846153846
0.6 0.00153846153846
0.5 0.00153846153846
0.571428571429 0.00205128205128
0.625 0.0025641025641
0.555555555556 0.0025641025641
0.6 0.00307692307692
0.636363636364 0.00358974358974
0.583333333333 0.00358974358974
0.538461538462 0.00358974358974
0.5 0.00358974358974
0.533333333333 0.00410256410256
0.5625 0.00461538461538
0.588235294118 0.00512820512821
0.555555555556 0.00512820512821
0.578947368421 0.00564102564103
0.55 0.00564102564103
0.571428571429 0.00615384615385
0.590909090909 0.00666666666667
0.565217391304 0.00666666666667
0.583333333333 0.00717948717949
0.6 0.00769230769231
0.615384615385 0.00820512820513
0.592592592593 0.00820512820513
0.571428571429 0.00820512820513
0.586206896552 0.00871794871795
0.6 0.00923076923077
0.612903225806 0.00974358974359
0.625 0.0102564102564
0.636363636364 0.0107692307692
0.617647058824 0.0107692307692
0.628571428571 0.0112820512821
0.611111111111 0.0112820512821
0.621621621622 0.0117948717949
0.605263157895 0.0117948717949
0.615384615385 0.0123076923077
0.6 0.0123076923077
0.609756097561 0.0128205128205
0.595238095238 0.0128205128205
0.604651162791 0.0133333333333
0.613636363636 0.0138461538462
0.622222222222 0.014358974359
0.630434782609 0.0148717948718
0.63829787234 0.0153846153846
0.625 0.0153846153846
0.612244897959 0.0153846153846
0.62 0.0158974358974
0.627450980392 0.0164102564103
0.634615384615 0.0169230769231
0.641509433962 0.0174358974359
0.62962962963 0.0174358974359
0.636363636364 0.0179487179487
0.642857142857 0.0184615384615
0.649122807018 0.0189743589744
0.637931034483 0.0189743589744
0.64406779661 0.0194871794872
0.65 0.02
0.655737704918 0.0205128205128
0.661290322581 0.0210256410256
0.666666666667 0.0215384615385
0.65625 0.0215384615385
0.661538461538 0.0220512820513
0.651515151515 0.0220512820513
0.641791044776 0.0220512820513
0.632352941176 0.0220512820513
0.623188405797 0.0220512820513
0.628571428571 0.0225641025641
0.633802816901 0.0230769230769
0.625 0.0230769230769
0.616438356164 0.0230769230769
0.621621621622 0.0235897435897
0.626666666667 0.0241025641026
0.631578947368 0.0246153846154
0.636363636364 0.0251282051282
0.628205128205 0.0251282051282
0.632911392405 0.025641025641
0.6375 0.0261538461538
0.641975308642 0.0266666666667
0.646341463415 0.0271794871795
0.638554216867 0.0271794871795
0.642857142857 0.0276923076923
0.647058823529 0.0282051282051
0.651162790698 0.0287179487179
0.64367816092 0.0287179487179
0.647727272727 0.0292307692308
0.640449438202 0.0292307692308
0.644444444444 0.0297435897436
0.648351648352 0.0302564102564
0.641304347826 0.0302564102564
0.645161290323 0.0307692307692
0.63829787234 0.0307692307692
0.642105263158 0.0312820512821
0.645833333333 0.0317948717949
0.639175257732 0.0317948717949
0.642857142857 0.0323076923077
0.646464646465 0.0328205128205
0.64 0.0328205128205
0.643564356436 0.0333333333333
0.647058823529 0.0338461538462
0.640776699029 0.0338461538462
0.634615384615 0.0338461538462
0.628571428571 0.0338461538462
0.632075471698 0.034358974359
0.635514018692 0.0348717948718
0.638888888889 0.0353846153846
0.633027522936 0.0353846153846
0.636363636364 0.0358974358974
0.630630630631 0.0358974358974
0.633928571429 0.0364102564103
0.628318584071 0.0364102564103
0.622807017544 0.0364102564103
0.617391304348 0.0364102564103
0.620689655172 0.0369230769231
0.623931623932 0.0374358974359
0.627118644068 0.0379487179487
0.621848739496 0.0379487179487
0.625 0.0384615384615
0.619834710744 0.0384615384615
0.622950819672 0.0389743589744
0.626016260163 0.0394871794872
0.629032258065 0.04
0.632 0.0405128205128
0.634920634921 0.0410256410256
0.637795275591 0.0415384615385
0.6328125 0.0415384615385
0.635658914729 0.0420512820513
0.638461538462 0.0425641025641
0.641221374046 0.0430769230769
0.636363636364 0.0430769230769
0.631578947368 0.0430769230769
0.634328358209 0.0435897435897
0.637037037037 0.0441025641026
0.639705882353 0.0446153846154
0.642335766423 0.0451282051282
0.63768115942 0.0451282051282
0.63309352518 0.0451282051282
0.635714285714 0.045641025641
0.631205673759 0.045641025641
0.62676056338 0.045641025641
0.629370629371 0.0461538461538
0.625 0.0461538461538
0.620689655172 0.0461538461538
0.623287671233 0.0466666666667
0.619047619048 0.0466666666667
0.614864864865 0.0466666666667
0.61744966443 0.0471794871795
0.613333333333 0.0471794871795
0.609271523179 0.0471794871795
0.611842105263 0.0476923076923
0.607843137255 0.0476923076923
0.61038961039 0.0482051282051
0.606451612903 0.0482051282051
0.608974358974 0.0487179487179
0.611464968153 0.0492307692308
0.607594936709 0.0492307692308
0.603773584906 0.0492307692308
0.6 0.0492307692308
0.60248447205 0.0497435897436
0.598765432099 0.0497435897436
0.59509202454 0.0497435897436
0.59756097561 0.0502564102564
0.593939393939 0.0502564102564
0.596385542169 0.0507692307692
0.59880239521 0.0512820512821
0.60119047619 0.0517948717949
0.597633136095 0.0517948717949
0.6 0.0523076923077
0.602339181287 0.0528205128205
0.598837209302 0.0528205128205
0.601156069364 0.0533333333333
0.603448275862 0.0538461538462
0.605714285714 0.054358974359
0.602272727273 0.054358974359
0.604519774011 0.0548717948718
0.606741573034 0.0553846153846
0.608938547486 0.0558974358974
0.605555555556 0.0558974358974
0.60773480663 0.0564102564103
0.604395604396 0.0564102564103
0.606557377049 0.0569230769231
0.608695652174 0.0574358974359
0.605405405405 0.0574358974359
0.60752688172 0.0579487179487
0.609625668449 0.0584615384615
0.61170212766 0.0589743589744
0.608465608466 0.0589743589744
0.610526315789 0.0594871794872
0.607329842932 0.0594871794872
0.609375 0.06
0.60621761658 0.06
0.603092783505 0.06
0.6 0.06
0.602040816327 0.0605128205128
0.598984771574 0.0605128205128
0.60101010101 0.0610256410256
0.603015075377 0.0615384615385
0.605 0.0620512820513
0.601990049751 0.0620512820513
0.59900990099 0.0620512820513
0.600985221675 0.0625641025641
0.602941176471 0.0630769230769
0.60487804878 0.0635897435897
0.606796116505 0.0641025641026
0.6038647343 0.0641025641026
0.600961538462 0.0641025641026
0.602870813397 0.0646153846154
0.6 0.0646153846154
0.597156398104 0.0646153846154
0.599056603774 0.0651282051282
0.596244131455 0.0651282051282
0.593457943925 0.0651282051282
0.595348837209 0.065641025641
0.597222222222 0.0661538461538
0.594470046083 0.0661538461538
0.596330275229 0.0666666666667
0.598173515982 0.0671794871795
0.6 0.0676923076923
0.597285067873 0.0676923076923
0.599099099099 0.0682051282051
0.596412556054 0.0682051282051
0.59375 0.0682051282051
0.591111111111 0.0682051282051
0.588495575221 0.0682051282051
0.5859030837 0.0682051282051
0.583333333333 0.0682051282051
0.585152838428 0.0687179487179
0.586956521739 0.0692307692308
0.584415584416 0.0692307692308
0.581896551724 0.0692307692308
0.579399141631 0.0692307692308
0.581196581197 0.0697435897436
0.582978723404 0.0702564102564
0.580508474576 0.0702564102564
0.57805907173 0.0702564102564
0.575630252101 0.0702564102564
0.573221757322 0.0702564102564
0.575 0.0707692307692
0.576763485477 0.0712820512821
0.578512396694 0.0717948717949
0.576131687243 0.0717948717949
0.577868852459 0.0723076923077
0.579591836735 0.0728205128205
0.577235772358 0.0728205128205
0.578947368421 0.0733333333333
0.58064516129 0.0738461538462
0.582329317269 0.074358974359
0.58 0.074358974359
0.581673306773 0.0748717948718
0.583333333333 0.0753846153846
0.581027667984 0.0753846153846
0.582677165354 0.0758974358974
0.58431372549 0.0764102564103
0.5859375 0.0769230769231
0.583657587549 0.0769230769231
0.581395348837 0.0769230769231
0.579150579151 0.0769230769231
0.580769230769 0.0774358974359
0.578544061303 0.0774358974359
0.580152671756 0.0779487179487
0.577946768061 0.0779487179487
0.579545454545 0.0784615384615
0.581132075472 0.0789743589744
0.582706766917 0.0794871794872
0.580524344569 0.0794871794872
0.578358208955 0.0794871794872
0.579925650558 0.08
0.581481481481 0.0805128205128
0.583025830258 0.0810256410256
0.580882352941 0.0810256410256
0.578754578755 0.0810256410256
0.580291970803 0.0815384615385
0.578181818182 0.0815384615385
0.576086956522 0.0815384615385
0.574007220217 0.0815384615385
0.571942446043 0.0815384615385
0.569892473118 0.0815384615385
0.571428571429 0.0820512820513
0.572953736655 0.0825641025641
0.574468085106 0.0830769230769
0.572438162544 0.0830769230769
0.573943661972 0.0835897435897
0.575438596491 0.0841025641026
0.576923076923 0.0846153846154
0.578397212544 0.0851282051282
0.579861111111 0.085641025641
0.57785467128 0.085641025641
0.575862068966 0.085641025641
0.573883161512 0.085641025641
0.575342465753 0.0861538461538
0.576791808874 0.0866666666667
0.578231292517 0.0871794871795
0.579661016949 0.0876923076923
0.577702702703 0.0876923076923
0.579124579125 0.0882051282051
0.577181208054 0.0882051282051
0.578595317726 0.0887179487179
0.576666666667 0.0887179487179
0.578073089701 0.0892307692308
0.579470198675 0.0897435897436
0.580858085809 0.0902564102564
0.582236842105 0.0907692307692
0.583606557377 0.0912820512821
0.584967320261 0.0917948717949
0.583061889251 0.0917948717949
0.581168831169 0.0917948717949
0.582524271845 0.0923076923077
0.58064516129 0.0923076923077
0.578778135048 0.0923076923077
0.580128205128 0.0928205128205
0.578274760383 0.0928205128205
0.579617834395 0.0933333333333
0.580952380952 0.0938461538462
0.582278481013 0.094358974359
0.583596214511 0.0948717948718
0.584905660377 0.0953846153846
0.586206896552 0.0958974358974
0.5875 0.0964102564103
0.585669781931 0.0964102564103
0.583850931677 0.0964102564103
0.582043343653 0.0964102564103
0.58024691358 0.0964102564103
0.581538461538 0.0969230769231
0.579754601227 0.0969230769231
0.577981651376 0.0969230769231
0.579268292683 0.0974358974359
0.577507598784 0.0974358974359
0.575757575758 0.0974358974359
0.577039274924 0.0979487179487
0.578313253012 0.0984615384615
0.57957957958 0.0989743589744
0.580838323353 0.0994871794872
0.579104477612 0.0994871794872
0.580357142857 0.1
0.581602373887 0.100512820513
0.582840236686 0.101025641026
0.58407079646 0.101538461538
0.585294117647 0.102051282051
0.58357771261 0.102051282051
0.584795321637 0.102564102564
0.586005830904 0.103076923077
0.584302325581 0.103076923077
0.585507246377 0.10358974359
0.586705202312 0.104102564103
0.585014409222 0.104102564103
0.586206896552 0.104615384615
0.58452722063 0.104615384615
0.585714285714 0.105128205128
0.584045584046 0.105128205128
0.582386363636 0.105128205128
0.580736543909 0.105128205128
0.581920903955 0.105641025641
0.583098591549 0.106153846154
0.581460674157 0.106153846154
0.582633053221 0.106666666667
0.583798882682 0.107179487179
0.58495821727 0.107692307692
0.583333333333 0.107692307692
0.581717451524 0.107692307692
0.582872928177 0.108205128205
0.581267217631 0.108205128205
0.582417582418 0.108717948718
0.580821917808 0.108717948718
0.581967213115 0.109230769231
0.58310626703 0.109743589744
0.584239130435 0.110256410256
0.582655826558 0.110256410256
0.583783783784 0.110769230769
0.584905660377 0.111282051282
0.583333333333 0.111282051282
0.584450402145 0.111794871795
0.585561497326 0.112307692308
0.586666666667 0.112820512821
0.587765957447 0.113333333333
0.586206896552 0.113333333333
0.584656084656 0.113333333333
0.583113456464 0.113333333333
0.584210526316 0.113846153846
0.58530183727 0.114358974359
0.583769633508 0.114358974359
0.584856396867 0.114871794872
0.583333333333 0.114871794872
0.584415584416 0.115384615385
0.582901554404 0.115384615385
0.581395348837 0.115384615385
0.582474226804 0.115897435897
0.580976863753 0.115897435897
0.582051282051 0.11641025641
0.580562659847 0.11641025641
0.579081632653 0.11641025641
0.580152671756 0.116923076923
0.581218274112 0.117435897436
0.579746835443 0.117435897436
0.578282828283 0.117435897436
0.576826196474 0.117435897436
0.577889447236 0.117948717949
0.578947368421 0.118461538462
0.5775 0.118461538462
0.576059850374 0.118461538462
0.577114427861 0.118974358974
0.575682382134 0.118974358974
0.574257425743 0.118974358974
0.572839506173 0.118974358974
0.573891625616 0.119487179487
0.572481572482 0.119487179487
0.571078431373 0.119487179487
0.572127139364 0.12
0.570731707317 0.12
0.569343065693 0.12
0.567961165049 0.12
0.566585956416 0.12
0.567632850242 0.120512820513
0.568674698795 0.121025641026
0.567307692308 0.121025641026
0.568345323741 0.121538461538
0.569377990431 0.122051282051
0.568019093079 0.122051282051
0.569047619048 0.122564102564
0.567695961995 0.122564102564
0.568720379147 0.123076923077
0.569739952719 0.12358974359
0.570754716981 0.124102564103
0.569411764706 0.124102564103
0.568075117371 0.124102564103
0.566744730679 0.124102564103
0.565420560748 0.124102564103
0.564102564103 0.124102564103
0.562790697674 0.124102564103
0.561484918794 0.124102564103
0.560185185185 0.124102564103
0.558891454965 0.124102564103
0.559907834101 0.124615384615
0.56091954023 0.125128205128
0.559633027523 0.125128205128
0.558352402746 0.125128205128
0.557077625571 0.125128205128
0.555808656036 0.125128205128
0.554545454545 0.125128205128
0.555555555556 0.125641025641
0.556561085973 0.126153846154
0.555304740406 0.126153846154
0.556306306306 0.126666666667
0.555056179775 0.126666666667
0.553811659193 0.126666666667
0.552572706935 0.126666666667
0.551339285714 0.126666666667
0.550111358575 0.126666666667
0.551111111111 0.127179487179
0.552106430155 0.127692307692
0.550884955752 0.127692307692
0.551876379691 0.128205128205
0.552863436123 0.128717948718
0.553846153846 0.129230769231
0.552631578947 0.129230769231
0.553610503282 0.129743589744
0.554585152838 0.130256410256
0.555555555556 0.130769230769
0.554347826087 0.130769230769
0.555314533623 0.131282051282
0.554112554113 0.131282051282
0.552915766739 0.131282051282
0.551724137931 0.131282051282
0.552688172043 0.131794871795
0.551502145923 0.131794871795
0.552462526767 0.132307692308
0.551282051282 0.132307692308
0.550106609808 0.132307692308
0.551063829787 0.132820512821
0.549893842887 0.132820512821
0.548728813559 0.132820512821
0.547568710359 0.132820512821
0.548523206751 0.133333333333
0.547368421053 0.133333333333
0.548319327731 0.133846153846
0.549266247379 0.134358974359
0.550209205021 0.134871794872
0.549060542797 0.134871794872
0.55 0.135384615385
0.550935550936 0.135897435897
0.551867219917 0.13641025641
0.552795031056 0.136923076923
0.551652892562 0.136923076923
0.550515463918 0.136923076923
0.551440329218 0.137435897436
0.550308008214 0.137435897436
0.549180327869 0.137435897436
0.550102249489 0.137948717949
0.551020408163 0.138461538462
0.549898167006 0.138461538462
0.55081300813 0.138974358974
0.549695740365 0.138974358974
0.550607287449 0.139487179487
0.549494949495 0.139487179487
0.548387096774 0.139487179487
0.547283702213 0.139487179487
0.548192771084 0.14
0.547094188377 0.14
0.546 0.14
0.544910179641 0.14
0.543824701195 0.14
0.542743538767 0.14
0.543650793651 0.140512820513
0.542574257426 0.140512820513
0.541501976285 0.140512820513
0.540433925049 0.140512820513
0.541338582677 0.141025641026
0.540275049116 0.141025641026
0.539215686275 0.141025641026
0.538160469667 0.141025641026
0.5390625 0.141538461538
0.539961013645 0.142051282051
0.538910505837 0.142051282051
0.539805825243 0.142564102564
0.540697674419 0.143076923077
0.541586073501 0.14358974359
0.540540540541 0.14358974359
0.541425818882 0.144102564103
0.542307692308 0.144615384615
0.543186180422 0.145128205128
0.544061302682 0.145641025641
0.544933078394 0.146153846154
0.545801526718 0.146666666667
0.544761904762 0.146666666667
0.545627376426 0.147179487179
0.544592030361 0.147179487179
0.543560606061 0.147179487179
0.542533081285 0.147179487179
0.541509433962 0.147179487179
0.540489642185 0.147179487179
0.539473684211 0.147179487179
0.540337711069 0.147692307692
0.541198501873 0.148205128205
0.540186915888 0.148205128205
0.541044776119 0.148717948718
0.541899441341 0.149230769231
0.540892193309 0.149230769231
0.539888682746 0.149230769231
0.540740740741 0.149743589744
0.541589648799 0.150256410256
0.540590405904 0.150256410256
0.539594843462 0.150256410256
0.540441176471 0.150769230769
0.539449541284 0.150769230769
0.538461538462 0.150769230769
0.539305301645 0.151282051282
0.538321167883 0.151282051282
0.539162112933 0.151794871795
0.538181818182 0.151794871795
0.539019963702 0.152307692308
0.538043478261 0.152307692308
0.538878842676 0.152820512821
0.537906137184 0.152820512821
0.538738738739 0.153333333333
0.537769784173 0.153333333333
0.536804308797 0.153333333333
0.537634408602 0.153846153846
0.538461538462 0.154358974359
0.5375 0.154358974359
0.538324420677 0.154871794872
0.539145907473 0.155384615385
0.539964476021 0.155897435897
0.539007092199 0.155897435897
0.53982300885 0.15641025641
0.538869257951 0.15641025641
0.539682539683 0.156923076923
0.540492957746 0.157435897436
0.541300527241 0.157948717949
0.540350877193 0.157948717949
0.539404553415 0.157948717949
0.538461538462 0.157948717949
0.537521815009 0.157948717949
0.538327526132 0.158461538462
0.537391304348 0.158461538462
0.536458333333 0.158461538462
0.535528596187 0.158461538462
0.536332179931 0.158974358974
0.535405872193 0.158974358974
0.536206896552 0.159487179487
0.537005163511 0.16
0.537800687285 0.160512820513
0.53859348199 0.161025641026
0.539383561644 0.161538461538
0.538461538462 0.161538461538
0.539249146758 0.162051282051
0.54003407155 0.162564102564
0.540816326531 0.163076923077
0.541595925297 0.16358974359
0.542372881356 0.164102564103
0.543147208122 0.164615384615
0.543918918919 0.165128205128
0.543001686341 0.165128205128
0.542087542088 0.165128205128
0.541176470588 0.165128205128
0.541946308725 0.165641025641
0.541038525963 0.165641025641
0.541806020067 0.166153846154
0.540901502504 0.166153846154
0.541666666667 0.166666666667
0.542429284526 0.167179487179
0.541528239203 0.167179487179
0.542288557214 0.167692307692
0.541390728477 0.167692307692
0.540495867769 0.167692307692
0.541254125413 0.168205128205
0.540362438221 0.168205128205
0.541118421053 0.168717948718
0.541871921182 0.169230769231
0.540983606557 0.169230769231
0.540098199673 0.169230769231
0.539215686275 0.169230769231
0.539967373573 0.169743589744
0.540716612378 0.170256410256
0.541463414634 0.170769230769
0.542207792208 0.171282051282
0.541329011345 0.171282051282
0.542071197411 0.171794871795
0.541195476575 0.171794871795
0.540322580645 0.171794871795
0.539452495974 0.171794871795
0.538585209003 0.171794871795
0.539325842697 0.172307692308
0.540064102564 0.172820512821
0.5408 0.173333333333
0.541533546326 0.173846153846
0.540669856459 0.173846153846
0.541401273885 0.174358974359
0.540540540541 0.174358974359
0.54126984127 0.174871794872
0.540412044374 0.174871794872
0.539556962025 0.174871794872
0.54028436019 0.175384615385
0.539432176656 0.175384615385
0.540157480315 0.175897435897
0.540880503145 0.17641025641
0.541601255887 0.176923076923
0.542319749216 0.177435897436
0.541471048513 0.177435897436
0.5421875 0.177948717949
0.542901716069 0.178461538462
0.542056074766 0.178461538462
0.542768273717 0.178974358974
0.54347826087 0.179487179487
0.544186046512 0.18
0.543343653251 0.18
0.544049459042 0.180512820513
0.543209876543 0.180512820513
0.542372881356 0.180512820513
0.541538461538 0.180512820513
0.540706605223 0.180512820513
0.539877300613 0.180512820513
0.539050535988 0.180512820513
0.538226299694 0.180512820513
0.537404580153 0.180512820513
0.538109756098 0.181025641026
0.537290715373 0.181025641026
0.537993920973 0.181538461538
0.53717754173 0.181538461538
0.537878787879 0.182051282051
0.538577912254 0.182564102564
0.537764350453 0.182564102564
0.536953242836 0.182564102564
0.536144578313 0.182564102564
0.536842105263 0.183076923077
0.536036036036 0.183076923077
0.535232383808 0.183076923077
0.534431137725 0.183076923077
0.533632286996 0.183076923077
0.534328358209 0.18358974359
0.533532041729 0.18358974359
0.534226190476 0.184102564103
0.534918276374 0.184615384615
0.535608308605 0.185128205128
0.534814814815 0.185128205128
0.53550295858 0.185641025641
0.534711964549 0.185641025641
0.535398230088 0.186153846154
0.536082474227 0.186666666667
0.535294117647 0.186666666667
0.53597650514 0.187179487179
0.535190615836 0.187179487179
0.534407027818 0.187179487179
0.533625730994 0.187179487179
0.532846715328 0.187179487179
0.533527696793 0.187692307692
0.532751091703 0.187692307692
0.531976744186 0.187692307692
0.531204644412 0.187692307692
0.531884057971 0.188205128205
0.531114327062 0.188205128205
0.530346820809 0.188205128205
0.531024531025 0.188717948718
0.530259365994 0.188717948718
0.530935251799 0.189230769231
0.530172413793 0.189230769231
0.529411764706 0.189230769231
0.530085959885 0.189743589744
0.529327610873 0.189743589744
0.53 0.190256410256
0.529243937233 0.190256410256
0.52849002849 0.190256410256
0.52773826458 0.190256410256
0.526988636364 0.190256410256
0.526241134752 0.190256410256
0.525495750708 0.190256410256
0.526166902405 0.190769230769
0.525423728814 0.190769230769
0.524682651622 0.190769230769
0.525352112676 0.191282051282
0.524613220816 0.191282051282
0.523876404494 0.191282051282
0.523141654979 0.191282051282
0.52380952381 0.191794871795
0.523076923077 0.191794871795
0.522346368715 0.191794871795
0.521617852162 0.191794871795
0.520891364903 0.191794871795
0.52016689847 0.191794871795
0.519444444444 0.191794871795
0.518723994452 0.191794871795
0.519390581717 0.192307692308
0.51867219917 0.192307692308
0.517955801105 0.192307692308
0.518620689655 0.192820512821
0.517906336088 0.192820512821
0.518569463549 0.193333333333
0.519230769231 0.193846153846
0.518518518519 0.193846153846
0.517808219178 0.193846153846
0.517099863201 0.193846153846
0.516393442623 0.193846153846
0.515688949523 0.193846153846
0.516348773842 0.194358974359
0.515646258503 0.194358974359
0.514945652174 0.194358974359
0.514246947083 0.194358974359
0.513550135501 0.194358974359
0.514208389716 0.194871794872
0.513513513514 0.194871794872
0.514170040486 0.195384615385
0.513477088949 0.195384615385
0.514131897712 0.195897435897
0.513440860215 0.195897435897
0.512751677852 0.195897435897
0.513404825737 0.19641025641
0.5140562249 0.196923076923
0.513368983957 0.196923076923
0.514018691589 0.197435897436
0.513333333333 0.197435897436
0.512649800266 0.197435897436
0.51329787234 0.197948717949
0.512616201859 0.197948717949
0.511936339523 0.197948717949
0.512582781457 0.198461538462
0.511904761905 0.198461538462
0.511228533686 0.198461538462
0.51055408971 0.198461538462
0.511198945982 0.198974358974
0.511842105263 0.199487179487
0.512483574244 0.2
0.51312335958 0.200512820513
0.5124508519 0.200512820513
0.511780104712 0.200512820513
0.511111111111 0.200512820513
0.511749347258 0.201025641026
0.512385919166 0.201538461538
0.513020833333 0.202051282051
0.512353706112 0.202051282051
0.512987012987 0.202564102564
0.513618677043 0.203076923077
0.512953367876 0.203076923077
0.512289780078 0.203076923077
0.512919896641 0.20358974359
0.512258064516 0.20358974359
0.512886597938 0.204102564103
0.512226512227 0.204102564103
0.511568123393 0.204102564103
0.510911424904 0.204102564103
0.511538461538 0.204615384615
0.510883482714 0.204615384615
0.510230179028 0.204615384615
0.510855683269 0.205128205128
0.511479591837 0.205641025641
0.512101910828 0.206153846154
0.51272264631 0.206666666667
0.51207115629 0.206666666667
0.51269035533 0.207179487179
0.513307984791 0.207692307692
0.513924050633 0.208205128205
0.514538558786 0.208717948718
0.515151515152 0.209230769231
0.515762925599 0.209743589744
0.515113350126 0.209743589744
0.51572327044 0.210256410256
0.515075376884 0.210256410256
0.514429109159 0.210256410256
0.513784461153 0.210256410256
0.514392991239 0.210769230769
0.51375 0.210769230769
0.513108614232 0.210769230769
0.513715710723 0.211282051282
0.513075965131 0.211282051282
0.512437810945 0.211282051282
0.511801242236 0.211282051282
0.511166253102 0.211282051282
0.51053283767 0.211282051282
0.511138613861 0.211794871795
0.51174289246 0.212307692308
0.511111111111 0.212307692308
0.510480887793 0.212307692308
0.509852216749 0.212307692308
0.509225092251 0.212307692308
0.5085995086 0.212307692308
0.509202453988 0.212820512821
0.509803921569 0.213333333333
0.510403916769 0.213846153846
0.5097799511 0.213846153846
0.509157509158 0.213846153846
0.508536585366 0.213846153846
0.509135200974 0.214358974359
0.508515815085 0.214358974359
0.507897934386 0.214358974359
0.508495145631 0.214871794872
0.509090909091 0.215384615385
0.509685230024 0.215897435897
0.510278113664 0.21641025641
0.509661835749 0.21641025641
0.509047044632 0.21641025641
0.50843373494 0.21641025641
0.507821901324 0.21641025641
0.508413461538 0.216923076923
0.507803121248 0.216923076923
0.507194244604 0.216923076923
0.507784431138 0.217435897436
0.508373205742 0.217948717949
0.507765830346 0.217948717949
0.507159904535 0.217948717949
0.506555423123 0.217948717949
0.505952380952 0.217948717949
0.505350772889 0.217948717949
0.504750593824 0.217948717949
0.504151838671 0.217948717949
0.504739336493 0.218461538462
0.505325443787 0.218974358974
0.505910165485 0.219487179487
0.505312868949 0.219487179487
0.504716981132 0.219487179487
0.505300353357 0.22
0.504705882353 0.22
0.504112808461 0.22
0.503521126761 0.22
0.502930832356 0.22
0.502341920375 0.22
0.501754385965 0.22
0.502336448598 0.220512820513
0.501750291715 0.220512820513
0.501165501166 0.220512820513
0.501746216531 0.221025641026
0.502325581395 0.221538461538
0.502903600465 0.222051282051
0.502320185615 0.222051282051
0.501738122827 0.222051282051
0.501157407407 0.222051282051
0.500578034682 0.222051282051
0.5 0.222051282051
0.500576701269 0.222564102564
0.5 0.222564102564
0.499424626007 0.222564102564
0.5 0.223076923077
0.499425947187 0.223076923077
0.498853211009 0.223076923077
0.499427262314 0.22358974359
0.5 0.224102564103
0.499428571429 0.224102564103
0.498858447489 0.224102564103
0.499429874572 0.224615384615
0.5 0.225128205128
0.500568828214 0.225641025641
0.5 0.225641025641
0.49943246311 0.225641025641
0.498866213152 0.225641025641
0.498301245753 0.225641025641
0.498868778281 0.226153846154
0.499435028249 0.226666666667
0.498871331828 0.226666666667
0.499436302142 0.227179487179
0.5 0.227692307692
0.499437570304 0.227692307692
0.498876404494 0.227692307692
0.498316498316 0.227692307692
0.497757847534 0.227692307692
0.497200447928 0.227692307692
0.496644295302 0.227692307692
0.496089385475 0.227692307692
0.496651785714 0.228205128205
0.496098104794 0.228205128205
0.496659242762 0.228717948718
0.496106785317 0.228717948718
0.495555555556 0.228717948718
0.49500554939 0.228717948718
0.4955654102 0.229230769231
0.495016611296 0.229230769231
0.494469026549 0.229230769231
0.493922651934 0.229230769231
0.494481236203 0.229743589744
0.495038588754 0.230256410256
0.495594713656 0.230769230769
0.49504950495 0.230769230769
0.494505494505 0.230769230769
0.493962678375 0.230769230769
0.49451754386 0.231282051282
0.495071193866 0.231794871795
0.494529540481 0.231794871795
0.495081967213 0.232307692308
0.495633187773 0.232820512821
0.495092693566 0.232820512821
0.494553376906 0.232820512821
0.49401523395 0.232820512821
0.49347826087 0.232820512821
0.492942453855 0.232820512821
0.492407809111 0.232820512821
0.492957746479 0.233333333333
0.492424242424 0.233333333333
0.491891891892 0.233333333333
0.492440604752 0.233846153846
0.492988133765 0.234358974359
0.492456896552 0.234358974359
0.491926803014 0.234358974359
0.49247311828 0.234871794872
0.491944146079 0.234871794872
0.491416309013 0.234871794872
0.491961414791 0.235384615385
0.491434689507 0.235384615385
0.491978609626 0.235897435897
0.491452991453 0.235897435897
0.491995731057 0.23641025641
0.491471215352 0.23641025641
0.492012779553 0.236923076923
0.491489361702 0.236923076923
0.492029755579 0.237435897436
0.491507430998 0.237435897436
0.49098621421 0.237435897436
0.490466101695 0.237435897436
0.489947089947 0.237435897436
0.489429175476 0.237435897436
0.489968321014 0.237948717949
0.489451476793 0.237948717949
0.489989462592 0.238461538462
0.489473684211 0.238461538462
0.490010515247 0.238974358974
0.490546218487 0.239487179487
0.491080797482 0.24
0.490566037736 0.24
0.490052356021 0.24
0.489539748954 0.24
0.489028213166 0.24
0.489561586639 0.240512820513
0.489051094891 0.240512820513
0.488541666667 0.240512820513
0.488033298647 0.240512820513
0.488565488565 0.241025641026
0.48805815161 0.241025641026
0.48755186722 0.241025641026
0.488082901554 0.241538461538
0.488612836439 0.242051282051
0.488107549121 0.242051282051
0.488636363636 0.242564102564
0.489164086687 0.243076923077
0.488659793814 0.243076923077
0.489186405767 0.24358974359
0.488683127572 0.24358974359
0.489208633094 0.244102564103
0.488706365503 0.244102564103
0.489230769231 0.244615384615
0.489754098361 0.245128205128
0.489252814739 0.245128205128
0.488752556237 0.245128205128
0.488253319714 0.245128205128
0.487755102041 0.245128205128
0.487257900102 0.245128205128
0.486761710794 0.245128205128
0.486266531027 0.245128205128
0.485772357724 0.245128205128
0.486294416244 0.245641025641
0.485801217039 0.245641025641
0.48632218845 0.246153846154
0.485829959514 0.246153846154
0.485338725986 0.246153846154
0.484848484848 0.246153846154
0.485368314834 0.246666666667
0.484879032258 0.246666666667
0.484390735146 0.246666666667
0.483903420523 0.246666666667
0.483417085427 0.246666666667
0.482931726908 0.246666666667
0.482447342026 0.246666666667
0.481963927856 0.246666666667
0.481481481481 0.246666666667
0.481 0.246666666667
0.480519480519 0.246666666667
0.481037924152 0.247179487179
0.481555333998 0.247692307692
0.481075697211 0.247692307692
0.481592039801 0.248205128205
0.48111332008 0.248205128205
0.480635551142 0.248205128205
0.480158730159 0.248205128205
0.479682854311 0.248205128205
0.479207920792 0.248205128205
0.479723046489 0.248717948718
0.48023715415 0.249230769231
0.479763079961 0.249230769231
0.479289940828 0.249230769231
0.47881773399 0.249230769231
0.478346456693 0.249230769231
0.478859390364 0.249743589744
0.479371316306 0.250256410256
0.478900883219 0.250256410256
0.478431372549 0.250256410256
0.477962781587 0.250256410256
0.477495107632 0.250256410256
0.477028347996 0.250256410256
0.4765625 0.250256410256
0.476097560976 0.250256410256
0.475633528265 0.250256410256
0.476144109056 0.250769230769
0.475680933852 0.250769230769
0.475218658892 0.250769230769
0.47572815534 0.251282051282
0.475266731329 0.251282051282
0.475775193798 0.251794871795
0.475314617619 0.251794871795
0.47582205029 0.252307692308
0.476328502415 0.252820512821
0.475868725869 0.252820512821
0.475409836066 0.252820512821
0.47591522158 0.253333333333
0.475457170356 0.253333333333
0.475 0.253333333333
0.474543707973 0.253333333333
0.474088291747 0.253333333333
0.473633748802 0.253333333333
0.474137931034 0.253846153846
0.473684210526 0.253846153846
0.473231357553 0.253846153846
0.472779369628 0.253846153846
0.473282442748 0.254358974359
0.472831267874 0.254358974359
0.472380952381 0.254358974359
0.471931493815 0.254358974359
0.471482889734 0.254358974359
0.471035137702 0.254358974359
0.470588235294 0.254358974359
0.471090047393 0.254871794872
0.470643939394 0.254871794872
0.470198675497 0.254871794872
0.470699432892 0.255384615385
0.470254957507 0.255384615385
0.469811320755 0.255384615385
0.469368520264 0.255384615385
0.469868173258 0.255897435897
0.469426152399 0.255897435897
0.468984962406 0.255897435897
0.468544600939 0.255897435897
0.46904315197 0.25641025641
0.468603561387 0.25641025641
0.468164794007 0.25641025641
0.467726847521 0.25641025641
0.467289719626 0.25641025641
0.46685340803 0.25641025641
0.466417910448 0.25641025641
0.466915191053 0.256923076923
0.466480446927 0.256923076923
0.466046511628 0.256923076923
0.466542750929 0.257435897436
0.467038068709 0.257948717949
0.467532467532 0.258461538462
0.467099165894 0.258461538462
0.466666666667 0.258461538462
0.466234967623 0.258461538462
0.466728280961 0.258974358974
0.467220683287 0.259487179487
0.466789667897 0.259487179487
0.466359447005 0.259487179487
0.466850828729 0.26
0.466421343146 0.26
0.466911764706 0.260512820513
0.467401285583 0.261025641026
0.466972477064 0.261025641026
0.466544454629 0.261025641026
0.466117216117 0.261025641026
0.465690759378 0.261025641026
0.465265082267 0.261025641026
0.464840182648 0.261025641026
0.464416058394 0.261025641026
0.464904284412 0.261538461538
0.465391621129 0.262051282051
0.464968152866 0.262051282051
0.465454545455 0.262564102564
0.465031789282 0.262564102564
0.464609800363 0.262564102564
0.465095194923 0.263076923077
0.464673913043 0.263076923077
0.464253393665 0.263076923077
0.46383363472 0.263076923077
0.464317976513 0.26358974359
0.464801444043 0.264102564103
0.46438232642 0.264102564103
0.464864864865 0.264615384615
0.464446444644 0.264615384615
0.464928057554 0.265128205128
0.464510332435 0.265128205128
0.464991023339 0.265641025641
0.464573991031 0.265641025641
0.464157706093 0.265641025641
0.463742166517 0.265641025641
0.463327370304 0.265641025641
0.463806970509 0.266153846154
0.464285714286 0.266666666667
0.464763603925 0.267179487179
0.464349376114 0.267179487179
0.46482635797 0.267692307692
0.464412811388 0.267692307692
0.464 0.267692307692
0.463587921847 0.267692307692
0.464063886424 0.268205128205
0.464539007092 0.268717948718
0.464127546501 0.268717948718
0.464601769912 0.269230769231
0.464190981432 0.269230769231
0.463780918728 0.269230769231
0.463371579876 0.269230769231
0.462962962963 0.269230769231
0.462555066079 0.269230769231
0.462147887324 0.269230769231
0.461741424802 0.269230769231
0.461335676626 0.269230769231
0.460930640913 0.269230769231
0.460526315789 0.269230769231
0.460122699387 0.269230769231
0.459719789842 0.269230769231
0.459317585302 0.269230769231
0.458916083916 0.269230769231
0.458515283843 0.269230769231
0.458115183246 0.269230769231
0.458587619878 0.269743589744
0.459059233449 0.270256410256
0.458659704091 0.270256410256
0.459130434783 0.270769230769
0.458731537793 0.270769230769
0.459201388889 0.271282051282
0.45880312229 0.271282051282
0.458405545927 0.271282051282
0.458874458874 0.271794871795
0.458477508651 0.271794871795
0.458081244598 0.271794871795
0.45768566494 0.271794871795
0.457290767903 0.271794871795
0.456896551724 0.271794871795
0.456503014643 0.271794871795
0.456110154905 0.271794871795
0.456577815993 0.272307692308
0.45704467354 0.272820512821
0.456652360515 0.272820512821
0.456260720412 0.272820512821
0.4558697515 0.272820512821
0.456335616438 0.273333333333
0.456800684346 0.273846153846
0.45641025641 0.273846153846
0.456020495303 0.273846153846
0.455631399317 0.273846153846
0.455242966752 0.273846153846
0.454855195911 0.273846153846
0.454468085106 0.273846153846
0.454081632653 0.273846153846
0.454545454545 0.274358974359
0.455008488964 0.274871794872
0.454622561493 0.274871794872
0.454237288136 0.274871794872
0.453852667231 0.274871794872
0.453468697124 0.274871794872
0.4539306847 0.275384615385
0.453547297297 0.275384615385
0.453164556962 0.275384615385
0.452782462057 0.275384615385
0.453243470935 0.275897435897
0.453703703704 0.27641025641
0.453322119428 0.27641025641
0.452941176471 0.27641025641
0.452560873216 0.27641025641
0.452181208054 0.27641025641
0.45180217938 0.27641025641
0.451423785595 0.27641025641
0.451046025105 0.27641025641
0.451505016722 0.276923076923
0.451127819549 0.276923076923
0.450751252087 0.276923076923
0.450375312761 0.276923076923
0.45 0.276923076923
0.44962531224 0.276923076923
0.450083194676 0.277435897436
0.449709060682 0.277435897436
0.449335548173 0.277435897436
0.448962655602 0.277435897436
0.448590381426 0.277435897436
0.449047224524 0.277948717949
0.448675496689 0.277948717949
0.448304383788 0.277948717949
0.447933884298 0.277948717949
0.447563996697 0.277948717949
0.447194719472 0.277948717949
0.446826051113 0.277948717949
0.446457990115 0.277948717949
0.446090534979 0.277948717949
0.446546052632 0.278461538462
0.447000821693 0.278974358974
0.446633825944 0.278974358974
0.447087776866 0.279487179487
0.447540983607 0.28
0.447174447174 0.28
0.447626841244 0.280512820513
0.447260834015 0.280512820513
0.446895424837 0.280512820513
0.446530612245 0.280512820513
0.44616639478 0.280512820513
0.446617766911 0.281025641026
0.446254071661 0.281025641026
0.445890968267 0.281025641026
0.445528455285 0.281025641026
0.445166531275 0.281025641026
0.444805194805 0.281025641026
0.444444444444 0.281025641026
0.444084278768 0.281025641026
0.443724696356 0.281025641026
0.443365695793 0.281025641026
0.443815683104 0.281538461538
0.443457189015 0.281538461538
0.443099273608 0.281538461538
0.442741935484 0.281538461538
0.442385173247 0.281538461538
0.442028985507 0.281538461538
0.441673370877 0.281538461538
0.441318327974 0.281538461538
0.440963855422 0.281538461538
0.441412520064 0.282051282051
0.441860465116 0.282564102564
0.441506410256 0.282564102564
0.441152922338 0.282564102564
0.4408 0.282564102564
0.440447641886 0.282564102564
0.440095846645 0.282564102564
0.439744612929 0.282564102564
0.439393939394 0.282564102564
0.43984063745 0.283076923077
0.440286624204 0.28358974359
0.440731901352 0.284102564103
0.440381558029 0.284102564103
0.440031771247 0.284102564103
0.439682539683 0.284102564103
0.440126883426 0.284615384615
0.440570522979 0.285128205128
0.441013460016 0.285641025641
0.440664556962 0.285641025641
0.441106719368 0.286153846154
0.440758293839 0.286153846154
0.441199684294 0.286666666667
0.440851735016 0.286666666667
0.440504334121 0.286666666667
0.440157480315 0.286666666667
0.439811172305 0.286666666667
0.439465408805 0.286666666667
0.439120188531 0.286666666667
0.438775510204 0.286666666667
0.438431372549 0.286666666667
0.438087774295 0.286666666667
0.43852779953 0.287179487179
0.438184663537 0.287179487179
0.437842064113 0.287179487179
0.4375 0.287179487179
0.437158469945 0.287179487179
0.436817472699 0.287179487179
0.437256430242 0.287692307692
0.43691588785 0.287692307692
0.436575875486 0.287692307692
0.436236391913 0.287692307692
0.435897435897 0.287692307692
0.436335403727 0.288205128205
0.435996896819 0.288205128205
0.435658914729 0.288205128205
0.435321456235 0.288205128205
0.435758513932 0.288717948718
0.435421500387 0.288717948718
0.435085007728 0.288717948718
0.434749034749 0.288717948718
0.434413580247 0.288717948718
0.434078643022 0.288717948718
0.43374422188 0.288717948718
0.433410315627 0.288717948718
0.433076923077 0.288717948718
0.432744043044 0.288717948718
0.432411674347 0.288717948718
0.43207981581 0.288717948718
0.431748466258 0.288717948718
0.431417624521 0.288717948718
0.431087289433 0.288717948718
0.430757459832 0.288717948718
0.430428134557 0.288717948718
0.430099312452 0.288717948718
0.430534351145 0.289230769231
0.430968726163 0.289743589744
0.430640243902 0.289743589744
0.430312261995 0.289743589744
0.4299847793 0.289743589744
0.429657794677 0.289743589744
0.429331306991 0.289743589744
0.42900531511 0.289743589744
0.428679817906 0.289743589744
0.429112964367 0.290256410256
0.428787878788 0.290256410256
0.429220287661 0.290769230769
0.428895612708 0.290769230769
0.42932728647 0.291282051282
0.429003021148 0.291282051282
0.429433962264 0.291794871795
0.429110105581 0.291794871795
0.428786737001 0.291794871795
0.428463855422 0.291794871795
0.428141459744 0.291794871795
0.428571428571 0.292307692308
0.428249436514 0.292307692308
0.427927927928 0.292307692308
0.427606901725 0.292307692308
0.428035982009 0.292820512821
0.427715355805 0.292820512821
0.427395209581 0.292820512821
0.427075542259 0.292820512821
0.427503736921 0.293333333333
0.427184466019 0.293333333333
0.426865671642 0.293333333333
0.427293064877 0.293846153846
0.42697466468 0.293846153846
0.426656738645 0.293846153846
0.426339285714 0.293846153846
0.426022304833 0.293846153846
0.425705794948 0.293846153846
0.425389755011 0.293846153846
0.425074183976 0.293846153846
0.424759080801 0.293846153846
0.424444444444 0.293846153846
0.424870466321 0.294358974359
0.424556213018 0.294358974359
0.424242424242 0.294358974359
0.423929098966 0.294358974359
0.424354243542 0.294871794872
0.424041297935 0.294871794872
0.424465733235 0.295384615385
0.424889543446 0.295897435897
0.424576894776 0.295897435897
0.424264705882 0.295897435897
0.423952975753 0.295897435897
0.423641703377 0.295897435897
0.424064563463 0.29641025641
0.423753665689 0.29641025641
0.423443223443 0.29641025641
0.423133235725 0.29641025641
0.423555230432 0.296923076923
0.423976608187 0.297435897436
0.423666910153 0.297435897436
0.423357664234 0.297435897436
0.423778264041 0.297948717949
0.424198250729 0.298461538462
0.423889293518 0.298461538462
0.424308588064 0.298974358974
0.424 0.298974358974
0.424418604651 0.299487179487
0.424110384895 0.299487179487
0.424528301887 0.3
0.424945612763 0.300512820513
0.424637681159 0.300512820513
0.42433019551 0.300512820513
0.424023154848 0.300512820513
0.423716558207 0.300512820513
0.423410404624 0.300512820513
0.423104693141 0.300512820513
0.422799422799 0.300512820513
0.422494592646 0.300512820513
0.422910662824 0.301025641026
0.422606191505 0.301025641026
0.422302158273 0.301025641026
0.421998562185 0.301025641026
0.421695402299 0.301025641026
0.421392677674 0.301025641026
0.421090387374 0.301025641026
0.420788530466 0.301025641026
0.421203438395 0.301538461538
0.420901932713 0.301538461538
0.420600858369 0.301538461538
0.421015010722 0.302051282051
0.420714285714 0.302051282051
0.420413990007 0.302051282051
0.420114122682 0.302051282051
0.419814682823 0.302051282051
0.420227920228 0.302564102564
0.419928825623 0.302564102564
0.419630156472 0.302564102564
0.420042643923 0.303076923077
0.419744318182 0.303076923077
0.419446415898 0.303076923077
0.419858156028 0.30358974359
0.420269312544 0.304102564103
0.419971671388 0.304102564103
0.419674451522 0.304102564103
0.420084865629 0.304615384615
0.419787985866 0.304615384615
0.419491525424 0.304615384615
0.419195483416 0.304615384615
0.418899858956 0.304615384615
0.418604651163 0.304615384615
0.418309859155 0.304615384615
0.418015482055 0.304615384615
0.418424753868 0.305128205128
0.418833450457 0.305641025641
0.418539325843 0.305641025641
0.418245614035 0.305641025641
0.417952314165 0.305641025641
0.417659425368 0.305641025641
0.417366946779 0.305641025641
0.417074877537 0.305641025641
0.417482517483 0.306153846154
0.417190775681 0.306153846154
0.416899441341 0.306153846154
0.416608513608 0.306153846154
0.416317991632 0.306153846154
0.416027874564 0.306153846154
0.41573816156 0.306153846154
0.415448851775 0.306153846154
0.415159944367 0.306153846154
0.414871438499 0.306153846154
0.414583333333 0.306153846154
0.414295628036 0.306153846154
0.414008321775 0.306153846154
0.413721413721 0.306153846154
0.413434903047 0.306153846154
0.41384083045 0.306666666667
0.413554633472 0.306666666667
0.413268832066 0.306666666667
0.412983425414 0.306666666667
0.413388543823 0.307179487179
0.413793103448 0.307692307692
0.413507925569 0.307692307692
0.413223140496 0.307692307692
0.412938747419 0.307692307692
0.41265474553 0.307692307692
0.412371134021 0.307692307692
0.412774725275 0.308205128205
0.412491420728 0.308205128205
0.412208504801 0.308205128205
0.411925976696 0.308205128205
0.411643835616 0.308205128205
0.411362080767 0.308205128205
0.411080711354 0.308205128205
0.410799726589 0.308205128205
0.410519125683 0.308205128205
0.41023890785 0.308205128205
0.409959072306 0.308205128205
0.410361281527 0.308717948718
0.410081743869 0.308717948718
0.409802586794 0.308717948718
0.409523809524 0.308717948718
0.409245411285 0.308717948718
0.40964673913 0.309230769231
0.409368635438 0.309230769231
0.409769335142 0.309743589744
0.409491525424 0.309743589744
0.409214092141 0.309743589744
0.4096140826 0.310256410256
0.4100135318 0.310769230769
0.409736308316 0.310769230769
0.409459459459 0.310769230769
0.40918298447 0.310769230769
0.408906882591 0.310769230769
0.408631153068 0.310769230769
0.408355795148 0.310769230769
0.408080808081 0.310769230769
0.407806191117 0.310769230769
0.40753194351 0.310769230769
0.407258064516 0.310769230769
0.407656145064 0.311282051282
0.407382550336 0.311282051282
0.407109322602 0.311282051282
0.406836461126 0.311282051282
0.406563965171 0.311282051282
0.406291834003 0.311282051282
0.406688963211 0.311794871795
0.406417112299 0.311794871795
0.406813627255 0.312307692308
0.406542056075 0.312307692308
0.406270847231 0.312307692308
0.406 0.312307692308
0.405729513658 0.312307692308
0.405459387483 0.312307692308
0.405189620758 0.312307692308
0.404920212766 0.312307692308
0.404651162791 0.312307692308
0.40438247012 0.312307692308
0.404114134041 0.312307692308
0.403846153846 0.312307692308
0.404241219351 0.312820512821
0.404635761589 0.313333333333
0.405029781602 0.313846153846
0.405423280423 0.314358974359
0.405155320555 0.314358974359
0.404887714663 0.314358974359
0.404620462046 0.314358974359
0.404353562005 0.314358974359
0.404087013843 0.314358974359
0.403820816864 0.314358974359
0.404213298223 0.314871794872
0.403947368421 0.314871794872
0.404339250493 0.315384615385
0.404073587385 0.315384615385
0.403808273145 0.315384615385
0.403543307087 0.315384615385
0.403278688525 0.315384615385
0.403014416776 0.315384615385
0.402750491159 0.315384615385
0.402486910995 0.315384615385
0.402223675605 0.315384615385
0.401960784314 0.315384615385
0.401698236447 0.315384615385
0.401436031332 0.315384615385
0.401174168297 0.315384615385
0.400912646675 0.315384615385
0.400651465798 0.315384615385
0.400390625 0.315384615385
0.400130123617 0.315384615385
0.399869960988 0.315384615385
0.399610136452 0.315384615385
0.399350649351 0.315384615385
0.399740428293 0.315897435897
0.399481193256 0.315897435897
0.399870382372 0.31641025641
0.399611398964 0.31641025641
0.399352750809 0.31641025641
0.399741267788 0.316923076923
0.399482870071 0.316923076923
0.399224806202 0.316923076923
0.398967075533 0.316923076923
0.39935483871 0.317435897436
0.399097356544 0.317435897436
0.398840206186 0.317435897436
0.398583386993 0.317435897436
0.398326898327 0.317435897436
0.398713826367 0.317948717949
0.398457583548 0.317948717949
0.398201669878 0.317948717949
0.397946084724 0.317948717949
0.398332264272 0.318461538462
0.398076923077 0.318461538462
0.397821909033 0.318461538462
0.397567221511 0.318461538462
0.397312859885 0.318461538462
0.397058823529 0.318461538462
0.396805111821 0.318461538462
0.396551724138 0.318461538462
0.396936821953 0.318974358974
0.396683673469 0.318974358974
0.397068196303 0.319487179487
0.396815286624 0.319487179487
0.397199236155 0.32
0.396946564885 0.32
0.396694214876 0.32
0.396442185515 0.32
0.39619047619 0.32
0.395939086294 0.32
0.396322130628 0.320512820513
0.396070975919 0.320512820513
0.395820139329 0.320512820513
0.395569620253 0.320512820513
0.395951929159 0.321025641026
0.395701643489 0.321025641026
0.395451674037 0.321025641026
0.395202020202 0.321025641026
0.394952681388 0.321025641026
0.394703656999 0.321025641026
0.39445494644 0.321025641026
0.394206549118 0.321025641026
0.393958464443 0.321025641026
0.393710691824 0.321025641026
0.394091766185 0.321538461538
0.393844221106 0.321538461538
0.393596986817 0.321538461538
0.393350062735 0.321538461538
0.393103448276 0.321538461538
0.392857142857 0.321538461538
0.393237319975 0.322051282051
0.392991239049 0.322051282051
0.392745465916 0.322051282051
0.3925 0.322051282051
0.392254840725 0.322051282051
0.392009987516 0.322051282051
0.3917654398 0.322051282051
0.392144638404 0.322564102564
0.391900311526 0.322564102564
0.391656288917 0.322564102564
0.392034847542 0.323076923077
0.391791044776 0.323076923077
0.392169049099 0.32358974359
0.391925465839 0.32358974359
0.392302917443 0.324102564103
0.39205955335 0.324102564103
0.392436453813 0.324615384615
0.392812887237 0.325128205128
0.392569659443 0.325128205128
0.392326732673 0.325128205128
0.39208410637 0.325128205128
0.391841779975 0.325128205128
0.391599752934 0.325128205128
0.391358024691 0.325128205128
0.391116594695 0.325128205128
0.390875462392 0.325128205128
0.390634627234 0.325128205128
0.39039408867 0.325128205128
0.390769230769 0.325641025641
0.390528905289 0.325641025641
0.39028887523 0.325641025641
0.390663390663 0.326153846154
0.390423572744 0.326153846154
0.39018404908 0.326153846154
0.389944819129 0.326153846154
0.389705882353 0.326153846154
0.389467238212 0.326153846154
0.389228886169 0.326153846154
0.389602446483 0.326666666667
0.389364303178 0.326666666667
0.389126450825 0.326666666667
0.388888888889 0.326666666667
0.389261744966 0.327179487179
0.389024390244 0.327179487179
0.388787324802 0.327179487179
0.388550548112 0.327179487179
0.388314059647 0.327179487179
0.388686131387 0.327692307692
0.388449848024 0.327692307692
0.388213851762 0.327692307692
0.387978142077 0.327692307692
0.387742718447 0.327692307692
0.387507580352 0.327692307692
0.387272727273 0.327692307692
0.387038158692 0.327692307692
0.386803874092 0.327692307692
0.386569872958 0.327692307692
0.386940749698 0.328205128205
0.38670694864 0.328205128205
0.387077294686 0.328717948718
0.386843693422 0.328717948718
0.386610373945 0.328717948718
0.386377335744 0.328717948718
0.386144578313 0.328717948718
0.385912101144 0.328717948718
0.38567990373 0.328717948718
0.385447985568 0.328717948718
0.385216346154 0.328717948718
0.384984984985 0.328717948718
0.384753901561 0.328717948718
0.385122975405 0.329230769231
0.385491606715 0.329743589744
0.385859796285 0.330256410256
0.385628742515 0.330256410256
0.38539796529 0.330256410256
0.385167464115 0.330256410256
0.384937238494 0.330256410256
0.384707287933 0.330256410256
0.38447761194 0.330256410256
0.384248210024 0.330256410256
0.384019081694 0.330256410256
0.38379022646 0.330256410256
0.38415723645 0.330769230769
0.383928571429 0.330769230769
0.383700178465 0.330769230769
0.383472057075 0.330769230769
0.383244206774 0.330769230769
0.383016627078 0.330769230769
0.382789317507 0.330769230769
0.38315539739 0.331282051282
0.382928275044 0.331282051282
0.382701421801 0.331282051282
0.382474837182 0.331282051282
0.38224852071 0.331282051282
0.38202247191 0.331282051282
0.381796690307 0.331282051282
0.382161842882 0.331794871795
0.382526564345 0.332307692308
0.382300884956 0.332307692308
0.382075471698 0.332307692308
0.381850324101 0.332307692308
0.381625441696 0.332307692308
0.381989405533 0.332820512821
0.382352941176 0.333333333333
0.382128159906 0.333333333333
0.381903642773 0.333333333333
0.381679389313 0.333333333333
0.381455399061 0.333333333333
0.381231671554 0.333333333333
0.381008206331 0.333333333333
0.380785002929 0.333333333333
0.38056206089 0.333333333333
0.380339379754 0.333333333333
0.380701754386 0.333846153846
0.380479251899 0.333846153846
0.380841121495 0.334358974359
0.380618797431 0.334358974359
0.380396732789 0.334358974359
0.380174927114 0.334358974359
0.379953379953 0.334358974359
0.380314502038 0.334871794872
0.380093131548 0.334871794872
0.379872018615 0.334871794872
0.38023255814 0.335384615385
0.38001162115 0.335384615385
0.379790940767 0.335384615385
0.379570516541 0.335384615385
0.379350348028 0.335384615385
0.379130434783 0.335384615385
0.378910776362 0.335384615385
0.378691372322 0.335384615385
0.378472222222 0.335384615385
0.378253325622 0.335384615385
0.378034682081 0.335384615385
0.377816291161 0.335384615385
0.377598152425 0.335384615385
0.377380265436 0.335384615385
0.377739331027 0.335897435897
0.377521613833 0.335897435897
0.377880184332 0.33641025641
0.378238341969 0.336923076923
0.378020713464 0.336923076923
0.378378378378 0.337435897436
0.37816091954 0.337435897436
0.377943710511 0.337435897436
0.377726750861 0.337435897436
0.377510040161 0.337435897436
0.377293577982 0.337435897436
0.377077363897 0.337435897436
0.377434135166 0.337948717949
0.377790497997 0.338461538462
0.377574370709 0.338461538462
0.377358490566 0.338461538462
0.377142857143 0.338461538462
0.376927470017 0.338461538462
0.377283105023 0.338974358974
0.377067883628 0.338974358974
0.37685290764 0.338974358974
0.377207977208 0.339487179487
0.377562642369 0.34
0.37734775185 0.34
0.377133105802 0.34
0.376918703809 0.34
0.376704545455 0.34
0.376490630324 0.34
0.376844494892 0.340512820513
0.376630743052 0.340512820513
0.37641723356 0.340512820513
0.376203966006 0.340512820513
0.375990939977 0.340512820513
0.375778155065 0.340512820513
0.37556561086 0.340512820513
0.375353306953 0.340512820513
0.375141242938 0.340512820513
0.374929418408 0.340512820513
0.374717832957 0.340512820513
0.374506486182 0.340512820513
0.374295377678 0.340512820513
0.374084507042 0.340512820513
0.374436936937 0.341025641026
0.374226223973 0.341025641026
0.374015748031 0.341025641026
0.373805508713 0.341025641026
0.373595505618 0.341025641026
0.373385738349 0.341025641026
0.37317620651 0.341025641026
0.373527762199 0.341538461538
0.37331838565 0.341538461538
0.373109243697 0.341538461538
0.372900335946 0.341538461538
0.372691662003 0.341538461538
0.372483221477 0.341538461538
0.372275013974 0.341538461538
0.372067039106 0.341538461538
0.371859296482 0.341538461538
0.371651785714 0.341538461538
0.371444506414 0.341538461538
0.371237458194 0.341538461538
0.371030640669 0.341538461538
0.370824053452 0.341538461538
0.37061769616 0.341538461538
0.370411568409 0.341538461538
0.370205669817 0.341538461538
0.37 0.341538461538
0.369794558579 0.341538461538
0.369589345172 0.341538461538
0.369384359401 0.341538461538
0.369179600887 0.341538461538
0.368975069252 0.341538461538
0.36877076412 0.341538461538
0.369120088545 0.342051282051
0.368915929204 0.342051282051
0.369264787175 0.342564102564
0.369060773481 0.342564102564
0.369409166207 0.343076923077
0.369205298013 0.343076923077
0.369001654716 0.343076923077
0.368798235943 0.343076923077
0.368595041322 0.343076923077
0.368392070485 0.343076923077
0.36818932306 0.343076923077
0.36798679868 0.343076923077
0.368334249588 0.34358974359
0.368131868132 0.34358974359
0.36847885777 0.344102564103
0.3682766191 0.344102564103
0.368074602304 0.344102564103
0.368421052632 0.344615384615
0.368767123288 0.345128205128
0.369112814896 0.345641025641
0.368910782704 0.345641025641
0.368708971554 0.345641025641
0.368507381083 0.345641025641
0.368306010929 0.345641025641
0.368651010377 0.346153846154
0.368449781659 0.346153846154
0.368248772504 0.346153846154
0.368047982552 0.346153846154
0.367847411444 0.346153846154
0.367647058824 0.346153846154
0.367446924333 0.346153846154
0.367247007617 0.346153846154
0.36704730832 0.346153846154
0.366847826087 0.346153846154
0.366648560565 0.346153846154
0.366449511401 0.346153846154
0.366250678242 0.346153846154
0.366052060738 0.346153846154
0.365853658537 0.346153846154
0.365655471289 0.346153846154
0.365457498646 0.346153846154
0.36525974026 0.346153846154
0.365062195782 0.346153846154
0.365405405405 0.346666666667
0.365207995678 0.346666666667
0.365010799136 0.346666666667
0.364813815434 0.346666666667
0.365156418554 0.347179487179
0.365498652291 0.347692307692
0.365301724138 0.347692307692
0.365105008078 0.347692307692
0.364908503767 0.347692307692
0.364712210866 0.347692307692
0.365053763441 0.348205128205
0.364857603439 0.348205128205
0.364661654135 0.348205128205
0.364465915191 0.348205128205
0.364270386266 0.348205128205
0.364075067024 0.348205128205
0.364415862808 0.348717948718
0.364220674879 0.348717948718
0.364025695931 0.348717948718
0.363830925629 0.348717948718
0.363636363636 0.348717948718
0.363442009621 0.348717948718
0.363247863248 0.348717948718
0.363053924186 0.348717948718
0.362860192102 0.348717948718
0.362666666667 0.348717948718
0.362473347548 0.348717948718
0.362280234417 0.348717948718
0.362619808307 0.349230769231
0.362426822778 0.349230769231
0.362234042553 0.349230769231
0.362041467305 0.349230769231
0.361849096706 0.349230769231
0.36165693043 0.349230769231
0.361464968153 0.349230769231
0.361273209549 0.349230769231
0.361081654295 0.349230769231
0.360890302067 0.349230769231
0.360699152542 0.349230769231
0.3605082054 0.349230769231
0.360317460317 0.349230769231
0.360126916975 0.349230769231
0.360465116279 0.349743589744
0.360274696249 0.349743589744
0.360084477297 0.349743589744
0.359894459103 0.349743589744
0.35970464135 0.349743589744
0.359515023722 0.349743589744
0.359325605901 0.349743589744
0.359136387572 0.349743589744
0.358947368421 0.349743589744
0.358758548133 0.349743589744
0.358569926393 0.349743589744
0.35838150289 0.349743589744
0.358193277311 0.349743589744
0.358530183727 0.350256410256
0.358866736621 0.350769230769
0.358678552701 0.350769230769
0.358490566038 0.350769230769
0.358302776323 0.350769230769
0.358115183246 0.350769230769
0.357927786499 0.350769230769
0.357740585774 0.350769230769
0.357553580763 0.350769230769
0.35736677116 0.350769230769
0.357180156658 0.350769230769
0.356993736952 0.350769230769
0.356807511737 0.350769230769
0.356621480709 0.350769230769
0.356435643564 0.350769230769
0.35625 0.350769230769
0.356064549714 0.350769230769
0.355879292404 0.350769230769
0.355694227769 0.350769230769
0.355509355509 0.350769230769
0.355324675325 0.350769230769
0.355140186916 0.350769230769
0.354955889984 0.350769230769
0.354771784232 0.350769230769
0.354587869362 0.350769230769
0.354404145078 0.350769230769
0.354220611082 0.350769230769
0.354554865424 0.351282051282
0.354371443352 0.351282051282
0.354705274043 0.351794871795
0.354521963824 0.351794871795
0.354338842975 0.351794871795
0.354155911203 0.351794871795
0.353973168215 0.351794871795
0.353790613718 0.351794871795
0.353608247423 0.351794871795
0.353426069037 0.351794871795
0.35324407827 0.351794871795
0.353062274833 0.351794871795
0.353395061728 0.352307692308
0.353213367609 0.352307692308
0.353031860226 0.352307692308
0.352850539291 0.352307692308
0.352669404517 0.352307692308
0.352488455618 0.352307692308
0.352307692308 0.352307692308
0.3521271143 0.352307692308
0.351946721311 0.352307692308
0.352278545827 0.352820512821
0.35209825998 0.352820512821
0.351918158568 0.352820512821
0.352249488753 0.353333333333
0.352580480327 0.353846153846
0.35240040858 0.353846153846
0.352730985197 0.354358974359
0.35306122449 0.354871794872
0.35288118307 0.354871794872
0.352701325178 0.354871794872
0.352521650535 0.354871794872
0.352342158859 0.354871794872
0.352162849873 0.354871794872
0.351983723296 0.354871794872
0.35231316726 0.355384615385
0.352134146341 0.355384615385
0.352463179279 0.355897435897
0.352284263959 0.355897435897
0.352105530188 0.355897435897
0.351926977688 0.355897435897
0.352255448555 0.35641025641
0.352077001013 0.35641025641
0.352405063291 0.356923076923
0.352732793522 0.357435897436
0.35306019221 0.357948717949
0.353387259858 0.358461538462
0.353208691258 0.358461538462
0.353535353535 0.358974358974
0.353356890459 0.358974358974
0.353178607467 0.358974358974
0.353000504286 0.358974358974
0.352822580645 0.358974358974
0.352644836272 0.358974358974
0.352467270896 0.358974358974
0.352289884248 0.358974358974
0.352112676056 0.358974358974
0.352438411262 0.359487179487
0.352763819095 0.36
0.352586639879 0.36
0.352409638554 0.36
0.352232814852 0.36
0.352557673019 0.360512820513
0.352380952381 0.360512820513
0.352204408818 0.360512820513
0.352028042063 0.360512820513
0.352352352352 0.361025641026
0.352676338169 0.361538461538
0.3525 0.361538461538
0.352323838081 0.361538461538
0.352647352647 0.362051282051
0.352970544184 0.362564102564
0.352794411178 0.362564102564
0.352618453865 0.362564102564
0.352442671984 0.362564102564
0.352267065272 0.362564102564
0.352091633466 0.362564102564
0.351916376307 0.362564102564
0.35223880597 0.363076923077
0.352560914968 0.36358974359
0.352882703777 0.364102564103
0.352707401888 0.364102564103
0.352532274081 0.364102564103
0.352357320099 0.364102564103
0.352182539683 0.364102564103
0.352007932573 0.364102564103
0.351833498513 0.364102564103
0.352154531947 0.364615384615
0.35198019802 0.364615384615
0.351806036616 0.364615384615
0.351632047478 0.364615384615
0.351458230351 0.364615384615
0.35128458498 0.364615384615
0.351111111111 0.364615384615
0.35093780849 0.364615384615
0.351258016774 0.365128205128
0.35157790927 0.365641025641
0.351404632824 0.365641025641
0.351231527094 0.365641025641
0.351058591827 0.365641025641
0.351377952756 0.366153846154
0.351696999508 0.366666666667
0.352015732547 0.367179487179
0.351842751843 0.367179487179
0.351669941061 0.367179487179
0.351497299951 0.367179487179
0.351324828263 0.367179487179
0.351152525748 0.367179487179
0.351470588235 0.367692307692
0.351298383146 0.367692307692
0.351126346719 0.367692307692
0.350954478708 0.367692307692
0.350782778865 0.367692307692
0.350611246944 0.367692307692
0.350439882698 0.367692307692
0.350268685882 0.367692307692
0.35009765625 0.367692307692
0.349926793558 0.367692307692
0.349756097561 0.367692307692
0.349585568016 0.367692307692
0.349415204678 0.367692307692
0.349732099367 0.368205128205
0.349561830574 0.368205128205
0.349391727494 0.368205128205
0.349221789883 0.368205128205
0.349052017501 0.368205128205
0.348882410107 0.368205128205
0.34871296746 0.368205128205
0.34854368932 0.368205128205
0.348859776807 0.368717948718
0.348690591659 0.368717948718
0.348521570528 0.368717948718
0.348352713178 0.368717948718
0.34818401937 0.368717948718
0.348015488867 0.368717948718
0.347847121432 0.368717948718
0.347678916828 0.368717948718
0.347510874819 0.368717948718
0.347826086957 0.369230769231
0.347658136166 0.369230769231
0.34749034749 0.369230769231
0.347322720695 0.369230769231
0.347155255545 0.369230769231
0.346987951807 0.369230769231
0.346820809249 0.369230769231
0.346653827636 0.369230769231
0.346487006737 0.369230769231
0.346801346801 0.369743589744
0.347115384615 0.370256410256
0.346948582412 0.370256410256
0.346781940442 0.370256410256
0.347095535286 0.370769230769
0.346928982726 0.370769230769
0.346762589928 0.370769230769
0.346596356663 0.370769230769
0.346430282702 0.370769230769
0.346264367816 0.370769230769
0.346577309718 0.371282051282
0.346411483254 0.371282051282
0.346724055476 0.371794871795
0.3465583174 0.371794871795
0.346392737697 0.371794871795
0.346227316141 0.371794871795
0.346539379475 0.372307692308
0.346374045802 0.372307692308
0.346685741536 0.372820512821
0.34652049571 0.372820512821
0.346355407337 0.372820512821
0.34619047619 0.372820512821
0.346501665873 0.373333333333
0.346812559467 0.373846153846
0.34664764622 0.373846153846
0.346482889734 0.373846153846
0.346318289786 0.373846153846
0.346628679962 0.374358974359
0.346464167062 0.374358974359
0.346299810247 0.374358974359
0.346609767662 0.374871794872
0.34644549763 0.374871794872
0.346281383231 0.374871794872
0.346117424242 0.374871794872
0.345953620445 0.374871794872
0.345789971618 0.374871794872
0.345626477541 0.374871794872
0.345463137996 0.374871794872
0.345299952763 0.374871794872
0.345136921624 0.374871794872
0.344974044361 0.374871794872
0.344811320755 0.374871794872
0.344648750589 0.374871794872
0.344957587182 0.375384615385
0.344795101272 0.375384615385
0.344632768362 0.375384615385
0.344470588235 0.375384615385
0.344308560677 0.375384615385
0.344616831218 0.375897435897
0.344454887218 0.375897435897
0.34429309535 0.375897435897
0.344600938967 0.37641025641
0.344439230408 0.37641025641
0.344277673546 0.37641025641
0.344116268167 0.37641025641
0.343955014058 0.37641025641
0.343793911007 0.37641025641
0.343632958801 0.37641025641
0.34347215723 0.37641025641
0.34331150608 0.37641025641
0.343151005143 0.37641025641
0.342990654206 0.37641025641
0.342830453059 0.37641025641
0.342670401494 0.37641025641
0.3425104993 0.37641025641
0.342817164179 0.376923076923
0.343123543124 0.377435897436
0.342963653308 0.377435897436
0.343269678621 0.377948717949
0.343109869646 0.377948717949
0.3429502094 0.377948717949
0.343255813953 0.378461538462
0.34309623431 0.378461538462
0.342936802974 0.378461538462
0.34277751974 0.378461538462
0.342618384401 0.378461538462
0.342459396752 0.378461538462
0.342300556586 0.378461538462
0.3421418637 0.378461538462
0.341983317887 0.378461538462
0.341824918944 0.378461538462
0.341666666667 0.378461538462
0.341508560851 0.378461538462
0.341813135985 0.378974358974
0.341655108645 0.378974358974
0.341959334566 0.379487179487
0.341801385681 0.379487179487
0.341643582641 0.379487179487
0.341947392709 0.38
0.341789667897 0.38
0.34163208852 0.38
0.341474654378 0.38
0.341317365269 0.38
0.341160220994 0.38
0.341463414634 0.380512820513
0.341766329347 0.381025641026
0.341609195402 0.381025641026
0.341452205882 0.381025641026
0.341754708314 0.381538461538
0.341597796143 0.381538461538
0.341441027994 0.381538461538
0.341743119266 0.382051282051
0.341586428244 0.382051282051
0.341429880843 0.382051282051
0.341273476867 0.382051282051
0.341117216117 0.382051282051
0.340961098398 0.382051282051
0.340805123513 0.382051282051
0.341106538637 0.382564102564
0.340950639854 0.382564102564
0.340794883508 0.382564102564
0.340639269406 0.382564102564
0.340483797353 0.382564102564
0.340328467153 0.382564102564
0.340629274966 0.383076923077
0.340474020055 0.383076923077
0.340318906606 0.383076923077
0.340619307832 0.38358974359
0.340464269458 0.38358974359
0.340309372157 0.38358974359
0.340154615734 0.38358974359
0.34 0.38358974359
0.339845524761 0.38358974359
0.339691189827 0.38358974359
0.339536995007 0.38358974359
0.339382940109 0.38358974359
0.339229024943 0.38358974359
0.33907524932 0.38358974359
0.338921613049 0.38358974359
0.338768115942 0.38358974359
0.338614757809 0.38358974359
0.338461538462 0.38358974359
0.338308457711 0.38358974359
0.338155515371 0.38358974359
0.338454586534 0.384102564103
0.33830171635 0.384102564103
0.338148984199 0.384102564103
0.337996389892 0.384102564103
0.337843933243 0.384102564103
0.337691614067 0.384102564103
0.337539432177 0.384102564103
0.337387387387 0.384102564103
0.337235479514 0.384102564103
0.337083708371 0.384102564103
0.336932073774 0.384102564103
0.33678057554 0.384102564103
0.337078651685 0.384615384615
0.33692722372 0.384615384615
0.336775931747 0.384615384615
0.336624775583 0.384615384615
0.336473755047 0.384615384615
0.336771300448 0.385128205128
0.336620349619 0.385128205128
0.33646953405 0.385128205128
0.336766681594 0.385641025641
0.336615935542 0.385641025641
0.336912751678 0.386153846154
0.336762075134 0.386153846154
0.336611533304 0.386153846154
0.336461126005 0.386153846154
0.336310853059 0.386153846154
0.336160714286 0.386153846154
0.336010709505 0.386153846154
0.335860838537 0.386153846154
0.335711101204 0.386153846154
0.335561497326 0.386153846154
0.335412026726 0.386153846154
0.335262689225 0.386153846154
0.335113484646 0.386153846154
0.334964412811 0.386153846154
0.334815473544 0.386153846154
0.335111111111 0.386666666667
0.335406486006 0.387179487179
0.335701598579 0.387692307692
0.335552596538 0.387692307692
0.335847382431 0.388205128205
0.335698447894 0.388205128205
0.33554964539 0.388205128205
0.335844040762 0.388717948718
0.33569530558 0.388717948718
0.335546702081 0.388717948718
0.335398230088 0.388717948718
0.335249889429 0.388717948718
0.335101679929 0.388717948718
0.334953601414 0.388717948718
0.33480565371 0.388717948718
0.334657836645 0.388717948718
0.334510150044 0.388717948718
0.334362593736 0.388717948718
0.334215167549 0.388717948718
0.334067871309 0.388717948718
0.333920704846 0.388717948718
0.333773667988 0.388717948718
0.333626760563 0.388717948718
0.333479982402 0.388717948718
0.333773087071 0.389230769231
0.334065934066 0.389743589744
0.333919156415 0.389743589744
0.334211682038 0.390256410256
0.334064969271 0.390256410256
0.333918385257 0.390256410256
0.333771929825 0.390256410256
0.333625602806 0.390256410256
0.333479404032 0.390256410256
0.333333333333 0.390256410256
0.333187390543 0.390256410256
0.333041575492 0.390256410256
0.332895888014 0.390256410256
0.333187581985 0.390769230769
0.333041958042 0.390769230769
0.332896461337 0.390769230769
0.332751091703 0.390769230769
0.332605848974 0.390769230769
0.332460732984 0.390769230769
0.332315743567 0.390769230769
0.332170880558 0.390769230769
0.332026143791 0.390769230769
0.331881533101 0.390769230769
0.331737048324 0.390769230769
0.331592689295 0.390769230769
0.33144845585 0.390769230769
0.331304347826 0.390769230769
0.331160365059 0.390769230769
0.331016507385 0.390769230769
0.330872774642 0.390769230769
0.330729166667 0.390769230769
0.330585683297 0.390769230769
0.330442324371 0.390769230769
0.330299089727 0.390769230769
0.330155979203 0.390769230769
0.330012992638 0.390769230769
0.32987012987 0.390769230769
0.330160103851 0.391282051282
0.33044982699 0.391794871795
0.330306960657 0.391794871795
0.330164217805 0.391794871795
0.330021598272 0.391794871795
0.3298791019 0.391794871795
0.329736728528 0.391794871795
0.329594477998 0.391794871795
0.329452350151 0.391794871795
0.329310344828 0.391794871795
0.32916846187 0.391794871795
0.32902670112 0.391794871795
0.328885062419 0.391794871795
0.328743545611 0.391794871795
0.328602150538 0.391794871795
0.328460877042 0.391794871795
0.328319724968 0.391794871795
0.328178694158 0.391794871795
0.328467153285 0.392307692308
0.328326180258 0.392307692308
0.328185328185 0.392307692308
0.328473413379 0.392820512821
0.328761251607 0.393333333333
0.328620394173 0.393333333333
0.328479657388 0.393333333333
0.328339041096 0.393333333333
0.328198545143 0.393333333333
0.328058169376 0.393333333333
0.327917913638 0.393333333333
0.327777777778 0.393333333333
0.32763776164 0.393333333333
0.327497865073 0.393333333333
0.327358087921 0.393333333333
0.327218430034 0.393333333333
0.327078891258 0.393333333333
0.326939471441 0.393333333333
0.32680017043 0.393333333333
0.326660988075 0.393333333333
0.326947637292 0.393846153846
0.326808510638 0.393846153846
0.326669502339 0.393846153846
0.326530612245 0.393846153846
0.326816829579 0.394358974359
0.326677994902 0.394358974359
0.326539278132 0.394358974359
0.326400679117 0.394358974359
0.326262197709 0.394358974359
0.326123833757 0.394358974359
0.326409495549 0.394871794872
0.326271186441 0.394871794872
0.326132994494 0.394871794872
0.32599491956 0.394871794872
0.32585696149 0.394871794872
0.325719120135 0.394871794872
0.325581395349 0.394871794872
0.325443786982 0.394871794872
0.325306294888 0.394871794872
0.325168918919 0.394871794872
0.325031658928 0.394871794872
0.324894514768 0.394871794872
0.324757486293 0.394871794872
0.325042158516 0.395384615385
0.324905183312 0.395384615385
0.324768323505 0.395384615385
0.325052631579 0.395897435897
0.324915824916 0.395897435897
0.324779133361 0.395897435897
0.325063078217 0.39641025641
0.325346784363 0.396923076923
0.325210084034 0.396923076923
0.32507349853 0.396923076923
0.325356842989 0.397435897436
0.325639949643 0.397948717949
0.325503355705 0.397948717949
0.32536687631 0.397948717949
0.3256496228 0.398461538462
0.325513196481 0.398461538462
0.325376884422 0.398461538462
0.32524068648 0.398461538462
0.325523012552 0.398974358974
0.325386867419 0.398974358974
0.32525083612 0.398974358974
0.325114918512 0.398974358974
0.324979114453 0.398974358974
0.325260960334 0.399487179487
0.325125208681 0.399487179487
0.324989570296 0.399487179487
0.325271059216 0.4
0.325135473114 0.4
0.325 0.4
0.324864639733 0.4
0.324729392173 0.4
0.324594257179 0.4
0.324459234609 0.4
0.324324324324 0.4
0.324189526185 0.4
0.32405484005 0.4
0.323920265781 0.4
0.324200913242 0.400512820513
0.324066390041 0.400512820513
0.323931978432 0.400512820513
0.323797678275 0.400512820513
0.323663489432 0.400512820513
0.323529411765 0.400512820513
0.323395445135 0.400512820513
0.323675496689 0.401025641026
0.323541580472 0.401025641026
0.32382133995 0.401538461538
0.323687474163 0.401538461538
0.323553719008 0.401538461538
0.323420074349 0.401538461538
0.32328654005 0.401538461538
0.323153115972 0.401538461538
0.32301980198 0.401538461538
0.322886597938 0.401538461538
0.32275350371 0.401538461538
0.322620519159 0.401538461538
0.322487644152 0.401538461538
0.322354878551 0.401538461538
0.322222222222 0.401538461538
0.322089675031 0.401538461538
0.321957236842 0.401538461538
0.322235922729 0.402051282051
0.322103533279 0.402051282051
0.321971252567 0.402051282051
0.32183908046 0.402051282051
0.321707016824 0.402051282051
0.321575061526 0.402051282051
0.321443214432 0.402051282051
0.32131147541 0.402051282051
0.321179844326 0.402051282051
0.321457821458 0.402564102564
0.321735571019 0.403076923077
0.321603927987 0.403076923077
0.321472392638 0.403076923077
0.321340964841 0.403076923077
0.321209644463 0.403076923077
0.321078431373 0.403076923077
0.320947325439 0.403076923077
0.320816326531 0.403076923077
0.320685434517 0.403076923077
0.320554649266 0.403076923077
0.320831634733 0.40358974359
0.320700896496 0.40358974359
0.320570264766 0.40358974359
0.320846905537 0.404102564103
0.320716320716 0.404102564103
0.320585842148 0.404102564103
0.320455469703 0.404102564103
0.320325203252 0.404102564103
0.320195042666 0.404102564103
0.320064987815 0.404102564103
0.319935038571 0.404102564103
0.319805194805 0.404102564103
0.319675456389 0.404102564103
0.3199513382 0.404615384615
0.319821645724 0.404615384615
0.319692058347 0.404615384615
0.319967598218 0.405128205128
0.31983805668 0.405128205128
0.319708619992 0.405128205128
0.31998381877 0.405641025641
0.31985442782 0.405641025641
0.319725141471 0.405641025641
0.32 0.406153846154
0.319870759289 0.406153846154
0.320145337101 0.406666666667
0.320419693301 0.407179487179
0.320290439693 0.407179487179
0.320161290323 0.407179487179
0.320032245062 0.407179487179
0.319903303787 0.407179487179
0.320177204994 0.407692307692
0.320450885668 0.408205128205
0.32032193159 0.408205128205
0.320193081255 0.408205128205
0.32006433454 0.408205128205
0.319935691318 0.408205128205
0.319807151466 0.408205128205
0.319678714859 0.408205128205
0.319550381373 0.408205128205
0.319422150883 0.408205128205
0.319294023265 0.408205128205
0.319165998396 0.408205128205
0.319038076152 0.408205128205
0.319310897436 0.408717948718
0.319183019624 0.408717948718
0.319055244195 0.408717948718
0.319327731092 0.409230769231
0.3196 0.409743589744
0.319472211116 0.409743589744
0.31934452438 0.409743589744
0.319216939672 0.409743589744
0.319089456869 0.409743589744
0.318962075848 0.409743589744
0.319233838787 0.410256410256
0.319106501795 0.410256410256
0.318979266348 0.410256410256
0.318852132324 0.410256410256
0.318725099602 0.410256410256
0.318598168061 0.410256410256
0.318869426752 0.410769230769
0.319140469558 0.411282051282
0.319013524264 0.411282051282
0.31888667992 0.411282051282
0.318759936407 0.411282051282
0.318633293603 0.411282051282
0.31850675139 0.411282051282
0.318380309647 0.411282051282
0.318650793651 0.411794871795
0.318524395081 0.411794871795
0.318398096749 0.411794871795
0.318271898533 0.411794871795
0.318145800317 0.411794871795
0.31801980198 0.411794871795
0.317893903405 0.411794871795
0.317768104472 0.411794871795
0.317642405063 0.411794871795
0.317516805061 0.411794871795
0.317391304348 0.411794871795
0.317265902805 0.411794871795
0.317140600316 0.411794871795
0.317015396763 0.411794871795
0.31728492502 0.412307692308
0.317159763314 0.412307692308
0.317429022082 0.412820512821
0.317698068585 0.413333333333
0.317572892041 0.413333333333
0.3174478141 0.413333333333
0.317716535433 0.413846153846
0.31759149941 0.413846153846
0.317859952793 0.414358974359
0.31773495871 0.414358974359
0.317610062893 0.414358974359
0.317485265226 0.414358974359
0.317360565593 0.414358974359
0.317235963879 0.414358974359
0.317111459969 0.414358974359
0.316987053747 0.414358974359
0.316862745098 0.414358974359
0.316738533908 0.414358974359
0.317006269592 0.414871794872
0.316882099491 0.414871794872
0.317149569303 0.415384615385
0.317416829746 0.415897435897
0.317292644757 0.415897435897
0.317168556903 0.415897435897
0.317044566067 0.415897435897
0.317311449785 0.41641025641
0.3171875 0.41641025641
0.317454119485 0.416923076923
0.317330210773 0.416923076923
0.317206398751 0.416923076923
0.317082683307 0.416923076923
0.316959064327 0.416923076923
0.316835541699 0.416923076923
0.31671211531 0.416923076923
0.316588785047 0.416923076923
0.316465550798 0.416923076923
0.316342412451 0.416923076923
0.316219369895 0.416923076923
0.316096423017 0.416923076923
0.315973571706 0.416923076923
0.315850815851 0.416923076923
0.316116504854 0.417435897436
0.31599378882 0.417435897436
0.315871168025 0.417435897436
0.315748642358 0.417435897436
0.31562621171 0.417435897436
0.315503875969 0.417435897436
0.315381635025 0.417435897436
0.315646785438 0.417948717949
0.315524583817 0.417948717949
0.31540247678 0.417948717949
0.315280464217 0.417948717949
0.315545243619 0.418461538462
0.315423270197 0.418461538462
0.315301391036 0.418461538462
0.315179606025 0.418461538462
0.315057915058 0.418461538462
0.314936318024 0.418461538462
0.314814814815 0.418461538462
0.314693405322 0.418461538462
0.314572089437 0.418461538462
0.314450867052 0.418461538462
0.314329738059 0.418461538462
0.314208702349 0.418461538462
0.314087759815 0.418461538462
0.314351673721 0.418974358974
0.314230769231 0.418974358974
0.314494425221 0.419487179487
0.314373558801 0.419487179487
0.314252785248 0.419487179487
0.314132104455 0.419487179487
0.314011516315 0.419487179487
0.313891020721 0.419487179487
0.313770617568 0.419487179487
0.314033742331 0.42
0.313913376773 0.42
0.313793103448 0.42
0.314055917273 0.420512820513
0.31393568147 0.420512820513
0.313815537696 0.420512820513
0.314078041316 0.421025641026
0.31395793499 0.421025641026
0.313837920489 0.421025641026
0.313717997707 0.421025641026
0.313598166539 0.421025641026
0.31347842688 0.421025641026
0.313358778626 0.421025641026
0.313239221671 0.421025641026
0.313119755912 0.421025641026
0.313000381243 0.421025641026
0.312881097561 0.421025641026
0.312761904762 0.421025641026
0.312642802742 0.421025641026
0.312523791397 0.421025641026
0.312785388128 0.421538461538
0.312666413085 0.421538461538
0.312547528517 0.421538461538
0.312428734322 0.421538461538
0.312310030395 0.421538461538
0.312191416635 0.421538461538
0.312072892938 0.421538461538
0.311954459203 0.421538461538
0.311836115326 0.421538461538
0.311717861206 0.421538461538
0.311978771797 0.422051282051
0.31186055324 0.422051282051
0.311742424242 0.422051282051
0.311624384703 0.422051282051
0.311506434519 0.422051282051
0.311388573591 0.422051282051
0.311270801815 0.422051282051
0.311153119093 0.422051282051
0.311035525321 0.422051282051
0.311295806573 0.422564102564
0.311178247734 0.422564102564
0.311060777652 0.422564102564
0.310943396226 0.422564102564
0.310826103357 0.422564102564
0.310708898944 0.422564102564
0.310591782887 0.422564102564
0.310474755087 0.422564102564
0.310357815443 0.422564102564
0.310240963855 0.422564102564
0.310124200226 0.422564102564
0.310007524454 0.422564102564
0.309890936442 0.422564102564
0.31015037594 0.423076923077
0.310033821871 0.423076923077
0.309917355372 0.423076923077
0.309800976342 0.423076923077
0.309684684685 0.423076923077
0.3095684803 0.423076923077
0.309452363091 0.423076923077
0.309336332958 0.423076923077
0.309595202399 0.42358974359
0.309853877857 0.424102564103
0.309737827715 0.424102564103
0.30962186447 0.424102564103
0.309880239521 0.424615384615
0.309764309764 0.424615384615
0.309648466717 0.424615384615
0.30953271028 0.424615384615
0.309790732436 0.425128205128
0.309675009339 0.425128205128
0.309559372666 0.425128205128
0.309817095931 0.425641025641
0.309701492537 0.425641025641
0.309585975382 0.425641025641
0.30947054437 0.425641025641
0.309355199404 0.425641025641
0.309239940387 0.425641025641
0.309124767225 0.425641025641
0.309009679821 0.425641025641
0.30889467808 0.425641025641
0.308779761905 0.425641025641
0.308664931201 0.425641025641
0.308550185874 0.425641025641
0.308435525827 0.425641025641
0.308320950966 0.425641025641
0.308206461196 0.425641025641
0.308092056422 0.425641025641
0.307977736549 0.425641025641
0.308234421365 0.426153846154
0.308120133482 0.426153846154
0.308376575241 0.426666666667
0.308262319378 0.426666666667
0.308518518519 0.427179487179
0.308404294706 0.427179487179
0.30829015544 0.427179487179
0.308176100629 0.427179487179
0.308062130178 0.427179487179
0.307948243993 0.427179487179
0.307834441981 0.427179487179
0.307720724049 0.427179487179
0.307607090103 0.427179487179
0.307862679956 0.427692307692
0.307749077491 0.427692307692
0.307635558834 0.427692307692
0.307522123894 0.427692307692
0.307777368227 0.428205128205
0.307663964628 0.428205128205
0.307918968692 0.428717948718
0.307805596465 0.428717948718
0.307692307692 0.428717948718
0.307579102281 0.428717948718
0.30746598014 0.428717948718
0.307352941176 0.428717948718
0.3072399853 0.428717948718
0.307127112417 0.428717948718
0.307381564451 0.429230769231
0.307268722467 0.429230769231
0.307155963303 0.429230769231
0.307043286867 0.429230769231
0.306930693069 0.429230769231
0.306818181818 0.429230769231
0.306705753023 0.429230769231
0.306593406593 0.429230769231
0.306481142439 0.429230769231
0.306368960469 0.429230769231
0.306256860593 0.429230769231
0.306144842721 0.429230769231
0.306032906764 0.429230769231
0.305921052632 0.429230769231
0.305809280234 0.429230769231
0.305697589481 0.429230769231
0.305585980285 0.429230769231
0.305474452555 0.429230769231
0.305363006202 0.429230769231
0.305251641138 0.429230769231
0.305504921619 0.429743589744
0.305393586006 0.429743589744
0.305282331512 0.429743589744
0.305535324108 0.430256410256
0.305424099017 0.430256410256
0.305312954876 0.430256410256
0.30556566024 0.430769230769
0.305454545455 0.430769230769
0.30534351145 0.430769230769
0.30523255814 0.430769230769
0.305121685434 0.430769230769
0.305010893246 0.430769230769
0.304900181488 0.430769230769
0.304789550073 0.430769230769
0.304678998912 0.430769230769
0.304568527919 0.430769230769
0.304458137006 0.430769230769
0.304710144928 0.431282051282
0.304599782687 0.431282051282
0.304489500362 0.431282051282
0.304379297865 0.431282051282
0.304269175109 0.431282051282
0.304159132007 0.431282051282
0.304049168474 0.431282051282
0.303939284424 0.431282051282
0.303829479769 0.431282051282
0.303719754424 0.431282051282
0.303610108303 0.431282051282
0.303500541321 0.431282051282
0.303751803752 0.431794871795
0.303642264695 0.431794871795
0.303532804614 0.431794871795
0.303783783784 0.432307692308
0.303674351585 0.432307692308
0.303564998199 0.432307692308
0.303455723542 0.432307692308
0.303346527528 0.432307692308
0.303237410072 0.432307692308
0.30312837109 0.432307692308
0.303378864127 0.432820512821
0.303269852677 0.432820512821
0.30316091954 0.432820512821
0.303052064632 0.432820512821
0.303302225413 0.433333333333
0.303193397919 0.433333333333
0.303084648494 0.433333333333
0.302975977053 0.433333333333
0.302867383513 0.433333333333
0.302758867789 0.433333333333
0.302650429799 0.433333333333
0.302900107411 0.433846153846
0.303149606299 0.434358974359
0.303041144902 0.434358974359
0.303290414878 0.434871794872
0.303539506614 0.435384615385
0.303431022159 0.435384615385
0.30332261522 0.435384615385
0.303214285714 0.435384615385
0.303106033559 0.435384615385
0.302997858672 0.435384615385
0.30288976097 0.435384615385
0.302781740371 0.435384615385
0.30303030303 0.435897435897
0.303278688525 0.43641025641
0.303170644817 0.43641025641
0.303062678063 0.43641025641
0.303310786757 0.436923076923
0.303202846975 0.436923076923
0.303094983991 0.436923076923
0.302987197724 0.436923076923
0.302879488091 0.436923076923
0.303127221038 0.437435897436
0.303374777975 0.437948717949
0.303622159091 0.438461538462
0.303514376997 0.438461538462
0.303406671398 0.438461538462
0.303299042214 0.438461538462
0.303191489362 0.438461538462
0.303084012761 0.438461538462
0.303330970943 0.438974358974
0.303223521077 0.438974358974
0.303116147309 0.438974358974
0.303362831858 0.439487179487
0.303609341826 0.44
0.303501945525 0.44
0.303394625177 0.44
0.3032873807 0.44
0.303180212014 0.44
0.303073119039 0.44
0.302966101695 0.44
0.302859159901 0.44
0.302752293578 0.44
0.302645502646 0.44
0.302538787024 0.44
0.302432146634 0.44
0.302325581395 0.44
0.302219091229 0.44
0.302112676056 0.44
0.302358324534 0.440512820513
0.302251935257 0.440512820513
0.302145620823 0.440512820513
0.302039381153 0.440512820513
0.301933216169 0.440512820513
0.302178496135 0.441025641026
0.302072356867 0.441025641026
0.301966292135 0.441025641026
0.30186030186 0.441025641026
0.302105263158 0.441538461538
0.302350052613 0.442051282051
0.302244039271 0.442051282051
0.302138100245 0.442051282051
0.302032235459 0.442051282051
0.301926444834 0.442051282051
0.301820728291 0.442051282051
0.301715085754 0.442051282051
0.301609517145 0.442051282051
0.301504022385 0.442051282051
0.301398601399 0.442051282051
0.301293254107 0.442051282051
0.301187980433 0.442051282051
0.3010827803 0.442051282051
0.300977653631 0.442051282051
0.300872600349 0.442051282051
0.300767620377 0.442051282051
0.300662713638 0.442051282051
0.300557880056 0.442051282051
0.300453119554 0.442051282051
0.300348432056 0.442051282051
0.300243817485 0.442051282051
0.300139275766 0.442051282051
0.300034806822 0.442051282051
0.299930410578 0.442051282051
0.299826086957 0.442051282051
0.299721835883 0.442051282051
0.299617657282 0.442051282051
0.299513551077 0.442051282051
0.299409517193 0.442051282051
0.299305555556 0.442051282051
0.299201666088 0.442051282051
0.299444829979 0.442564102564
0.299340964273 0.442564102564
0.299237170596 0.442564102564
0.299133448873 0.442564102564
0.29902979903 0.442564102564
0.298926220991 0.442564102564
0.298822714681 0.442564102564
0.298719280028 0.442564102564
0.298615916955 0.442564102564
0.298512625389 0.442564102564
0.298409405256 0.442564102564
0.298306256481 0.442564102564
0.298203178991 0.442564102564
0.298100172712 0.442564102564
0.297997237569 0.442564102564
0.29789437349 0.442564102564
0.298136645963 0.443076923077
0.29803380476 0.443076923077
0.297931034483 0.443076923077
0.298173043778 0.44358974359
0.298070296347 0.44358974359
0.297967619704 0.44358974359
0.297865013774 0.44358974359
0.297762478485 0.44358974359
0.297660013765 0.44358974359
0.297901616787 0.444102564103
0.297799174691 0.444102564103
0.297696803025 0.444102564103
0.297594501718 0.444102564103
0.297835795259 0.444615384615
0.297733516484 0.444615384615
0.29763130793 0.444615384615
0.297529169526 0.444615384615
0.297770154374 0.445128205128
0.297668038409 0.445128205128
0.297565992458 0.445128205128
0.297806716929 0.445641025641
0.297704693388 0.445641025641
0.297602739726 0.445641025641
0.297500855871 0.445641025641
0.297399041752 0.445641025641
0.297297297297 0.445641025641
0.297195622435 0.445641025641
0.297094017094 0.445641025641
0.297334244703 0.446153846154
0.297574308165 0.446666666667
0.297472677596 0.446666666667
0.297371116422 0.446666666667
0.297269624573 0.446666666667
0.297509382463 0.447179487179
0.297407912688 0.447179487179
0.297306512104 0.447179487179
0.297205180641 0.447179487179
0.297103918228 0.447179487179
0.297002724796 0.447179487179
0.296901600272 0.447179487179
0.297140912185 0.447692307692
0.297039809459 0.447692307692
0.29693877551 0.447692307692
0.296837810269 0.447692307692
0.296736913664 0.447692307692
0.296636085627 0.447692307692
0.296535326087 0.447692307692
0.296434634975 0.447692307692
0.29633401222 0.447692307692
0.296572785884 0.448205128205
0.296472184532 0.448205128205
0.296371651407 0.448205128205
0.296610169492 0.448717948718
0.296509657743 0.448717948718
0.29674796748 0.449230769231
0.296647477142 0.449230769231
0.296547054841 0.449230769231
0.296446700508 0.449230769231
0.296346414073 0.449230769231
0.296246195468 0.449230769231
0.296146044625 0.449230769231
0.296383913484 0.449743589744
0.296283783784 0.449743589744
0.296183721716 0.449743589744
0.296083727211 0.449743589744
0.295983800202 0.449743589744
0.295883940621 0.449743589744
0.296121416526 0.450256410256
0.296021577883 0.450256410256
0.295921806539 0.450256410256
0.295822102426 0.450256410256
0.295722465477 0.450256410256
0.295622895623 0.450256410256
0.295523392797 0.450256410256
0.295423956931 0.450256410256
0.295324587958 0.450256410256
0.29522528581 0.450256410256
0.295462184874 0.450769230769
0.295362903226 0.450769230769
0.29559959691 0.451282051282
0.295836131632 0.451794871795
0.295736824438 0.451794871795
0.295637583893 0.451794871795
0.29553840993 0.451794871795
0.295439302482 0.451794871795
0.295340261482 0.451794871795
0.295241286863 0.451794871795
0.295142378559 0.451794871795
0.295043536504 0.451794871795
0.294944760629 0.451794871795
0.29484605087 0.451794871795
0.29474740716 0.451794871795
0.294648829431 0.451794871795
0.29455031762 0.451794871795
0.294786096257 0.452307692308
0.29502171734 0.452820512821
0.294923179693 0.452820512821
0.294824707846 0.452820512821
0.294726301736 0.452820512821
0.294961628295 0.453333333333
0.294863242161 0.453333333333
0.294764921641 0.453333333333
0.294666666667 0.453333333333
0.294568477174 0.453333333333
0.294470353098 0.453333333333
0.294372294372 0.453333333333
0.294274300932 0.453333333333
0.294176372712 0.453333333333
0.294078509647 0.453333333333
0.293980711673 0.453333333333
0.293882978723 0.453333333333
0.293785310734 0.453333333333
0.293687707641 0.453333333333
0.293590169379 0.453333333333
0.293824701195 0.453846153846
0.29372718221 0.453846153846
0.29396151294 0.454358974359
0.293864013267 0.454358974359
0.293766578249 0.454358974359
0.293669207822 0.454358974359
0.293571901922 0.454358974359
0.293474660484 0.454358974359
0.293377483444 0.454358974359
0.293280370738 0.454358974359
0.293183322303 0.454358974359
0.293086338075 0.454358974359
0.292989417989 0.454358974359
0.292892561983 0.454358974359
0.292795769993 0.454358974359
0.292699041956 0.454358974359
0.292932628798 0.454871794872
0.293166061406 0.455384615385
0.293069306931 0.455384615385
0.292972616298 0.455384615385
0.292875989446 0.455384615385
0.292779426311 0.455384615385
0.292682926829 0.455384615385
0.292586490939 0.455384615385
0.292490118577 0.455384615385
0.292393809681 0.455384615385
0.292297564187 0.455384615385
0.292201382034 0.455384615385
0.292434210526 0.455897435897
0.292338046695 0.455897435897
0.292241946088 0.455897435897
0.292145908643 0.455897435897
0.292049934297 0.455897435897
0.291954022989 0.455897435897
0.291858174655 0.455897435897
0.291762389235 0.455897435897
0.291666666667 0.455897435897
0.291571006888 0.455897435897
0.291475409836 0.455897435897
0.291379875451 0.455897435897
0.29128440367 0.455897435897
0.291188994432 0.455897435897
0.291093647675 0.455897435897
0.290998363339 0.455897435897
0.290903141361 0.455897435897
0.290807981681 0.455897435897
0.290712884238 0.455897435897
0.29061784897 0.455897435897
0.290522875817 0.455897435897
0.290427964717 0.455897435897
0.290333115611 0.455897435897
0.290564805746 0.45641025641
0.290796344648 0.456923076923
0.291027732463 0.457435897436
0.290932811481 0.457435897436
0.290837952396 0.457435897436
0.29074315515 0.457435897436
0.290648419681 0.457435897436
0.290879478827 0.457948717949
0.290784760664 0.457948717949
0.291015625 0.458461538462
0.291246339082 0.458974358974
0.291151594014 0.458974358974
0.291056910569 0.458974358974
0.290962288687 0.458974358974
0.290867728307 0.458974358974
0.29077322937 0.458974358974
0.290678791816 0.458974358974
0.290584415584 0.458974358974
0.290490100617 0.458974358974
0.290395846853 0.458974358974
0.290301654233 0.458974358974
0.290207522698 0.458974358974
0.290113452188 0.458974358974
0.290343486714 0.459487179487
0.290249433107 0.459487179487
0.290155440415 0.459487179487
0.290061508579 0.459487179487
0.290291262136 0.46
0.290197347137 0.46
0.290103492885 0.46
0.290009699321 0.46
0.289915966387 0.46
0.289822294023 0.46
0.289728682171 0.46
0.289958023894 0.460512820513
0.289864428664 0.460512820513
0.289770893837 0.460512820513
0.289677419355 0.460512820513
0.28958400516 0.460512820513
0.289490651193 0.460512820513
0.289397357396 0.460512820513
0.28962628866 0.461025641026
0.289533011272 0.461025641026
0.289439793947 0.461025641026
0.289346636627 0.461025641026
0.289253539254 0.461025641026
0.289482148601 0.461538461538
0.289389067524 0.461538461538
0.289296046287 0.461538461538
0.289203084833 0.461538461538
0.28943141664 0.462051282051
0.289659601798 0.462564102564
0.289566613162 0.462564102564
0.289473684211 0.462564102564
0.289380814886 0.462564102564
0.289288005131 0.462564102564
0.289195254889 0.462564102564
0.289102564103 0.462564102564
0.289009932714 0.462564102564
0.288917360666 0.462564102564
0.288824847903 0.462564102564
0.288732394366 0.462564102564
0.28864 0.462564102564
0.288547664747 0.462564102564
0.288455388551 0.462564102564
0.288363171355 0.462564102564
0.288271013103 0.462564102564
0.288498402556 0.463076923077
0.288406259981 0.463076923077
0.288314176245 0.463076923077
0.288222151293 0.463076923077
0.288130185067 0.463076923077
0.288038277512 0.463076923077
0.287946428571 0.463076923077
0.287854638189 0.463076923077
0.28776290631 0.463076923077
0.287671232877 0.463076923077
0.287579617834 0.463076923077
0.287488061127 0.463076923077
0.287396562699 0.463076923077
0.287305122494 0.463076923077
0.287213740458 0.463076923077
0.287122416534 0.463076923077
0.287031150668 0.463076923077
0.286939942803 0.463076923077
0.286848792884 0.463076923077
0.286757700857 0.463076923077
0.286666666667 0.463076923077
0.286575690257 0.463076923077
0.286802030457 0.46358974359
0.286711068823 0.46358974359
0.286937222575 0.464102564103
0.286846275753 0.464102564103
0.286755386565 0.464102564103
0.286664554957 0.464102564103
0.286573780874 0.464102564103
0.286483064261 0.464102564103
0.286392405063 0.464102564103
0.286301803227 0.464102564103
0.286211258697 0.464102564103
0.28612077142 0.464102564103
0.28603034134 0.464102564103
0.286255924171 0.464615384615
0.286165508528 0.464615384615
0.286075149984 0.464615384615
0.285984848485 0.464615384615
0.285894603976 0.464615384615
0.285804416404 0.464615384615
0.285714285714 0.464615384615
0.285624211854 0.464615384615
0.285534194768 0.464615384615
0.285444234405 0.464615384615
0.285669291339 0.465128205128
0.285579345088 0.465128205128
0.285489455461 0.465128205128
0.285399622404 0.465128205128
0.285309845863 0.465128205128
0.285220125786 0.465128205128
0.285130462119 0.465128205128
0.285040854808 0.465128205128
0.285265472824 0.465641025641
0.285175879397 0.465641025641
0.285400313972 0.466153846154
0.285310734463 0.466153846154
0.28522121117 0.466153846154
0.28513174404 0.466153846154
0.28504233302 0.466153846154
0.284952978056 0.466153846154
0.284863679097 0.466153846154
0.28477443609 0.466153846154
0.284998434075 0.466666666667
0.284909204759 0.466666666667
0.284820031299 0.466666666667
0.285043804756 0.467179487179
0.28495464498 0.467179487179
0.285178236398 0.467692307692
0.285089090341 0.467692307692
0.285 0.467692307692
0.284910965323 0.467692307692
0.284821986259 0.467692307692
0.284733062754 0.467692307692
0.284644194757 0.467692307692
0.284555382215 0.467692307692
0.284466625078 0.467692307692
0.284377923293 0.467692307692
0.284289276808 0.467692307692
0.284200685572 0.467692307692
0.284112149533 0.467692307692
0.284023668639 0.467692307692
0.283935242839 0.467692307692
0.283846872082 0.467692307692
0.283758556316 0.467692307692
0.283981337481 0.468205128205
0.283893034826 0.468205128205
0.283804787069 0.468205128205
0.283716594158 0.468205128205
0.283628456042 0.468205128205
0.283540372671 0.468205128205
0.283452343993 0.468205128205
0.283364369957 0.468205128205
0.283276450512 0.468205128205
0.283498759305 0.468717948718
0.283410852713 0.468717948718
0.28332300062 0.468717948718
0.283235202975 0.468717948718
0.283147459727 0.468717948718
0.283059770827 0.468717948718
0.282972136223 0.468717948718
0.282884555865 0.468717948718
0.282797029703 0.468717948718
0.282709557686 0.468717948718
0.282622139765 0.468717948718
0.282534775889 0.468717948718
0.282447466007 0.468717948718
0.282360210071 0.468717948718
0.28227300803 0.468717948718
0.282494597098 0.469230769231
0.282407407407 0.469230769231
0.282320271521 0.469230769231
0.282233189389 0.469230769231
0.282146160962 0.469230769231
0.282367447596 0.469743589744
0.282280431433 0.469743589744
0.282193468885 0.469743589744
0.282106559901 0.469743589744
0.282019704433 0.469743589744
0.281932902432 0.469743589744
0.281846153846 0.469743589744
0.281759458628 0.469743589744
0.281980319803 0.470256410256
0.281893636643 0.470256410256
0.281807006761 0.470256410256
0.281720430108 0.470256410256
0.281633906634 0.470256410256
0.281547436291 0.470256410256
0.281767955801 0.470769230769
0.281681497392 0.470769230769
0.281595092025 0.470769230769
0.28150873965 0.470769230769
0.281422440221 0.470769230769
0.281336193687 0.470769230769
0.28125 0.470769230769
0.281163859112 0.470769230769
0.281077770974 0.470769230769
0.280991735537 0.470769230769
0.280905752754 0.470769230769
0.281125726522 0.471282051282
0.281039755352 0.471282051282
0.280953836747 0.471282051282
0.28086797066 0.471282051282
0.280782157042 0.471282051282
0.280696395846 0.471282051282
0.280610687023 0.471282051282
0.28083028083 0.471794871795
0.28074458346 0.471794871795
0.280658938377 0.471794871795
0.280573345532 0.471794871795
0.280487804878 0.471794871795
0.280402316367 0.471794871795
0.280316879951 0.471794871795
0.280231495583 0.471794871795
0.280146163216 0.471794871795
0.280060882801 0.471794871795
0.279975654291 0.471794871795
0.279890477639 0.471794871795
0.280109489051 0.472307692308
0.280024323503 0.472307692308
0.279939209726 0.472307692308
0.279854147675 0.472307692308
0.28007290401 0.472820512821
0.280291527483 0.473333333333
0.280206435944 0.473333333333
0.280121396055 0.473333333333
0.280036407767 0.473333333333
0.279951471034 0.473333333333
0.27986658581 0.473333333333
0.279781752046 0.473333333333
0.28 0.473846153846
0.279915177219 0.473846153846
0.279830405815 0.473846153846
0.27974568574 0.473846153846
0.279963680387 0.474358974359
0.279878971256 0.474358974359
0.27979431337 0.474358974359
0.279709706683 0.474358974359
0.279625151149 0.474358974359
0.279540646721 0.474358974359
0.279456193353 0.474358974359
0.279371791 0.474358974359
0.279287439614 0.474358974359
0.279203139149 0.474358974359
0.279118889559 0.474358974359
0.279034690799 0.474358974359
0.278950542823 0.474358974359
0.278866445583 0.474358974359
0.278782399036 0.474358974359
0.278698403133 0.474358974359
0.278614457831 0.474358974359
0.278831677206 0.474871794872
0.278747742324 0.474871794872
0.27866385796 0.474871794872
0.278580024067 0.474871794872
0.278496240602 0.474871794872
0.278412507517 0.474871794872
0.278328824767 0.474871794872
0.278545673077 0.475384615385
0.278462000601 0.475384615385
0.278378378378 0.475384615385
0.278294806364 0.475384615385
0.278211284514 0.475384615385
0.278127812781 0.475384615385
0.278044391122 0.475384615385
0.27796101949 0.475384615385
0.277877697842 0.475384615385
0.277794426131 0.475384615385
0.277711204314 0.475384615385
0.277628032345 0.475384615385
0.27754491018 0.475384615385
0.277461837773 0.475384615385
0.277378815081 0.475384615385
0.277295842058 0.475384615385
0.27721291866 0.475384615385
0.277130044843 0.475384615385
0.277047220562 0.475384615385
0.276964445772 0.475384615385
0.27688172043 0.475384615385
0.276799044491 0.475384615385
0.27671641791 0.475384615385
0.276633840645 0.475384615385
0.276551312649 0.475384615385
0.27646883388 0.475384615385
0.276386404293 0.475384615385
0.276304023845 0.475384615385
0.276519666269 0.475897435897
0.276437295204 0.475897435897
0.276354973198 0.475897435897
0.276272700208 0.475897435897
0.27619047619 0.475897435897
0.276108301101 0.475897435897
0.276026174896 0.475897435897
0.275944097532 0.475897435897
0.276159334126 0.47641025641
0.276077265973 0.47641025641
0.275995246583 0.47641025641
0.275913275913 0.47641025641
0.275831353919 0.47641025641
0.275749480558 0.47641025641
0.275667655786 0.47641025641
0.275585879561 0.47641025641
0.275504151839 0.47641025641
0.275422472576 0.47641025641
0.275340841731 0.47641025641
0.275259259259 0.47641025641
0.275177725118 0.47641025641
0.275096239266 0.47641025641
0.275014801658 0.47641025641
0.274933412252 0.47641025641
0.274852071006 0.47641025641
0.274770777876 0.47641025641
0.274689532821 0.47641025641
0.274608335797 0.47641025641
0.274527186761 0.47641025641
0.274446085672 0.47641025641
0.274365032487 0.47641025641
0.274284027163 0.47641025641
0.274203069658 0.47641025641
0.274122159929 0.47641025641
0.274041297935 0.47641025641
0.274255381893 0.476923076923
0.274174528302 0.476923076923
0.27409372237 0.476923076923
0.274012964054 0.476923076923
0.273932253314 0.476923076923
0.273851590106 0.476923076923
0.273770974389 0.476923076923
0.273690406121 0.476923076923
0.27360988526 0.476923076923
0.273529411765 0.476923076923
0.27374301676 0.477435897436
0.27366255144 0.477435897436
0.273582133412 0.477435897436
0.273501762632 0.477435897436
0.27342143906 0.477435897436
0.273341162654 0.477435897436
0.273260933372 0.477435897436
0.273180751174 0.477435897436
0.273100616016 0.477435897436
0.273020527859 0.477435897436
0.272940486661 0.477435897436
0.27286049238 0.477435897436
0.272780544975 0.477435897436
0.272700644405 0.477435897436
0.27262079063 0.477435897436
0.272540983607 0.477435897436
0.272461223295 0.477435897436
0.272381509655 0.477435897436
0.272301842644 0.477435897436
0.272222222222 0.477435897436
0.272142648348 0.477435897436
0.272063120982 0.477435897436
0.271983640082 0.477435897436
0.271904205607 0.477435897436
0.272116788321 0.477948717949
0.272037361354 0.477948717949
0.271957980741 0.477948717949
0.271878646441 0.477948717949
0.271799358414 0.477948717949
0.271720116618 0.477948717949
0.271640921014 0.477948717949
0.271561771562 0.477948717949
0.27148266822 0.477948717949
0.271403610949 0.477948717949
0.271324599709 0.477948717949
0.271245634459 0.477948717949
0.271166715159 0.477948717949
0.271087841768 0.477948717949
0.271009014248 0.477948717949
0.271220930233 0.478461538462
0.271432723046 0.478974358974
0.271353864033 0.478974358974
0.271275050828 0.478974358974
0.271196283391 0.478974358974
0.271117561684 0.478974358974
0.271038885665 0.478974358974
0.270960255294 0.478974358974
0.270881670534 0.478974358974
0.270803131342 0.478974358974
0.270724637681 0.478974358974
0.27064618951 0.478974358974
0.27056778679 0.478974358974
0.270489429482 0.478974358974
0.270411117545 0.478974358974
0.270332850941 0.478974358974
0.27025462963 0.478974358974
0.270176453572 0.478974358974
0.27009832273 0.478974358974
0.270020237063 0.478974358974
0.269942196532 0.478974358974
0.269864201098 0.478974358974
0.269786250722 0.478974358974
0.269708345365 0.478974358974
0.269630484988 0.478974358974
0.269552669553 0.478974358974
0.269474899019 0.478974358974
0.269397173349 0.478974358974
0.269319492503 0.478974358974
0.269241856443 0.478974358974
0.26916426513 0.478974358974
0.269374819937 0.479487179487
0.269297235023 0.479487179487
0.269507630291 0.48
0.269430051813 0.48
0.269352517986 0.48
0.269275028769 0.48
0.269197584124 0.48
0.269120184014 0.48
0.269042828399 0.48
0.269252873563 0.480512820513
0.269175524275 0.480512820513
0.269098219414 0.480512820513
0.269020958943 0.480512820513
0.268943742824 0.480512820513
0.268866571019 0.480512820513
0.268789443488 0.480512820513
0.268712360195 0.480512820513
0.268635321101 0.480512820513
0.268558326168 0.480512820513
0.268767908309 0.481025641026
0.268690919507 0.481025641026
0.2686139748 0.481025641026
0.268537074148 0.481025641026
0.268746422438 0.481538461538
0.268669527897 0.481538461538
0.268592677346 0.481538461538
0.268515870746 0.481538461538
0.268439108062 0.481538461538
0.268362389254 0.481538461538
0.268285714286 0.481538461538
0.268209083119 0.481538461538
0.268132495717 0.481538461538
0.268055952041 0.481538461538
0.267979452055 0.481538461538
0.26790299572 0.481538461538
0.268111808329 0.482051282051
0.268035357856 0.482051282051
0.267958950969 0.482051282051
0.267882587632 0.482051282051
0.268091168091 0.482564102564
0.268014810595 0.482564102564
0.267938496583 0.482564102564
0.267862226018 0.482564102564
0.267785998862 0.482564102564
0.267709815078 0.482564102564
0.26763367463 0.482564102564
0.267557577481 0.482564102564
0.267481523593 0.482564102564
0.26740551293 0.482564102564
0.267329545455 0.482564102564
0.26725362113 0.482564102564
0.267461669506 0.483076923077
0.267385750781 0.483076923077
0.267309875142 0.483076923077
0.267234042553 0.483076923077
0.267158252978 0.483076923077
0.267082506379 0.483076923077
0.267006802721 0.483076923077
0.266931141967 0.483076923077
0.266855524079 0.483076923077
0.266779949023 0.483076923077
0.266704416761 0.483076923077
0.266628927257 0.483076923077
0.266553480475 0.483076923077
0.266478076379 0.483076923077
0.266402714932 0.483076923077
0.266327396098 0.483076923077
0.266252119842 0.483076923077
0.266176886126 0.483076923077
0.266101694915 0.483076923077
0.266026546173 0.483076923077
0.265951439864 0.483076923077
0.265876375953 0.483076923077
0.265801354402 0.483076923077
0.265726375176 0.483076923077
0.26565143824 0.483076923077
0.265576543558 0.483076923077
0.265501691094 0.483076923077
0.265426880811 0.483076923077
0.265352112676 0.483076923077
0.265277386652 0.483076923077
0.265202702703 0.483076923077
0.265128060794 0.483076923077
0.265053460889 0.483076923077
0.264978902954 0.483076923077
0.264904386952 0.483076923077
0.264829912848 0.483076923077
0.264755480607 0.483076923077
0.264681090194 0.483076923077
0.264606741573 0.483076923077
0.264532434709 0.483076923077
0.264458169568 0.483076923077
0.264383946113 0.483076923077
0.26430976431 0.483076923077
0.264516129032 0.48358974359
0.264441951767 0.48358974359
0.264367816092 0.48358974359
0.264573991031 0.484102564103
0.264499859905 0.484102564103
0.264425770308 0.484102564103
0.264351722207 0.484102564103
0.264277715566 0.484102564103
0.264483627204 0.484615384615
0.26440962507 0.484615384615
0.264335664336 0.484615384615
0.264261744966 0.484615384615
0.264187866928 0.484615384615
0.264114030184 0.484615384615
0.264040234702 0.484615384615
0.263966480447 0.484615384615
0.263892767383 0.484615384615
0.263819095477 0.484615384615
0.263745464694 0.484615384615
0.263671875 0.484615384615
0.26359832636 0.484615384615
0.26352481874 0.484615384615
0.263451352105 0.484615384615
0.263377926421 0.484615384615
0.2635831708 0.485128205128
0.263509749304 0.485128205128
0.2634363687 0.485128205128
0.263363028953 0.485128205128
0.263289730031 0.485128205128
0.263216471898 0.485128205128
0.26314325452 0.485128205128
0.263070077864 0.485128205128
0.263274951348 0.485641025641
0.263201778766 0.485641025641
0.263128646846 0.485641025641
0.263055555556 0.485641025641
0.26298250486 0.485641025641
0.262909494725 0.485641025641
0.262836525118 0.485641025641
0.262763596004 0.485641025641
0.262690707351 0.485641025641
0.262617859124 0.485641025641
0.262545051289 0.485641025641
0.262472283814 0.485641025641
0.262399556664 0.485641025641
0.262326869806 0.485641025641
0.262254223207 0.485641025641
0.262181616833 0.485641025641
0.26210905065 0.485641025641
0.262036524626 0.485641025641
0.261964038728 0.485641025641
0.26189159292 0.485641025641
0.261819187172 0.485641025641
0.261746821448 0.485641025641
0.261674495717 0.485641025641
0.261602209945 0.485641025641
0.261529964098 0.485641025641
0.261457758145 0.485641025641
0.261385592051 0.485641025641
0.261313465784 0.485641025641
0.26124137931 0.485641025641
0.261169332598 0.485641025641
0.261097325613 0.485641025641
0.261025358324 0.485641025641
0.260953430697 0.485641025641
0.2608815427 0.485641025641
0.260809694299 0.485641025641
0.260737885463 0.485641025641
0.260666116157 0.485641025641
0.260594386351 0.485641025641
0.260797799175 0.486153846154
0.260726072607 0.486153846154
0.260654385483 0.486153846154
0.260582737768 0.486153846154
0.260511129431 0.486153846154
0.26043956044 0.486153846154
0.260368030761 0.486153846154
0.260296540362 0.486153846154
0.260225089212 0.486153846154
0.260153677278 0.486153846154
0.260082304527 0.486153846154
0.260010970927 0.486153846154
0.259939676446 0.486153846154
0.259868421053 0.486153846154
0.259797204714 0.486153846154
0.259726027397 0.486153846154
0.259654889071 0.486153846154
0.259583789704 0.486153846154
0.259512729264 0.486153846154
0.259441707718 0.486153846154
0.259644322845 0.486666666667
0.259846827133 0.487179487179
0.259775772491 0.487179487179
0.259704756698 0.487179487179
0.259633779721 0.487179487179
0.25956284153 0.487179487179
0.259491942092 0.487179487179
0.259421081376 0.487179487179
0.25935025935 0.487179487179
0.259279475983 0.487179487179
0.259208731241 0.487179487179
0.259138025095 0.487179487179
0.259067357513 0.487179487179
0.258996728462 0.487179487179
0.258926137912 0.487179487179
0.258855585831 0.487179487179
0.258785072187 0.487179487179
0.25871459695 0.487179487179
0.258644160087 0.487179487179
0.258573761568 0.487179487179
0.258775510204 0.487692307692
0.258705114255 0.487692307692
0.258634756595 0.487692307692
0.258564437194 0.487692307692
0.258494156021 0.487692307692
0.258423913043 0.487692307692
0.258353708231 0.487692307692
0.258283541554 0.487692307692
0.258213412979 0.487692307692
0.258143322476 0.487692307692
0.258073270014 0.487692307692
0.258003255562 0.487692307692
0.258204502305 0.488205128205
0.258134490239 0.488205128205
0.258064516129 0.488205128205
0.257994579946 0.488205128205
0.257924681658 0.488205128205
0.257854821235 0.488205128205
0.257784998646 0.488205128205
0.25771521386 0.488205128205
0.257645466847 0.488205128205
0.257575757576 0.488205128205
0.257506086016 0.488205128205
0.257436452136 0.488205128205
0.257366855907 0.488205128205
0.257297297297 0.488205128205
0.257227776277 0.488205128205
0.257158292815 0.488205128205
0.257088846881 0.488205128205
0.257019438445 0.488205128205
0.257219973009 0.488717948718
0.257150566649 0.488717948718
0.257081197734 0.488717948718
0.257011866235 0.488717948718
0.256942572122 0.488717948718
0.256873315364 0.488717948718
0.256804095931 0.488717948718
0.257004310345 0.489230769231
0.256935092917 0.489230769231
0.256865912763 0.489230769231
0.256796769852 0.489230769231
0.256727664155 0.489230769231
0.256658595642 0.489230769231
0.256589564282 0.489230769231
0.256520570046 0.489230769231
0.256451612903 0.489230769231
0.256382692825 0.489230769231
0.25631380978 0.489230769231
0.256244963739 0.489230769231
0.256176154672 0.489230769231
0.25610738255 0.489230769231
0.256038647343 0.489230769231
0.255969949021 0.489230769231
0.255901287554 0.489230769231
0.255832662912 0.489230769231
0.255764075067 0.489230769231
0.255695523988 0.489230769231
0.255627009646 0.489230769231
0.255558532012 0.489230769231
0.255490091055 0.489230769231
0.255421686747 0.489230769231
0.255353319058 0.489230769231
0.255284987958 0.489230769231
0.255216693419 0.489230769231
0.255148435411 0.489230769231
0.255080213904 0.489230769231
0.255012028869 0.489230769231
0.254943880278 0.489230769231
0.2548757681 0.489230769231
0.254807692308 0.489230769231
0.255006675567 0.489743589744
0.255205552589 0.490256410256
0.255137443288 0.490256410256
0.255069370331 0.490256410256
0.255001333689 0.490256410256
0.2552 0.490769230769
0.255398560384 0.491282051282
0.255330490405 0.491282051282
0.255528910205 0.491794871795
0.255460841769 0.491794871795
0.255392809587 0.491794871795
0.255324813632 0.491794871795
0.255256853873 0.491794871795
0.255188930282 0.491794871795
0.255121042831 0.491794871795
0.255053191489 0.491794871795
0.25498537623 0.491794871795
0.254917597023 0.491794871795
0.255115599256 0.492307692308
0.255313496281 0.492820512821
0.255511288181 0.493333333333
0.255443441317 0.493333333333
0.255375630475 0.493333333333
0.255573248408 0.493846153846
0.255505439109 0.493846153846
0.255437665782 0.493846153846
0.255369928401 0.493846153846
0.255302226935 0.493846153846
0.255234561357 0.493846153846
0.255166931638 0.493846153846
0.255364238411 0.494358974359
0.255296610169 0.494358974359
0.255229017739 0.494358974359
0.255161461091 0.494358974359
0.255093940196 0.494358974359
0.255026455026 0.494358974359
0.254959005554 0.494358974359
0.25489159175 0.494358974359
0.254824213587 0.494358974359
0.254756871036 0.494358974359
0.254689564069 0.494358974359
0.254886423666 0.494871794872
0.254819118035 0.494871794872
0.254751847941 0.494871794872
0.254684613354 0.494871794872
0.254617414248 0.494871794872
0.254550250594 0.494871794872
0.254483122363 0.494871794872
0.254679673082 0.495384615385
0.254612546125 0.495384615385
0.254545454545 0.495384615385
0.254478398314 0.495384615385
0.254411377403 0.495384615385
0.254344391785 0.495384615385
0.254277441432 0.495384615385
0.254210526316 0.495384615385
0.254143646409 0.495384615385
0.254076801683 0.495384615385
0.254009992111 0.495384615385
0.254206098843 0.495897435897
0.254139290407 0.495897435897
0.254072517078 0.495897435897
0.254005778828 0.495897435897
0.25393907563 0.495897435897
0.253872407456 0.495897435897
0.253805774278 0.495897435897
0.25400157439 0.49641025641
0.253934942288 0.49641025641
0.254130605822 0.496923076923
0.25406397483 0.496923076923
0.254259501966 0.497435897436
0.254192872117 0.497435897436
0.254388263034 0.497948717949
0.254321634364 0.497948717949
0.254255040587 0.497948717949
0.254188481675 0.497948717949
0.254121957603 0.497948717949
0.254055468341 0.497948717949
0.253989013863 0.497948717949
0.253922594142 0.497948717949
0.25385620915 0.497948717949
0.25378985886 0.497948717949
0.253723543245 0.497948717949
0.253657262278 0.497948717949
0.253591015931 0.497948717949
0.253524804178 0.497948717949
0.25345862699 0.497948717949
0.253392484342 0.497948717949
0.253326376207 0.497948717949
0.253260302556 0.497948717949
0.253194263364 0.497948717949
0.253128258603 0.497948717949
0.253062288246 0.497948717949
0.252996352267 0.497948717949
0.252930450638 0.497948717949
0.252864583333 0.497948717949
0.252798750325 0.497948717949
0.252732951588 0.497948717949
0.252667187093 0.497948717949
0.252601456816 0.497948717949
0.252535760728 0.497948717949
0.252470098804 0.497948717949
0.252404471016 0.497948717949
0.252338877339 0.497948717949
0.252273317745 0.497948717949
0.252207792208 0.497948717949
0.252401973513 0.498461538462
0.252336448598 0.498461538462
0.252270957695 0.498461538462
0.252205500778 0.498461538462
0.252399481193 0.498974358974
0.252334024896 0.498974358974
0.252268602541 0.498974358974
0.252462415759 0.499487179487
0.25239699404 0.499487179487
0.252331606218 0.499487179487
0.252266252266 0.499487179487
0.25220093216 0.499487179487
0.252135645871 0.499487179487
0.252070393375 0.499487179487
0.252263906856 0.5
0.252198654941 0.5
0.252133436773 0.5
0.252068252327 0.5
0.252003101577 0.5
0.251937984496 0.5
0.251872901059 0.5
0.25180785124 0.5
0.251742835012 0.5
0.251677852349 0.5
0.251612903226 0.5
0.251547987616 0.5
0.251741036884 0.500512820513
0.251676121712 0.500512820513
0.25161124001 0.500512820513
0.251546391753 0.500512820513
0.251481576913 0.500512820513
0.251416795466 0.500512820513
0.251609580221 0.501025641026
0.251544799176 0.501025641026
0.25148005148 0.501025641026
0.251415337108 0.501025641026
0.251350656033 0.501025641026
0.25128600823 0.501025641026
0.251221393674 0.501025641026
0.251156812339 0.501025641026
0.251092264199 0.501025641026
0.251027749229 0.501025641026
0.250963267403 0.501025641026
0.250898818695 0.501025641026
0.250834403081 0.501025641026
0.250770020534 0.501025641026
0.250705671029 0.501025641026
0.250641354541 0.501025641026
0.250833547063 0.501538461538
0.250769230769 0.501538461538
0.250704947449 0.501538461538
0.250640697078 0.501538461538
0.250576479631 0.501538461538
0.250512295082 0.501538461538
0.250448143406 0.501538461538
0.250384024578 0.501538461538
0.250319938572 0.501538461538
0.250255885363 0.501538461538
0.250191864927 0.501538461538
0.250127877238 0.501538461538
0.250063922271 0.501538461538
0.25 0.501538461538
0.249936110401 0.501538461538
0.249872253449 0.501538461538
0.249808429119 0.501538461538
0.249744637385 0.501538461538
0.249680878223 0.501538461538
0.249617151608 0.501538461538
0.249553457515 0.501538461538
0.249489795918 0.501538461538
0.249426166794 0.501538461538
0.249362570117 0.501538461538
0.249299005863 0.501538461538
0.249235474006 0.501538461538
0.249171974522 0.501538461538
0.249108507387 0.501538461538
0.249299719888 0.502051282051
0.249236252546 0.502051282051
0.249172817511 0.502051282051
0.249109414758 0.502051282051
0.24930043246 0.502564102564
0.249237029502 0.502564102564
0.249173658785 0.502564102564
0.249110320285 0.502564102564
0.249047013977 0.502564102564
0.248983739837 0.502564102564
0.248920497841 0.502564102564
0.248857287963 0.502564102564
0.24879411018 0.502564102564
0.248730964467 0.502564102564
0.248667850799 0.502564102564
0.248604769153 0.502564102564
0.248541719503 0.502564102564
0.248478701826 0.502564102564
0.248415716096 0.502564102564
0.248606183477 0.503076923077
0.248543197365 0.503076923077
0.248480243161 0.503076923077
0.248417320841 0.503076923077
0.24835443038 0.503076923077
0.248291571754 0.503076923077
0.248228744939 0.503076923077
0.248165949911 0.503076923077
0.248103186646 0.503076923077
0.24804045512 0.503076923077
0.247977755308 0.503076923077
0.247915087187 0.503076923077
0.247852450733 0.503076923077
0.248042434958 0.50358974359
0.24797979798 0.50358974359
0.247917192628 0.50358974359
0.247854618879 0.50358974359
0.24779207671 0.50358974359
0.247729566095 0.50358974359
0.247919293821 0.504102564103
0.247856782653 0.504102564103
0.247794303 0.504102564103
0.247731854839 0.504102564103
0.247669438146 0.504102564103
0.247607052897 0.504102564103
0.247544699068 0.504102564103
0.247734138973 0.504615384615
0.247671784546 0.504615384615
0.2476094615 0.504615384615
0.247547169811 0.504615384615
0.247484909457 0.504615384615
0.247422680412 0.504615384615
0.247360482655 0.504615384615
0.24729831616 0.504615384615
0.247236180905 0.504615384615
0.247174076865 0.504615384615
0.247112004018 0.504615384615
0.247301029375 0.505128205128
0.247238955823 0.505128205128
0.247176913425 0.505128205128
0.247114902158 0.505128205128
0.247052921996 0.505128205128
0.246990972919 0.505128205128
0.246929054901 0.505128205128
0.24686716792 0.505128205128
0.246805311952 0.505128205128
0.246743486974 0.505128205128
0.246681692963 0.505128205128
0.246619929895 0.505128205128
0.246808510638 0.505641025641
0.246996996997 0.506153846154
0.246935201401 0.506153846154
0.246873436718 0.506153846154
0.246811702926 0.506153846154
0.24675 0.506153846154
0.246688327918 0.506153846154
0.246626686657 0.506153846154
0.246565076193 0.506153846154
0.246503496503 0.506153846154
0.246441947566 0.506153846154
0.246380429356 0.506153846154
0.246318941852 0.506153846154
0.24625748503 0.506153846154
0.246196058868 0.506153846154
0.246134663342 0.506153846154
0.246073298429 0.506153846154
0.246011964108 0.506153846154
0.245950660354 0.506153846154
0.246138515197 0.506666666667
0.246077210461 0.506666666667
0.246015936255 0.506666666667
0.245954692557 0.506666666667
0.245893479343 0.506666666667
0.245832296591 0.506666666667
0.245771144279 0.506666666667
0.245710022382 0.506666666667
0.24564893088 0.506666666667
0.245587869749 0.506666666667
0.245526838966 0.506666666667
0.245465838509 0.506666666667
0.245404868356 0.506666666667
0.245343928483 0.506666666667
0.245283018868 0.506666666667
0.245222139489 0.506666666667
0.245161290323 0.506666666667
0.245100471347 0.506666666667
0.24503968254 0.506666666667
0.244978923878 0.506666666667
0.24491819534 0.506666666667
0.244857496902 0.506666666667
0.244796828543 0.506666666667
0.24473619024 0.506666666667
0.244675581971 0.506666666667
0.244615003714 0.506666666667
0.244554455446 0.506666666667
0.244493937144 0.506666666667
0.244433448788 0.506666666667
0.244372990354 0.506666666667
0.24431256182 0.506666666667
0.244252163164 0.506666666667
0.244438952051 0.507179487179
0.244378552014 0.507179487179
0.244318181818 0.507179487179
0.244257841442 0.507179487179
0.244197530864 0.507179487179
0.244384102691 0.507692307692
0.244323790721 0.507692307692
0.244263508512 0.507692307692
0.244203256043 0.507692307692
0.244143033292 0.507692307692
0.244082840237 0.507692307692
0.244022676855 0.507692307692
0.243962543125 0.507692307692
0.244148805124 0.508205128205
0.244088669951 0.508205128205
0.244028564393 0.508205128205
0.243968488429 0.508205128205
0.243908442038 0.508205128205
0.243848425197 0.508205128205
0.243788437884 0.508205128205
0.243728480079 0.508205128205
0.243668551758 0.508205128205
0.243608652901 0.508205128205
0.243548783485 0.508205128205
0.243488943489 0.508205128205
0.243429132891 0.508205128205
0.24336935167 0.508205128205
0.243309599804 0.508205128205
0.24324987727 0.508205128205
0.243190184049 0.508205128205
0.243130520118 0.508205128205
0.243316163846 0.508717948718
0.243256498283 0.508717948718
0.243196861976 0.508717948718
0.243137254902 0.508717948718
0.24307767704 0.508717948718
0.243018128368 0.508717948718
0.242958608866 0.508717948718
0.242899118511 0.508717948718
0.242839657283 0.508717948718
0.242780225159 0.508717948718
0.242720822119 0.508717948718
0.242906066536 0.509230769231
0.242846661775 0.509230769231
0.242787286064 0.509230769231
0.242727939379 0.509230769231
0.242913000978 0.509743589744
0.242853652578 0.509743589744
0.24279433317 0.509743589744
0.242735042735 0.509743589744
0.24267578125 0.509743589744
0.242616548694 0.509743589744
0.24280136652 0.510256410256
0.242742132227 0.510256410256
0.242682926829 0.510256410256
0.242623750305 0.510256410256
0.242564602633 0.510256410256
0.242749207897 0.510769230769
0.24269005848 0.510769230769
0.242630937881 0.510769230769
0.242571846079 0.510769230769
0.242512783053 0.510769230769
0.242453748783 0.510769230769
0.242394743247 0.510769230769
0.242335766423 0.510769230769
0.242276818292 0.510769230769
0.242217898833 0.510769230769
0.242159008023 0.510769230769
0.242100145843 0.510769230769
0.242041312272 0.510769230769
0.241982507289 0.510769230769
0.241923730872 0.510769230769
0.241864983001 0.510769230769
0.241806263656 0.510769230769
0.241747572816 0.510769230769
0.241688910459 0.510769230769
0.241630276565 0.510769230769
0.241571671113 0.510769230769
0.241513094083 0.510769230769
0.241454545455 0.510769230769
0.241396025206 0.510769230769
0.241579840078 0.511282051282
0.241521317829 0.511282051282
0.241462823928 0.511282051282
0.241404358354 0.511282051282
0.241345921084 0.511282051282
0.241529525653 0.511794871795
0.241471086378 0.511794871795
0.241412675375 0.511794871795
0.241354292624 0.511794871795
0.241295938104 0.511794871795
0.241237611796 0.511794871795
0.241179313678 0.511794871795
0.24112104373 0.511794871795
0.241304347826 0.512307692308
0.241246075827 0.512307692308
0.241429261226 0.512820512821
0.241370987207 0.512820512821
0.241312741313 0.512820512821
0.241254523522 0.512820512821
0.241196333816 0.512820512821
0.241138172173 0.512820512821
0.241080038573 0.512820512821
0.241021932996 0.512820512821
0.240963855422 0.512820512821
0.241146711636 0.513333333333
0.241088631985 0.513333333333
0.241030580303 0.513333333333
0.241213288397 0.513846153846
0.241155234657 0.513846153846
0.241097208855 0.513846153846
0.241039210969 0.513846153846
0.240981240981 0.513846153846
0.24092329887 0.513846153846
0.240865384615 0.513846153846
0.240807498198 0.513846153846
0.240749639596 0.513846153846
0.240932020178 0.514358974359
0.240874159462 0.514358974359
0.240816326531 0.514358974359
0.240758521363 0.514358974359
0.24070074394 0.514358974359
0.240642994242 0.514358974359
0.240585272248 0.514358974359
0.240527577938 0.514358974359
0.240709661952 0.514871794872
0.240651965484 0.514871794872
0.240594296669 0.514871794872
0.240536655486 0.514871794872
0.240718562874 0.515384615385
0.24066091954 0.515384615385
0.240603303807 0.515384615385
0.240545715653 0.515384615385
0.240488155061 0.515384615385
0.24043062201 0.515384615385
0.240373116479 0.515384615385
0.240315638451 0.515384615385
0.240258187903 0.515384615385
0.240200764818 0.515384615385
0.240143369176 0.515384615385
0.240324892499 0.515897435897
0.240267494626 0.515897435897
0.240210124164 0.515897435897
0.240152781093 0.515897435897
0.240334128878 0.51641025641
0.240276783584 0.51641025641
0.240219465649 0.51641025641
0.240162175054 0.51641025641
0.240104911779 0.51641025641
0.240047675805 0.51641025641
0.240228789323 0.516923076923
0.240171551108 0.516923076923
0.240114340162 0.516923076923
0.240057156466 0.516923076923
0.24 0.516923076923
0.239942870745 0.516923076923
0.239885768682 0.516923076923
0.23982869379 0.516923076923
0.239771646051 0.516923076923
0.239714625446 0.516923076923
0.239657631954 0.516923076923
0.239600665557 0.516923076923
0.239543726236 0.516923076923
0.239724400095 0.517435897436
0.239667458432 0.517435897436
0.239610543814 0.517435897436
0.23955365622 0.517435897436
0.239496795633 0.517435897436
0.239439962031 0.517435897436
0.239383155397 0.517435897436
0.239326375712 0.517435897436
0.239269622955 0.517435897436
0.239212897108 0.517435897436
0.239156198151 0.517435897436
0.239099526066 0.517435897436
0.239042880834 0.517435897436
0.238986262435 0.517435897436
0.23892967085 0.517435897436
0.238873106061 0.517435897436
0.238816568047 0.517435897436
0.238760056791 0.517435897436
0.238703572273 0.517435897436
0.238647114475 0.517435897436
0.238590683377 0.517435897436
0.23853427896 0.517435897436
0.238477901205 0.517435897436
0.238421550095 0.517435897436
0.238601464682 0.517948717949
0.238545111006 0.517948717949
0.238488783943 0.517948717949
0.238432483475 0.517948717949
0.238376209582 0.517948717949
0.238319962246 0.517948717949
0.238263741448 0.517948717949
0.23820754717 0.517948717949
0.238151379392 0.517948717949
0.238095238095 0.517948717949
0.238039123262 0.517948717949
0.237983034873 0.517948717949
0.237926972909 0.517948717949
0.237870937353 0.517948717949
0.237814928185 0.517948717949
0.237758945386 0.517948717949
0.237702988939 0.517948717949
0.237647058824 0.517948717949
0.237591155022 0.517948717949
0.237535277516 0.517948717949
0.237479426287 0.517948717949
0.237423601316 0.517948717949
0.237367802585 0.517948717949
0.237312030075 0.517948717949
0.23749119098 0.518461538462
0.237435415688 0.518461538462
0.237379666588 0.518461538462
0.237323943662 0.518461538462
0.23726824689 0.518461538462
0.237447207884 0.518974358974
0.237391508327 0.518974358974
0.237335834897 0.518974358974
0.237280187573 0.518974358974
0.237224566338 0.518974358974
0.237168971174 0.518974358974
0.237113402062 0.518974358974
0.237057858983 0.518974358974
0.23700234192 0.518974358974
0.236946850855 0.518974358974
0.236891385768 0.518974358974
0.236835946642 0.518974358974
0.236780533458 0.518974358974
0.236725146199 0.518974358974
0.236669784846 0.518974358974
0.23661444938 0.518974358974
0.236559139785 0.518974358974
0.236503856041 0.518974358974
0.236448598131 0.518974358974
0.236626956319 0.519487179487
0.236571695469 0.519487179487
0.236516460425 0.519487179487
0.236461251167 0.519487179487
0.236406067678 0.519487179487
0.236350909939 0.519487179487
0.236295777933 0.519487179487
0.236240671642 0.519487179487
0.236185591047 0.519487179487
0.236130536131 0.519487179487
0.236075506875 0.519487179487
0.236020503262 0.519487179487
0.235965525274 0.519487179487
0.235910572892 0.519487179487
0.2358556461 0.519487179487
0.236033519553 0.52
0.235978589714 0.52
0.235923685435 0.52
0.235868806699 0.52
0.235813953488 0.52
0.235759125785 0.52
0.23570432357 0.52
0.235649546828 0.52
0.235594795539 0.52
0.235540069686 0.52
0.235485369252 0.52
0.235430694219 0.52
0.235376044568 0.52
0.235321420283 0.52
0.235266821346 0.52
0.235212247738 0.52
0.235157699443 0.52
0.235103176443 0.52
0.23504867872 0.52
0.234994206257 0.52
0.235171455051 0.520512820513
0.235116979384 0.520512820513
0.235062528949 0.520512820513
0.235008103728 0.520512820513
0.234953703704 0.520512820513
0.234899328859 0.520512820513
0.234844979176 0.520512820513
0.234790654638 0.520512820513
0.234736355227 0.520512820513
0.234682080925 0.520512820513
0.234627831715 0.520512820513
0.23457360758 0.520512820513
0.234750462107 0.521025641026
0.234696234696 0.521025641026
0.234642032333 0.521025641026
0.234587854999 0.521025641026
0.234533702678 0.521025641026
0.234479575352 0.521025641026
0.234425473004 0.521025641026
0.234371395617 0.521025641026
0.234317343173 0.521025641026
0.234263315656 0.521025641026
0.234209313047 0.521025641026
0.234155335331 0.521025641026
0.234331797235 0.521538461538
0.234277816171 0.521538461538
0.234223859972 0.521538461538
0.234169928621 0.521538461538
0.234116022099 0.521538461538
0.234292289988 0.522051282051
0.23423838012 0.522051282051
0.234414538762 0.522564102564
0.234360625575 0.522564102564
0.234306737181 0.522564102564
0.234252873563 0.522564102564
0.234428866927 0.523076923077
0.234375 0.523076923077
0.234321157822 0.523076923077
0.234267340377 0.523076923077
0.234213547646 0.523076923077
0.234159779614 0.523076923077
0.234106036263 0.523076923077
0.234052317577 0.523076923077
0.233998623538 0.523076923077
0.233944954128 0.523076923077
0.233891309333 0.523076923077
0.233837689133 0.523076923077
0.233784093514 0.523076923077
0.233730522456 0.523076923077
0.233676975945 0.523076923077
0.233623453962 0.523076923077
0.233569956492 0.523076923077
0.233745421245 0.52358974359
0.233920805676 0.524102564103
0.233867276888 0.524102564103
0.233813772592 0.524102564103
0.233760292772 0.524102564103
0.233706837411 0.524102564103
0.233653406493 0.524102564103
0.2336 0.524102564103
0.233546617916 0.524102564103
0.23372172721 0.524615384615
0.233668341709 0.524615384615
0.233843343229 0.525128205128
0.233789954338 0.525128205128
0.233964848208 0.525641025641
0.233911455956 0.525641025641
0.233858088068 0.525641025641
0.233804744526 0.525641025641
0.233751425314 0.525641025641
0.233698130415 0.525641025641
0.233644859813 0.525641025641
0.233591613491 0.525641025641
0.233538391433 0.525641025641
0.233485193622 0.525641025641
0.233432020041 0.525641025641
0.233378870674 0.525641025641
0.233325745504 0.525641025641
0.233272644515 0.525641025641
0.233219567691 0.525641025641
0.23339399454 0.526153846154
0.23334091426 0.526153846154
0.233515234197 0.526666666667
0.233462150489 0.526666666667
0.233409090909 0.526666666667
0.233356055442 0.526666666667
0.233303044071 0.526666666667
0.233250056779 0.526666666667
0.233197093551 0.526666666667
0.23314415437 0.526666666667
0.233091239219 0.526666666667
0.233038348083 0.526666666667
0.232985480944 0.526666666667
0.232932637786 0.526666666667
0.232879818594 0.526666666667
0.232827023351 0.526666666667
0.23277425204 0.526666666667
0.232721504645 0.526666666667
0.232668781151 0.526666666667
0.23261608154 0.526666666667
0.232563405797 0.526666666667
0.232510753905 0.526666666667
0.232458125849 0.526666666667
0.232405521611 0.526666666667
0.232352941176 0.526666666667
0.232526577697 0.527179487179
0.232473993668 0.527179487179
0.232421433416 0.527179487179
0.232368896926 0.527179487179
0.232316384181 0.527179487179
0.232263895165 0.527179487179
0.232211429862 0.527179487179
0.232158988257 0.527179487179
0.232106570332 0.527179487179
0.232054176072 0.527179487179
0.232001805462 0.527179487179
0.232175090253 0.527692307692
0.232122715994 0.527692307692
0.232070365359 0.527692307692
0.232018038331 0.527692307692
0.231965734896 0.527692307692
0.231913455037 0.527692307692
0.231861198738 0.527692307692
0.231808965983 0.527692307692
0.231981981982 0.528205128205
0.231929745553 0.528205128205
0.231877532643 0.528205128205
0.231825343237 0.528205128205
0.23199819982 0.528717948718
0.231946006749 0.528717948718
0.231893837157 0.528717948718
0.231841691028 0.528717948718
0.231789568345 0.528717948718
0.231737469094 0.528717948718
0.23191011236 0.529230769231
0.231858009436 0.529230769231
0.231805929919 0.529230769231
0.231753873793 0.529230769231
0.231701841042 0.529230769231
0.23164983165 0.529230769231
0.231597845601 0.529230769231
0.231545882881 0.529230769231
0.231493943472 0.529230769231
0.231666292891 0.529743589744
0.231614349776 0.529743589744
0.231562429948 0.529743589744
0.231510533393 0.529743589744
0.231682724625 0.530256410256
0.231630824373 0.530256410256
0.231578947368 0.530256410256
0.231527093596 0.530256410256
0.23147526304 0.530256410256
0.231423455685 0.530256410256
0.231371671515 0.530256410256
0.231319910515 0.530256410256
0.231268172668 0.530256410256
0.231216457961 0.530256410256
0.231164766376 0.530256410256
0.231113097899 0.530256410256
0.231061452514 0.530256410256
0.231009830206 0.530256410256
0.230958230958 0.530256410256
0.230906654757 0.530256410256
0.230855101585 0.530256410256
0.230803571429 0.530256410256
0.230752064271 0.530256410256
0.230700580098 0.530256410256
0.230649118894 0.530256410256
0.230597680642 0.530256410256
0.230546265329 0.530256410256
0.230494872938 0.530256410256
0.230443503454 0.530256410256
0.230392156863 0.530256410256
0.230340833148 0.530256410256
0.230289532294 0.530256410256
0.230238254286 0.530256410256
0.23018699911 0.530256410256
0.230135766748 0.530256410256
0.230084557187 0.530256410256
0.230033370412 0.530256410256
0.230204626335 0.530769230769
0.230153435624 0.530769230769
0.230102267675 0.530769230769
0.230051122472 0.530769230769
0.23 0.530769230769
0.229948900244 0.530769230769
0.22989782319 0.530769230769
0.229846768821 0.530769230769
0.229795737123 0.530769230769
0.22974472808 0.530769230769
0.229693741678 0.530769230769
0.229642777901 0.530769230769
0.229591836735 0.530769230769
0.229540918164 0.530769230769
0.229490022173 0.530769230769
0.229439148748 0.530769230769
0.229388297872 0.530769230769
0.229337469532 0.530769230769
0.229508196721 0.531282051282
0.229457364341 0.531282051282
0.229406554473 0.531282051282
0.229355767102 0.531282051282
0.229305002213 0.531282051282
0.229254259792 0.531282051282
0.229203539823 0.531282051282
0.229152842292 0.531282051282
0.229102167183 0.531282051282
0.229051514482 0.531282051282
0.229221927498 0.531794871795
0.229171270718 0.531794871795
0.229341581971 0.532307692308
0.229511817981 0.532820512821
0.229461130742 0.532820512821
0.229410465887 0.532820512821
0.2293598234 0.532820512821
0.229309203266 0.532820512821
0.229258605472 0.532820512821
0.229208030002 0.532820512821
0.229157476842 0.532820512821
0.229106945976 0.532820512821
0.22905643739 0.532820512821
0.229005951069 0.532820512821
0.228955486999 0.532820512821
0.228905045164 0.532820512821
0.228854625551 0.532820512821
0.228804228144 0.532820512821
0.228753852928 0.532820512821
0.22870349989 0.532820512821
0.228653169014 0.532820512821
0.228822882288 0.533333333333
0.228772547294 0.533333333333
0.22872223444 0.533333333333
0.228671943712 0.533333333333
0.228621675093 0.533333333333
0.228571428571 0.533333333333
0.228521204131 0.533333333333
0.228471001757 0.533333333333
0.228420821436 0.533333333333
0.228370663153 0.533333333333
0.228320526894 0.533333333333
0.228270412643 0.533333333333
0.228220320386 0.533333333333
0.22817025011 0.533333333333
0.228120201799 0.533333333333
0.228289473684 0.533846153846
0.22823942118 0.533846153846
0.228189390618 0.533846153846
0.228358536051 0.534358974359
0.228308501315 0.534358974359
0.228258488499 0.534358974359
0.228208497591 0.534358974359
0.228377490694 0.534871794872
0.228327495622 0.534871794872
0.228277522434 0.534871794872
0.228227571116 0.534871794872
0.228177641654 0.534871794872
0.228127734033 0.534871794872
0.22807784824 0.534871794872
0.228027984259 0.534871794872
0.227978142077 0.534871794872
0.227928321678 0.534871794872
0.22787852305 0.534871794872
0.227828746177 0.534871794872
0.22799737934 0.535384615385
0.227947598253 0.535384615385
0.2278978389 0.535384615385
0.227848101266 0.535384615385
0.228016583024 0.535897435897
0.227966841187 0.535897435897
0.227917121047 0.535897435897
0.22786742259 0.535897435897
0.228035753216 0.53641025641
0.227986050567 0.53641025641
0.227936369579 0.53641025641
0.22788671024 0.53641025641
0.227837072533 0.53641025641
0.227787456446 0.53641025641
0.227955584585 0.536923076923
0.227905964301 0.536923076923
0.227856365615 0.536923076923
0.227806788512 0.536923076923
0.227757232978 0.536923076923
0.227707699 0.536923076923
0.227658186562 0.536923076923
0.227608695652 0.536923076923
0.227559226255 0.536923076923
0.227509778357 0.536923076923
0.227460351944 0.536923076923
0.227410947003 0.536923076923
0.227361563518 0.536923076923
0.227312201476 0.536923076923
0.227262860864 0.536923076923
0.227213541667 0.536923076923
0.227164243871 0.536923076923
0.227114967462 0.536923076923
0.227065712427 0.536923076923
0.227016478751 0.536923076923
0.226967266421 0.536923076923
0.226918075423 0.536923076923
0.226868905742 0.536923076923
0.226819757366 0.536923076923
0.226770630279 0.536923076923
0.226721524469 0.536923076923
0.226672439922 0.536923076923
0.226623376623 0.536923076923
0.22657433456 0.536923076923
0.226525313717 0.536923076923
0.226476314082 0.536923076923
0.22642733564 0.536923076923
0.226378378378 0.536923076923
0.226329442283 0.536923076923
0.22628052734 0.536923076923
0.226447709594 0.537435897436
0.226398790235 0.537435897436
0.226349892009 0.537435897436
0.2263010149 0.537435897436
0.226252158895 0.537435897436
0.22620332398 0.537435897436
0.226370306431 0.537948717949
0.226321467098 0.537948717949
0.226272648835 0.537948717949
0.226223851628 0.537948717949
0.226175075464 0.537948717949
0.226126320328 0.537948717949
0.226077586207 0.537948717949
0.226028873088 0.537948717949
0.225980180956 0.537948717949
0.2259315098 0.537948717949
0.225882859604 0.537948717949
0.225834230355 0.537948717949
0.22578562204 0.537948717949
0.225737034646 0.537948717949
0.225688468158 0.537948717949
0.225639922564 0.537948717949
0.225591397849 0.537948717949
0.225542894001 0.537948717949
0.225494411006 0.537948717949
0.22544594885 0.537948717949
0.22539750752 0.537948717949
0.225349087003 0.537948717949
0.225515463918 0.538461538462
0.225467038866 0.538461538462
0.225418634607 0.538461538462
0.225370251127 0.538461538462
0.225321888412 0.538461538462
0.225273546449 0.538461538462
0.225225225225 0.538461538462
0.225176924727 0.538461538462
0.22512864494 0.538461538462
0.225294748124 0.538974358974
0.225460780111 0.539487179487
0.225626740947 0.54
0.22557840617 0.54
0.225530092097 0.54
0.225481798715 0.54
0.225433526012 0.54
0.225385273973 0.54
0.225551037877 0.540512820513
0.225502781344 0.540512820513
0.225454545455 0.540512820513
0.225406330197 0.540512820513
0.225358135557 0.540512820513
0.225309961522 0.540512820513
0.225261808079 0.540512820513
0.225213675214 0.540512820513
0.225165562914 0.540512820513
0.225117471166 0.540512820513
0.225069399957 0.540512820513
0.225234842015 0.541025641026
0.225186766275 0.541025641026
0.225138711054 0.541025641026
0.225090676339 0.541025641026
0.225042662116 0.541025641026
0.224994668373 0.541025641026
0.224946695096 0.541025641026
0.224898742272 0.541025641026
0.225063938619 0.541538461538
0.225015981249 0.541538461538
0.224968044312 0.541538461538
0.224920127796 0.541538461538
0.224872231687 0.541538461538
0.224824355972 0.541538461538
0.224776500639 0.541538461538
0.224728665674 0.541538461538
0.224680851064 0.541538461538
0.224845777494 0.542051282051
0.224797958316 0.542051282051
0.224962789709 0.542564102564
0.224914965986 0.542564102564
0.224867162593 0.542564102564
0.224819379516 0.542564102564
0.224771616741 0.542564102564
0.224723874257 0.542564102564
0.224676152049 0.542564102564
0.224628450106 0.542564102564
0.224580768414 0.542564102564
0.224533106961 0.542564102564
0.224485465733 0.542564102564
0.224437844718 0.542564102564
0.224390243902 0.542564102564
0.224342663274 0.542564102564
0.22429510282 0.542564102564
0.224247562526 0.542564102564
0.224200042382 0.542564102564
0.224152542373 0.542564102564
0.224105062487 0.542564102564
0.224057602711 0.542564102564
0.224010163032 0.542564102564
0.223962743438 0.542564102564
0.223915343915 0.542564102564
0.223867964452 0.542564102564
0.223820605035 0.542564102564
0.223773265651 0.542564102564
0.223725946289 0.542564102564
0.223678646934 0.542564102564
0.223842739379 0.543076923077
0.223795435334 0.543076923077
0.223748151278 0.543076923077
0.223700887199 0.543076923077
0.223653643083 0.543076923077
0.223606418919 0.543076923077
0.223559214693 0.543076923077
0.223512030393 0.543076923077
0.223464866005 0.543076923077
0.223417721519 0.543076923077
0.22337059692 0.543076923077
0.223323492197 0.543076923077
0.223276407337 0.543076923077
0.223229342327 0.543076923077
0.223182297155 0.543076923077
0.223135271808 0.543076923077
0.223088266273 0.543076923077
0.223041280539 0.543076923077
0.222994314593 0.543076923077
0.222947368421 0.543076923077
0.222900442012 0.543076923077
0.222853535354 0.543076923077
0.222806648433 0.543076923077
0.222759781237 0.543076923077
0.222712933754 0.543076923077
0.222666105971 0.543076923077
0.2228295144 0.54358974359
0.222782681799 0.54358974359
0.22273586888 0.54358974359
0.22268907563 0.54358974359
0.222642302037 0.54358974359
0.222595548089 0.54358974359
0.222548813773 0.54358974359
0.222502099076 0.54358974359
0.222455403987 0.54358974359
0.222408728493 0.54358974359
0.222362072582 0.54358974359
0.222525167785 0.544102564103
0.222478507025 0.544102564103
0.222431865828 0.544102564103
0.222385244184 0.544102564103
0.222338642079 0.544102564103
0.222292059501 0.544102564103
0.222245496439 0.544102564103
0.22219895288 0.544102564103
0.222152428811 0.544102564103
0.22210592422 0.544102564103
0.222059439096 0.544102564103
0.222012973425 0.544102564103
0.221966527197 0.544102564103
0.221920100397 0.544102564103
0.221873693015 0.544102564103
0.221827305039 0.544102564103
0.221780936455 0.544102564103
0.221734587252 0.544102564103
0.221688257417 0.544102564103
0.22164194694 0.544102564103
0.221595655806 0.544102564103
0.221549384005 0.544102564103
0.221503131524 0.544102564103
0.221456898351 0.544102564103
0.221410684474 0.544102564103
0.221364489881 0.544102564103
0.22131831456 0.544102564103
0.221272158498 0.544102564103
0.221226021685 0.544102564103
0.221179904107 0.544102564103
0.221133805752 0.544102564103
0.22108772661 0.544102564103
0.221041666667 0.544102564103
0.220995625911 0.544102564103
0.220949604332 0.544102564103
0.220903601915 0.544102564103
0.220857618651 0.544102564103
0.220811654527 0.544102564103
0.22076570953 0.544102564103
0.220719783649 0.544102564103
0.220673876872 0.544102564103
0.220627989187 0.544102564103
0.220582120582 0.544102564103
0.220536271046 0.544102564103
0.220490440565 0.544102564103
0.220444629129 0.544102564103
0.220398836726 0.544102564103
0.220560747664 0.544615384615
0.220514950166 0.544615384615
0.220469171684 0.544615384615
0.220630967206 0.545128205128
0.220585183648 0.545128205128
0.220746887967 0.545641025641
0.220701099357 0.545641025641
0.220862712567 0.546153846154
0.22081691893 0.546153846154
0.220771144279 0.546153846154
0.220725388601 0.546153846154
0.220679651886 0.546153846154
0.220841102134 0.546666666667
0.220795360398 0.546666666667
0.220749637606 0.546666666667
0.220703933747 0.546666666667
0.22065824881 0.546666666667
0.220612582781 0.546666666667
0.220566935651 0.546666666667
0.220521307406 0.546666666667
0.220475698035 0.546666666667
0.220636889992 0.547179487179
0.220591275584 0.547179487179
0.220545680033 0.547179487179
0.220500103327 0.547179487179
0.220454545455 0.547179487179
0.220409006404 0.547179487179
0.220363486163 0.547179487179
0.22031798472 0.547179487179
0.220272502064 0.547179487179
0.220227038184 0.547179487179
0.220181593066 0.547179487179
0.220136166701 0.547179487179
0.220297029703 0.547692307692
0.220251598268 0.547692307692
0.220206185567 0.547692307692
0.220160791589 0.547692307692
0.220115416323 0.547692307692
0.220070059757 0.547692307692
0.220024721879 0.547692307692
0.219979402678 0.547692307692
0.219934102142 0.547692307692
0.219888820259 0.547692307692
0.219843557019 0.547692307692
0.21979831241 0.547692307692
0.21975308642 0.547692307692
0.219707879037 0.547692307692
0.219662690251 0.547692307692
0.219617520049 0.547692307692
0.219572368421 0.547692307692
0.2197327852 0.548205128205
0.219687628442 0.548205128205
0.21964249024 0.548205128205
0.219597370583 0.548205128205
0.21955226946 0.548205128205
0.219507186858 0.548205128205
0.219462122767 0.548205128205
0.219417077176 0.548205128205
0.219372050072 0.548205128205
0.219327041444 0.548205128205
0.219282051282 0.548205128205
0.219237079573 0.548205128205
0.219192126307 0.548205128205
0.219147191472 0.548205128205
0.219102275056 0.548205128205
0.219262295082 0.548717948718
0.219217373489 0.548717948718
0.219172470299 0.548717948718
0.219127585501 0.548717948718
0.219082719083 0.548717948718
0.219037871034 0.548717948718
0.218993041343 0.548717948718
0.219152854512 0.549230769231
0.21910801964 0.549230769231
0.219063203109 0.549230769231
0.219018404908 0.549230769231
0.218973625026 0.549230769231
0.219133278823 0.549743589744
0.219088493767 0.549743589744
0.219043727013 0.549743589744
0.21899897855 0.549743589744
0.219158496732 0.550256410256
0.219113743108 0.550256410256
0.219069007758 0.550256410256
0.219024290672 0.550256410256
0.218979591837 0.550256410256
0.218934911243 0.550256410256
0.218890248878 0.550256410256
0.218845604732 0.550256410256
0.218800978793 0.550256410256
0.21875637105 0.550256410256
0.218711781492 0.550256410256
0.218667210108 0.550256410256
0.218622656887 0.550256410256
0.218578121817 0.550256410256
0.218533604888 0.550256410256
0.218489106088 0.550256410256
0.218444625407 0.550256410256
0.218400162833 0.550256410256
0.218355718356 0.550256410256
0.218311291963 0.550256410256
0.218266883645 0.550256410256
0.21822249339 0.550256410256
0.218178121187 0.550256410256
0.218133767026 0.550256410256
0.218089430894 0.550256410256
0.218045112782 0.550256410256
0.218000812678 0.550256410256
0.217956530571 0.550256410256
0.21791226645 0.550256410256
0.217868020305 0.550256410256
0.217823792123 0.550256410256
0.217779581896 0.550256410256
0.21773538961 0.550256410256
0.217691215257 0.550256410256
0.217647058824 0.550256410256
0.2176029203 0.550256410256
0.217558799676 0.550256410256
0.217514696939 0.550256410256
0.217673287394 0.550769230769
0.217629179331 0.550769230769
0.217585089141 0.550769230769
0.217541016812 0.550769230769
0.217496962333 0.550769230769
0.217452925693 0.550769230769
0.217408906883 0.550769230769
0.217364905889 0.550769230769
0.217320922703 0.550769230769
0.217276957313 0.550769230769
0.217233009709 0.550769230769
0.217391304348 0.551282051282
0.217347351395 0.551282051282
0.217303416212 0.551282051282
0.217259498787 0.551282051282
0.217215599111 0.551282051282
0.217171717172 0.551282051282
0.217127852959 0.551282051282
0.217285945073 0.551794871795
0.21724207551 0.551794871795
0.217198223658 0.551794871795
0.217154389506 0.551794871795
0.217110573043 0.551794871795
0.217066774259 0.551794871795
0.217022993142 0.551794871795
0.216979229683 0.551794871795
0.217137096774 0.552307692308
0.217093327958 0.552307692308
0.217049576784 0.552307692308
0.21700584324 0.552307692308
0.216962127317 0.552307692308
0.216918429003 0.552307692308
0.216874748288 0.552307692308
0.216831085162 0.552307692308
0.216988727858 0.552820512821
0.216945059368 0.552820512821
0.217102615694 0.553333333333
0.217058941863 0.553333333333
0.217015285599 0.553333333333
0.216971646893 0.553333333333
0.216928025734 0.553333333333
0.216884422111 0.553333333333
0.216840836013 0.553333333333
0.21679726743 0.553333333333
0.216753716352 0.553333333333
0.216710182768 0.553333333333
0.216666666667 0.553333333333
0.216623168039 0.553333333333
0.216579686873 0.553333333333
0.216536223159 0.553333333333
0.216492776886 0.553333333333
0.216449348044 0.553333333333
0.216405936623 0.553333333333
0.216362542611 0.553333333333
0.216319165998 0.553333333333
0.216275806775 0.553333333333
0.21623246493 0.553333333333
0.216189140453 0.553333333333
0.216346153846 0.553846153846
0.216302823954 0.553846153846
0.216259511414 0.553846153846
0.216216216216 0.553846153846
0.216172938351 0.553846153846
0.216129677807 0.553846153846
0.216086434574 0.553846153846
0.216043208642 0.553846153846
0.216 0.553846153846
0.215956808638 0.553846153846
0.215913634546 0.553846153846
0.215870477713 0.553846153846
0.215827338129 0.553846153846
0.215984015984 0.554358974359
0.215940870955 0.554358974359
0.21589774316 0.554358974359
0.215854632588 0.554358974359
0.215811539229 0.554358974359
0.215768463074 0.554358974359
0.215725404111 0.554358974359
0.21568236233 0.554358974359
0.215639337722 0.554358974359
0.215596330275 0.554358974359
0.21555333998 0.554358974359
0.215510366826 0.554358974359
0.215467410803 0.554358974359
0.215424471901 0.554358974359
0.21538155011 0.554358974359
0.215338645418 0.554358974359
0.21549492133 0.554871794872
0.215452011151 0.554871794872
0.215409118057 0.554871794872
0.215565286624 0.555384615385
0.21552238806 0.555384615385
0.215479506566 0.555384615385
0.215436642132 0.555384615385
0.215393794749 0.555384615385
0.215350964406 0.555384615385
0.21550695825 0.555897435897
0.215464122441 0.555897435897
0.215421303657 0.555897435897
0.215378501888 0.555897435897
0.215335717124 0.555897435897
0.215292949355 0.555897435897
0.21525019857 0.555897435897
0.215207464761 0.555897435897
0.215164747916 0.555897435897
0.215122048025 0.555897435897
0.215079365079 0.555897435897
0.215235072406 0.55641025641
0.215192383975 0.55641025641
0.215149712473 0.55641025641
0.215107057891 0.55641025641
0.215064420218 0.55641025641
0.215021799445 0.55641025641
0.215177333069 0.556923076923
0.215134706815 0.556923076923
0.215092097445 0.556923076923
0.21504950495 0.556923076923
0.215006929321 0.556923076923
0.214964370546 0.556923076923
0.214921828617 0.556923076923
0.215077166601 0.557435897436
0.215034619189 0.557435897436
0.214992088608 0.557435897436
0.214949574847 0.557435897436
0.214907077896 0.557435897436
0.214864597747 0.557435897436
0.214822134387 0.557435897436
0.214779687809 0.557435897436
0.214737258001 0.557435897436
0.21489235631 0.557948717949
0.215047393365 0.558461538462
0.2152023692 0.558974358974
0.215357283853 0.559487179487
0.215314781922 0.559487179487
0.215272296764 0.559487179487
0.215229828369 0.559487179487
0.215187376726 0.559487179487
0.215144941826 0.559487179487
0.215102523659 0.559487179487
0.215257244234 0.56
0.215214820654 0.56
0.215369458128 0.560512820513
0.215327029157 0.560512820513
0.215481583612 0.561025641026
0.215439149271 0.561025641026
0.21539673164 0.561025641026
0.215354330709 0.561025641026
0.215311946467 0.561025641026
0.215269578906 0.561025641026
0.215227228015 0.561025641026
0.2153815893 0.561538461538
0.215339233038 0.561538461538
0.215296893433 0.561538461538
0.215254570474 0.561538461538
0.215212264151 0.561538461538
0.215169974455 0.561538461538
0.215127701375 0.561538461538
0.215085444903 0.561538461538
0.215043205027 0.561538461538
0.21500098174 0.561538461538
0.214958775029 0.561538461538
0.214916584887 0.561538461538
0.214874411303 0.561538461538
0.214832254267 0.561538461538
0.21479011377 0.561538461538
0.214747989802 0.561538461538
0.214705882353 0.561538461538
0.214663791413 0.561538461538
0.214817718542 0.562051282051
0.214775622183 0.562051282051
0.21473354232 0.562051282051
0.214691478942 0.562051282051
0.214649432041 0.562051282051
0.214607401606 0.562051282051
0.214565387627 0.562051282051
0.214523390096 0.562051282051
0.214481409002 0.562051282051
0.214635100763 0.562564102564
0.214593114241 0.562564102564
0.214551144142 0.562564102564
0.214509190458 0.562564102564
0.214467253177 0.562564102564
0.214425332291 0.562564102564
0.21438342779 0.562564102564
0.214341539664 0.562564102564
0.214299667904 0.562564102564
0.2142578125 0.562564102564
0.214215973443 0.562564102564
0.214174150722 0.562564102564
0.214132344329 0.562564102564
0.214090554254 0.562564102564
0.214048780488 0.562564102564
0.21400702302 0.562564102564
0.213965281841 0.562564102564
0.213923556942 0.562564102564
0.213881848314 0.562564102564
0.213840155945 0.562564102564
0.213798479828 0.562564102564
0.213756819953 0.562564102564
0.21371517631 0.562564102564
0.21367354889 0.562564102564
0.213631937683 0.562564102564
0.213785046729 0.563076923077
0.213743430018 0.563076923077
0.213701829506 0.563076923077
0.213660245184 0.563076923077
0.213618677043 0.563076923077
0.213577125073 0.563076923077
0.213535589265 0.563076923077
0.213494069609 0.563076923077
0.213452566096 0.563076923077
0.213411078717 0.563076923077
0.213369607462 0.563076923077
0.213328152322 0.563076923077
0.213286713287 0.563076923077
0.213245290348 0.563076923077
0.213203883495 0.563076923077
0.21316249272 0.563076923077
0.213121118012 0.563076923077
0.213079759363 0.563076923077
0.213038416764 0.563076923077
0.212997090204 0.563076923077
0.213149728472 0.56358974359
0.213108396354 0.56358974359
0.213067080264 0.56358974359
0.21302578019 0.56358974359
0.212984496124 0.56358974359
0.212943228057 0.56358974359
0.212901975978 0.56358974359
0.21286073988 0.56358974359
0.212819519752 0.56358974359
0.212778315586 0.56358974359
0.212737127371 0.56358974359
0.2126959551 0.56358974359
0.212654798762 0.56358974359
0.212613658348 0.56358974359
0.212572533849 0.56358974359
0.212531425256 0.56358974359
0.21249033256 0.56358974359
0.212449255751 0.56358974359
0.21240819482 0.56358974359
0.212367149758 0.56358974359
0.212326120556 0.56358974359
0.212285107205 0.56358974359
0.212244109695 0.56358974359
0.212203128017 0.56358974359
0.212162162162 0.56358974359
0.212121212121 0.56358974359
0.212080277885 0.56358974359
0.212039359444 0.56358974359
0.212191358025 0.564102564103
0.212150433944 0.564102564103
0.212302352487 0.564615384615
0.212261422788 0.564615384615
0.212220508867 0.564615384615
0.212179610715 0.564615384615
0.212138728324 0.564615384615
0.212097861684 0.564615384615
0.212249614792 0.565128205128
0.212208742538 0.565128205128
0.212167886022 0.565128205128
0.212127045236 0.565128205128
0.212086220169 0.565128205128
0.212045410814 0.565128205128
0.21200461716 0.565128205128
0.2119638392 0.565128205128
0.211923076923 0.565128205128
0.211882330321 0.565128205128
0.211841599385 0.565128205128
0.211800884105 0.565128205128
0.211760184473 0.565128205128
0.21171950048 0.565128205128
0.211678832117 0.565128205128
0.211638179374 0.565128205128
0.211597542243 0.565128205128
0.211556920714 0.565128205128
0.211516314779 0.565128205128
0.211475724429 0.565128205128
0.211435149655 0.565128205128
0.211394590447 0.565128205128
0.211545838128 0.565641025641
0.21150527325 0.565641025641
0.211464723926 0.565641025641
0.211424190148 0.565641025641
0.211383671905 0.565641025641
0.211343169189 0.565641025641
0.211302681992 0.565641025641
0.211262210305 0.565641025641
0.211221754117 0.565641025641
0.211181313421 0.565641025641
0.211140888208 0.565641025641
0.211100478469 0.565641025641
0.211060084194 0.565641025641
0.211019705376 0.565641025641
0.210979342005 0.565641025641
0.210938994072 0.565641025641
0.210898661568 0.565641025641
0.210858344485 0.565641025641
0.210818042813 0.565641025641
0.210777756545 0.565641025641
0.210737485671 0.565641025641
0.210697230181 0.565641025641
0.210847975554 0.566153846154
0.21080771434 0.566153846154
0.210767468499 0.566153846154
0.210727238023 0.566153846154
0.210687022901 0.566153846154
0.210646823125 0.566153846154
0.21079740557 0.566666666667
0.210757200076 0.566666666667
0.210717009916 0.566666666667
0.210676835081 0.566666666667
0.210636675562 0.566666666667
0.210596531351 0.566666666667
0.210556402439 0.566666666667
0.210516288817 0.566666666667
0.210476190476 0.566666666667
0.210436107408 0.566666666667
0.210396039604 0.566666666667
0.210355987055 0.566666666667
0.210315949753 0.566666666667
0.210275927688 0.566666666667
0.210235920852 0.566666666667
0.210195929237 0.566666666667
0.210346139216 0.567179487179
0.210306141852 0.567179487179
0.210266159696 0.567179487179
0.210416270671 0.567692307692
0.210376282782 0.567692307692
0.210336310089 0.567692307692
0.210296352584 0.567692307692
0.210256410256 0.567692307692
0.210216483099 0.567692307692
0.210176571103 0.567692307692
0.21013667426 0.567692307692
0.21009679256 0.567692307692
0.210056925996 0.567692307692
0.210017074559 0.567692307692
0.20997723824 0.567692307692
0.20993741703 0.567692307692
0.209897610922 0.567692307692
0.209857819905 0.567692307692
0.209818043973 0.567692307692
0.209778283115 0.567692307692
0.209738537325 0.567692307692
0.209698806592 0.567692307692
0.209659090909 0.567692307692
0.209619390267 0.567692307692
0.209769026884 0.568205128205
0.209918606852 0.568717948718
0.209878879637 0.568717948718
0.209839167455 0.568717948718
0.209988649262 0.569230769231
0.209948931341 0.569230769231
0.209909228442 0.569230769231
0.209869540556 0.569230769231
0.210018903592 0.569743589744
0.209979209979 0.569743589744
0.209939531368 0.569743589744
0.20989986775 0.569743589744
0.209860219116 0.569743589744
0.209820585458 0.569743589744
0.209780966767 0.569743589744
0.209741363036 0.569743589744
0.209701774254 0.569743589744
0.209662200415 0.569743589744
0.209622641509 0.569743589744
0.209583097529 0.569743589744
0.209732176537 0.570256410256
0.209692626815 0.570256410256
0.209653092006 0.570256410256
0.209613572102 0.570256410256
0.209574067094 0.570256410256
0.209534576974 0.570256410256
0.209495101733 0.570256410256
0.209455641364 0.570256410256
0.209416195857 0.570256410256
0.209376765204 0.570256410256
0.209337349398 0.570256410256
0.209297948428 0.570256410256
0.209258562288 0.570256410256
0.209219190969 0.570256410256
0.209179834462 0.570256410256
0.209140492759 0.570256410256
0.209101165852 0.570256410256
0.209061853732 0.570256410256
0.209022556391 0.570256410256
0.208983273821 0.570256410256
0.208944006013 0.570256410256
0.208904752959 0.570256410256
0.208865514651 0.570256410256
0.20882629108 0.570256410256
0.208787082238 0.570256410256
0.208747888117 0.570256410256
0.208708708709 0.570256410256
0.208857196472 0.570769230769
0.208818011257 0.570769230769
0.208778840743 0.570769230769
0.208739684921 0.570769230769
0.208700543784 0.570769230769
0.208661417323 0.570769230769
0.20862230553 0.570769230769
0.208583208396 0.570769230769
0.208731497096 0.571282051282
0.208692394155 0.571282051282
0.208653305863 0.571282051282
0.20861423221 0.571282051282
0.208575173189 0.571282051282
0.208536128791 0.571282051282
0.208497099008 0.571282051282
0.208458083832 0.571282051282
0.208419083255 0.571282051282
0.208380097269 0.571282051282
0.208341125865 0.571282051282
0.208302169035 0.571282051282
0.208263226771 0.571282051282
0.208411214953 0.571794871795
0.208372266866 0.571794871795
0.208333333333 0.571794871795
0.208294414347 0.571794871795
0.208255509899 0.571794871795
0.208216619981 0.571794871795
0.208177744586 0.571794871795
0.208138883704 0.571794871795
0.208100037327 0.571794871795
0.208061205449 0.571794871795
0.20802238806 0.571794871795
0.207983585152 0.571794871795
0.207944796718 0.571794871795
0.207906022748 0.571794871795
0.207867263236 0.571794871795
0.207828518173 0.571794871795
0.207789787551 0.571794871795
0.207751071362 0.571794871795
0.207898658718 0.572307692308
0.207859936673 0.572307692308
0.20782122905 0.572307692308
0.207782535841 0.572307692308
0.207743857036 0.572307692308
0.20770519263 0.572307692308
0.207666542613 0.572307692308
0.207627906977 0.572307692308
0.207589285714 0.572307692308
0.207550678817 0.572307692308
0.207512086277 0.572307692308
0.207473508087 0.572307692308
0.207434944238 0.572307692308
0.207396394722 0.572307692308
0.207357859532 0.572307692308
0.207319338659 0.572307692308
0.207280832095 0.572307692308
0.207242339833 0.572307692308
0.207203861864 0.572307692308
0.207165398181 0.572307692308
0.207126948775 0.572307692308
0.207088513639 0.572307692308
0.207050092764 0.572307692308
0.207011686144 0.572307692308
0.206973293769 0.572307692308
0.207120341183 0.572820512821
0.2070819429 0.572820512821
0.207043558851 0.572820512821
0.207005189029 0.572820512821
0.206966833426 0.572820512821
0.206928492034 0.572820512821
0.206890164845 0.572820512821
0.206851851852 0.572820512821
0.206998703944 0.573333333333
0.206960385043 0.573333333333
0.206922080326 0.573333333333
0.206883789785 0.573333333333
0.206845513414 0.573333333333
0.206807251202 0.573333333333
0.206769003144 0.573333333333
0.206730769231 0.573333333333
0.206692549455 0.573333333333
0.206654343808 0.573333333333
0.206616152282 0.573333333333
0.206577974871 0.573333333333
0.206539811565 0.573333333333
0.206501662357 0.573333333333
0.206463527239 0.573333333333
0.206610044313 0.573846153846
0.206571903267 0.573846153846
0.206533776301 0.573846153846
0.206495663407 0.573846153846
0.206457564576 0.573846153846
0.206419479801 0.573846153846
0.206381409074 0.573846153846
0.206343352388 0.573846153846
0.206305309735 0.573846153846
0.206267281106 0.573846153846
0.206229266495 0.573846153846
0.206191265893 0.573846153846
0.206153279293 0.573846153846
0.206115306686 0.573846153846
0.206077348066 0.573846153846
0.206039403425 0.573846153846
0.206001472754 0.573846153846
0.206147616418 0.574358974359
0.206109679794 0.574358974359
0.20607175713 0.574358974359
0.206033848418 0.574358974359
0.205995953651 0.574358974359
0.205958072821 0.574358974359
0.20592020592 0.574358974359
0.205882352941 0.574358974359
0.205844513876 0.574358974359
0.205806688717 0.574358974359
0.205768877457 0.574358974359
0.205731080088 0.574358974359
0.205693296602 0.574358974359
0.205655526992 0.574358974359
0.20561777125 0.574358974359
0.205580029369 0.574358974359
0.20554230134 0.574358974359
0.205504587156 0.574358974359
0.20546688681 0.574358974359
0.205429200293 0.574358974359
0.205391527599 0.574358974359
0.20535386872 0.574358974359
0.205316223648 0.574358974359
0.205278592375 0.574358974359
0.205240974895 0.574358974359
0.205203371198 0.574358974359
0.205165781279 0.574358974359
0.205128205128 0.574358974359
0.205090642739 0.574358974359
0.205053094105 0.574358974359
0.205015559217 0.574358974359
0.204978038067 0.574358974359
0.20494053065 0.574358974359
0.204903036956 0.574358974359
0.204865556978 0.574358974359
0.20482809071 0.574358974359
0.204790638142 0.574358974359
0.204936014625 0.574871794872
0.204898556023 0.574871794872
0.204861111111 0.574871794872
0.204823679883 0.574871794872
0.204786262331 0.574871794872
0.204748858447 0.574871794872
0.204711468225 0.574871794872
0.204674091656 0.574871794872
0.204636728733 0.574871794872
0.204599379449 0.574871794872
0.204562043796 0.574871794872
0.204524721766 0.574871794872
0.204487413353 0.574871794872
0.204450118548 0.574871794872
0.204412837345 0.574871794872
0.204375569736 0.574871794872
0.204520597886 0.575384615385
0.204483324221 0.575384615385
0.20444606414 0.575384615385
0.204408817635 0.575384615385
0.204371584699 0.575384615385
0.204334365325 0.575384615385
0.204297159505 0.575384615385
0.204259967231 0.575384615385
0.204222788497 0.575384615385
0.204185623294 0.575384615385
0.204148471616 0.575384615385
0.204111333455 0.575384615385
0.204074208803 0.575384615385
0.204037097654 0.575384615385
0.204 0.575384615385
0.203962915833 0.575384615385
0.203925845147 0.575384615385
0.203888787934 0.575384615385
0.204033430233 0.575897435897
0.203996366939 0.575897435897
0.203959317109 0.575897435897
0.203922280734 0.575897435897
0.203885257807 0.575897435897
0.203848248321 0.575897435897
0.203811252269 0.575897435897
0.203955724914 0.57641025641
0.203918722787 0.57641025641
0.204063123526 0.576923076923
0.204026115343 0.576923076923
0.20398912058 0.576923076923
0.203952139231 0.576923076923
0.203915171289 0.576923076923
0.203878216745 0.576923076923
0.203841275593 0.576923076923
0.203804347826 0.576923076923
0.203767433436 0.576923076923
0.203730532416 0.576923076923
0.203874705776 0.577435897436
0.203837798697 0.577435897436
0.203800904977 0.577435897436
0.203764024611 0.577435897436
0.20372715759 0.577435897436
0.203690303907 0.577435897436
0.203653463556 0.577435897436
0.203797468354 0.577948717949
0.203760621949 0.577948717949
0.203723788865 0.577948717949
0.203686969095 0.577948717949
0.203650162631 0.577948717949
0.203613369467 0.577948717949
0.203576589595 0.577948717949
0.203539823009 0.577948717949
0.2035030697 0.577948717949
0.203466329662 0.577948717949
0.203429602888 0.577948717949
0.203573362209 0.578461538462
0.203536629376 0.578461538462
0.203680317518 0.578974358974
0.203643578644 0.578974358974
0.203606853021 0.578974358974
0.203570140642 0.578974358974
0.203713719127 0.579487179487
0.203677000721 0.579487179487
0.203640295549 0.579487179487
0.203603603604 0.579487179487
0.203566924878 0.579487179487
0.203530259366 0.579487179487
0.203493607059 0.579487179487
0.203456967951 0.579487179487
0.203600360036 0.58
0.203563714903 0.58
0.203527082958 0.58
0.203490464196 0.58
0.203453858608 0.58
0.203417266187 0.58
0.203380686927 0.58
0.20334412082 0.58
0.203307567859 0.58
0.203271028037 0.58
0.203234501348 0.58
0.203197987783 0.58
0.203161487336 0.58
0.203125 0.58
0.203088525768 0.58
0.203231597846 0.580512820513
0.20337461856 0.581025641026
0.203338119167 0.581025641026
0.203301632873 0.581025641026
0.20326515967 0.581025641026
0.203228699552 0.581025641026
0.203192252511 0.581025641026
0.20315581854 0.581025641026
0.203119397634 0.581025641026
0.203082989783 0.581025641026
0.203046594982 0.581025641026
0.203010213223 0.581025641026
0.203152991759 0.581538461538
0.203116603976 0.581538461538
0.203259312321 0.582051282051
0.203222918532 0.582051282051
0.203186537773 0.582051282051
0.203150170038 0.582051282051
0.203113815319 0.582051282051
0.203077473609 0.582051282051
0.203041144902 0.582051282051
0.20300482919 0.582051282051
0.202968526466 0.582051282051
0.202932236724 0.582051282051
0.203074722917 0.582564102564
0.203038427167 0.582564102564
0.203002144389 0.582564102564
0.202965874576 0.582564102564
0.202929617721 0.582564102564
0.202893373817 0.582564102564
0.202857142857 0.582564102564
0.202820924835 0.582564102564
0.202784719743 0.582564102564
0.202748527575 0.582564102564
0.202712348323 0.582564102564
0.20267618198 0.582564102564
0.202640028541 0.582564102564
0.202603887997 0.582564102564
0.202567760342 0.582564102564
0.20253164557 0.582564102564
0.202495543672 0.582564102564
0.202459454643 0.582564102564
0.202423378475 0.582564102564
0.202565473009 0.583076923077
0.202529390809 0.583076923077
0.20249332146 0.583076923077
0.202457264957 0.583076923077
0.202421221293 0.583076923077
0.202385190459 0.583076923077
0.202349172451 0.583076923077
0.20231316726 0.583076923077
0.20227717488 0.583076923077
0.202241195304 0.583076923077
0.202205228526 0.583076923077
0.202169274538 0.583076923077
0.202133333333 0.583076923077
0.202097404906 0.583076923077
0.202061489248 0.583076923077
0.202025586354 0.583076923077
0.201989696216 0.583076923077
0.201953818828 0.583076923077
0.201917954182 0.583076923077
0.201882102273 0.583076923077
0.20202378839 0.58358974359
0.201987930422 0.58358974359
0.202129547471 0.584102564103
0.202093683463 0.584102564103
0.20205783218 0.584102564103
0.202021993615 0.584102564103
0.20198616776 0.584102564103
0.20195035461 0.584102564103
0.201914554157 0.584102564103
0.201878766395 0.584102564103
0.201842991317 0.584102564103
0.201807228916 0.584102564103
0.201771479185 0.584102564103
0.201735742118 0.584102564103
0.201877102886 0.584615384615
0.201841359773 0.584615384615
0.201805629315 0.584615384615
0.201769911504 0.584615384615
0.201734206335 0.584615384615
0.201875442321 0.585128205128
0.201839731116 0.585128205128
0.201804032543 0.585128205128
0.201768346596 0.585128205128
0.201732673267 0.585128205128
0.201697012551 0.585128205128
0.20166136444 0.585128205128
0.201625728927 0.585128205128
0.201590106007 0.585128205128
0.201554495672 0.585128205128
0.201518897916 0.585128205128
0.201483312732 0.585128205128
0.201447740113 0.585128205128
0.20158870256 0.585641025641
0.201553123897 0.585641025641
0.201694017999 0.586153846154
0.20165843331 0.586153846154
0.201622861175 0.586153846154
0.201587301587 0.586153846154
0.201551754541 0.586153846154
0.201516220028 0.586153846154
0.20165697162 0.586666666667
0.201621431089 0.586666666667
0.201585903084 0.586666666667
0.201550387597 0.586666666667
0.201514884622 0.586666666667
0.201479394153 0.586666666667
0.201443916182 0.586666666667
0.201408450704 0.586666666667
0.201372997712 0.586666666667
0.201337557198 0.586666666667
0.201478092557 0.587179487179
0.201442646024 0.587179487179
0.201407211961 0.587179487179
0.201371790362 0.587179487179
0.20133638122 0.587179487179
0.201300984529 0.587179487179
0.201265600281 0.587179487179
0.201230228471 0.587179487179
0.201194869092 0.587179487179
0.201159522136 0.587179487179
0.201124187599 0.587179487179
0.201088865472 0.587179487179
0.201053555751 0.587179487179
0.201018258427 0.587179487179
0.200982973495 0.587179487179
0.200947700948 0.587179487179
0.200912440779 0.587179487179
0.200877192982 0.587179487179
0.200841957551 0.587179487179
0.200806734479 0.587179487179
0.200771523759 0.587179487179
0.200736325386 0.587179487179
0.200701139351 0.587179487179
0.20066596565 0.587179487179
0.200806027685 0.587692307692
0.200770847933 0.587692307692
0.200735680504 0.587692307692
0.200700525394 0.587692307692
0.200665382595 0.587692307692
0.200630252101 0.587692307692
0.200595133905 0.587692307692
0.200560028001 0.587692307692
0.200524934383 0.587692307692
0.200489853044 0.587692307692
0.200454783978 0.587692307692
0.200419727177 0.587692307692
0.200384682637 0.587692307692
0.20034965035 0.587692307692
0.200314630309 0.587692307692
0.20027962251 0.587692307692
0.200244626944 0.587692307692
0.200209643606 0.587692307692
0.200174672489 0.587692307692
0.200139713587 0.587692307692
0.200104766894 0.587692307692
0.200069832402 0.587692307692
0.200034910106 0.587692307692
0.2 0.587692307692
0.199965102076 0.587692307692
0.199930216329 0.587692307692
0.199895342752 0.587692307692
0.200034879665 0.588205128205
0.2 0.588205128205
0.199965132497 0.588205128205
0.199930277148 0.588205128205
0.199895433949 0.588205128205
0.199860602892 0.588205128205
0.199825783972 0.588205128205
0.199790977182 0.588205128205
0.199756182515 0.588205128205
0.199721399965 0.588205128205
0.199686629526 0.588205128205
0.199651871192 0.588205128205
0.199791159067 0.588717948718
0.199930398469 0.589230769231
0.199895615866 0.589230769231
0.199860845364 0.589230769231
0.199826086957 0.589230769231
0.199791340636 0.589230769231
0.199756606398 0.589230769231
0.199721884234 0.589230769231
0.19968717414 0.589230769231
0.199652476108 0.589230769231
0.199617790132 0.589230769231
0.199583116206 0.589230769231
0.199548454324 0.589230769231
0.19951380448 0.589230769231
0.199479166667 0.589230769231
0.199444540878 0.589230769231
0.199409927109 0.589230769231
0.199375325351 0.589230769231
0.1993407356 0.589230769231
0.199306157849 0.589230769231
0.199271592092 0.589230769231
0.199237038321 0.589230769231
0.199202496533 0.589230769231
0.199167966719 0.589230769231
0.199306759099 0.589743589744
0.199272223185 0.589743589744
0.199237699238 0.589743589744
0.199203187251 0.589743589744
0.199168687219 0.589743589744
0.199134199134 0.589743589744
0.199099722992 0.589743589744
0.199065258785 0.589743589744
0.199030806507 0.589743589744
0.198996366153 0.589743589744
0.198961937716 0.589743589744
0.19892752119 0.589743589744
0.198893116569 0.589743589744
0.198858723846 0.589743589744
0.198824343015 0.589743589744
0.198789974071 0.589743589744
0.198755617007 0.589743589744
0.198894072922 0.590256410256
0.198859709744 0.590256410256
0.198825358438 0.590256410256
0.198791018998 0.590256410256
0.198756691418 0.590256410256
0.198722375691 0.590256410256
0.198688071811 0.590256410256
0.198653779772 0.590256410256
0.198619499569 0.590256410256
0.198585231194 0.590256410256
0.198550974642 0.590256410256
0.198516729907 0.590256410256
0.198482496982 0.590256410256
0.198448275862 0.590256410256
0.19841406654 0.590256410256
0.198379869011 0.590256410256
0.198345683267 0.590256410256
0.198311509304 0.590256410256
0.198277347115 0.590256410256
0.198243196693 0.590256410256
0.198209058033 0.590256410256
0.198174931129 0.590256410256
0.198140815975 0.590256410256
0.198106712565 0.590256410256
0.198072620891 0.590256410256
0.19803854095 0.590256410256
0.198004472734 0.590256410256
0.197970416237 0.590256410256
0.197936371453 0.590256410256
0.197902338377 0.590256410256
0.197868317002 0.590256410256
0.197834307322 0.590256410256
0.197800309332 0.590256410256
0.197766323024 0.590256410256
0.197732348394 0.590256410256
0.197698385435 0.590256410256
0.19766443414 0.590256410256
0.197630494505 0.590256410256
0.197596566524 0.590256410256
0.197562650189 0.590256410256
0.197528745495 0.590256410256
0.197666437886 0.590769230769
0.19763252702 0.590769230769
0.197598627787 0.590769230769
0.197564740182 0.590769230769
0.197530864198 0.590769230769
0.197496999829 0.590769230769
0.197463147069 0.590769230769
0.197429305913 0.590769230769
0.197566826594 0.591282051282
0.19753297927 0.591282051282
0.197499143542 0.591282051282
0.197465319404 0.591282051282
0.197431506849 0.591282051282
0.197397705872 0.591282051282
0.197363916467 0.591282051282
0.197330138627 0.591282051282
0.197296372348 0.591282051282
0.197262617622 0.591282051282
0.197228874444 0.591282051282
0.197366170686 0.591794871795
0.197332421341 0.591794871795
0.197298683536 0.591794871795
0.197264957265 0.591794871795
0.197402153478 0.592307692308
0.197368421053 0.592307692308
0.197334700154 0.592307692308
0.197300990776 0.592307692308
0.197267292912 0.592307692308
0.197233606557 0.592307692308
0.197199931706 0.592307692308
0.197166268351 0.592307692308
0.197132616487 0.592307692308
0.197098976109 0.592307692308
0.19706534721 0.592307692308
0.197031729785 0.592307692308
0.196998123827 0.592307692308
0.196964529332 0.592307692308
0.196930946292 0.592307692308
0.196897374702 0.592307692308
0.196863814556 0.592307692308
0.196830265849 0.592307692308
0.196796728574 0.592307692308
0.196763202726 0.592307692308
0.196729688298 0.592307692308
0.196696185286 0.592307692308
0.196662693683 0.592307692308
0.196629213483 0.592307692308
0.196595744681 0.592307692308
0.19656228727 0.592307692308
0.196528841246 0.592307692308
0.196495406601 0.592307692308
0.19646198333 0.592307692308
0.196428571429 0.592307692308
0.196395170889 0.592307692308
0.196361781707 0.592307692308
0.196328403876 0.592307692308
0.19629503739 0.592307692308
0.196431605777 0.592820512821
0.196398233095 0.592820512821
0.196534737557 0.593333333333
0.196671195652 0.593846153846
0.196637799287 0.593846153846
0.196604414261 0.593846153846
0.19657104057 0.593846153846
0.196537678208 0.593846153846
0.196504327168 0.593846153846
0.196470987445 0.593846153846
0.196437659033 0.593846153846
0.196404341927 0.593846153846
0.19637103612 0.593846153846
0.196337741607 0.593846153846
0.196304458383 0.593846153846
0.196271186441 0.593846153846
0.196407388578 0.594358974359
0.196374110471 0.594358974359
0.196340843639 0.594358974359
0.196307588076 0.594358974359
0.196443691787 0.594871794872
0.196410430071 0.594871794872
0.196377179617 0.594871794872
0.19634394042 0.594871794872
0.196310712472 0.594871794872
0.19627749577 0.594871794872
0.196244290306 0.594871794872
0.196211096076 0.594871794872
0.196177913073 0.594871794872
0.196144741292 0.594871794872
0.196111580727 0.594871794872
0.196078431373 0.594871794872
0.196045293223 0.594871794872
0.196012166272 0.594871794872
0.195979050515 0.594871794872
0.195945945946 0.594871794872
0.195912852559 0.594871794872
0.195879770348 0.594871794872
0.195846699308 0.594871794872
0.195813639433 0.594871794872
0.195780590717 0.594871794872
0.195747553156 0.594871794872
0.195714526742 0.594871794872
0.195681511471 0.594871794872
0.195648507337 0.594871794872
0.195784148398 0.595384615385
0.195751138088 0.595384615385
0.195718138908 0.595384615385
0.195685150851 0.595384615385
0.195652173913 0.595384615385
0.195619208088 0.595384615385
0.195586253369 0.595384615385
0.195553309752 0.595384615385
0.195520377231 0.595384615385
0.195487455801 0.595384615385
0.195454545455 0.595384615385
0.195421646188 0.595384615385
0.195388757994 0.595384615385
0.195355880868 0.595384615385
0.195323014805 0.595384615385
0.195290159798 0.595384615385
0.195257315843 0.595384615385
0.195224482933 0.595384615385
0.195191661063 0.595384615385
0.195158850227 0.595384615385
0.19512605042 0.595384615385
0.195093261637 0.595384615385
0.195060483871 0.595384615385
0.195027717117 0.595384615385
0.194994961371 0.595384615385
0.194962216625 0.595384615385
0.194929482874 0.595384615385
0.195064629847 0.595897435897
0.195031889896 0.595897435897
0.194999160933 0.595897435897
0.194966442953 0.595897435897
0.19493373595 0.595897435897
0.194901039919 0.595897435897
0.194868354855 0.595897435897
0.194835680751 0.595897435897
0.194803017603 0.595897435897
0.194937981897 0.59641025641
0.194905312552 0.59641025641
0.194872654155 0.59641025641
0.194840006701 0.59641025641
0.194974874372 0.596923076923
0.194942220734 0.596923076923
0.194909578031 0.596923076923
0.194876946258 0.596923076923
0.19484432541 0.596923076923
0.194811715481 0.596923076923
0.194779116466 0.596923076923
0.194746528359 0.596923076923
0.194713951154 0.596923076923
0.194681384847 0.596923076923
0.194648829431 0.596923076923
0.194616284902 0.596923076923
0.194583751254 0.596923076923
0.194551228481 0.596923076923
0.194518716578 0.596923076923
0.194486215539 0.596923076923
0.194453725359 0.596923076923
0.194588274595 0.597435897436
0.194555778223 0.597435897436
0.194523292703 0.597435897436
0.19449081803 0.597435897436
0.194458354198 0.597435897436
0.194592790387 0.597948717949
0.194560320374 0.597948717949
0.194527861195 0.597948717949
0.194495412844 0.597948717949
0.194462975317 0.597948717949
0.194430548608 0.597948717949
0.194398132711 0.597948717949
0.194365727621 0.597948717949
0.194333333333 0.597948717949


==> figures/pr_raw_data/Riedel/avg_TM.txt <==
0.0 0.0
0.5 0.000512820512821
0.666666666667 0.00102564102564
0.75 0.00153846153846
0.8 0.00205128205128
0.833333333333 0.0025641025641
0.857142857143 0.00307692307692
0.875 0.00358974358974
0.777777777778 0.00358974358974
0.8 0.00410256410256
0.818181818182 0.00461538461538
0.833333333333 0.00512820512821
0.846153846154 0.00564102564103
0.857142857143 0.00615384615385
0.866666666667 0.00666666666667
0.875 0.00717948717949
0.882352941176 0.00769230769231
0.833333333333 0.00769230769231
0.842105263158 0.00820512820513
0.85 0.00871794871795
0.857142857143 0.00923076923077
0.863636363636 0.00974358974359
0.869565217391 0.0102564102564
0.875 0.0107692307692
0.88 0.0112820512821
0.884615384615 0.0117948717949
0.851851851852 0.0117948717949
0.857142857143 0.0123076923077
0.862068965517 0.0128205128205
0.866666666667 0.0133333333333
0.870967741935 0.0138461538462
0.875 0.014358974359
0.878787878788 0.0148717948718
0.882352941176 0.0153846153846
0.885714285714 0.0158974358974
0.861111111111 0.0158974358974
0.864864864865 0.0164102564103
0.868421052632 0.0169230769231
0.846153846154 0.0169230769231
0.85 0.0174358974359
0.853658536585 0.0179487179487
0.857142857143 0.0184615384615
0.860465116279 0.0189743589744
0.840909090909 0.0189743589744
0.844444444444 0.0194871794872
0.847826086957 0.02
0.829787234043 0.02
0.833333333333 0.0205128205128
0.836734693878 0.0210256410256
0.84 0.0215384615385
0.823529411765 0.0215384615385
0.826923076923 0.0220512820513
0.830188679245 0.0225641025641
0.833333333333 0.0230769230769
0.818181818182 0.0230769230769
0.803571428571 0.0230769230769
0.80701754386 0.0235897435897
0.793103448276 0.0235897435897
0.796610169492 0.0241025641026
0.783333333333 0.0241025641026
0.786885245902 0.0246153846154
0.790322580645 0.0251282051282
0.793650793651 0.025641025641
0.796875 0.0261538461538
0.8 0.0266666666667
0.787878787879 0.0266666666667
0.776119402985 0.0266666666667
0.779411764706 0.0271794871795
0.768115942029 0.0271794871795
0.757142857143 0.0271794871795
0.746478873239 0.0271794871795
0.75 0.0276923076923
0.753424657534 0.0282051282051
0.756756756757 0.0287179487179
0.76 0.0292307692308
0.75 0.0292307692308
0.74025974026 0.0292307692308
0.74358974359 0.0297435897436
0.746835443038 0.0302564102564
0.75 0.0307692307692
0.753086419753 0.0312820512821
0.756097560976 0.0317948717949
0.759036144578 0.0323076923077
0.761904761905 0.0328205128205
0.764705882353 0.0333333333333
0.767441860465 0.0338461538462
0.758620689655 0.0338461538462
0.761363636364 0.034358974359
0.752808988764 0.034358974359
0.755555555556 0.0348717948718
0.747252747253 0.0348717948718
0.75 0.0353846153846
0.741935483871 0.0353846153846
0.744680851064 0.0358974358974
0.747368421053 0.0364102564103
0.739583333333 0.0364102564103
0.742268041237 0.0369230769231
0.734693877551 0.0369230769231
0.737373737374 0.0374358974359
0.73 0.0374358974359
0.722772277228 0.0374358974359
0.71568627451 0.0374358974359
0.718446601942 0.0379487179487
0.721153846154 0.0384615384615
0.714285714286 0.0384615384615
0.707547169811 0.0384615384615
0.710280373832 0.0389743589744
0.712962962963 0.0394871794872
0.715596330275 0.04
0.709090909091 0.04
0.711711711712 0.0405128205128
0.714285714286 0.0410256410256
0.716814159292 0.0415384615385
0.710526315789 0.0415384615385
0.713043478261 0.0420512820513
0.706896551724 0.0420512820513
0.709401709402 0.0425641025641
0.71186440678 0.0430769230769
0.714285714286 0.0435897435897
0.708333333333 0.0435897435897
0.702479338843 0.0435897435897
0.704918032787 0.0441025641026
0.707317073171 0.0446153846154
0.709677419355 0.0451282051282
0.712 0.045641025641
0.714285714286 0.0461538461538
0.716535433071 0.0466666666667
0.71875 0.0471794871795
0.713178294574 0.0471794871795
0.715384615385 0.0476923076923
0.709923664122 0.0476923076923
0.712121212121 0.0482051282051
0.706766917293 0.0482051282051
0.708955223881 0.0487179487179
0.711111111111 0.0492307692308
0.713235294118 0.0497435897436
0.70802919708 0.0497435897436
0.702898550725 0.0497435897436
0.705035971223 0.0502564102564
0.707142857143 0.0507692307692
0.702127659574 0.0507692307692
0.697183098592 0.0507692307692
0.699300699301 0.0512820512821
0.694444444444 0.0512820512821
0.689655172414 0.0512820512821
0.691780821918 0.0517948717949
0.69387755102 0.0523076923077
0.695945945946 0.0528205128205
0.691275167785 0.0528205128205
0.686666666667 0.0528205128205
0.682119205298 0.0528205128205
0.677631578947 0.0528205128205
0.673202614379 0.0528205128205
0.668831168831 0.0528205128205
0.670967741935 0.0533333333333
0.666666666667 0.0533333333333
0.668789808917 0.0538461538462
0.664556962025 0.0538461538462
0.666666666667 0.054358974359
0.6625 0.054358974359
0.664596273292 0.0548717948718
0.666666666667 0.0553846153846
0.662576687117 0.0553846153846
0.658536585366 0.0553846153846
0.654545454545 0.0553846153846
0.656626506024 0.0558974358974
0.658682634731 0.0564102564103
0.654761904762 0.0564102564103
0.656804733728 0.0569230769231
0.658823529412 0.0574358974359
0.654970760234 0.0574358974359
0.651162790698 0.0574358974359
0.653179190751 0.0579487179487
0.649425287356 0.0579487179487
0.651428571429 0.0584615384615
0.653409090909 0.0589743589744
0.655367231638 0.0594871794872
0.657303370787 0.06
0.653631284916 0.06
0.65 0.06
0.651933701657 0.0605128205128
0.653846153846 0.0610256410256
0.655737704918 0.0615384615385
0.652173913043 0.0615384615385
0.654054054054 0.0620512820513
0.655913978495 0.0625641025641
0.657754010695 0.0630769230769
0.659574468085 0.0635897435897
0.661375661376 0.0641025641026
0.663157894737 0.0646153846154
0.664921465969 0.0651282051282
0.661458333333 0.0651282051282
0.663212435233 0.065641025641
0.664948453608 0.0661538461538
0.666666666667 0.0666666666667
0.663265306122 0.0666666666667
0.664974619289 0.0671794871795
0.666666666667 0.0676923076923
0.668341708543 0.0682051282051
0.665 0.0682051282051
0.666666666667 0.0687179487179
0.663366336634 0.0687179487179
0.660098522167 0.0687179487179
0.656862745098 0.0687179487179
0.658536585366 0.0692307692308
0.655339805825 0.0692307692308
0.652173913043 0.0692307692308
0.653846153846 0.0697435897436
0.655502392344 0.0702564102564
0.657142857143 0.0707692307692
0.658767772512 0.0712820512821
0.655660377358 0.0712820512821
0.652582159624 0.0712820512821
0.654205607477 0.0717948717949
0.651162790698 0.0717948717949
0.652777777778 0.0723076923077
0.649769585253 0.0723076923077
0.646788990826 0.0723076923077
0.643835616438 0.0723076923077
0.645454545455 0.0728205128205
0.647058823529 0.0733333333333
0.644144144144 0.0733333333333
0.641255605381 0.0733333333333
0.642857142857 0.0738461538462
0.644444444444 0.074358974359
0.641592920354 0.074358974359
0.643171806167 0.0748717948718
0.640350877193 0.0748717948718
0.64192139738 0.0753846153846
0.639130434783 0.0753846153846
0.636363636364 0.0753846153846
0.637931034483 0.0758974358974
0.639484978541 0.0764102564103
0.636752136752 0.0764102564103
0.634042553191 0.0764102564103
0.631355932203 0.0764102564103
0.628691983122 0.0764102564103
0.626050420168 0.0764102564103
0.627615062762 0.0769230769231
0.625 0.0769230769231
0.626556016598 0.0774358974359
0.628099173554 0.0779487179487
0.62962962963 0.0784615384615
0.631147540984 0.0789743589744
0.632653061224 0.0794871794872
0.630081300813 0.0794871794872
0.627530364372 0.0794871794872
0.629032258065 0.08
0.626506024096 0.08
0.624 0.08
0.621513944223 0.08
0.623015873016 0.0805128205128
0.620553359684 0.0805128205128
0.622047244094 0.0810256410256
0.619607843137 0.0810256410256
0.6171875 0.0810256410256
0.614785992218 0.0810256410256
0.612403100775 0.0810256410256
0.610038610039 0.0810256410256
0.611538461538 0.0815384615385
0.613026819923 0.0820512820513
0.610687022901 0.0820512820513
0.608365019011 0.0820512820513
0.609848484848 0.0825641025641
0.607547169811 0.0825641025641
0.605263157895 0.0825641025641
0.606741573034 0.0830769230769
0.60447761194 0.0830769230769
0.60594795539 0.0835897435897
0.607407407407 0.0841025641026
0.608856088561 0.0846153846154
0.610294117647 0.0851282051282
0.611721611722 0.085641025641
0.609489051095 0.085641025641
0.610909090909 0.0861538461538
0.61231884058 0.0866666666667
0.610108303249 0.0866666666667
0.611510791367 0.0871794871795
0.609318996416 0.0871794871795
0.607142857143 0.0871794871795
0.608540925267 0.0876923076923
0.609929078014 0.0882051282051
0.611307420495 0.0887179487179
0.612676056338 0.0892307692308
0.610526315789 0.0892307692308
0.611888111888 0.0897435897436
0.613240418118 0.0902564102564
0.611111111111 0.0902564102564
0.612456747405 0.0907692307692
0.613793103448 0.0912820512821
0.611683848797 0.0912820512821
0.61301369863 0.0917948717949
0.610921501706 0.0917948717949
0.612244897959 0.0923076923077
0.613559322034 0.0928205128205
0.611486486486 0.0928205128205
0.612794612795 0.0933333333333
0.614093959732 0.0938461538462
0.612040133779 0.0938461538462
0.613333333333 0.094358974359
0.614617940199 0.0948717948718
0.612582781457 0.0948717948718
0.613861386139 0.0953846153846
0.611842105263 0.0953846153846
0.609836065574 0.0953846153846
0.607843137255 0.0953846153846
0.605863192182 0.0953846153846
0.603896103896 0.0953846153846
0.601941747573 0.0953846153846
0.6 0.0953846153846
0.59807073955 0.0953846153846
0.596153846154 0.0953846153846
0.597444089457 0.0958974358974
0.59872611465 0.0964102564103
0.596825396825 0.0964102564103
0.598101265823 0.0969230769231
0.599369085174 0.0974358974359
0.600628930818 0.0979487179487
0.598746081505 0.0979487179487
0.6 0.0984615384615
0.598130841121 0.0984615384615
0.596273291925 0.0984615384615
0.594427244582 0.0984615384615
0.592592592593 0.0984615384615
0.593846153846 0.0989743589744
0.592024539877 0.0989743589744
0.590214067278 0.0989743589744
0.588414634146 0.0989743589744
0.589665653495 0.0994871794872
0.587878787879 0.0994871794872
0.586102719033 0.0994871794872
0.584337349398 0.0994871794872
0.585585585586 0.1
0.586826347305 0.100512820513
0.588059701493 0.101025641026
0.58630952381 0.101025641026
0.587537091988 0.101538461538
0.58875739645 0.102051282051
0.587020648968 0.102051282051
0.585294117647 0.102051282051
0.58651026393 0.102564102564
0.584795321637 0.102564102564
0.586005830904 0.103076923077
0.587209302326 0.10358974359
0.585507246377 0.10358974359
0.586705202312 0.104102564103
0.587896253602 0.104615384615
0.586206896552 0.104615384615
0.587392550143 0.105128205128
0.585714285714 0.105128205128
0.584045584046 0.105128205128
0.585227272727 0.105641025641
0.586402266289 0.106153846154
0.587570621469 0.106666666667
0.585915492958 0.106666666667
0.584269662921 0.106666666667
0.585434173669 0.107179487179
0.586592178771 0.107692307692
0.58495821727 0.107692307692
0.586111111111 0.108205128205
0.587257617729 0.108717948718
0.585635359116 0.108717948718
0.584022038567 0.108717948718
0.582417582418 0.108717948718
0.583561643836 0.109230769231
0.584699453552 0.109743589744
0.58310626703 0.109743589744
0.58152173913 0.109743589744
0.582655826558 0.110256410256
0.583783783784 0.110769230769
0.584905660377 0.111282051282
0.583333333333 0.111282051282
0.584450402145 0.111794871795
0.585561497326 0.112307692308
0.584 0.112307692308
0.582446808511 0.112307692308
0.580901856764 0.112307692308
0.579365079365 0.112307692308
0.577836411609 0.112307692308
0.578947368421 0.112820512821
0.580052493438 0.113333333333
0.581151832461 0.113846153846
0.579634464752 0.113846153846
0.578125 0.113846153846
0.579220779221 0.114358974359
0.580310880829 0.114871794872
0.581395348837 0.115384615385
0.582474226804 0.115897435897
0.583547557841 0.11641025641
0.584615384615 0.116923076923
0.583120204604 0.116923076923
0.584183673469 0.117435897436
0.582697201018 0.117435897436
0.583756345178 0.117948717949
0.584810126582 0.118461538462
0.583333333333 0.118461538462
0.581863979849 0.118461538462
0.582914572864 0.118974358974
0.583959899749 0.119487179487
0.5825 0.119487179487
0.583541147132 0.12
0.582089552239 0.12
0.583126550868 0.120512820513
0.581683168317 0.120512820513
0.582716049383 0.121025641026
0.581280788177 0.121025641026
0.579852579853 0.121025641026
0.578431372549 0.121025641026
0.579462102689 0.121538461538
0.580487804878 0.122051282051
0.581508515815 0.122564102564
0.582524271845 0.123076923077
0.581113801453 0.123076923077
0.582125603865 0.12358974359
0.580722891566 0.12358974359
0.579326923077 0.12358974359
0.57793764988 0.12358974359
0.576555023923 0.12358974359
0.575178997613 0.12358974359
0.57380952381 0.12358974359
0.572446555819 0.12358974359
0.57345971564 0.124102564103
0.572104018913 0.124102564103
0.573113207547 0.124615384615
0.571764705882 0.124615384615
0.570422535211 0.124615384615
0.569086651054 0.124615384615
0.570093457944 0.125128205128
0.571095571096 0.125641025641
0.56976744186 0.125641025641
0.568445475638 0.125641025641
0.56712962963 0.125641025641
0.568129330254 0.126153846154
0.569124423963 0.126666666667
0.570114942529 0.127179487179
0.571100917431 0.127692307692
0.569794050343 0.127692307692
0.570776255708 0.128205128205
0.571753986333 0.128717948718
0.570454545455 0.128717948718
0.571428571429 0.129230769231
0.572398190045 0.129743589744
0.573363431151 0.130256410256
0.572072072072 0.130256410256
0.573033707865 0.130769230769
0.571748878924 0.130769230769
0.572706935123 0.131282051282
0.571428571429 0.131282051282
0.572383073497 0.131794871795
0.571111111111 0.131794871795
0.569844789357 0.131794871795
0.568584070796 0.131794871795
0.569536423841 0.132307692308
0.568281938326 0.132307692308
0.569230769231 0.132820512821
0.570175438596 0.133333333333
0.568927789934 0.133333333333
0.56768558952 0.133333333333
0.566448801743 0.133333333333
0.565217391304 0.133333333333
0.566160520607 0.133846153846
0.564935064935 0.133846153846
0.563714902808 0.133846153846
0.564655172414 0.134358974359
0.563440860215 0.134358974359
0.562231759657 0.134358974359
0.563169164882 0.134871794872
0.561965811966 0.134871794872
0.56289978678 0.135384615385
0.56170212766 0.135384615385
0.56050955414 0.135384615385
0.559322033898 0.135384615385
0.558139534884 0.135384615385
0.556962025316 0.135384615385
0.557894736842 0.135897435897
0.556722689076 0.135897435897
0.557651991614 0.13641025641
0.558577405858 0.136923076923
0.557411273486 0.136923076923
0.558333333333 0.137435897436
0.559251559252 0.137948717949
0.558091286307 0.137948717949
0.556935817805 0.137948717949
0.555785123967 0.137948717949
0.554639175258 0.137948717949
0.555555555556 0.138461538462
0.556468172485 0.138974358974
0.55737704918 0.139487179487
0.558282208589 0.14
0.559183673469 0.140512820513
0.558044806517 0.140512820513
0.556910569106 0.140512820513
0.557809330629 0.141025641026
0.556680161943 0.141025641026
0.557575757576 0.141538461538
0.558467741935 0.142051282051
0.557344064386 0.142051282051
0.558232931727 0.142564102564
0.559118236473 0.143076923077
0.558 0.143076923077
0.556886227545 0.143076923077
0.55577689243 0.143076923077
0.556660039761 0.14358974359
0.555555555556 0.14358974359
0.554455445545 0.14358974359
0.555335968379 0.144102564103
0.556213017751 0.144615384615
0.555118110236 0.144615384615
0.554027504912 0.144615384615
0.554901960784 0.145128205128
0.553816046967 0.145128205128
0.552734375 0.145128205128
0.553606237817 0.145641025641
0.552529182879 0.145641025641
0.553398058252 0.146153846154
0.552325581395 0.146153846154
0.551257253385 0.146153846154
0.550193050193 0.146153846154
0.549132947977 0.146153846154
0.548076923077 0.146153846154
0.547024952015 0.146153846154
0.547892720307 0.146666666667
0.546845124283 0.146666666667
0.547709923664 0.147179487179
0.548571428571 0.147692307692
0.54752851711 0.147692307692
0.546489563567 0.147692307692
0.547348484848 0.148205128205
0.54820415879 0.148717948718
0.547169811321 0.148717948718
0.546139359699 0.148717948718
0.546992481203 0.149230769231
0.545966228893 0.149230769231
0.546816479401 0.149743589744
0.547663551402 0.150256410256
0.548507462687 0.150769230769
0.549348230912 0.151282051282
0.548327137546 0.151282051282
0.549165120594 0.151794871795
0.548148148148 0.151794871795
0.547134935305 0.151794871795
0.547970479705 0.152307692308
0.546961325967 0.152307692308
0.547794117647 0.152820512821
0.548623853211 0.153333333333
0.547619047619 0.153333333333
0.546617915905 0.153333333333
0.545620437956 0.153333333333
0.546448087432 0.153846153846
0.547272727273 0.154358974359
0.546279491833 0.154358974359
0.545289855072 0.154358974359
0.544303797468 0.154358974359
0.543321299639 0.154358974359
0.542342342342 0.154358974359
0.541366906475 0.154358974359
0.542190305206 0.154871794872
0.541218637993 0.154871794872
0.542039355993 0.155384615385
0.542857142857 0.155897435897
0.54367201426 0.15641025641
0.542704626335 0.15641025641
0.54351687389 0.156923076923
0.542553191489 0.156923076923
0.541592920354 0.156923076923
0.540636042403 0.156923076923
0.539682539683 0.156923076923
0.538732394366 0.156923076923
0.537785588752 0.156923076923
0.538596491228 0.157435897436
0.539404553415 0.157948717949
0.54020979021 0.158461538462
0.539267015707 0.158461538462
0.540069686411 0.158974358974
0.539130434783 0.158974358974
0.539930555556 0.159487179487
0.538994800693 0.159487179487
0.538062283737 0.159487179487
0.538860103627 0.16
0.539655172414 0.160512820513
0.538726333907 0.160512820513
0.539518900344 0.161025641026
0.540308747856 0.161538461538
0.539383561644 0.161538461538
0.538461538462 0.161538461538
0.539249146758 0.162051282051
0.538330494037 0.162051282051
0.537414965986 0.162051282051
0.538200339559 0.162564102564
0.538983050847 0.163076923077
0.539763113367 0.16358974359
0.540540540541 0.164102564103
0.539629005059 0.164102564103
0.538720538721 0.164102564103
0.539495798319 0.164615384615
0.538590604027 0.164615384615
0.537688442211 0.164615384615
0.536789297659 0.164615384615
0.535893155259 0.164615384615
0.536666666667 0.165128205128
0.537437603993 0.165641025641
0.536544850498 0.165641025641
0.535655058043 0.165641025641
0.534768211921 0.165641025641
0.533884297521 0.165641025641
0.53300330033 0.165641025641
0.532125205931 0.165641025641
0.532894736842 0.166153846154
0.532019704433 0.166153846154
0.531147540984 0.166153846154
0.530278232406 0.166153846154
0.529411764706 0.166153846154
0.52854812398 0.166153846154
0.529315960912 0.166666666667
0.530081300813 0.167179487179
0.530844155844 0.167692307692
0.531604538088 0.168205128205
0.532362459547 0.168717948718
0.531502423263 0.168717948718
0.53064516129 0.168717948718
0.529790660225 0.168717948718
0.528938906752 0.168717948718
0.52808988764 0.168717948718
0.528846153846 0.169230769231
0.528 0.169230769231
0.527156549521 0.169230769231
0.526315789474 0.169230769231
0.527070063694 0.169743589744
0.527821939587 0.170256410256
0.526984126984 0.170256410256
0.527733755943 0.170769230769
0.526898734177 0.170769230769
0.526066350711 0.170769230769
0.526813880126 0.171282051282
0.527559055118 0.171794871795
0.528301886792 0.172307692308
0.527472527473 0.172307692308
0.526645768025 0.172307692308
0.525821596244 0.172307692308
0.5265625 0.172820512821
0.527301092044 0.173333333333
0.526479750779 0.173333333333
0.52566096423 0.173333333333
0.526397515528 0.173846153846
0.527131782946 0.174358974359
0.52786377709 0.174871794872
0.528593508501 0.175384615385
0.527777777778 0.175384615385
0.528505392912 0.175897435897
0.529230769231 0.17641025641
0.52841781874 0.17641025641
0.527607361963 0.17641025641
0.526799387443 0.17641025641
0.52752293578 0.176923076923
0.528244274809 0.177435897436
0.528963414634 0.177948717949
0.528158295282 0.177948717949
0.5273556231 0.177948717949
0.52655538695 0.177948717949
0.525757575758 0.177948717949
0.526475037821 0.178461538462
0.527190332326 0.178974358974
0.52790346908 0.179487179487
0.528614457831 0.18
0.529323308271 0.180512820513
0.528528528529 0.180512820513
0.527736131934 0.180512820513
0.528443113772 0.181025641026
0.529147982063 0.181538461538
0.529850746269 0.182051282051
0.530551415797 0.182564102564
0.53125 0.183076923077
0.530460624071 0.183076923077
0.529673590504 0.183076923077
0.528888888889 0.183076923077
0.529585798817 0.18358974359
0.528803545052 0.18358974359
0.52802359882 0.18358974359
0.527245949926 0.18358974359
0.527941176471 0.184102564103
0.527165932452 0.184102564103
0.526392961877 0.184102564103
0.527086383602 0.184615384615
0.527777777778 0.185128205128
0.528467153285 0.185641025641
0.527696793003 0.185641025641
0.5269286754 0.185641025641
0.526162790698 0.185641025641
0.525399129173 0.185641025641
0.526086956522 0.186153846154
0.525325615051 0.186153846154
0.524566473988 0.186153846154
0.52380952381 0.186153846154
0.523054755043 0.186153846154
0.523741007194 0.186666666667
0.522988505747 0.186666666667
0.523672883788 0.187179487179
0.52435530086 0.187692307692
0.525035765379 0.188205128205
0.524285714286 0.188205128205
0.523537803138 0.188205128205
0.522792022792 0.188205128205
0.52347083926 0.188717948718
0.524147727273 0.189230769231
0.524822695035 0.189743589744
0.525495750708 0.190256410256
0.526166902405 0.190769230769
0.526836158192 0.191282051282
0.526093088858 0.191282051282
0.52676056338 0.191794871795
0.527426160338 0.192307692308
0.526685393258 0.192307692308
0.527349228612 0.192820512821
0.526610644258 0.192820512821
0.525874125874 0.192820512821
0.526536312849 0.193333333333
0.52580195258 0.193333333333
0.526462395543 0.193846153846
0.527121001391 0.194358974359
0.527777777778 0.194871794872
0.528432732316 0.195384615385
0.527700831025 0.195384615385
0.526970954357 0.195384615385
0.526243093923 0.195384615385
0.526896551724 0.195897435897
0.526170798898 0.195897435897
0.525447042641 0.195897435897
0.526098901099 0.19641025641
0.525377229081 0.19641025641
0.524657534247 0.19641025641
0.525307797538 0.196923076923
0.524590163934 0.196923076923
0.525238744884 0.197435897436
0.524523160763 0.197435897436
0.525170068027 0.197948717949
0.524456521739 0.197948717949
0.525101763908 0.198461538462
0.525745257453 0.198974358974
0.525033829499 0.198974358974
0.524324324324 0.198974358974
0.523616734143 0.198974358974
0.522911051213 0.198974358974
0.522207267833 0.198974358974
0.522849462366 0.199487179487
0.523489932886 0.2
0.522788203753 0.2
0.523427041499 0.200512820513
0.524064171123 0.201025641026
0.524699599466 0.201538461538
0.524 0.201538461538
0.523302263648 0.201538461538
0.522606382979 0.201538461538
0.523240371846 0.202051282051
0.523872679045 0.202564102564
0.523178807947 0.202564102564
0.522486772487 0.202564102564
0.52179656539 0.202564102564
0.522427440633 0.203076923077
0.523056653491 0.20358974359
0.522368421053 0.20358974359
0.521681997372 0.20358974359
0.520997375328 0.20358974359
0.520314547837 0.20358974359
0.520942408377 0.204102564103
0.520261437908 0.204102564103
0.52088772846 0.204615384615
0.521512385919 0.205128205128
0.520833333333 0.205128205128
0.520156046814 0.205128205128
0.520779220779 0.205641025641
0.520103761349 0.205641025641
0.520725388601 0.206153846154
0.521345407503 0.206666666667
0.521963824289 0.207179487179
0.521290322581 0.207179487179
0.520618556701 0.207179487179
0.519948519949 0.207179487179
0.519280205656 0.207179487179
0.519897304236 0.207692307692
0.519230769231 0.207692307692
0.519846350832 0.208205128205
0.519181585678 0.208205128205
0.519795657727 0.208717948718
0.519132653061 0.208717948718
0.51847133758 0.208717948718
0.517811704835 0.208717948718
0.517153748412 0.208717948718
0.516497461929 0.208717948718
0.51711026616 0.209230769231
0.517721518987 0.209743589744
0.518331226296 0.210256410256
0.518939393939 0.210769230769
0.518284993695 0.210769230769
0.517632241814 0.210769230769
0.516981132075 0.210769230769
0.516331658291 0.210769230769
0.515683814304 0.210769230769
0.515037593985 0.210769230769
0.514392991239 0.210769230769
0.515 0.211282051282
0.514357053683 0.211282051282
0.513715710723 0.211282051282
0.513075965131 0.211282051282
0.51368159204 0.211794871795
0.513043478261 0.211794871795
0.512406947891 0.211794871795
0.511771995043 0.211794871795
0.511138613861 0.211794871795
0.510506798517 0.211794871795
0.50987654321 0.211794871795
0.510480887793 0.212307692308
0.511083743842 0.212820512821
0.511685116851 0.213333333333
0.511056511057 0.213333333333
0.510429447853 0.213333333333
0.511029411765 0.213846153846
0.510403916769 0.213846153846
0.5097799511 0.213846153846
0.509157509158 0.213846153846
0.509756097561 0.214358974359
0.509135200974 0.214358974359
0.508515815085 0.214358974359
0.507897934386 0.214358974359
0.508495145631 0.214871794872
0.509090909091 0.215384615385
0.508474576271 0.215384615385
0.509068923821 0.215897435897
0.50845410628 0.215897435897
0.509047044632 0.21641025641
0.50843373494 0.21641025641
0.507821901324 0.21641025641
0.507211538462 0.21641025641
0.506602641056 0.21641025641
0.505995203837 0.21641025641
0.505389221557 0.21641025641
0.505980861244 0.216923076923
0.506571087216 0.217435897436
0.505966587112 0.217435897436
0.50536352801 0.217435897436
0.504761904762 0.217435897436
0.504161712247 0.217435897436
0.504750593824 0.217948717949
0.504151838671 0.217948717949
0.504739336493 0.218461538462
0.504142011834 0.218461538462
0.504728132388 0.218974358974
0.504132231405 0.218974358974
0.504716981132 0.219487179487
0.504122497055 0.219487179487
0.503529411765 0.219487179487
0.502937720329 0.219487179487
0.503521126761 0.22
0.502930832356 0.22
0.502341920375 0.22
0.502923976608 0.220512820513
0.502336448598 0.220512820513
0.501750291715 0.220512820513
0.502331002331 0.221025641026
0.501746216531 0.221025641026
0.501162790698 0.221025641026
0.500580720093 0.221025641026
0.5 0.221025641026
0.500579374276 0.221538461538
0.5 0.221538461538
0.500578034682 0.222051282051
0.501154734411 0.222564102564
0.500576701269 0.222564102564
0.5 0.222564102564
0.499424626007 0.222564102564
0.498850574713 0.222564102564
0.499425947187 0.223076923077
0.5 0.22358974359
0.500572737686 0.224102564103
0.50114416476 0.224615384615
0.500571428571 0.224615384615
0.5 0.224615384615
0.499429874572 0.224615384615
0.498861047836 0.224615384615
0.498293515358 0.224615384615
0.498863636364 0.225128205128
0.49829738933 0.225128205128
0.497732426304 0.225128205128
0.497168742922 0.225128205128
0.496606334842 0.225128205128
0.49604519774 0.225128205128
0.495485327314 0.225128205128
0.496054114994 0.225641025641
0.495495495495 0.225641025641
0.494938132733 0.225641025641
0.494382022472 0.225641025641
0.493827160494 0.225641025641
0.493273542601 0.225641025641
0.493840985442 0.226153846154
0.493288590604 0.226153846154
0.492737430168 0.226153846154
0.493303571429 0.226666666667
0.49386845039 0.227179487179
0.493318485523 0.227179487179
0.493882091212 0.227692307692
0.494444444444 0.228205128205
0.49500554939 0.228717948718
0.4955654102 0.229230769231
0.496124031008 0.229743589744
0.495575221239 0.229743589744
0.496132596685 0.230256410256
0.495584988962 0.230256410256
0.495038588754 0.230256410256
0.495594713656 0.230769230769
0.49504950495 0.230769230769
0.494505494505 0.230769230769
0.493962678375 0.230769230769
0.493421052632 0.230769230769
0.492880613363 0.230769230769
0.492341356674 0.230769230769
0.491803278689 0.230769230769
0.492358078603 0.231282051282
0.491821155943 0.231282051282
0.49128540305 0.231282051282
0.490750816104 0.231282051282
0.490217391304 0.231282051282
0.490770901194 0.231794871795
0.490238611714 0.231794871795
0.489707475623 0.231794871795
0.489177489177 0.231794871795
0.488648648649 0.231794871795
0.488120950324 0.231794871795
0.487594390507 0.231794871795
0.487068965517 0.231794871795
0.48654467169 0.231794871795
0.486021505376 0.231794871795
0.485499462943 0.231794871795
0.486051502146 0.232307692308
0.485530546624 0.232307692308
0.485010706638 0.232307692308
0.485561497326 0.232820512821
0.485042735043 0.232820512821
0.484525080043 0.232820512821
0.484008528785 0.232820512821
0.483493077742 0.232820512821
0.482978723404 0.232820512821
0.48352816153 0.233333333333
0.483014861996 0.233333333333
0.482502651113 0.233333333333
0.481991525424 0.233333333333
0.481481481481 0.233333333333
0.480972515856 0.233333333333
0.480464625132 0.233333333333
0.481012658228 0.233846153846
0.480505795574 0.233846153846
0.48 0.233846153846
0.48054679285 0.234358974359
0.480042016807 0.234358974359
0.480587618048 0.234871794872
0.480083857442 0.234871794872
0.480628272251 0.235384615385
0.480125523013 0.235384615385
0.479623824451 0.235384615385
0.480167014614 0.235897435897
0.48070907195 0.23641025641
0.480208333333 0.23641025641
0.479708636837 0.23641025641
0.47920997921 0.23641025641
0.478712357217 0.23641025641
0.479253112033 0.236923076923
0.478756476684 0.236923076923
0.478260869565 0.236923076923
0.47880041365 0.237435897436
0.479338842975 0.237948717949
0.479876160991 0.238461538462
0.479381443299 0.238461538462
0.478887744593 0.238461538462
0.479423868313 0.238974358974
0.479958890031 0.239487179487
0.480492813142 0.24
0.481025641026 0.240512820513
0.480532786885 0.240512820513
0.481064483112 0.241025641026
0.480572597137 0.241025641026
0.481103166496 0.241538461538
0.480612244898 0.241538461538
0.480122324159 0.241538461538
0.479633401222 0.241538461538
0.479145473042 0.241538461538
0.478658536585 0.241538461538
0.478172588832 0.241538461538
0.477687626775 0.241538461538
0.477203647416 0.241538461538
0.477732793522 0.242051282051
0.478260869565 0.242564102564
0.477777777778 0.242564102564
0.478304742684 0.243076923077
0.478830645161 0.24358974359
0.478348439074 0.24358974359
0.477867203219 0.24358974359
0.477386934673 0.24358974359
0.476907630522 0.24358974359
0.476429287864 0.24358974359
0.476953907816 0.244102564103
0.477477477477 0.244615384615
0.477 0.244615384615
0.477522477522 0.245128205128
0.477045908184 0.245128205128
0.476570289133 0.245128205128
0.47609561753 0.245128205128
0.475621890547 0.245128205128
0.475149105368 0.245128205128
0.474677259186 0.245128205128
0.474206349206 0.245128205128
0.474727452924 0.245641025641
0.474257425743 0.245641025641
0.473788328388 0.245641025641
0.474308300395 0.246153846154
0.473840078973 0.246153846154
0.473372781065 0.246153846154
0.472906403941 0.246153846154
0.472440944882 0.246153846154
0.472959685349 0.246666666667
0.47347740668 0.247179487179
0.473994111874 0.247692307692
0.473529411765 0.247692307692
0.474045053869 0.248205128205
0.473581213307 0.248205128205
0.474095796676 0.248717948718
0.474609375 0.249230769231
0.47512195122 0.249743589744
0.474658869396 0.249743589744
0.474196689387 0.249743589744
0.47373540856 0.249743589744
0.473275024295 0.249743589744
0.472815533981 0.249743589744
0.472356935015 0.249743589744
0.472868217054 0.250256410256
0.472410454985 0.250256410256
0.471953578337 0.250256410256
0.472463768116 0.250769230769
0.472007722008 0.250769230769
0.472516875603 0.251282051282
0.472061657033 0.251282051282
0.471607314726 0.251282051282
0.471153846154 0.251282051282
0.470701248799 0.251282051282
0.470249520154 0.251282051282
0.469798657718 0.251282051282
0.47030651341 0.251794871795
0.470813397129 0.252307692308
0.470363288719 0.252307692308
0.470869149952 0.252820512821
0.470419847328 0.252820512821
0.469971401335 0.252820512821
0.470476190476 0.253333333333
0.470028544244 0.253333333333
0.469581749049 0.253333333333
0.469135802469 0.253333333333
0.468690702087 0.253333333333
0.468246445498 0.253333333333
0.467803030303 0.253333333333
0.468306527909 0.253846153846
0.468809073724 0.254358974359
0.469310670444 0.254871794872
0.468867924528 0.254871794872
0.468426013195 0.254871794872
0.467984934087 0.254871794872
0.467544684854 0.254871794872
0.467105263158 0.254871794872
0.467605633803 0.255384615385
0.468105065666 0.255897435897
0.468603561387 0.25641025641
0.468164794007 0.25641025641
0.467726847521 0.25641025641
0.468224299065 0.256923076923
0.468720821662 0.257435897436
0.46828358209 0.257435897436
0.467847157502 0.257435897436
0.467411545624 0.257435897436
0.467906976744 0.257948717949
0.467472118959 0.257948717949
0.467966573816 0.258461538462
0.467532467532 0.258461538462
0.467099165894 0.258461538462
0.466666666667 0.258461538462
0.467160037003 0.258974358974
0.466728280961 0.258974358974
0.466297322253 0.258974358974
0.466789667897 0.259487179487
0.466359447005 0.259487179487
0.465930018416 0.259487179487
0.466421343146 0.26
0.465992647059 0.26
0.465564738292 0.26
0.465137614679 0.26
0.46471127406 0.26
0.465201465201 0.260512820513
0.464775846295 0.260512820513
0.464351005484 0.260512820513
0.463926940639 0.260512820513
0.463503649635 0.260512820513
0.463992707384 0.261025641026
0.463570127505 0.261025641026
0.464058234759 0.261538461538
0.464545454545 0.262051282051
0.464123524069 0.262051282051
0.463702359347 0.262051282051
0.463281958296 0.262051282051
0.463768115942 0.262564102564
0.464253393665 0.263076923077
0.46383363472 0.263076923077
0.463414634146 0.263076923077
0.462996389892 0.263076923077
0.46257889991 0.263076923077
0.462162162162 0.263076923077
0.461746174617 0.263076923077
0.461330935252 0.263076923077
0.461814914645 0.26358974359
0.461400359066 0.26358974359
0.460986547085 0.26358974359
0.460573476703 0.26358974359
0.460161145927 0.26358974359
0.459749552773 0.26358974359
0.459338695264 0.26358974359
0.458928571429 0.26358974359
0.459411239964 0.264102564103
0.459001782531 0.264102564103
0.458593054319 0.264102564103
0.458185053381 0.264102564103
0.458666666667 0.264615384615
0.458259325044 0.264615384615
0.4578527063 0.264615384615
0.457446808511 0.264615384615
0.457041629761 0.264615384615
0.456637168142 0.264615384615
0.457117595049 0.265128205128
0.456713780919 0.265128205128
0.456310679612 0.265128205128
0.455908289242 0.265128205128
0.45550660793 0.265128205128
0.455105633803 0.265128205128
0.455584872471 0.265641025641
0.455184534271 0.265641025641
0.454784899034 0.265641025641
0.455263157895 0.266153846154
0.454864154251 0.266153846154
0.454465849387 0.266153846154
0.45406824147 0.266153846154
0.454545454545 0.266666666667
0.454148471616 0.266666666667
0.453752181501 0.266666666667
0.45422842197 0.267179487179
0.454703832753 0.267692307692
0.455178416014 0.268205128205
0.454782608696 0.268205128205
0.455256298871 0.268717948718
0.455729166667 0.269230769231
0.456201214224 0.269743589744
0.456672443674 0.270256410256
0.456277056277 0.270256410256
0.455882352941 0.270256410256
0.456352636128 0.270769230769
0.456822107081 0.271282051282
0.457290767903 0.271794871795
0.45775862069 0.272307692308
0.458225667528 0.272820512821
0.457831325301 0.272820512821
0.457437661221 0.272820512821
0.45704467354 0.272820512821
0.456652360515 0.272820512821
0.456260720412 0.272820512821
0.456726649529 0.273333333333
0.456335616438 0.273333333333
0.456800684346 0.273846153846
0.45641025641 0.273846153846
0.456874466268 0.274358974359
0.456484641638 0.274358974359
0.456095481671 0.274358974359
0.456558773424 0.274871794872
0.456170212766 0.274871794872
0.455782312925 0.274871794872
0.455395072218 0.274871794872
0.455008488964 0.274871794872
0.454622561493 0.274871794872
0.454237288136 0.274871794872
0.453852667231 0.274871794872
0.453468697124 0.274871794872
0.4539306847 0.275384615385
0.453547297297 0.275384615385
0.453164556962 0.275384615385
0.453625632378 0.275897435897
0.453243470935 0.275897435897
0.452861952862 0.275897435897
0.452481076535 0.275897435897
0.452100840336 0.275897435897
0.451721242653 0.275897435897
0.451342281879 0.275897435897
0.450963956412 0.275897435897
0.451423785595 0.27641025641
0.451046025105 0.27641025641
0.450668896321 0.27641025641
0.450292397661 0.27641025641
0.449916527546 0.27641025641
0.450375312761 0.276923076923
0.45 0.276923076923
0.44962531224 0.276923076923
0.44925124792 0.276923076923
0.449709060682 0.277435897436
0.450166112957 0.277948717949
0.44979253112 0.277948717949
0.449419568823 0.277948717949
0.449047224524 0.277948717949
0.448675496689 0.277948717949
0.449131513648 0.278461538462
0.44958677686 0.278974358974
0.44921552436 0.278974358974
0.448844884488 0.278974358974
0.44847485573 0.278974358974
0.448105436573 0.278974358974
0.448559670782 0.279487179487
0.448190789474 0.279487179487
0.448644207067 0.28
0.448275862069 0.28
0.447908121411 0.28
0.447540983607 0.28
0.447174447174 0.28
0.447626841244 0.280512820513
0.447260834015 0.280512820513
0.446895424837 0.280512820513
0.446530612245 0.280512820513
0.44616639478 0.280512820513
0.445802770986 0.280512820513
0.445439739414 0.280512820513
0.445077298617 0.280512820513
0.444715447154 0.280512820513
0.444354183591 0.280512820513
0.443993506494 0.280512820513
0.444444444444 0.281025641026
0.444084278768 0.281025641026
0.443724696356 0.281025641026
0.443365695793 0.281025641026
0.443007275667 0.281025641026
0.442649434572 0.281025641026
0.442292171106 0.281025641026
0.441935483871 0.281025641026
0.442385173247 0.281538461538
0.442028985507 0.281538461538
0.441673370877 0.281538461538
0.442122186495 0.282051282051
0.442570281124 0.282564102564
0.443017656501 0.283076923077
0.442662389735 0.283076923077
0.442307692308 0.283076923077
0.442754203363 0.28358974359
0.4424 0.28358974359
0.44204636291 0.28358974359
0.44249201278 0.284102564103
0.442936951317 0.284615384615
0.442583732057 0.284615384615
0.443027888446 0.285128205128
0.442675159236 0.285128205128
0.442322991249 0.285128205128
0.441971383148 0.285128205128
0.441620333598 0.285128205128
0.44126984127 0.285128205128
0.440919904837 0.285128205128
0.441362916006 0.285641025641
0.441013460016 0.285641025641
0.440664556962 0.285641025641
0.441106719368 0.286153846154
0.440758293839 0.286153846154
0.440410418311 0.286153846154
0.440851735016 0.286666666667
0.440504334121 0.286666666667
0.440157480315 0.286666666667
0.439811172305 0.286666666667
0.440251572327 0.287179487179
0.439905734485 0.287179487179
0.43956043956 0.287179487179
0.439215686275 0.287179487179
0.438871473354 0.287179487179
0.43852779953 0.287179487179
0.43896713615 0.287692307692
0.438623924941 0.287692307692
0.43828125 0.287692307692
0.43793911007 0.287692307692
0.4375975039 0.287692307692
0.438035853468 0.288205128205
0.438473520249 0.288717948718
0.438910505837 0.289230769231
0.438569206843 0.289230769231
0.438228438228 0.289230769231
0.437888198758 0.289230769231
0.438324282389 0.289743589744
0.437984496124 0.289743589744
0.437645236251 0.289743589744
0.438080495356 0.290256410256
0.437741686002 0.290256410256
0.437403400309 0.290256410256
0.437065637066 0.290256410256
0.436728395062 0.290256410256
0.436391673092 0.290256410256
0.436825885978 0.290769230769
0.43648960739 0.290769230769
0.436153846154 0.290769230769
0.436587240584 0.291282051282
0.436251920123 0.291282051282
0.43668457406 0.291794871795
0.436349693252 0.291794871795
0.436781609195 0.292307692308
0.437212863706 0.292820512821
0.43687834736 0.292820512821
0.436544342508 0.292820512821
0.436974789916 0.293333333333
0.436641221374 0.293333333333
0.436308161709 0.293333333333
0.436737804878 0.293846153846
0.436405178979 0.293846153846
0.436834094368 0.294358974359
0.436501901141 0.294358974359
0.436170212766 0.294358974359
0.435839028094 0.294358974359
0.43626707132 0.294871794872
0.43593631539 0.294871794872
0.436363636364 0.295384615385
0.4360333081 0.295384615385
0.435703479576 0.295384615385
0.436130007559 0.295897435897
0.436555891239 0.29641025641
0.436226415094 0.29641025641
0.435897435897 0.29641025641
0.435568952524 0.29641025641
0.435993975904 0.296923076923
0.435665914221 0.296923076923
0.435338345865 0.296923076923
0.435762584523 0.297435897436
0.436186186186 0.297948717949
0.435858964741 0.297948717949
0.435532233883 0.297948717949
0.43595505618 0.298461538462
0.436377245509 0.298974358974
0.436050860135 0.298974358974
0.436472346786 0.299487179487
0.436146377894 0.299487179487
0.435820895522 0.299487179487
0.435495898583 0.299487179487
0.435916542474 0.3
0.435591958302 0.3
0.436011904762 0.300512820513
0.435687732342 0.300512820513
0.435364041605 0.300512820513
0.435040831477 0.300512820513
0.43471810089 0.300512820513
0.434395848777 0.300512820513
0.434074074074 0.300512820513
0.433752775722 0.300512820513
0.433431952663 0.300512820513
0.433850702143 0.301025641026
0.434268833087 0.301538461538
0.433948339483 0.301538461538
0.433628318584 0.301538461538
0.433308769344 0.301538461538
0.432989690722 0.301538461538
0.432671081678 0.301538461538
0.432352941176 0.301538461538
0.432035268185 0.301538461538
0.431718061674 0.301538461538
0.431401320616 0.301538461538
0.431085043988 0.301538461538
0.430769230769 0.301538461538
0.430453879941 0.301538461538
0.43013899049 0.301538461538
0.430555555556 0.302051282051
0.430241051863 0.302051282051
0.429927007299 0.302051282051
0.429613420861 0.302051282051
0.429300291545 0.302051282051
0.428987618354 0.302051282051
0.428675400291 0.302051282051
0.428363636364 0.302051282051
0.428052325581 0.302051282051
0.42846768337 0.302564102564
0.428156748911 0.302564102564
0.42784626541 0.302564102564
0.427536231884 0.302564102564
0.427950760319 0.303076923077
0.427641099855 0.303076923077
0.427331887202 0.303076923077
0.427023121387 0.303076923077
0.427436823105 0.30358974359
0.427128427128 0.30358974359
0.426820475847 0.30358974359
0.427233429395 0.304102564103
0.426925845932 0.304102564103
0.426618705036 0.304102564103
0.426312005751 0.304102564103
0.426005747126 0.304102564103
0.425699928212 0.304102564103
0.425394548063 0.304102564103
0.425806451613 0.304615384615
0.425501432665 0.304615384615
0.425196850394 0.304615384615
0.424892703863 0.304615384615
0.424588992137 0.304615384615
0.424285714286 0.304615384615
0.423982869379 0.304615384615
0.424393723252 0.305128205128
0.424091233072 0.305128205128
0.423789173789 0.305128205128
0.423487544484 0.305128205128
0.423897581792 0.305641025641
0.423596304193 0.305641025641
0.423295454545 0.305641025641
0.422995031938 0.305641025641
0.422695035461 0.305641025641
0.42239546421 0.305641025641
0.42209631728 0.305641025641
0.422505307856 0.306153846154
0.422206506365 0.306153846154
0.422614840989 0.306666666667
0.42302259887 0.307179487179
0.423429781228 0.307692307692
0.423131170663 0.307692307692
0.423537702607 0.308205128205
0.42323943662 0.308205128205
0.423645320197 0.308717948718
0.423347398031 0.308717948718
0.423752635278 0.309230769231
0.424157303371 0.309743589744
0.424561403509 0.310256410256
0.424263674614 0.310256410256
0.424667133847 0.310769230769
0.424369747899 0.310769230769
0.42477256823 0.311282051282
0.425174825175 0.311794871795
0.424877707897 0.311794871795
0.424581005587 0.311794871795
0.424284717376 0.311794871795
0.423988842399 0.311794871795
0.423693379791 0.311794871795
0.423398328691 0.311794871795
0.423103688239 0.311794871795
0.42280945758 0.311794871795
0.422515635858 0.311794871795
0.422222222222 0.311794871795
0.421929215822 0.311794871795
0.421636615811 0.311794871795
0.421344421344 0.311794871795
0.421052631579 0.311794871795
0.420761245675 0.311794871795
0.421161825726 0.312307692308
0.421561852108 0.312820512821
0.421270718232 0.312820512821
0.420979986197 0.312820512821
0.420689655172 0.312820512821
0.421088904204 0.313333333333
0.420798898072 0.313333333333
0.420509291122 0.313333333333
0.420220082531 0.313333333333
0.419931271478 0.313333333333
0.42032967033 0.313846153846
0.420727522306 0.314358974359
0.420438957476 0.314358974359
0.420150788211 0.314358974359
0.420547945205 0.314871794872
0.420260095825 0.314871794872
0.419972640219 0.314871794872
0.41968557758 0.314871794872
0.419398907104 0.314871794872
0.419795221843 0.315384615385
0.419508867667 0.315384615385
0.419904567144 0.315897435897
0.41961852861 0.315897435897
0.41933287951 0.315897435897
0.419047619048 0.315897435897
0.418762746431 0.315897435897
0.41847826087 0.315897435897
0.418873048201 0.31641025641
0.418588873813 0.31641025641
0.418305084746 0.31641025641
0.418699186992 0.316923076923
0.418415707515 0.316923076923
0.418132611637 0.316923076923
0.41784989858 0.316923076923
0.417567567568 0.316923076923
0.417285617826 0.316923076923
0.417004048583 0.316923076923
0.416722859069 0.316923076923
0.416442048518 0.316923076923
0.416161616162 0.316923076923
0.415881561238 0.316923076923
0.416274377942 0.317435897436
0.415994623656 0.317435897436
0.415715245131 0.317435897436
0.415436241611 0.317435897436
0.415157612341 0.317435897436
0.415549597855 0.317948717949
0.415271265908 0.317948717949
0.41499330656 0.317948717949
0.414715719064 0.317948717949
0.415106951872 0.318461538462
0.414829659319 0.318461538462
0.414552736983 0.318461538462
0.414276184123 0.318461538462
0.414666666667 0.318974358974
0.415056628914 0.319487179487
0.414780292943 0.319487179487
0.414504324684 0.319487179487
0.414893617021 0.32
0.415282392027 0.320512820513
0.415006640106 0.320512820513
0.415394824154 0.321025641026
0.415782493369 0.321538461538
0.41550695825 0.321538461538
0.415231788079 0.321538461538
0.414956982131 0.321538461538
0.414682539683 0.321538461538
0.415069398546 0.322051282051
0.414795244386 0.322051282051
0.414521452145 0.322051282051
0.414248021108 0.322051282051
0.41397495056 0.322051282051
0.413702239789 0.322051282051
0.413429888084 0.322051282051
0.413157894737 0.322051282051
0.41288625904 0.322051282051
0.412614980289 0.322051282051
0.412344057781 0.322051282051
0.412073490814 0.322051282051
0.411803278689 0.322051282051
0.411533420708 0.322051282051
0.411263916176 0.322051282051
0.410994764398 0.322051282051
0.41137998692 0.322564102564
0.411111111111 0.322564102564
0.410842586545 0.322564102564
0.410574412533 0.322564102564
0.410306588389 0.322564102564
0.410691003911 0.323076923077
0.410423452769 0.323076923077
0.41015625 0.323076923077
0.410540013012 0.32358974359
0.410923276983 0.324102564103
0.410656270305 0.324102564103
0.41038961039 0.324102564103
0.410123296561 0.324102564103
0.409857328145 0.324102564103
0.409591704472 0.324102564103
0.40932642487 0.324102564103
0.409061488673 0.324102564103
0.409443725744 0.324615384615
0.409179056238 0.324615384615
0.409560723514 0.325128205128
0.409941897999 0.325641025641
0.410322580645 0.326153846154
0.410058027079 0.326153846154
0.409793814433 0.326153846154
0.409529942048 0.326153846154
0.409266409266 0.326153846154
0.409003215434 0.326153846154
0.409383033419 0.326666666667
0.409120102762 0.326666666667
0.408857509628 0.326666666667
0.408595253368 0.326666666667
0.408333333333 0.326666666667
0.408712363869 0.327179487179
0.408450704225 0.327179487179
0.408189379399 0.327179487179
0.408567774936 0.327692307692
0.408306709265 0.327692307692
0.408045977011 0.327692307692
0.407785577537 0.327692307692
0.407525510204 0.327692307692
0.407265774379 0.327692307692
0.407006369427 0.327692307692
0.406747294717 0.327692307692
0.406488549618 0.327692307692
0.406230133503 0.327692307692
0.405972045743 0.327692307692
0.406349206349 0.328205128205
0.406091370558 0.328205128205
0.406467977172 0.328717948718
0.406844106464 0.329230769231
0.407219759341 0.329743589744
0.406962025316 0.329743589744
0.406704617331 0.329743589744
0.406447534766 0.329743589744
0.406822488945 0.330256410256
0.406565656566 0.330256410256
0.406309148265 0.330256410256
0.40605296343 0.330256410256
0.405797101449 0.330256410256
0.405541561713 0.330256410256
0.405286343612 0.330256410256
0.405031446541 0.330256410256
0.404776869893 0.330256410256
0.404522613065 0.330256410256
0.404896421846 0.330769230769
0.404642409034 0.330769230769
0.404388714734 0.330769230769
0.404761904762 0.331282051282
0.40450845335 0.331282051282
0.404255319149 0.331282051282
0.404002501563 0.331282051282
0.40375 0.331282051282
0.404122423485 0.331794871795
0.403870162297 0.331794871795
0.403618215845 0.331794871795
0.403366583541 0.331794871795
0.403115264798 0.331794871795
0.402864259029 0.331794871795
0.403235843186 0.332307692308
0.402985074627 0.332307692308
0.403356121815 0.332820512821
0.403105590062 0.332820512821
0.4034761018 0.333333333333
0.403225806452 0.333333333333
0.402975821451 0.333333333333
0.402726146221 0.333333333333
0.402476780186 0.333333333333
0.402227722772 0.333333333333
0.402597402597 0.333846153846
0.402348578492 0.333846153846
0.402100061767 0.333846153846
0.401851851852 0.333846153846
0.402220851326 0.334358974359
0.401972872996 0.334358974359
0.402341343192 0.334871794872
0.402093596059 0.334871794872
0.401846153846 0.334871794872
0.40159901599 0.334871794872
0.40135218193 0.334871794872
0.401105651106 0.334871794872
0.400859422959 0.334871794872
0.400613496933 0.334871794872
0.400367872471 0.334871794872
0.40012254902 0.334871794872
0.399877526026 0.334871794872
0.400244798042 0.335384615385
0.4 0.335384615385
0.399755501222 0.335384615385
0.40012217471 0.335897435897
0.399877899878 0.335897435897
0.399633923124 0.335897435897
0.399390243902 0.335897435897
0.39914686167 0.335897435897
0.398903775883 0.335897435897
0.398660986001 0.335897435897
0.398418491484 0.335897435897
0.398784194529 0.33641025641
0.398541919806 0.33641025641
0.398299939284 0.33641025641
0.398058252427 0.33641025641
0.397816858702 0.33641025641
0.397575757576 0.33641025641
0.397940642035 0.336923076923
0.398305084746 0.337435897436
0.398064125832 0.337435897436
0.397823458283 0.337435897436
0.397583081571 0.337435897436
0.397342995169 0.337435897436
0.397103198552 0.337435897436
0.396863691194 0.337435897436
0.396624472574 0.337435897436
0.396385542169 0.337435897436
0.396146899458 0.337435897436
0.395908543923 0.337435897436
0.395670475045 0.337435897436
0.395432692308 0.337435897436
0.395795795796 0.337948717949
0.396158463385 0.338461538462
0.395920815837 0.338461538462
0.396282973621 0.338974358974
0.396045536249 0.338974358974
0.395808383234 0.338974358974
0.395571514063 0.338974358974
0.39533492823 0.338974358974
0.395098625224 0.338974358974
0.39486260454 0.338974358974
0.394626865672 0.338974358974
0.394391408115 0.338974358974
0.394752534287 0.339487179487
0.394517282479 0.339487179487
0.394282310899 0.339487179487
0.394047619048 0.339487179487
0.393813206425 0.339487179487
0.394173602854 0.34
0.394533571004 0.340512820513
0.394299287411 0.340512820513
0.394658753709 0.341025641026
0.395017793594 0.341538461538
0.394783639597 0.341538461538
0.395142180095 0.342051282051
0.394908229722 0.342051282051
0.394674556213 0.342051282051
0.394441159077 0.342051282051
0.394799054374 0.342564102564
0.394565859421 0.342564102564
0.394332939787 0.342564102564
0.394100294985 0.342564102564
0.393867924528 0.342564102564
0.393635827932 0.342564102564
0.393404004711 0.342564102564
0.393172454385 0.342564102564
0.392941176471 0.342564102564
0.392710170488 0.342564102564
0.392479435958 0.342564102564
0.392836171462 0.343076923077
0.392605633803 0.343076923077
0.392375366569 0.343076923077
0.392145369285 0.343076923077
0.392501464558 0.34358974359
0.392857142857 0.344102564103
0.392627267408 0.344102564103
0.392397660819 0.344102564103
0.392752776154 0.344615384615
0.392523364486 0.344615384615
0.392877991827 0.345128205128
0.393232205368 0.345641025641
0.393586005831 0.346153846154
0.393356643357 0.346153846154
0.393709959231 0.346666666667
0.393480791618 0.346666666667
0.393251890634 0.346666666667
0.393023255814 0.346666666667
0.392794886694 0.346666666667
0.392566782811 0.346666666667
0.392338943703 0.346666666667
0.392691415313 0.347179487179
0.392463768116 0.347179487179
0.392236384705 0.347179487179
0.392009264621 0.347179487179
0.391782407407 0.347179487179
0.391555812608 0.347179487179
0.391329479769 0.347179487179
0.391103408434 0.347179487179
0.390877598152 0.347179487179
0.390652048471 0.347179487179
0.390426758939 0.347179487179
0.390201729107 0.347179487179
0.389976958525 0.347179487179
0.390328151986 0.347692307692
0.390103567319 0.347692307692
0.389879240943 0.347692307692
0.389655172414 0.347692307692
0.389431361287 0.347692307692
0.389207807118 0.347692307692
0.388984509466 0.347692307692
0.38876146789 0.347692307692
0.388538681948 0.347692307692
0.388316151203 0.347692307692
0.388093875215 0.347692307692
0.387871853547 0.347692307692
0.387650085763 0.347692307692
0.387428571429 0.347692307692
0.387207310109 0.347692307692
0.38698630137 0.347692307692
0.38676554478 0.347692307692
0.386545039909 0.347692307692
0.386324786325 0.347692307692
0.386674259681 0.348205128205
0.387023335231 0.348717948718
0.386803185438 0.348717948718
0.386583285958 0.348717948718
0.386931818182 0.349230769231
0.3867120954 0.349230769231
0.38649262202 0.349230769231
0.386273397618 0.349230769231
0.386054421769 0.349230769231
0.386402266289 0.349743589744
0.386183465459 0.349743589744
0.385964912281 0.349743589744
0.385746606335 0.349743589744
0.385528547202 0.349743589744
0.385310734463 0.349743589744
0.385093167702 0.349743589744
0.384875846501 0.349743589744
0.384658770446 0.349743589744
0.384441939121 0.349743589744
0.384225352113 0.349743589744
0.384009009009 0.349743589744
0.384355655599 0.350256410256
0.384701912261 0.350769230769
0.385047779651 0.351282051282
0.384831460674 0.351282051282
0.384615384615 0.351282051282
0.384399551066 0.351282051282
0.384744812114 0.351794871795
0.384529147982 0.351794871795
0.38431372549 0.351794871795
0.384658454647 0.352307692308
0.385002797985 0.352820512821
0.384787472036 0.352820512821
0.385131358301 0.353333333333
0.384916201117 0.353333333333
0.384701284199 0.353333333333
0.385044642857 0.353846153846
0.384829894032 0.353846153846
0.384615384615 0.353846153846
0.384401114206 0.353846153846
0.384187082405 0.353846153846
0.383973288815 0.353846153846
0.383759733037 0.353846153846
0.383546414675 0.353846153846
0.383333333333 0.353846153846
0.383120488617 0.353846153846
0.382907880133 0.353846153846
0.382695507488 0.353846153846
0.382483370288 0.353846153846
0.382271468144 0.353846153846
0.38261351052 0.354358974359
0.382401770891 0.354358974359
0.382190265487 0.354358974359
0.381978993919 0.354358974359
0.381767955801 0.354358974359
0.381557150745 0.354358974359
0.381346578366 0.354358974359
0.381687810259 0.354871794872
0.381477398015 0.354871794872
0.381267217631 0.354871794872
0.381057268722 0.354871794872
0.380847550908 0.354871794872
0.380638063806 0.354871794872
0.380978559648 0.355384615385
0.381318681319 0.355897435897
0.381109280615 0.355897435897
0.380900109769 0.355897435897
0.380691168404 0.355897435897
0.381030701754 0.35641025641
0.380821917808 0.35641025641
0.381161007667 0.356923076923
0.381499726327 0.357435897436
0.381291028446 0.357435897436
0.381082558775 0.357435897436
0.38087431694 0.357435897436
0.381212452212 0.357948717949
0.381550218341 0.358461538462
0.381342062193 0.358461538462
0.381134133043 0.358461538462
0.380926430518 0.358461538462
0.380718954248 0.358461538462
0.380511703865 0.358461538462
0.380304678999 0.358461538462
0.380097879282 0.358461538462
0.379891304348 0.358461538462
0.379684953829 0.358461538462
0.379478827362 0.358461538462
0.379272924579 0.358461538462
0.379067245119 0.358461538462
0.378861788618 0.358461538462
0.378656554713 0.358461538462
0.378451543043 0.358461538462
0.378246753247 0.358461538462
0.378583017847 0.358974358974
0.378378378378 0.358974358974
0.378173960022 0.358974358974
0.377969762419 0.358974358974
0.377765785213 0.358974358974
0.377562028047 0.358974358974
0.377358490566 0.358974358974
0.377155172414 0.358974358974
0.377490576198 0.359487179487
0.377287405813 0.359487179487
0.377084454008 0.359487179487
0.377419354839 0.36
0.377216550242 0.36
0.37701396348 0.36
0.376811594203 0.36
0.37660944206 0.36
0.376407506702 0.36
0.376205787781 0.36
0.376004284949 0.36
0.376338329764 0.360512820513
0.376672017121 0.361025641026
0.376470588235 0.361025641026
0.376269374666 0.361025641026
0.376068376068 0.361025641026
0.375867592098 0.361025641026
0.375667022412 0.361025641026
0.376 0.361538461538
0.375799573561 0.361538461538
0.376132125733 0.362051282051
0.376464323749 0.362564102564
0.376263970197 0.362564102564
0.376063829787 0.362564102564
0.37586390218 0.362564102564
0.375664187035 0.362564102564
0.375464684015 0.362564102564
0.375265392781 0.362564102564
0.375066312997 0.362564102564
0.374867444327 0.362564102564
0.374668786433 0.362564102564
0.374470338983 0.362564102564
0.374272101641 0.362564102564
0.374074074074 0.362564102564
0.374405076679 0.363076923077
0.374207188161 0.363076923077
0.374009508716 0.363076923077
0.373812038015 0.363076923077
0.374142480211 0.36358974359
0.373945147679 0.36358974359
0.373748023195 0.36358974359
0.374077976818 0.364102564103
0.373880989995 0.364102564103
0.373684210526 0.364102564103
0.373487638085 0.364102564103
0.373291272345 0.364102564103
0.37309511298 0.364102564103
0.372899159664 0.364102564103
0.372703412073 0.364102564103
0.372507869885 0.364102564103
0.372312532774 0.364102564103
0.372117400419 0.364102564103
0.372446306967 0.364615384615
0.372251308901 0.364615384615
0.372579801151 0.365128205128
0.372384937238 0.365128205128
0.372190277052 0.365128205128
0.371995820272 0.365128205128
0.37180156658 0.365128205128
0.371607515658 0.365128205128
0.371413667188 0.365128205128
0.371220020855 0.365128205128
0.371026576342 0.365128205128
0.370833333333 0.365128205128
0.370640291515 0.365128205128
0.370447450572 0.365128205128
0.370254810192 0.365128205128
0.370062370062 0.365128205128
0.36987012987 0.365128205128
0.369678089304 0.365128205128
0.370005189414 0.365641025641
0.369813278008 0.365641025641
0.369621565578 0.365641025641
0.369430051813 0.365641025641
0.369238736406 0.365641025641
0.369047619048 0.365641025641
0.368856699431 0.365641025641
0.369183040331 0.366153846154
0.369509043928 0.366666666667
0.369318181818 0.366666666667
0.369127516779 0.366666666667
0.368937048504 0.366666666667
0.368746776689 0.366666666667
0.368556701031 0.366666666667
0.368366821226 0.366666666667
0.368177136972 0.366666666667
0.367987647967 0.366666666667
0.367798353909 0.366666666667
0.367609254499 0.366666666667
0.367420349435 0.366666666667
0.367745249101 0.367179487179
0.367556468172 0.367179487179
0.367880964597 0.367692307692
0.367692307692 0.367692307692
0.367503844182 0.367692307692
0.36731557377 0.367692307692
0.36712749616 0.367692307692
0.366939611054 0.367692307692
0.36726342711 0.368205128205
0.367075664622 0.368205128205
0.366888094021 0.368205128205
0.366700715015 0.368205128205
0.367023991833 0.368717948718
0.367346938776 0.369230769231
0.367159612443 0.369230769231
0.366972477064 0.369230769231
0.366785532348 0.369230769231
0.366598778004 0.369230769231
0.36641221374 0.369230769231
0.366225839268 0.369230769231
0.366039654296 0.369230769231
0.365853658537 0.369230769231
0.365667851701 0.369230769231
0.365989847716 0.369743589744
0.366311516996 0.370256410256
0.366125760649 0.370256410256
0.3659401926 0.370256410256
0.366261398176 0.370769230769
0.366075949367 0.370769230769
0.365890688259 0.370769230769
0.365705614568 0.370769230769
0.365520728008 0.370769230769
0.365841334007 0.371282051282
0.365656565657 0.371282051282
0.365976779404 0.371794871795
0.365792129162 0.371794871795
0.365607665154 0.371794871795
0.365423387097 0.371794871795
0.36523929471 0.371794871795
0.365055387714 0.371794871795
0.364871665828 0.371794871795
0.364688128773 0.371794871795
0.364504776269 0.371794871795
0.36432160804 0.371794871795
0.364138623807 0.371794871795
0.363955823293 0.371794871795
0.363773206222 0.371794871795
0.363590772317 0.371794871795
0.363408521303 0.371794871795
0.363226452906 0.371794871795
0.36304456685 0.371794871795
0.362862862863 0.371794871795
0.36268134067 0.371794871795
0.3625 0.371794871795
0.36231884058 0.371794871795
0.362637362637 0.372307692308
0.362456315527 0.372307692308
0.362275449102 0.372307692308
0.362094763092 0.372307692308
0.362412761715 0.372820512821
0.362232187344 0.372820512821
0.362549800797 0.373333333333
0.362867098059 0.373846153846
0.362686567164 0.373846153846
0.362506215813 0.373846153846
0.362326043738 0.373846153846
0.362146050671 0.373846153846
0.361966236346 0.373846153846
0.361786600496 0.373846153846
0.361607142857 0.373846153846
0.361923648984 0.374358974359
0.361744301288 0.374358974359
0.361565131253 0.374358974359
0.361386138614 0.374358974359
0.36170212766 0.374871794872
0.361523244313 0.374871794872
0.361344537815 0.374871794872
0.361166007905 0.374871794872
0.360987654321 0.374871794872
0.360809476802 0.374871794872
0.361124814998 0.375384615385
0.361439842209 0.375897435897
0.361261705274 0.375897435897
0.361083743842 0.375897435897
0.360905957656 0.375897435897
0.360728346457 0.375897435897
0.360550909985 0.375897435897
0.360373647984 0.375897435897
0.360196560197 0.375897435897
0.360019646365 0.375897435897
0.359842906235 0.375897435897
0.359666339549 0.375897435897
0.359489946052 0.375897435897
0.35931372549 0.375897435897
0.359137677609 0.375897435897
0.358961802155 0.375897435897
0.358786098874 0.375897435897
0.358610567515 0.375897435897
0.358924205379 0.37641025641
0.359237536657 0.376923076923
0.359062042013 0.376923076923
0.35888671875 0.376923076923
0.358711566618 0.376923076923
0.359024390244 0.377435897436
0.359336908825 0.377948717949
0.359649122807 0.378461538462
0.359473940575 0.378461538462
0.359785783836 0.378974358974
0.359610705596 0.378974358974
0.359435797665 0.378974358974
0.359747204667 0.379487179487
0.359572400389 0.379487179487
0.359397765906 0.379487179487
0.359223300971 0.379487179487
0.359049005337 0.379487179487
0.358874878758 0.379487179487
0.358700920989 0.379487179487
0.358527131783 0.379487179487
0.358353510896 0.379487179487
0.358180058083 0.379487179487
0.358006773101 0.379487179487
0.3583172147 0.38
0.358144030933 0.38
0.357971014493 0.38
0.35828102366 0.380512820513
0.358590733591 0.381025641026
0.35841775205 0.381025641026
0.358244937319 0.381025641026
0.358072289157 0.381025641026
0.357899807322 0.381025641026
0.358208955224 0.381538461538
0.358036573628 0.381538461538
0.357864357864 0.381538461538
0.357692307692 0.381538461538
0.357520422874 0.381538461538
0.35734870317 0.381538461538
0.357657225156 0.382051282051
0.357965451056 0.382564102564
0.357793764988 0.382564102564
0.357622243528 0.382564102564
0.357930043124 0.383076923077
0.35775862069 0.383076923077
0.357587362374 0.383076923077
0.357416267943 0.383076923077
0.357245337159 0.383076923077
0.35707456979 0.383076923077
0.3569039656 0.383076923077
0.357211079274 0.38358974359
0.357040572792 0.38358974359
0.356870229008 0.38358974359
0.356700047687 0.38358974359
0.357006673022 0.384102564103
0.356836588852 0.384102564103
0.356666666667 0.384102564103
0.356496906235 0.384102564103
0.356803044719 0.384615384615
0.356633380884 0.384615384615
0.356463878327 0.384615384615
0.356294536817 0.384615384615
0.356600189934 0.385128205128
0.356430944471 0.385128205128
0.356261859583 0.385128205128
0.35609293504 0.385128205128
0.355924170616 0.385128205128
0.355755566082 0.385128205128
0.355587121212 0.385128205128
0.355418835779 0.385128205128
0.355250709555 0.385128205128
0.355082742317 0.385128205128
0.354914933837 0.385128205128
0.354747283892 0.385128205128
0.354579792257 0.385128205128
0.354412458707 0.385128205128
0.354245283019 0.385128205128
0.354078264969 0.385128205128
0.353911404336 0.385128205128
0.353744700895 0.385128205128
0.353578154426 0.385128205128
0.353411764706 0.385128205128
0.353245531515 0.385128205128
0.353079454631 0.385128205128
0.352913533835 0.385128205128
0.352747768906 0.385128205128
0.352582159624 0.385128205128
0.352416705772 0.385128205128
0.352720450281 0.385641025641
0.352555086732 0.385641025641
0.352389878163 0.385641025641
0.352224824356 0.385641025641
0.352059925094 0.385641025641
0.351895180159 0.385641025641
0.351730589336 0.385641025641
0.351566152408 0.385641025641
0.351401869159 0.385641025641
0.351237739374 0.385641025641
0.351540616246 0.386153846154
0.351376574895 0.386153846154
0.351212686567 0.386153846154
0.351048951049 0.386153846154
0.350885368127 0.386153846154
0.351187703773 0.386666666667
0.351024208566 0.386666666667
0.350860865519 0.386666666667
0.350697674419 0.386666666667
0.350534635053 0.386666666667
0.350371747212 0.386666666667
0.350209010683 0.386666666667
0.350046425255 0.386666666667
0.349883990719 0.386666666667
0.349721706865 0.386666666667
0.349559573482 0.386666666667
0.349397590361 0.386666666667
0.349698934692 0.387179487179
0.35 0.387692307692
0.350300786673 0.388205128205
0.350138760407 0.388205128205
0.350439204808 0.388717948718
0.350277264325 0.388717948718
0.350115473441 0.388717948718
0.349953831948 0.388717948718
0.34979233964 0.388717948718
0.350092250923 0.389230769231
0.349930843707 0.389230769231
0.349769585253 0.389230769231
0.349608475357 0.389230769231
0.349447513812 0.389230769231
0.349286700414 0.389230769231
0.349126034959 0.389230769231
0.348965517241 0.389230769231
0.348805147059 0.389230769231
0.349104271934 0.389743589744
0.348943985308 0.389743589744
0.348783845801 0.389743589744
0.349082568807 0.390256410256
0.348922512609 0.390256410256
0.348762603116 0.390256410256
0.348602840128 0.390256410256
0.348443223443 0.390256410256
0.34828375286 0.390256410256
0.348581884721 0.390769230769
0.348422496571 0.390769230769
0.348263254113 0.390769230769
0.348104157149 0.390769230769
0.347945205479 0.390769230769
0.347786398905 0.390769230769
0.348083941606 0.391282051282
0.34838121295 0.391794871795
0.348222424795 0.391794871795
0.348063781321 0.391794871795
0.347905282332 0.391794871795
0.347746927629 0.391794871795
0.347588717015 0.391794871795
0.347885402456 0.392307692308
0.347727272727 0.392307692308
0.347569286688 0.392307692308
0.347411444142 0.392307692308
0.347253744893 0.392307692308
0.347096188748 0.392307692308
0.34693877551 0.392307692308
0.346781504986 0.392307692308
0.346624376982 0.392307692308
0.346467391304 0.392307692308
0.346310547759 0.392307692308
0.346606334842 0.392820512821
0.346901854365 0.393333333333
0.347197106691 0.393846153846
0.3470402169 0.393846153846
0.346883468835 0.393846153846
0.347178329571 0.394358974359
0.34702166065 0.394358974359
0.346865133063 0.394358974359
0.346708746619 0.394358974359
0.346552501127 0.394358974359
0.346396396396 0.394358974359
0.346690679874 0.394871794872
0.346534653465 0.394871794872
0.346828609987 0.395384615385
0.346672661871 0.395384615385
0.346516853933 0.395384615385
0.346361185984 0.395384615385
0.346205657836 0.395384615385
0.3460502693 0.395384615385
0.345895020188 0.395384615385
0.345739910314 0.395384615385
0.345584939489 0.395384615385
0.345430107527 0.395384615385
0.345275414241 0.395384615385
0.345120859445 0.395384615385
0.345413870246 0.395897435897
0.345259391771 0.395897435897
0.345105051408 0.395897435897
0.344950848972 0.395897435897
0.344796784279 0.395897435897
0.345089285714 0.39641025641
0.344935296743 0.39641025641
0.344781445138 0.39641025641
0.344627730718 0.39641025641
0.344474153298 0.39641025641
0.344320712695 0.39641025641
0.344167408727 0.39641025641
0.344014241211 0.39641025641
0.343861209964 0.39641025641
0.343708314807 0.39641025641
0.343555555556 0.39641025641
0.34340293203 0.39641025641
0.34325044405 0.39641025641
0.343098091434 0.39641025641
0.342945874002 0.39641025641
0.342793791574 0.39641025641
0.342641843972 0.39641025641
0.342490031015 0.39641025641
0.342338352524 0.39641025641
0.342186808322 0.39641025641
0.34203539823 0.39641025641
0.34188412207 0.39641025641
0.341732979664 0.39641025641
0.341581970835 0.39641025641
0.341431095406 0.39641025641
0.341280353201 0.39641025641
0.341129744042 0.39641025641
0.340979267755 0.39641025641
0.34126984127 0.396923076923
0.341119435875 0.396923076923
0.340969162996 0.396923076923
0.340819022457 0.396923076923
0.340669014085 0.396923076923
0.340519137703 0.396923076923
0.34036939314 0.396923076923
0.34021978022 0.396923076923
0.34007029877 0.396923076923
0.340360122969 0.397435897436
0.34021071115 0.397435897436
0.340061430452 0.397435897436
0.339912280702 0.397435897436
0.339763261727 0.397435897436
0.339614373357 0.397435897436
0.339465615418 0.397435897436
0.339316987741 0.397435897436
0.339168490153 0.397435897436
0.339457567804 0.397948717949
0.33930913861 0.397948717949
0.339597902098 0.398461538462
0.339449541284 0.398461538462
0.339301310044 0.398461538462
0.339153208206 0.398461538462
0.339005235602 0.398461538462
0.338857392063 0.398461538462
0.33914559721 0.398974358974
0.338997821351 0.398974358974
0.338850174216 0.398974358974
0.338702655638 0.398974358974
0.338555265448 0.398974358974
0.338842975207 0.399487179487
0.338695652174 0.399487179487
0.338548457193 0.399487179487
0.338401390096 0.399487179487
0.338254450716 0.399487179487
0.338541666667 0.4
0.338394793926 0.4
0.338681699913 0.400512820513
0.338534893801 0.400512820513
0.338388214905 0.400512820513
0.338241663058 0.400512820513
0.338095238095 0.400512820513
0.337948939853 0.400512820513
0.337802768166 0.400512820513
0.337656722871 0.400512820513
0.337510803803 0.400512820513
0.337365010799 0.400512820513
0.337219343696 0.400512820513
0.337073802331 0.400512820513
0.33692838654 0.400512820513
0.336783096162 0.400512820513
0.336637931034 0.400512820513
0.336492890995 0.400512820513
0.336347975883 0.400512820513
0.336203185536 0.400512820513
0.336058519793 0.400512820513
0.335913978495 0.400512820513
0.335769561479 0.400512820513
0.336055006446 0.401025641026
0.335910652921 0.401025641026
0.335766423358 0.401025641026
0.335622317597 0.401025641026
0.335478335478 0.401025641026
0.335334476844 0.401025641026
0.335190741535 0.401025641026
0.335047129392 0.401025641026
0.334903640257 0.401025641026
0.334760273973 0.401025641026
0.335044929397 0.401538461538
0.335329341317 0.402051282051
0.335185976913 0.402051282051
0.335042735043 0.402051282051
0.334899615549 0.402051282051
0.334756618275 0.402051282051
0.335040546308 0.402564102564
0.335324232082 0.403076923077
0.335181236674 0.403076923077
0.335038363171 0.403076923077
0.334895611419 0.403076923077
0.334752981261 0.403076923077
0.334610472542 0.403076923077
0.334468085106 0.403076923077
0.334325818801 0.403076923077
0.334183673469 0.403076923077
0.334466638334 0.40358974359
0.334324553951 0.40358974359
0.334182590234 0.40358974359
0.334040747029 0.40358974359
0.333899024183 0.40358974359
0.333757421544 0.40358974359
0.333615938957 0.40358974359
0.333898305085 0.404102564103
0.333756882677 0.404102564103
0.333615580017 0.404102564103
0.333474396953 0.404102564103
0.333333333333 0.404102564103
0.333192389006 0.404102564103
0.333051563821 0.404102564103
0.332910857626 0.404102564103
0.33277027027 0.404102564103
0.332629801604 0.404102564103
0.332489451477 0.404102564103
0.332349219739 0.404102564103
0.332209106239 0.404102564103
0.33206911083 0.404102564103
0.331929233361 0.404102564103
0.331789473684 0.404102564103
0.33164983165 0.404102564103
0.33151030711 0.404102564103
0.331370899916 0.404102564103
0.33123160992 0.404102564103
0.331092436975 0.404102564103
0.331373372533 0.404615384615
0.331234256927 0.404615384615
0.331095258078 0.404615384615
0.330956375839 0.404615384615
0.330817610063 0.404615384615
0.330678960604 0.404615384615
0.330540427315 0.404615384615
0.33040201005 0.404615384615
0.330263708665 0.404615384615
0.330125523013 0.404615384615
0.329987452949 0.404615384615
0.329849498328 0.404615384615
0.329711659005 0.404615384615
0.329573934837 0.404615384615
0.329436325678 0.404615384615
0.329298831386 0.404615384615
0.329161451815 0.404615384615
0.329024186822 0.404615384615
0.328887036265 0.404615384615
0.32875 0.404615384615
0.328613077884 0.404615384615
0.328476269775 0.404615384615
0.328339575531 0.404615384615
0.328202995008 0.404615384615
0.328066528067 0.404615384615
0.327930174564 0.404615384615
0.327793934358 0.404615384615
0.327657807309 0.404615384615
0.327936903279 0.405128205128
0.327800829876 0.405128205128
0.327664869349 0.405128205128
0.327529021559 0.405128205128
0.327393286366 0.405128205128
0.327257663629 0.405128205128
0.327122153209 0.405128205128
0.326986754967 0.405128205128
0.326851468763 0.405128205128
0.326716294458 0.405128205128
0.326581231914 0.405128205128
0.326446280992 0.405128205128
0.326311441553 0.405128205128
0.32617671346 0.405128205128
0.326042096574 0.405128205128
0.325907590759 0.405128205128
0.325773195876 0.405128205128
0.325638911789 0.405128205128
0.32550473836 0.405128205128
0.325782537068 0.405641025641
0.325648414986 0.405641025641
0.325514403292 0.405641025641
0.325380501851 0.405641025641
0.325246710526 0.405641025641
0.325113029182 0.405641025641
0.324979457683 0.405641025641
0.324845995893 0.405641025641
0.324712643678 0.405641025641
0.324579400903 0.405641025641
0.324446267432 0.405641025641
0.324723247232 0.406153846154
0.324590163934 0.406153846154
0.324457189676 0.406153846154
0.324324324324 0.406153846154
0.324191567745 0.406153846154
0.324058919804 0.406153846154
0.323926380368 0.406153846154
0.323793949305 0.406153846154
0.324070290151 0.406666666667
0.323937908497 0.406666666667
0.324213964884 0.407179487179
0.324081632653 0.407179487179
0.323949408405 0.407179487179
0.324225122349 0.407692307692
0.324092947411 0.407692307692
0.323960880196 0.407692307692
0.32382892057 0.407692307692
0.323697068404 0.407692307692
0.323565323565 0.407692307692
0.323840520749 0.408205128205
0.323708824725 0.408205128205
0.323577235772 0.408205128205
0.323445753759 0.408205128205
0.323314378554 0.408205128205
0.323183110028 0.408205128205
0.323051948052 0.408205128205
0.322920892495 0.408205128205
0.322789943228 0.408205128205
0.322659100122 0.408205128205
0.322933549433 0.408717948718
0.322802754151 0.408717948718
0.322672064777 0.408717948718
0.322541481182 0.408717948718
0.322411003236 0.408717948718
0.322280630813 0.408717948718
0.322150363783 0.408717948718
0.32202020202 0.408717948718
0.321890145396 0.408717948718
0.321760193783 0.408717948718
0.322033898305 0.409230769231
0.321903993546 0.409230769231
0.321774193548 0.409230769231
0.321644498186 0.409230769231
0.321514907333 0.409230769231
0.321385420862 0.409230769231
0.321256038647 0.409230769231
0.321126760563 0.409230769231
0.320997586484 0.409230769231
0.320868516285 0.409230769231
0.320739549839 0.409230769231
0.320610687023 0.409230769231
0.320883534137 0.409743589744
0.320754716981 0.409743589744
0.32062600321 0.409743589744
0.3204973927 0.409743589744
0.320368885325 0.409743589744
0.320240480962 0.409743589744
0.320112179487 0.409743589744
0.319983980777 0.409743589744
0.319855884708 0.409743589744
0.319727891156 0.409743589744
0.3196 0.409743589744
0.31987205118 0.410256410256
0.319744204636 0.410256410256
0.319616460248 0.410256410256
0.319488817891 0.410256410256
0.319361277445 0.410256410256
0.319233838787 0.410256410256
0.319106501795 0.410256410256
0.319377990431 0.410769230769
0.319250697489 0.410769230769
0.319123505976 0.410769230769
0.318996415771 0.410769230769
0.318869426752 0.410769230769
0.318742538798 0.410769230769
0.31861575179 0.410769230769
0.318489065606 0.410769230769
0.318362480127 0.410769230769
0.318235995232 0.410769230769
0.318109610802 0.410769230769
0.317983326717 0.410769230769
0.317857142857 0.410769230769
0.318127727092 0.411282051282
0.318001586043 0.411282051282
0.317875544986 0.411282051282
0.317749603803 0.411282051282
0.317623762376 0.411282051282
0.317498020586 0.411282051282
0.317768104472 0.411794871795
0.317642405063 0.411794871795
0.317516805061 0.411794871795
0.317786561265 0.412307692308
0.317661003556 0.412307692308
0.317535545024 0.412307692308
0.317804974339 0.412820512821
0.317679558011 0.412820512821
0.317554240631 0.412820512821
0.317429022082 0.412820512821
0.317303902247 0.412820512821
0.317178881009 0.412820512821
0.317053958251 0.412820512821
0.316929133858 0.412820512821
0.316804407713 0.412820512821
0.316679779701 0.412820512821
0.316555249705 0.412820512821
0.31643081761 0.412820512821
0.316306483301 0.412820512821
0.316182246661 0.412820512821
0.316058107578 0.412820512821
0.315934065934 0.412820512821
0.315810121616 0.412820512821
0.31568627451 0.412820512821
0.3155625245 0.412820512821
0.315438871473 0.412820512821
0.315315315315 0.412820512821
0.315191855912 0.412820512821
0.315068493151 0.412820512821
0.314945226917 0.412820512821
0.315213140399 0.413333333333
0.315089913995 0.413333333333
0.3149667839 0.413333333333
0.31484375 0.413333333333
0.315111284654 0.413846153846
0.314988290398 0.413846153846
0.314865392119 0.413846153846
0.314742589704 0.413846153846
0.314619883041 0.413846153846
0.314886983632 0.414358974359
0.314764316323 0.414358974359
0.314641744548 0.414358974359
0.314519268198 0.414358974359
0.31439688716 0.414358974359
0.314274601322 0.414358974359
0.314152410575 0.414358974359
0.314418966187 0.414871794872
0.314296814297 0.414871794872
0.314174757282 0.414871794872
0.314052795031 0.414871794872
0.313930927435 0.414871794872
0.313809154383 0.414871794872
0.313687475766 0.414871794872
0.313565891473 0.414871794872
0.313831848121 0.415384615385
0.314097598761 0.415897435897
0.313975996903 0.415897435897
0.313854489164 0.415897435897
0.313733075435 0.415897435897
0.31399845321 0.41641025641
0.313877077696 0.41641025641
0.313755795981 0.41641025641
0.313634607957 0.41641025641
0.313513513514 0.41641025641
0.313392512543 0.41641025641
0.313271604938 0.41641025641
0.31315079059 0.41641025641
0.313415574402 0.416923076923
0.313294797688 0.416923076923
0.313174114022 0.416923076923
0.313053523296 0.416923076923
0.312933025404 0.416923076923
0.312812620239 0.416923076923
0.312692307692 0.416923076923
0.312572087659 0.416923076923
0.312836279785 0.417435897436
0.312716096811 0.417435897436
0.312596006144 0.417435897436
0.312476007678 0.417435897436
0.312356101305 0.417435897436
0.31223628692 0.417435897436
0.312116564417 0.417435897436
0.311996933691 0.417435897436
0.311877394636 0.417435897436
0.312140942168 0.417948717949
0.31202143951 0.417948717949
0.31190202832 0.417948717949
0.311782708493 0.417948717949
0.311663479924 0.417948717949
0.311544342508 0.417948717949
0.311425296141 0.417948717949
0.311306340718 0.417948717949
0.311187476136 0.417948717949
0.31106870229 0.417948717949
0.310950019077 0.417948717949
0.310831426392 0.417948717949
0.310712924133 0.417948717949
0.310594512195 0.417948717949
0.310476190476 0.417948717949
0.310357958873 0.417948717949
0.310239817282 0.417948717949
0.310502283105 0.418461538462
0.310384176493 0.418461538462
0.310266159696 0.418461538462
0.310148232611 0.418461538462
0.310030395137 0.418461538462
0.309912647171 0.418461538462
0.30979498861 0.418461538462
0.309677419355 0.418461538462
0.309559939302 0.418461538462
0.30944254835 0.418461538462
0.309325246399 0.418461538462
0.309208033346 0.418461538462
0.309090909091 0.418461538462
0.308973873533 0.418461538462
0.308856926571 0.418461538462
0.308740068104 0.418461538462
0.308623298033 0.418461538462
0.308506616257 0.418461538462
0.308390022676 0.418461538462
0.308273517189 0.418461538462
0.308157099698 0.418461538462
0.308040770102 0.418461538462
0.307924528302 0.418461538462
0.307808374198 0.418461538462
0.307692307692 0.418461538462
0.307576328685 0.418461538462
0.307460437076 0.418461538462
0.307344632768 0.418461538462
0.307228915663 0.418461538462
0.307113285661 0.418461538462
0.307373965388 0.418974358974
0.307258367807 0.418974358974
0.307142857143 0.418974358974
0.307027433296 0.418974358974
0.306912096168 0.418974358974
0.306796845663 0.418974358974
0.306681681682 0.418974358974
0.306941838649 0.419487179487
0.306826706677 0.419487179487
0.306711661042 0.419487179487
0.306971514243 0.42
0.306856500562 0.42
0.306741573034 0.42
0.306626731561 0.42
0.306511976048 0.42
0.306397306397 0.42
0.306282722513 0.42
0.306168224299 0.42
0.306053811659 0.42
0.305939484498 0.42
0.305825242718 0.42
0.306084359836 0.420512820513
0.305970149254 0.420512820513
0.305856023872 0.420512820513
0.305741983594 0.420512820513
0.305628028327 0.420512820513
0.305514157973 0.420512820513
0.305400372439 0.420512820513
0.305286671631 0.420512820513
0.305545217715 0.421025641026
0.305431547619 0.421025641026
0.305317962068 0.421025641026
0.305204460967 0.421025641026
0.305091044221 0.421025641026
0.304977711738 0.421025641026
0.304864463424 0.421025641026
0.304751299183 0.421025641026
0.304638218924 0.421025641026
0.304896142433 0.421538461538
0.304783092325 0.421538461538
0.304670126019 0.421538461538
0.304557243423 0.421538461538
0.304444444444 0.421538461538
0.304331728989 0.421538461538
0.30458919319 0.422051282051
0.304476507584 0.422051282051
0.304733727811 0.422564102564
0.304621072089 0.422564102564
0.30450849963 0.422564102564
0.304396010344 0.422564102564
0.304283604136 0.422564102564
0.304540420819 0.423076923077
0.30479704797 0.42358974359
0.305053485799 0.424102564103
0.30494100295 0.424102564103
0.304828603022 0.424102564103
0.305084745763 0.424615384615
0.304972375691 0.424615384615
0.304860088365 0.424615384615
0.304747883695 0.424615384615
0.304635761589 0.424615384615
0.304523721957 0.424615384615
0.304779411765 0.425128205128
0.304667401691 0.425128205128
0.304555473916 0.425128205128
0.304443628351 0.425128205128
0.304331864905 0.425128205128
0.304220183486 0.425128205128
0.304108584006 0.425128205128
0.303997066373 0.425128205128
0.303885630499 0.425128205128
0.303774276292 0.425128205128
0.303663003663 0.425128205128
0.303551812523 0.425128205128
0.303440702782 0.425128205128
0.303695572631 0.425641025641
0.303584491587 0.425641025641
0.303839122486 0.426153846154
0.303728070175 0.426153846154
0.303617099014 0.426153846154
0.303506208912 0.426153846154
0.303395399781 0.426153846154
0.303284671533 0.426153846154
0.303174024079 0.426153846154
0.30306345733 0.426153846154
0.303317535545 0.426666666667
0.303206997085 0.426666666667
0.303096539162 0.426666666667
0.30298616169 0.426666666667
0.30287586458 0.426666666667
0.302765647744 0.426666666667
0.302655511095 0.426666666667
0.302545454545 0.426666666667
0.302435478008 0.426666666667
0.302325581395 0.426666666667
0.30221576462 0.426666666667
0.302106027596 0.426666666667
0.301996370236 0.426666666667
0.301886792453 0.426666666667
0.30177729416 0.426666666667
0.301667875272 0.426666666667
0.301558535701 0.426666666667
0.301811594203 0.427179487179
0.301702281782 0.427179487179
0.301593048516 0.427179487179
0.301483894318 0.427179487179
0.301374819103 0.427179487179
0.301265822785 0.427179487179
0.301156905278 0.427179487179
0.301048066498 0.427179487179
0.300939306358 0.427179487179
0.300830624774 0.427179487179
0.300722021661 0.427179487179
0.300613496933 0.427179487179
0.300505050505 0.427179487179
0.300396682294 0.427179487179
0.300288392213 0.427179487179
0.30018018018 0.427179487179
0.30007204611 0.427179487179
0.299963989917 0.427179487179
0.299856011519 0.427179487179
0.299748110831 0.427179487179
0.29964028777 0.427179487179
0.299532542251 0.427179487179
0.299424874191 0.427179487179
0.299317283507 0.427179487179
0.299209770115 0.427179487179
0.299102333932 0.427179487179
0.298994974874 0.427179487179
0.29888769286 0.427179487179
0.298780487805 0.427179487179
0.298673359627 0.427179487179
0.298566308244 0.427179487179
0.298459333572 0.427179487179
0.29835243553 0.427179487179
0.298245614035 0.427179487179
0.298138869005 0.427179487179
0.298389982111 0.427692307692
0.298283261803 0.427692307692
0.298176617805 0.427692307692
0.298070050036 0.427692307692
0.297963558414 0.427692307692
0.298214285714 0.428205128205
0.298107818636 0.428205128205
0.298001427552 0.428205128205
0.29789511238 0.428205128205
0.297788873039 0.428205128205
0.297682709447 0.428205128205
0.297576621525 0.428205128205
0.297470609191 0.428205128205
0.297364672365 0.428205128205
0.297258810965 0.428205128205
0.297153024911 0.428205128205
0.297047314123 0.428205128205
0.296941678521 0.428205128205
0.296836118023 0.428205128205
0.296730632552 0.428205128205
0.296625222025 0.428205128205
0.296519886364 0.428205128205
0.296769613064 0.428717948718
0.296664300923 0.428717948718
0.296559063498 0.428717948718
0.296453900709 0.428717948718
0.296348812478 0.428717948718
0.296243798724 0.428717948718
0.296138859369 0.428717948718
0.296033994334 0.428717948718
0.29592920354 0.428717948718
0.295824486907 0.428717948718
0.295719844358 0.428717948718
0.295615275813 0.428717948718
0.295510781195 0.428717948718
0.295406360424 0.428717948718
0.295302013423 0.428717948718
0.295197740113 0.428717948718
0.29544652312 0.429230769231
0.295342272406 0.429230769231
0.295238095238 0.429230769231
0.295133991537 0.429230769231
0.295029961227 0.429230769231
0.294926004228 0.429230769231
0.294822120465 0.429230769231
0.294718309859 0.429230769231
0.29496656107 0.429743589744
0.294862772695 0.429743589744
0.294759057334 0.429743589744
0.294655414909 0.429743589744
0.294551845343 0.429743589744
0.294448348559 0.429743589744
0.294344924482 0.429743589744
0.294241573034 0.429743589744
0.294138294138 0.429743589744
0.294035087719 0.429743589744
0.2939319537 0.429743589744
0.293828892006 0.429743589744
0.293725902559 0.429743589744
0.293622985284 0.429743589744
0.293520140105 0.429743589744
0.293417366947 0.429743589744
0.293314665733 0.429743589744
0.293212036389 0.429743589744
0.293109478839 0.429743589744
0.293006993007 0.429743589744
0.292904578819 0.429743589744
0.292802236198 0.429743589744
0.292699965072 0.429743589744
0.292597765363 0.429743589744
0.292495636998 0.429743589744
0.292393579902 0.429743589744
0.292291594001 0.429743589744
0.292189679219 0.429743589744
0.292087835483 0.429743589744
0.291986062718 0.429743589744
0.29188436085 0.429743589744
0.29213091922 0.430256410256
0.292029237731 0.430256410256
0.292275574113 0.430769230769
0.292173913043 0.430769230769
0.29207232267 0.430769230769
0.29197080292 0.430769230769
0.291869353718 0.430769230769
0.291767974991 0.430769230769
0.291666666667 0.430769230769
0.291912530371 0.431282051282
0.291811242193 0.431282051282
0.29171002428 0.431282051282
0.29160887656 0.431282051282
0.29150779896 0.431282051282
0.291406791407 0.431282051282
0.291305853828 0.431282051282
0.29120498615 0.431282051282
0.2911041883 0.431282051282
0.291003460208 0.431282051282
0.290902801799 0.431282051282
0.290802213001 0.431282051282
0.290701693744 0.431282051282
0.290601243953 0.431282051282
0.290500863558 0.431282051282
0.290400552486 0.431282051282
0.290300310666 0.431282051282
0.290200138026 0.431282051282
0.290444981028 0.431794871795
0.290689655172 0.432307692308
0.290589451913 0.432307692308
0.290489317712 0.432307692308
0.290389252497 0.432307692308
0.290633608815 0.432820512821
0.290533562823 0.432820512821
0.290433585685 0.432820512821
0.290333677331 0.432820512821
0.290233837689 0.432820512821
0.29013406669 0.432820512821
0.290378006873 0.433333333333
0.290621779457 0.433846153846
0.290521978022 0.433846153846
0.290765533814 0.434358974359
0.290665751544 0.434358974359
0.290566037736 0.434358974359
0.290466392318 0.434358974359
0.290366815221 0.434358974359
0.290610006854 0.434871794872
0.290510448784 0.434871794872
0.290410958904 0.434871794872
0.290311537145 0.434871794872
0.290212183436 0.434871794872
0.290112897708 0.434871794872
0.290355677155 0.435384615385
0.290256410256 0.435384615385
0.29015721121 0.435384615385
0.290058079945 0.435384615385
0.289959016393 0.435384615385
0.289860020485 0.435384615385
0.28976109215 0.435384615385
0.28966223132 0.435384615385
0.289563437926 0.435384615385
0.289464711899 0.435384615385
0.28936605317 0.435384615385
0.28926746167 0.435384615385
0.28916893733 0.435384615385
0.289070480082 0.435384615385
0.288972089857 0.435384615385
0.288873766587 0.435384615385
0.289115646259 0.435897435897
0.28901734104 0.435897435897
0.289259007478 0.43641025641
0.289160720353 0.43641025641
0.2890625 0.43641025641
0.28896434635 0.43641025641
0.288866259335 0.43641025641
0.288768238887 0.43641025641
0.288670284939 0.43641025641
0.288572397423 0.43641025641
0.288474576271 0.43641025641
0.288376821416 0.43641025641
0.288279132791 0.43641025641
0.288181510328 0.43641025641
0.288083953961 0.43641025641
0.287986463621 0.43641025641
0.287889039242 0.43641025641
0.287791680758 0.43641025641
0.2876943881 0.43641025641
0.287597161203 0.43641025641
0.2875 0.43641025641
0.287402904424 0.43641025641
0.287305874409 0.43641025641
0.287208909889 0.43641025641
0.287112010796 0.43641025641
0.287015177066 0.43641025641
0.286918408631 0.43641025641
0.286821705426 0.43641025641
0.286725067385 0.43641025641
0.286628494443 0.43641025641
0.286531986532 0.43641025641
0.286435543588 0.43641025641
0.286339165545 0.43641025641
0.286242852338 0.43641025641
0.2861466039 0.43641025641
0.286050420168 0.43641025641
0.285954301075 0.43641025641
0.28619415519 0.436923076923
0.286098052384 0.436923076923
0.286002014099 0.436923076923
0.285906040268 0.436923076923
0.285810130829 0.436923076923
0.285714285714 0.436923076923
0.285618504861 0.436923076923
0.285522788204 0.436923076923
0.285427135678 0.436923076923
0.28533154722 0.436923076923
0.285236022765 0.436923076923
0.285140562249 0.436923076923
0.285045165607 0.436923076923
0.284949832776 0.436923076923
0.284854563691 0.436923076923
0.284759358289 0.436923076923
0.284664216505 0.436923076923
0.284569138277 0.436923076923
0.284474123539 0.436923076923
0.28437917223 0.436923076923
0.284617951285 0.437435897436
0.284523015344 0.437435897436
0.284428142714 0.437435897436
0.284333333333 0.437435897436
0.284238587138 0.437435897436
0.284143904064 0.437435897436
0.284049284049 0.437435897436
0.283954727031 0.437435897436
0.283860232945 0.437435897436
0.28376580173 0.437435897436
0.283671433322 0.437435897436
0.28357712766 0.437435897436
0.283482884679 0.437435897436
0.283388704319 0.437435897436
0.283294586516 0.437435897436
0.283200531208 0.437435897436
0.283106538334 0.437435897436
0.28301260783 0.437435897436
0.282918739635 0.437435897436
0.282824933687 0.437435897436
0.282731189924 0.437435897436
0.282637508284 0.437435897436
0.282543888705 0.437435897436
0.282450331126 0.437435897436
0.282687851705 0.437948717949
0.282594308405 0.437948717949
0.282500826993 0.437948717949
0.282407407407 0.437948717949
0.282314049587 0.437948717949
0.28222075347 0.437948717949
0.282457879088 0.438461538462
0.282364597094 0.438461538462
0.282271376692 0.438461538462
0.282178217822 0.438461538462
0.282085120422 0.438461538462
0.281992084433 0.438461538462
0.281899109792 0.438461538462
0.28180619644 0.438461538462
0.282042833608 0.438974358974
0.281949934124 0.438974358974
0.282186368126 0.439487179487
0.282093482554 0.439487179487
0.282000658111 0.439487179487
0.281907894737 0.439487179487
0.281815192371 0.439487179487
0.281722550953 0.439487179487
0.281629970424 0.439487179487
0.281537450723 0.439487179487
0.281773399015 0.44
0.281680892974 0.44
0.281588447653 0.44
0.281496062992 0.44
0.281403738931 0.44
0.281639344262 0.440512820513
0.281547033759 0.440512820513
0.281454783748 0.440512820513
0.28136259417 0.440512820513
0.281270464964 0.440512820513
0.281178396072 0.440512820513
0.281413612565 0.441025641026
0.281321557082 0.441025641026
0.281229561805 0.441025641026
0.281137626675 0.441025641026
0.281045751634 0.441025641026
0.280953936622 0.441025641026
0.280862181581 0.441025641026
0.280770486451 0.441025641026
0.280678851175 0.441025641026
0.280587275693 0.441025641026
0.280495759948 0.441025641026
0.28040430388 0.441025641026
0.280312907432 0.441025641026
0.280221570544 0.441025641026
0.28013029316 0.441025641026
0.28003907522 0.441025641026
0.279947916667 0.441025641026
0.280182232346 0.441538461538
0.280091086532 0.441538461538
0.28 0.441538461538
0.279908972692 0.441538461538
0.27981800455 0.441538461538
0.279727095517 0.441538461538
0.279636245534 0.441538461538
0.27987012987 0.442051282051
0.279779292438 0.442051282051
0.279688513952 0.442051282051
0.279597794356 0.442051282051
0.279507133593 0.442051282051
0.279416531605 0.442051282051
0.279325988334 0.442051282051
0.279235503725 0.442051282051
0.27914507772 0.442051282051
0.279054710262 0.442051282051
0.278964401294 0.442051282051
0.27887415076 0.442051282051
0.278783958603 0.442051282051
0.278693824766 0.442051282051
0.278603749192 0.442051282051
0.278513731826 0.442051282051
0.27842377261 0.442051282051
0.278333871489 0.442051282051
0.278244028405 0.442051282051
0.278154243304 0.442051282051
0.278064516129 0.442051282051
0.277974846824 0.442051282051
0.278207607995 0.442564102564
0.278117950371 0.442564102564
0.278028350515 0.442564102564
0.277938808374 0.442564102564
0.277849323889 0.442564102564
0.277759897007 0.442564102564
0.277670527671 0.442564102564
0.277581215825 0.442564102564
0.277491961415 0.442564102564
0.277402764384 0.442564102564
0.277313624679 0.442564102564
0.277224542242 0.442564102564
0.27713551702 0.442564102564
0.277046548957 0.442564102564
0.276957637997 0.442564102564
0.276868784087 0.442564102564
0.276779987171 0.442564102564
0.276691247195 0.442564102564
0.276602564103 0.442564102564
0.27651393784 0.442564102564
0.276425368354 0.442564102564
0.276336855588 0.442564102564
0.276248399488 0.442564102564
0.27648 0.443076923077
0.276391554702 0.443076923077
0.276303165974 0.443076923077
0.276534526854 0.44358974359
0.276446148929 0.44358974359
0.276357827476 0.44358974359
0.27626956244 0.44358974359
0.276181353768 0.44358974359
0.276093201404 0.44358974359
0.276005105297 0.44358974359
0.275917065391 0.44358974359
0.275829081633 0.44358974359
0.275741153969 0.44358974359
0.27597195666 0.444102564103
0.275884039503 0.444102564103
0.275796178344 0.444102564103
0.27570837313 0.444102564103
0.275620623806 0.444102564103
0.275851097677 0.444615384615
0.275763358779 0.444615384615
0.275675675676 0.444615384615
0.275588048315 0.444615384615
0.275818239593 0.445128205128
0.275730622618 0.445128205128
0.275643061289 0.445128205128
0.275555555556 0.445128205128
0.275468105363 0.445128205128
0.27538071066 0.445128205128
0.275293371392 0.445128205128
0.275523145212 0.445641025641
0.275435816165 0.445641025641
0.275348542459 0.445641025641
0.275261324042 0.445641025641
0.275174160861 0.445641025641
0.275087052865 0.445641025641
0.275316455696 0.446153846154
0.275229357798 0.446153846154
0.275142314991 0.446153846154
0.275055327221 0.446153846154
0.274968394437 0.446153846154
0.274881516588 0.446153846154
0.27479469362 0.446153846154
0.274707925482 0.446153846154
0.274621212121 0.446153846154
0.274534553487 0.446153846154
0.274447949527 0.446153846154
0.27467675812 0.446666666667
0.274590163934 0.446666666667
0.27450362433 0.446666666667
0.274732199118 0.447179487179
0.274645669291 0.447179487179
0.274559193955 0.447179487179
0.274787535411 0.447692307692
0.274701069855 0.447692307692
0.274614658698 0.447692307692
0.274528301887 0.447692307692
0.274441999371 0.447692307692
0.2743557511 0.447692307692
0.274269557022 0.447692307692
0.274183417085 0.447692307692
0.27409733124 0.447692307692
0.274011299435 0.447692307692
0.273925321619 0.447692307692
0.274153074028 0.448205128205
0.274067105676 0.448205128205
0.273981191223 0.448205128205
0.273895330617 0.448205128205
0.27380952381 0.448205128205
0.273723770749 0.448205128205
0.273951158422 0.448717948718
0.27386541471 0.448717948718
0.27409261577 0.449230769231
0.274006881451 0.449230769231
0.27392120075 0.449230769231
0.273835573617 0.449230769231
0.27375 0.449230769231
0.27366447985 0.449230769231
0.273579013117 0.449230769231
0.27349359975 0.449230769231
0.2734082397 0.449230769231
0.273322932917 0.449230769231
0.273237679351 0.449230769231
0.273152478952 0.449230769231
0.273067331671 0.449230769231
0.272982237457 0.449230769231
0.272897196262 0.449230769231
0.272812208035 0.449230769231
0.272727272727 0.449230769231
0.272642390289 0.449230769231
0.272557560672 0.449230769231
0.272472783826 0.449230769231
0.272388059701 0.449230769231
0.27230338825 0.449230769231
0.272218769422 0.449230769231
0.272134203169 0.449230769231
0.272049689441 0.449230769231
0.27196522819 0.449230769231
0.271880819367 0.449230769231
0.271796462923 0.449230769231
0.272022332506 0.449743589744
0.271937984496 0.449743589744
0.271853688779 0.449743589744
0.271769445305 0.449743589744
0.271685254027 0.449743589744
0.271601114896 0.449743589744
0.271517027864 0.449743589744
0.271432992881 0.449743589744
0.271349009901 0.449743589744
0.271265078874 0.449743589744
0.271490414348 0.450256410256
0.271406491499 0.450256410256
0.271631644005 0.450769230769
0.271547729379 0.450769230769
0.271463866584 0.450769230769
0.271380055573 0.450769230769
0.271296296296 0.450769230769
0.271212588707 0.450769230769
0.271128932758 0.450769230769
0.2710453284 0.450769230769
0.270961775586 0.450769230769
0.270878274268 0.450769230769
0.270794824399 0.450769230769
0.270711425932 0.450769230769
0.270628078818 0.450769230769
0.27054478301 0.450769230769
0.270461538462 0.450769230769
0.270378345125 0.450769230769
0.270295202952 0.450769230769
0.270212111897 0.450769230769
0.270129071911 0.450769230769
0.270046082949 0.450769230769
0.269963144963 0.450769230769
0.269880257906 0.450769230769
0.269797421731 0.450769230769
0.269714636392 0.450769230769
0.26963190184 0.450769230769
0.269549218031 0.450769230769
0.269466584917 0.450769230769
0.269690468894 0.451282051282
0.269607843137 0.451282051282
0.269525267994 0.451282051282
0.269442743417 0.451282051282
0.269666360575 0.451794871795
0.269583843329 0.451794871795
0.269501376568 0.451794871795
0.269418960245 0.451794871795
0.269336594314 0.451794871795
0.269254278729 0.451794871795
0.269172013443 0.451794871795
0.269089798412 0.451794871795
0.269007633588 0.451794871795
0.268925518926 0.451794871795
0.269148611535 0.452307692308
0.269066503966 0.452307692308
0.268984446478 0.452307692308
0.268902439024 0.452307692308
0.26882048156 0.452307692308
0.26873857404 0.452307692308
0.268656716418 0.452307692308
0.268574908648 0.452307692308
0.268493150685 0.452307692308
0.268411442483 0.452307692308
0.268329783998 0.452307692308
0.268248175182 0.452307692308
0.268166615993 0.452307692308
0.268085106383 0.452307692308
0.268003646308 0.452307692308
0.267922235723 0.452307692308
0.267840874582 0.452307692308
0.267759562842 0.452307692308
0.267678300455 0.452307692308
0.267597087379 0.452307692308
0.267515923567 0.452307692308
0.267434808975 0.452307692308
0.267353743559 0.452307692308
0.267272727273 0.452307692308
0.267191760073 0.452307692308
0.267110841914 0.452307692308
0.267029972752 0.452307692308
0.266949152542 0.452307692308
0.266868381241 0.452307692308
0.267090139141 0.452820512821
0.267009374055 0.452820512821
0.266928657799 0.452820512821
0.266847990329 0.452820512821
0.266767371601 0.452820512821
0.266686801571 0.452820512821
0.266606280193 0.452820512821
0.266525807425 0.452820512821
0.266445383223 0.452820512821
0.266666666667 0.453333333333
0.266586248492 0.453333333333
0.266505878806 0.453333333333
0.266425557565 0.453333333333
0.266345284724 0.453333333333
0.266265060241 0.453333333333
0.266184884071 0.453333333333
0.266104756171 0.453333333333
0.266024676497 0.453333333333
0.265944645006 0.453333333333
0.265864661654 0.453333333333
0.265784726398 0.453333333333
0.265704839194 0.453333333333
0.265625 0.453333333333
0.265545208771 0.453333333333
0.265465465465 0.453333333333
0.265385770039 0.453333333333
0.265306122449 0.453333333333
0.265226522652 0.453333333333
0.265146970606 0.453333333333
0.265067466267 0.453333333333
0.265287769784 0.453846153846
0.265208270902 0.453846153846
0.265128819652 0.453846153846
0.265049415993 0.453846153846
0.26497005988 0.453846153846
0.264890751272 0.453846153846
0.264811490126 0.453846153846
0.264732276398 0.453846153846
0.264653110048 0.453846153846
0.264573991031 0.453846153846
0.264494919307 0.453846153846
0.264415894831 0.453846153846
0.264336917563 0.453846153846
0.264257987459 0.453846153846
0.264179104478 0.453846153846
0.264100268577 0.453846153846
0.264021479714 0.453846153846
0.263942737847 0.453846153846
0.263864042934 0.453846153846
0.263785394933 0.453846153846
0.263706793802 0.453846153846
0.2636282395 0.453846153846
0.263549731983 0.453846153846
0.263471271212 0.453846153846
0.263392857143 0.453846153846
0.263314489735 0.453846153846
0.263236168947 0.453846153846
0.263157894737 0.453846153846
0.263079667063 0.453846153846
0.263001485884 0.453846153846
0.262923351159 0.453846153846
0.263142263142 0.454358974359
0.263064133017 0.454358974359
0.262986049273 0.454358974359
0.262908011869 0.454358974359
0.262830020765 0.454358974359
0.262752075919 0.454358974359
0.26267417729 0.454358974359
0.262892708951 0.454871794872
0.263111111111 0.455384615385
0.263033175355 0.455384615385
0.262955285757 0.455384615385
0.263173475429 0.455897435897
0.263095590411 0.455897435897
0.263313609467 0.45641025641
0.263235729074 0.45641025641
0.263157894737 0.45641025641
0.263080106414 0.45641025641
0.263002364066 0.45641025641
0.262924667651 0.45641025641
0.263142350856 0.456923076923
0.26306465899 0.456923076923
0.262987012987 0.456923076923
0.263204485099 0.457435897436
0.263126843658 0.457435897436
0.263049248009 0.457435897436
0.262971698113 0.457435897436
0.262894193929 0.457435897436
0.262816735415 0.457435897436
0.262739322533 0.457435897436
0.262956419317 0.457948717949
0.262879010892 0.457948717949
0.262801648028 0.457948717949
0.262724330685 0.457948717949
0.262647058824 0.457948717949
0.262569832402 0.457948717949
0.262492651382 0.457948717949
0.262415515721 0.457948717949
0.262338425382 0.457948717949
0.262555066079 0.458461538462
0.262477980035 0.458461538462
0.262400939243 0.458461538462
0.262323943662 0.458461538462
0.262246993253 0.458461538462
0.262170087977 0.458461538462
0.262093227792 0.458461538462
0.262016412661 0.458461538462
0.261939642543 0.458461538462
0.26215582894 0.458974358974
0.262079062958 0.458974358974
0.26200234192 0.458974358974
0.261925665789 0.458974358974
0.261849034523 0.458974358974
0.261772448084 0.458974358974
0.261695906433 0.458974358974
0.261619409529 0.458974358974
0.261542957335 0.458974358974
0.26146654981 0.458974358974
0.261390186916 0.458974358974
0.261313868613 0.458974358974
0.261237594863 0.458974358974
0.261161365626 0.458974358974
0.261085180863 0.458974358974
0.261009040537 0.458974358974
0.260932944606 0.458974358974
0.260856893034 0.458974358974
0.260780885781 0.458974358974
0.260704922808 0.458974358974
0.260629004077 0.458974358974
0.260553129549 0.458974358974
0.260768335274 0.459487179487
0.26098341577 0.46
0.261198371146 0.460512820513
0.261122419308 0.460512820513
0.261046511628 0.460512820513
0.260970648067 0.460512820513
0.260894828588 0.460512820513
0.260819053151 0.460512820513
0.260743321719 0.460512820513
0.260667634253 0.460512820513
0.260591990714 0.460512820513
0.260516391065 0.460512820513
0.260440835267 0.460512820513
0.260365323282 0.460512820513
0.260289855072 0.460512820513
0.2602144306 0.460512820513
0.260139049826 0.460512820513
0.260063712714 0.460512820513
0.259988419224 0.460512820513
0.25991316932 0.460512820513
0.259837962963 0.460512820513
0.259762800116 0.460512820513
0.25968768074 0.460512820513
0.259612604799 0.460512820513
0.259537572254 0.460512820513
0.259462583068 0.460512820513
0.259676487579 0.461025641026
0.259890268553 0.461538461538
0.259815242494 0.461538461538
0.25974025974 0.461538461538
0.259665320254 0.461538461538
0.259590423998 0.461538461538
0.259515570934 0.461538461538
0.259440761026 0.461538461538
0.259365994236 0.461538461538
0.259291270527 0.461538461538
0.259216589862 0.461538461538
0.259141952203 0.461538461538
0.259067357513 0.461538461538
0.258992805755 0.461538461538
0.258918296893 0.461538461538
0.258843830889 0.461538461538
0.258769407706 0.461538461538
0.258982466226 0.462051282051
0.258908045977 0.462051282051
0.258833668486 0.462051282051
0.258759333716 0.462051282051
0.258685041631 0.462051282051
0.258897818599 0.462564102564
0.258823529412 0.462564102564
0.258749282846 0.462564102564
0.258675078864 0.462564102564
0.258600917431 0.462564102564
0.25852679851 0.462564102564
0.258452722063 0.462564102564
0.258378688055 0.462564102564
0.258304696449 0.462564102564
0.258230747209 0.462564102564
0.258156840298 0.462564102564
0.258369098712 0.463076923077
0.258295194508 0.463076923077
0.258221332571 0.463076923077
0.258147512864 0.463076923077
0.258073735353 0.463076923077
0.258 0.463076923077
0.257926306769 0.463076923077
0.257852655625 0.463076923077
0.257779046532 0.463076923077
0.257705479452 0.463076923077
0.257631954351 0.463076923077
0.257558471192 0.463076923077
0.25748502994 0.463076923077
0.257411630559 0.463076923077
0.257338273012 0.463076923077
0.257264957265 0.463076923077
0.257191683281 0.463076923077
0.257118451025 0.463076923077
0.257045260461 0.463076923077
0.256972111554 0.463076923077
0.256899004267 0.463076923077
0.256825938567 0.463076923077
0.256752914416 0.463076923077
0.256679931779 0.463076923077
0.256606990622 0.463076923077
0.256534090909 0.463076923077
0.256461232604 0.463076923077
0.256388415673 0.463076923077
0.256315640079 0.463076923077
0.256242905789 0.463076923077
0.256170212766 0.463076923077
0.256097560976 0.463076923077
0.256024950383 0.463076923077
0.256235827664 0.46358974359
0.256163219042 0.46358974359
0.256090651558 0.46358974359
0.256018125177 0.46358974359
0.255945639864 0.46358974359
0.255873195584 0.46358974359
0.255800792303 0.46358974359
0.255728429986 0.46358974359
0.255938914027 0.464102564103
0.255866553576 0.464102564103
0.255794234031 0.464102564103
0.255721955355 0.464102564103
0.255649717514 0.464102564103
0.255577520474 0.464102564103
0.255505364201 0.464102564103
0.255433248659 0.464102564103
0.255361173815 0.464102564103
0.255289139633 0.464102564103
0.25521714608 0.464102564103
0.255145193121 0.464102564103
0.255073280722 0.464102564103
0.255001408848 0.464102564103
0.254929577465 0.464102564103
0.254857786539 0.464102564103
0.254786036036 0.464102564103
0.254714325922 0.464102564103
0.254642656162 0.464102564103
0.254571026723 0.464102564103
0.25449943757 0.464102564103
0.25442788867 0.464102564103
0.254356379989 0.464102564103
0.254284911492 0.464102564103
0.254213483146 0.464102564103
0.254142094917 0.464102564103
0.254070746771 0.464102564103
0.253999438675 0.464102564103
0.253928170595 0.464102564103
0.253856942496 0.464102564103
0.253785754347 0.464102564103
0.253714606112 0.464102564103
0.253643497758 0.464102564103
0.253572429252 0.464102564103
0.25350140056 0.464102564103
0.253710445253 0.464615384615
0.253639417693 0.464615384615
0.253568429891 0.464615384615
0.253497481813 0.464615384615
0.253426573427 0.464615384615
0.253355704698 0.464615384615
0.253284875594 0.464615384615
0.253214086082 0.464615384615
0.253143336127 0.464615384615
0.253072625698 0.464615384615
0.253001954761 0.464615384615
0.252931323283 0.464615384615
0.252860731231 0.464615384615
0.253069196429 0.465128205128
0.2529986053 0.465128205128
0.252928053542 0.465128205128
0.252857541121 0.465128205128
0.252787068004 0.465128205128
0.25271663416 0.465128205128
0.252646239554 0.465128205128
0.252575884155 0.465128205128
0.252505567929 0.465128205128
0.252435290843 0.465128205128
0.252365052866 0.465128205128
0.252294853964 0.465128205128
0.252224694105 0.465128205128
0.252154573255 0.465128205128
0.252084491384 0.465128205128
0.252014448458 0.465128205128
0.251944444444 0.465128205128
0.251874479311 0.465128205128
0.251804553026 0.465128205128
0.251734665556 0.465128205128
0.25166481687 0.465128205128
0.251595006935 0.465128205128
0.251525235718 0.465128205128
0.251455503188 0.465128205128
0.251385809313 0.465128205128
0.251316154059 0.465128205128
0.251246537396 0.465128205128
0.251176959291 0.465128205128
0.251107419712 0.465128205128
0.251037918627 0.465128205128
0.250968456004 0.465128205128
0.250899031812 0.465128205128
0.250829646018 0.465128205128
0.25076029859 0.465128205128
0.250690989497 0.465128205128
0.250621718707 0.465128205128
0.250828729282 0.465641025641
0.250759458713 0.465641025641
0.250690226394 0.465641025641
0.250621032294 0.465641025641
0.25055187638 0.465641025641
0.250482758621 0.465641025641
0.250413678985 0.465641025641
0.250344637441 0.465641025641
0.250275633958 0.465641025641
0.250206668504 0.465641025641
0.250137741047 0.465641025641
0.250068851556 0.465641025641
0.25 0.465641025641
0.249931186347 0.465641025641
0.249862410567 0.465641025641
0.249793672627 0.465641025641
0.249724972497 0.465641025641
0.249656310146 0.465641025641
0.249587685542 0.465641025641
0.249519098653 0.465641025641
0.249450549451 0.465641025641
0.249382037902 0.465641025641
0.249313563976 0.465641025641
0.249245127642 0.465641025641
0.249176728869 0.465641025641
0.249108367627 0.465641025641
0.249040043884 0.465641025641
0.248971757609 0.465641025641
0.248903508772 0.465641025641
0.248835297342 0.465641025641
0.248767123288 0.465641025641
0.248698986579 0.465641025641
0.248630887185 0.465641025641
0.248562825075 0.465641025641
0.248494800219 0.465641025641
0.248426812585 0.465641025641
0.248358862144 0.465641025641
0.248290948865 0.465641025641
0.248223072717 0.465641025641
0.24815523367 0.465641025641
0.248087431694 0.465641025641
0.248019666758 0.465641025641
0.247951938831 0.465641025641
0.247884247884 0.465641025641
0.247816593886 0.465641025641
0.247748976808 0.465641025641
0.247681396618 0.465641025641
0.247613853286 0.465641025641
0.247818974918 0.466153846154
0.247751430908 0.466153846154
0.247683923706 0.466153846154
0.247616453282 0.466153846154
0.247549019608 0.466153846154
0.247481622652 0.466153846154
0.247414262384 0.466153846154
0.247346938776 0.466153846154
0.247279651795 0.466153846154
0.247212401414 0.466153846154
0.247145187602 0.466153846154
0.247078010329 0.466153846154
0.247010869565 0.466153846154
0.246943765281 0.466153846154
0.246876697447 0.466153846154
0.246809666033 0.466153846154
0.24674267101 0.466153846154
0.246675712347 0.466153846154
0.246608790016 0.466153846154
0.246541903987 0.466153846154
0.24647505423 0.466153846154
0.246408240716 0.466153846154
0.246341463415 0.466153846154
0.246545651585 0.466666666667
0.246478873239 0.466666666667
0.246412131059 0.466666666667
0.246345425014 0.466666666667
0.246278755074 0.466666666667
0.246212121212 0.466666666667
0.246145523397 0.466666666667
0.246078961601 0.466666666667
0.246012435793 0.466666666667
0.245945945946 0.466666666667
0.245879492029 0.466666666667
0.245813074014 0.466666666667
0.245746691871 0.466666666667
0.245680345572 0.466666666667
0.245883940621 0.467179487179
0.245817593092 0.467179487179
0.24575128136 0.467179487179
0.245685005394 0.467179487179
0.245618765166 0.467179487179
0.245552560647 0.467179487179
0.245486391808 0.467179487179
0.245420258621 0.467179487179
0.245354161056 0.467179487179
0.245288099085 0.467179487179
0.245222072678 0.467179487179
0.245156081808 0.467179487179
0.245090126446 0.467179487179
0.245024206563 0.467179487179
0.245227211616 0.467692307692
0.245161290323 0.467692307692
0.245364149422 0.468205128205
0.24529822676 0.468205128205
0.245232339511 0.468205128205
0.245166487648 0.468205128205
0.245100671141 0.468205128205
0.245034889962 0.468205128205
0.244969144084 0.468205128205
0.244903433476 0.468205128205
0.244837758112 0.468205128205
0.244772117962 0.468205128205
0.244706512999 0.468205128205
0.244640943194 0.468205128205
0.244575408519 0.468205128205
0.244509908945 0.468205128205
0.244444444444 0.468205128205
0.244379014989 0.468205128205
0.244313620551 0.468205128205
0.244248261102 0.468205128205
0.244182936614 0.468205128205
0.244385026738 0.468717948718
0.244319700615 0.468717948718
0.244254409407 0.468717948718
0.244189153086 0.468717948718
0.244123931624 0.468717948718
0.244058744993 0.468717948718
0.243993593166 0.468717948718
0.243928476114 0.468717948718
0.24386339381 0.468717948718
0.243798346226 0.468717948718
0.243733333333 0.468717948718
0.243668355105 0.468717948718
0.243603411514 0.468717948718
0.243538502531 0.468717948718
0.24347362813 0.468717948718
0.243408788282 0.468717948718
0.243343982961 0.468717948718
0.243279212137 0.468717948718
0.243214475785 0.468717948718
0.243149773876 0.468717948718
0.243085106383 0.468717948718
0.243020473278 0.468717948718
0.242955874535 0.468717948718
0.242891310125 0.468717948718
0.242826780021 0.468717948718
0.242762284197 0.468717948718
0.242697822623 0.468717948718
0.242633395275 0.468717948718
0.242569002123 0.468717948718
0.242769965508 0.469230769231
0.242705570292 0.469230769231
0.242641209228 0.469230769231
0.242576882291 0.469230769231
0.242512589451 0.469230769231
0.242448330684 0.469230769231
0.24238410596 0.469230769231
0.242319915254 0.469230769231
0.242255758539 0.469230769231
0.242191635786 0.469230769231
0.24212754697 0.469230769231
0.242063492063 0.469230769231
0.241999471039 0.469230769231
0.241935483871 0.469230769231
0.241871530531 0.469230769231
0.241807610994 0.469230769231
0.241743725231 0.469230769231
0.241679873217 0.469230769231
0.241616054925 0.469230769231
0.24181626188 0.469743589744
0.241752441277 0.469743589744
0.241688654354 0.469743589744
0.241624901082 0.469743589744
0.241561181435 0.469743589744
0.241497495386 0.469743589744
0.24143384291 0.469743589744
0.241370223979 0.469743589744
0.241306638567 0.469743589744
0.241243086647 0.469743589744
0.241179568194 0.469743589744
0.24111608318 0.469743589744
0.241052631579 0.469743589744
0.240989213365 0.469743589744
0.240925828511 0.469743589744
0.240862476992 0.469743589744
0.24079915878 0.469743589744
0.24073587385 0.469743589744
0.240672622176 0.469743589744
0.24060940373 0.469743589744
0.240546218487 0.469743589744
0.240483066422 0.469743589744
0.240419947507 0.469743589744
0.240356861716 0.469743589744
0.240293809024 0.469743589744
0.240230789405 0.469743589744
0.240167802832 0.469743589744
0.240104849279 0.469743589744
0.240041928721 0.469743589744
0.239979041132 0.469743589744
0.239916186485 0.469743589744
0.239853364755 0.469743589744
0.239790575916 0.469743589744
0.239727819942 0.469743589744
0.239665096808 0.469743589744
0.239602406487 0.469743589744
0.239539748954 0.469743589744
0.239477124183 0.469743589744
0.239414532148 0.469743589744
0.239351972825 0.469743589744
0.239289446186 0.469743589744
0.239226952207 0.469743589744
0.239164490862 0.469743589744
0.239102062125 0.469743589744
0.239039665971 0.469743589744
0.238977302374 0.469743589744
0.238914971309 0.469743589744
0.238852672751 0.469743589744
0.238790406674 0.469743589744
0.238728173052 0.469743589744
0.23866597186 0.469743589744
0.238603803074 0.469743589744
0.238541666667 0.469743589744
0.238479562614 0.469743589744
0.23841749089 0.469743589744
0.23835545147 0.469743589744
0.238293444329 0.469743589744
0.238231469441 0.469743589744
0.238169526781 0.469743589744
0.238107616324 0.469743589744
0.238045738046 0.469743589744
0.23798389192 0.469743589744
0.237922077922 0.469743589744
0.237860296027 0.469743589744
0.23779854621 0.469743589744
0.237996366468 0.470256410256
0.237934613389 0.470256410256
0.237872892348 0.470256410256
0.23781120332 0.470256410256
0.237749546279 0.470256410256
0.237687921203 0.470256410256
0.237885462555 0.470769230769
0.237823834197 0.470769230769
0.237762237762 0.470769230769
0.237700673226 0.470769230769
0.237639140564 0.470769230769
0.237577639752 0.470769230769
0.237774902975 0.471282051282
0.237713398862 0.471282051282
0.237651926558 0.471282051282
0.237590486039 0.471282051282
0.237529077281 0.471282051282
0.237467700258 0.471282051282
0.237406354947 0.471282051282
0.237345041322 0.471282051282
0.23728375936 0.471282051282
0.237222509035 0.471282051282
0.237161290323 0.471282051282
0.237100103199 0.471282051282
0.23703894764 0.471282051282
0.23697782362 0.471282051282
0.236916731116 0.471282051282
0.236855670103 0.471282051282
0.236794640557 0.471282051282
0.236733642452 0.471282051282
0.236672675766 0.471282051282
0.236869207003 0.471794871795
0.236808236808 0.471794871795
0.236747297993 0.471794871795
0.236686390533 0.471794871795
0.236625514403 0.471794871795
0.236564669581 0.471794871795
0.236503856041 0.471794871795
0.23644307376 0.471794871795
0.236382322713 0.471794871795
0.236321602877 0.471794871795
0.236260914227 0.471794871795
0.236200256739 0.471794871795
0.23613963039 0.471794871795
0.236079035155 0.471794871795
0.236018471011 0.471794871795
0.235957937933 0.471794871795
0.235897435897 0.471794871795
0.235836964881 0.471794871795
0.235776524859 0.471794871795
0.235716115808 0.471794871795
0.235655737705 0.471794871795
0.235595390525 0.471794871795
0.235535074245 0.471794871795
0.235474788841 0.471794871795
0.235414534289 0.471794871795
0.235354310565 0.471794871795
0.235294117647 0.471794871795
0.23523395551 0.471794871795
0.235173824131 0.471794871795
0.235113723486 0.471794871795
0.235053653551 0.471794871795
0.234993614304 0.471794871795
0.23493360572 0.471794871795
0.234873627776 0.471794871795
0.234813680449 0.471794871795
0.234753763715 0.471794871795
0.234693877551 0.471794871795
0.234634021933 0.471794871795
0.234574196838 0.471794871795
0.234514402243 0.471794871795
0.234454638124 0.471794871795
0.234394904459 0.471794871795
0.234589913398 0.472307692308
0.234530175707 0.472307692308
0.234470468432 0.472307692308
0.23441079155 0.472307692308
0.234351145038 0.472307692308
0.234291528873 0.472307692308
0.234231943032 0.472307692308
0.23417238749 0.472307692308
0.234112862227 0.472307692308
0.234307496823 0.472820512821
0.23424796748 0.472820512821
0.234188468377 0.472820512821
0.234128999492 0.472820512821
0.234069560802 0.472820512821
0.234010152284 0.472820512821
0.233950773915 0.472820512821
0.233891425672 0.472820512821
0.233832107532 0.472820512821
0.233772819473 0.472820512821
0.23371356147 0.472820512821
0.233654333502 0.472820512821
0.233595135546 0.472820512821
0.233535967579 0.472820512821
0.233476829577 0.472820512821
0.233417721519 0.472820512821
0.233358643381 0.472820512821
0.233299595142 0.472820512821
0.233240576777 0.472820512821
0.233181588265 0.472820512821
0.233122629583 0.472820512821
0.233063700708 0.472820512821
0.233004801617 0.472820512821
0.232945932289 0.472820512821
0.2328870927 0.472820512821
0.232828282828 0.472820512821
0.232769502651 0.472820512821
0.232963149924 0.473333333333
0.23290436538 0.473333333333
0.232845610494 0.473333333333
0.232786885246 0.473333333333
0.232728189612 0.473333333333
0.232669523569 0.473333333333
0.232610887097 0.473333333333
0.232804232804 0.473846153846
0.23274559194 0.473846153846
0.232686980609 0.473846153846
0.232628398792 0.473846153846
0.232569846464 0.473846153846
0.232511323603 0.473846153846
0.232704402516 0.474358974359
0.232897384306 0.474871794872
0.232838823234 0.474871794872
0.232780291604 0.474871794872
0.232721789394 0.474871794872
0.232663316583 0.474871794872
0.232604873147 0.474871794872
0.232546459066 0.474871794872
0.232488074316 0.474871794872
0.232429718876 0.474871794872
0.232371392723 0.474871794872
0.232313095835 0.474871794872
0.232254828192 0.474871794872
0.232196589769 0.474871794872
0.232138380547 0.474871794872
0.232080200501 0.474871794872
0.232022049612 0.474871794872
0.231963927856 0.474871794872
0.231905835212 0.474871794872
0.231847771657 0.474871794872
0.231789737171 0.474871794872
0.231731731732 0.474871794872
0.231673755316 0.474871794872
0.231615807904 0.474871794872
0.231557889472 0.474871794872
0.2315 0.474871794872
0.231442139465 0.474871794872
0.231384307846 0.474871794872
0.231326505121 0.474871794872
0.231268731269 0.474871794872
0.231210986267 0.474871794872
0.231153270095 0.474871794872
0.23109558273 0.474871794872
0.231037924152 0.474871794872
0.230980294338 0.474871794872
0.230922693267 0.474871794872
0.230865120917 0.474871794872
0.230807577268 0.474871794872
0.230750062298 0.474871794872
0.230692575984 0.474871794872
0.230884184309 0.475384615385
0.230826693227 0.475384615385
0.230769230769 0.475384615385
0.230711796914 0.475384615385
0.23065439164 0.475384615385
0.230597014925 0.475384615385
0.23053966675 0.475384615385
0.230482347091 0.475384615385
0.230425055928 0.475384615385
0.230367793241 0.475384615385
0.230310559006 0.475384615385
0.230253353204 0.475384615385
0.230196175813 0.475384615385
0.230139026812 0.475384615385
0.23008190618 0.475384615385
0.230024813896 0.475384615385
0.229967749938 0.475384615385
0.229910714286 0.475384615385
0.229853706918 0.475384615385
0.229796727814 0.475384615385
0.229739776952 0.475384615385
0.229682854311 0.475384615385
0.229625959871 0.475384615385
0.229569093611 0.475384615385
0.229512255509 0.475384615385
0.229455445545 0.475384615385
0.229398663697 0.475384615385
0.229341909946 0.475384615385
0.229285184269 0.475384615385
0.229228486647 0.475384615385
0.229171817058 0.475384615385
0.229115175482 0.475384615385
0.229305658512 0.475897435897
0.229249011858 0.475897435897
0.229192393184 0.475897435897
0.229135802469 0.475897435897
0.229079239694 0.475897435897
0.229022704837 0.475897435897
0.228966197878 0.475897435897
0.228909718796 0.475897435897
0.228853267571 0.475897435897
0.229043392505 0.47641025641
0.22898693616 0.47641025641
0.228930507639 0.47641025641
0.228874106923 0.47641025641
0.22881773399 0.47641025641
0.22876138882 0.47641025641
0.228705071393 0.47641025641
0.228648781688 0.47641025641
0.228592519685 0.47641025641
0.228536285363 0.47641025641
0.228480078701 0.47641025641
0.22842389968 0.47641025641
0.228367748279 0.47641025641
0.228311624478 0.47641025641
0.228255528256 0.47641025641
0.228199459592 0.47641025641
0.228143418468 0.47641025641
0.228087404861 0.47641025641
0.228031418753 0.47641025641
0.227975460123 0.47641025641
0.22791952895 0.47641025641
0.227863625215 0.47641025641
0.227807748897 0.47641025641
0.227751899975 0.47641025641
0.227696078431 0.47641025641
0.227640284244 0.47641025641
0.227584517393 0.47641025641
0.227528777859 0.47641025641
0.227473065622 0.47641025641
0.227417380661 0.47641025641
0.227361722956 0.47641025641
0.227306092488 0.47641025641
0.227250489237 0.47641025641
0.227194913182 0.47641025641
0.227139364303 0.47641025641
0.227083842581 0.47641025641
0.227028347996 0.47641025641
0.226972880528 0.47641025641
0.227161700049 0.476923076923
0.227106227106 0.476923076923
0.22705078125 0.476923076923
0.22699536246 0.476923076923
0.226939970717 0.476923076923
0.226884606001 0.476923076923
0.226829268293 0.476923076923
0.226773957571 0.476923076923
0.226718673818 0.476923076923
0.226907141116 0.477435897436
0.226851851852 0.477435897436
0.226796589525 0.477435897436
0.226741354116 0.477435897436
0.226686145605 0.477435897436
0.226630963973 0.477435897436
0.226575809199 0.477435897436
0.226520681265 0.477435897436
0.226465580151 0.477435897436
0.226410505837 0.477435897436
0.226355458303 0.477435897436
0.22630043753 0.477435897436
0.226245443499 0.477435897436
0.22619047619 0.477435897436
0.226135535584 0.477435897436
0.226080621661 0.477435897436
0.226025734402 0.477435897436
0.225970873786 0.477435897436
0.225916039796 0.477435897436
0.226103833091 0.477948717949
0.226048993451 0.477948717949
0.225994180407 0.477948717949
0.225939393939 0.477948717949
0.225884634028 0.477948717949
0.225829900654 0.477948717949
0.225775193798 0.477948717949
0.225720513442 0.477948717949
0.225665859564 0.477948717949
0.225611232147 0.477948717949
0.225556631171 0.477948717949
0.225502056617 0.477948717949
0.225447508466 0.477948717949
0.225392986699 0.477948717949
0.225338491296 0.477948717949
0.225284022238 0.477948717949
0.225229579507 0.477948717949
0.225175163083 0.477948717949
0.225120772947 0.477948717949
0.22506640908 0.477948717949
0.225012071463 0.477948717949
0.224957760077 0.477948717949
0.224903474903 0.477948717949
0.224849215923 0.477948717949
0.224794983116 0.477948717949
0.224740776465 0.477948717949
0.22468659595 0.477948717949
0.224632441552 0.477948717949
0.224578313253 0.477948717949
0.224524211033 0.477948717949
0.224470134875 0.477948717949
0.224416084758 0.477948717949
0.224362060664 0.477948717949
0.224308062575 0.477948717949
0.224494706449 0.478461538462
0.22444070243 0.478461538462
0.224386724387 0.478461538462
0.224332772301 0.478461538462
0.224278846154 0.478461538462
0.224224945926 0.478461538462
0.2241710716 0.478461538462
0.224117223156 0.478461538462
0.224063400576 0.478461538462
0.224009603842 0.478461538462
0.223955832933 0.478461538462
0.223902087833 0.478461538462
0.223848368522 0.478461538462
0.223794674982 0.478461538462
0.223741007194 0.478461538462
0.22368736514 0.478461538462
0.223633748802 0.478461538462
0.22358015816 0.478461538462
0.223526593196 0.478461538462
0.22371257485 0.478974358974
0.223659003831 0.478974358974
0.223605458463 0.478974358974
0.223551938727 0.478974358974
0.223498444604 0.478974358974
0.223444976077 0.478974358974
0.223391533126 0.478974358974
0.223338115734 0.478974358974
0.223284723882 0.478974358974
0.223470363289 0.479487179487
0.223655913978 0.48
0.223602484472 0.48
0.223549080487 0.48
0.223495702006 0.48
0.223442349009 0.48
0.22338902148 0.48
0.223335719399 0.48
0.223282442748 0.48
0.22322919151 0.48
0.223175965665 0.48
0.223122765197 0.48
0.223307912297 0.480512820513
0.223254705742 0.480512820513
0.223201524535 0.480512820513
0.223148368659 0.480512820513
0.223095238095 0.480512820513
0.223042132826 0.480512820513
0.223227034745 0.481025641026
0.223173923388 0.481025641026
0.223120837298 0.481025641026
0.223067776457 0.481025641026
0.223014740846 0.481025641026
0.222961730449 0.481025641026
0.222908745247 0.481025641026
0.222855785222 0.481025641026
0.222802850356 0.481025641026
0.222987413916 0.481538461538
0.222934472934 0.481538461538
0.222881557085 0.481538461538
0.22282866635 0.481538461538
0.222775800712 0.481538461538
0.222722960152 0.481538461538
0.222670144653 0.481538461538
0.222617354196 0.481538461538
0.222564588765 0.481538461538
0.222511848341 0.481538461538
0.222459132907 0.481538461538
0.222406442444 0.481538461538
0.222353776936 0.481538461538
0.222301136364 0.481538461538
0.22224852071 0.481538461538
0.222195929957 0.481538461538
0.222379938491 0.482051282051
0.222327341533 0.482051282051
0.222274769449 0.482051282051
0.222222222222 0.482051282051
0.222169699835 0.482051282051
0.222117202268 0.482051282051
0.222064729506 0.482051282051
0.22201228153 0.482051282051
0.221959858323 0.482051282051
0.221907459868 0.482051282051
0.221855086146 0.482051282051
0.22180273714 0.482051282051
0.221750412833 0.482051282051
0.221698113208 0.482051282051
0.221645838246 0.482051282051
0.22159358793 0.482051282051
0.221541362244 0.482051282051
0.221724787936 0.482564102564
0.221672555948 0.482564102564
0.221620348563 0.482564102564
0.221568165764 0.482564102564
0.221516007533 0.482564102564
0.221463873853 0.482564102564
0.221647058824 0.483076923077
0.221594918843 0.483076923077
0.221542803387 0.483076923077
0.221490712438 0.483076923077
0.22143864598 0.483076923077
0.221386603995 0.483076923077
0.221334586466 0.483076923077
0.221282593376 0.483076923077
0.221230624706 0.483076923077
0.221178680441 0.483076923077
0.221126760563 0.483076923077
0.221074865055 0.483076923077
0.2210229939 0.483076923077
0.22097114708 0.483076923077
0.220919324578 0.483076923077
0.220867526377 0.483076923077
0.220815752461 0.483076923077
0.220764002812 0.483076923077
0.220712277413 0.483076923077
0.220894823144 0.48358974359
0.220843091335 0.48358974359
0.220791383751 0.48358974359
0.220739700375 0.48358974359
0.220688041189 0.48358974359
0.220636406177 0.48358974359
0.220584795322 0.48358974359
0.220533208606 0.48358974359
0.220481646014 0.48358974359
0.220430107527 0.48358974359
0.220378593129 0.48358974359
0.220327102804 0.48358974359
0.220275636534 0.48358974359
0.220224194302 0.48358974359
0.220172776092 0.48358974359
0.220121381886 0.48358974359
0.220303383897 0.484102564103
0.220251983201 0.484102564103
0.220200606485 0.484102564103
0.220149253731 0.484102564103
0.220097924924 0.484102564103
0.220046620047 0.484102564103
0.219995339082 0.484102564103
0.219944082013 0.484102564103
0.219892848824 0.484102564103
0.219841639497 0.484102564103
0.219790454016 0.484102564103
0.219739292365 0.484102564103
0.219688154526 0.484102564103
0.219637040484 0.484102564103
0.219585950221 0.484102564103
0.219534883721 0.484102564103
0.219483840967 0.484102564103
0.219432821943 0.484102564103
0.219381826633 0.484102564103
0.219563197026 0.484615384615
0.219512195122 0.484615384615
0.219461216907 0.484615384615
0.219410262364 0.484615384615
0.219359331476 0.484615384615
0.219308424228 0.484615384615
0.219257540603 0.484615384615
0.219438645326 0.485128205128
0.219387755102 0.485128205128
0.219336888477 0.485128205128
0.219286045433 0.485128205128
0.219235225956 0.485128205128
0.219184430028 0.485128205128
0.219133657633 0.485128205128
0.219082908754 0.485128205128
0.219032183376 0.485128205128
0.218981481481 0.485128205128
0.218930803055 0.485128205128
0.21888014808 0.485128205128
0.218829516539 0.485128205128
0.219010175763 0.485641025641
0.218959537572 0.485641025641
0.218908922792 0.485641025641
0.218858331407 0.485641025641
0.218807763401 0.485641025641
0.218757218757 0.485641025641
0.21870669746 0.485641025641
0.218656199492 0.485641025641
0.218605724838 0.485641025641
0.218786060466 0.486153846154
0.218735579142 0.486153846154
0.218685121107 0.486153846154
0.218634686347 0.486153846154
0.218584274844 0.486153846154
0.218533886584 0.486153846154
0.218483521549 0.486153846154
0.218433179724 0.486153846154
0.218382861092 0.486153846154
0.218332565638 0.486153846154
0.218282293346 0.486153846154
0.218232044199 0.486153846154
0.218181818182 0.486153846154
0.218131615278 0.486153846154
0.218081435473 0.486153846154
0.218031278749 0.486153846154
0.217981145091 0.486153846154
0.217931034483 0.486153846154
0.217880946909 0.486153846154
0.217830882353 0.486153846154
0.217780840799 0.486153846154
0.217730822232 0.486153846154
0.217680826636 0.486153846154
0.217630853994 0.486153846154
0.217580904292 0.486153846154
0.217530977513 0.486153846154
0.217481073641 0.486153846154
0.217431192661 0.486153846154
0.217381334556 0.486153846154
0.217331499312 0.486153846154
0.217281686913 0.486153846154
0.217231897342 0.486153846154
0.217182130584 0.486153846154
0.217132386624 0.486153846154
0.217082665445 0.486153846154
0.217032967033 0.486153846154
0.216983291371 0.486153846154
0.216933638444 0.486153846154
0.216884008236 0.486153846154
0.216834400732 0.486153846154
0.216784815916 0.486153846154
0.216735253772 0.486153846154
0.216685714286 0.486153846154
0.216636197441 0.486153846154
0.216586703221 0.486153846154
0.216537231613 0.486153846154
0.216487782599 0.486153846154
0.216438356164 0.486153846154
0.216388952294 0.486153846154
0.216339570972 0.486153846154
0.216290212183 0.486153846154
0.216240875912 0.486153846154
0.216191562144 0.486153846154
0.216142270862 0.486153846154
0.216320948256 0.486666666667
0.216271649954 0.486666666667
0.216222374117 0.486666666667
0.216173120729 0.486666666667
0.216123889775 0.486666666667
0.216074681239 0.486666666667
0.216025495106 0.486666666667
0.215976331361 0.486666666667
0.215927189989 0.486666666667
0.215878070974 0.486666666667
0.215828974301 0.486666666667
0.215779899955 0.486666666667
0.21573084792 0.486666666667
0.215681818182 0.486666666667
0.215632810725 0.486666666667
0.215583825534 0.486666666667
0.215534862594 0.486666666667
0.215485921889 0.486666666667
0.215437003405 0.486666666667
0.215388107127 0.486666666667
0.215339233038 0.486666666667
0.215290381125 0.486666666667
0.215241551372 0.486666666667
0.215192743764 0.486666666667
0.215143958286 0.486666666667
0.215095194923 0.486666666667
0.21504645366 0.486666666667
0.214997734481 0.486666666667
0.214949037373 0.486666666667
0.214900362319 0.486666666667
0.214851709305 0.486666666667
0.215029425079 0.487179487179
0.214980764879 0.487179487179
0.214932126697 0.487179487179
0.214883510518 0.487179487179
0.214834916327 0.487179487179
0.21478634411 0.487179487179
0.214737793852 0.487179487179
0.214689265537 0.487179487179
0.21464075915 0.487179487179
0.214592274678 0.487179487179
0.214543812105 0.487179487179
0.214495371416 0.487179487179
0.214446952596 0.487179487179
0.214398555631 0.487179487179
0.214350180505 0.487179487179
0.214301827205 0.487179487179
0.214253495715 0.487179487179
0.21420518602 0.487179487179
0.214156898106 0.487179487179
0.214108631959 0.487179487179
0.214060387562 0.487179487179
0.214012164902 0.487179487179
0.213963963964 0.487179487179
0.213915784733 0.487179487179
0.214092751013 0.487692307692
0.214044564483 0.487692307692
0.21399639964 0.487692307692
0.213948256468 0.487692307692
0.213900134953 0.487692307692
0.21385203508 0.487692307692
0.213803956835 0.487692307692
0.213755900202 0.487692307692
0.213707865169 0.487692307692
0.213659851719 0.487692307692
0.213611859838 0.487692307692
0.213563889513 0.487692307692
0.213515940727 0.487692307692
0.213468013468 0.487692307692
0.21342010772 0.487692307692
0.213372223469 0.487692307692
0.2133243607 0.487692307692
0.213276519399 0.487692307692
0.213228699552 0.487692307692
0.213180901143 0.487692307692
0.21313312416 0.487692307692
0.213085368586 0.487692307692
0.213037634409 0.487692307692
0.212989921613 0.487692307692
0.212942230184 0.487692307692
0.212894560107 0.487692307692
0.21284691137 0.487692307692
0.212799283956 0.487692307692
0.212751677852 0.487692307692
0.212704093044 0.487692307692
0.212656529517 0.487692307692
0.212608987257 0.487692307692
0.212561466249 0.487692307692
0.21251396648 0.487692307692
0.212466487936 0.487692307692
0.212419030601 0.487692307692
0.212371594462 0.487692307692
0.212324179504 0.487692307692
0.2125 0.488205128205
0.21245257755 0.488205128205
0.212405176261 0.488205128205
0.212357796119 0.488205128205
0.21231043711 0.488205128205
0.21226309922 0.488205128205
0.212215782434 0.488205128205
0.212168486739 0.488205128205
0.212121212121 0.488205128205
0.212073958565 0.488205128205
0.212026726058 0.488205128205
0.211979514585 0.488205128205
0.211932324132 0.488205128205
0.211885154685 0.488205128205
0.211838006231 0.488205128205
0.211790878754 0.488205128205
0.211743772242 0.488205128205
0.21169668668 0.488205128205
0.211649622054 0.488205128205
0.211602578351 0.488205128205
0.211555555556 0.488205128205
0.211508553655 0.488205128205
0.211461572634 0.488205128205
0.211414612481 0.488205128205
0.211367673179 0.488205128205
0.211320754717 0.488205128205
0.211273857079 0.488205128205
0.211226980253 0.488205128205
0.211180124224 0.488205128205
0.211133288978 0.488205128205
0.211086474501 0.488205128205
0.21103968078 0.488205128205
0.210992907801 0.488205128205
0.210946155551 0.488205128205
0.210899424014 0.488205128205
0.210852713178 0.488205128205
0.210806023029 0.488205128205
0.210759353553 0.488205128205
0.210712704737 0.488205128205
0.210666076566 0.488205128205
0.210619469027 0.488205128205
0.210572882106 0.488205128205
0.210526315789 0.488205128205
0.210479770064 0.488205128205
0.210433244916 0.488205128205
0.210386740331 0.488205128205
0.210340256297 0.488205128205
0.210293792799 0.488205128205
0.210247349823 0.488205128205
0.210200927357 0.488205128205
0.210154525386 0.488205128205
0.210328845729 0.488717948718
0.210282436011 0.488717948718
0.210236046768 0.488717948718
0.210189677989 0.488717948718
0.210143329658 0.488717948718
0.210097001764 0.488717948718
0.210050694291 0.488717948718
0.210004407228 0.488717948718
0.20995814056 0.488717948718
0.209911894273 0.488717948718
0.209865668355 0.488717948718
0.209819462792 0.488717948718
0.20977327757 0.488717948718
0.209727112676 0.488717948718
0.209680968097 0.488717948718
0.209634843819 0.488717948718
0.209588739828 0.488717948718
0.209542656113 0.488717948718
0.209496592658 0.488717948718
0.209450549451 0.488717948718
0.209404526478 0.488717948718
0.209358523726 0.488717948718
0.209312541182 0.488717948718
0.209266578832 0.488717948718
0.209220636663 0.488717948718
0.209174714662 0.488717948718
0.209128812815 0.488717948718
0.20908293111 0.488717948718
0.209037069533 0.488717948718
0.20899122807 0.488717948718
0.208945406709 0.488717948718
0.208899605436 0.488717948718
0.208853824238 0.488717948718
0.208808063103 0.488717948718
0.208762322015 0.488717948718
0.208716600964 0.488717948718
0.208670899934 0.488717948718
0.208625218914 0.488717948718
0.20857955789 0.488717948718
0.208533916849 0.488717948718
0.208488295778 0.488717948718
0.208442694663 0.488717948718
0.208397113492 0.488717948718
0.208351552252 0.488717948718
0.208306010929 0.488717948718
0.20826048951 0.488717948718
0.208214987983 0.488717948718
0.208169506335 0.488717948718
0.208124044551 0.488717948718
0.20807860262 0.488717948718
0.208033180528 0.488717948718
0.207987778263 0.488717948718
0.207942395811 0.488717948718
0.207897033159 0.488717948718
0.207851690294 0.488717948718
0.207806367205 0.488717948718
0.207761063876 0.488717948718
0.207715780296 0.488717948718
0.207670516452 0.488717948718
0.207843137255 0.489230769231
0.207797865389 0.489230769231
0.20775261324 0.489230769231
0.207707380797 0.489230769231
0.207662168045 0.489230769231
0.207616974973 0.489230769231
0.207571801567 0.489230769231
0.207526647814 0.489230769231
0.207481513702 0.489230769231
0.207436399217 0.489230769231
0.207391304348 0.489230769231
0.207346229081 0.489230769231
0.207301173403 0.489230769231
0.207256137302 0.489230769231
0.207211120765 0.489230769231
0.207166123779 0.489230769231
0.207121146331 0.489230769231
0.207076188409 0.489230769231
0.20703125 0.489230769231
0.206986331091 0.489230769231
0.20715835141 0.489743589744
0.20711342442 0.489743589744
0.207068516912 0.489743589744
0.207023628875 0.489743589744
0.206978760295 0.489743589744
0.206933911159 0.489743589744
0.206889081456 0.489743589744
0.206844271172 0.489743589744
0.206799480294 0.489743589744
0.206754708811 0.489743589744
0.206926406926 0.490256410256
0.206881627353 0.490256410256
0.206836867157 0.490256410256
0.206792126325 0.490256410256
0.206747404844 0.490256410256
0.206702702703 0.490256410256
0.206658019888 0.490256410256
0.206613356386 0.490256410256
0.206784788245 0.490769230769
0.206740116656 0.490769230769
0.206695464363 0.490769230769
0.206650831354 0.490769230769
0.206606217617 0.490769230769
0.206561623138 0.490769230769
0.206517047907 0.490769230769
0.206472491909 0.490769230769
0.206427955134 0.490769230769
0.206383437567 0.490769230769
0.206338939198 0.490769230769
0.206294460013 0.490769230769
0.20625 0.490769230769
0.206205559147 0.490769230769
0.206161137441 0.490769230769
0.20611673487 0.490769230769
0.206072351421 0.490769230769
0.206027987083 0.490769230769
0.205983641842 0.490769230769
0.205939315688 0.490769230769
0.205895008606 0.490769230769
0.205850720585 0.490769230769
0.205806451613 0.490769230769
0.205762201677 0.490769230769
0.205717970765 0.490769230769
0.205673758865 0.490769230769
0.205629565965 0.490769230769
0.205585392052 0.490769230769
0.205541237113 0.490769230769
0.205497101138 0.490769230769
0.205452984113 0.490769230769
0.205408886027 0.490769230769
0.205364806867 0.490769230769
0.205320746621 0.490769230769
0.205276705277 0.490769230769
0.205232682822 0.490769230769
0.205188679245 0.490769230769
0.205144694534 0.490769230769
0.205100728676 0.490769230769
0.205056781658 0.490769230769
0.20501285347 0.490769230769
0.204968944099 0.490769230769
0.204925053533 0.490769230769
0.20488118176 0.490769230769
0.204837328767 0.490769230769
0.204793494543 0.490769230769
0.204749679076 0.490769230769
0.204705882353 0.490769230769
0.204662104363 0.490769230769
0.204618345093 0.490769230769
0.204574604532 0.490769230769
0.204530882667 0.490769230769
0.204487179487 0.490769230769
0.20444349498 0.490769230769
0.204399829133 0.490769230769
0.204356181935 0.490769230769
0.204312553373 0.490769230769
0.204268943436 0.490769230769
0.204225352113 0.490769230769
0.20418177939 0.490769230769
0.204138225256 0.490769230769
0.204094689699 0.490769230769
0.204051172708 0.490769230769
0.20400767427 0.490769230769
0.203964194373 0.490769230769
0.203920733007 0.490769230769
0.203877290158 0.490769230769
0.203833865815 0.490769230769
0.203790459966 0.490769230769
0.2037470726 0.490769230769
0.203703703704 0.490769230769
0.203660353267 0.490769230769
0.203829787234 0.491282051282
0.203786428419 0.491282051282
0.203743088048 0.491282051282
0.203699766107 0.491282051282
0.203656462585 0.491282051282
0.203613177471 0.491282051282
0.203569910752 0.491282051282
0.203526662418 0.491282051282
0.203483432455 0.491282051282
0.203440220854 0.491282051282
0.203397027601 0.491282051282
0.203353852685 0.491282051282
0.203310696095 0.491282051282
0.203267557819 0.491282051282
0.203224437845 0.491282051282
0.203181336161 0.491282051282
0.203138252757 0.491282051282
0.203095187619 0.491282051282
0.203052140738 0.491282051282
0.2030091121 0.491282051282
0.202966101695 0.491282051282
0.202923109511 0.491282051282
0.202880135536 0.491282051282
0.202837179759 0.491282051282
0.202794242168 0.491282051282
0.202751322751 0.491282051282
0.202708421498 0.491282051282
0.202665538396 0.491282051282
0.202622673435 0.491282051282
0.202579826602 0.491282051282
0.202536997886 0.491282051282
0.202494187275 0.491282051282
0.202451394759 0.491282051282
0.202408620325 0.491282051282
0.202577101817 0.491794871795
0.202534318902 0.491794871795
0.202491554054 0.491794871795
0.202448807262 0.491794871795
0.202617138033 0.492307692308
0.202574382781 0.492307692308
0.20253164557 0.492307692308
0.202488926387 0.492307692308
0.202446225221 0.492307692308
0.202403542062 0.492307692308
0.202571669477 0.492820512821
0.202528977871 0.492820512821
0.202486304256 0.492820512821
0.20244364862 0.492820512821
0.202401010952 0.492820512821
0.20235839124 0.492820512821
0.202315789474 0.492820512821
0.202273205641 0.492820512821
0.202441077441 0.493333333333
0.202398485167 0.493333333333
0.202566259992 0.493846153846
0.202523659306 0.493846153846
0.202481076535 0.493846153846
0.202438511667 0.493846153846
0.202395964691 0.493846153846
0.202353435596 0.493846153846
0.20231092437 0.493846153846
0.202268431002 0.493846153846
0.202225955481 0.493846153846
0.202183497796 0.493846153846
0.202141057935 0.493846153846
0.202098635887 0.493846153846
0.202056231641 0.493846153846
0.202013845186 0.493846153846
0.20197147651 0.493846153846
0.201929125603 0.493846153846
0.201886792453 0.493846153846
0.201844477049 0.493846153846
0.20180217938 0.493846153846
0.201969411272 0.494358974359
0.201927105153 0.494358974359
0.201884816754 0.494358974359
0.201842546064 0.494358974359
0.201800293071 0.494358974359
0.201758057765 0.494358974359
0.201715840134 0.494358974359
0.201673640167 0.494358974359
0.201631457854 0.494358974359
0.201589293183 0.494358974359
0.201547146143 0.494358974359
0.201505016722 0.494358974359
0.201462904911 0.494358974359
0.201420810698 0.494358974359
0.201378734071 0.494358974359
0.201336675021 0.494358974359
0.201294633535 0.494358974359
0.201252609603 0.494358974359
0.201210603214 0.494358974359
0.201168614357 0.494358974359
0.201126643021 0.494358974359
0.201084689195 0.494358974359
0.201251303441 0.494871794872
0.201209341118 0.494871794872
0.201167396289 0.494871794872
0.201125468945 0.494871794872
0.201083559075 0.494871794872
0.201041666667 0.494871794872
0.20099979171 0.494871794872
0.200957934194 0.494871794872
0.200916094108 0.494871794872
0.20087427144 0.494871794872
0.201040582726 0.495384615385
0.200998751561 0.495384615385
0.201164967755 0.495897435897
0.20112312812 0.495897435897
0.201081305885 0.495897435897
0.20103950104 0.495897435897
0.200997713573 0.495897435897
0.200955943475 0.495897435897
0.200914190733 0.495897435897
0.200872455339 0.495897435897
0.200830737279 0.495897435897
0.200789036545 0.495897435897
0.200747353124 0.495897435897
0.200705687007 0.495897435897
0.200664038182 0.495897435897
0.200622406639 0.495897435897
0.200580792367 0.495897435897
0.200539195355 0.495897435897
0.200497615592 0.495897435897
0.200456053068 0.495897435897
0.200414507772 0.495897435897
0.200372979693 0.495897435897
0.200331468821 0.495897435897
0.200289975145 0.495897435897
0.200248498654 0.495897435897
0.200207039337 0.495897435897
0.200165597185 0.495897435897
0.200124172185 0.495897435897
0.200082764329 0.495897435897
0.200041373604 0.495897435897
0.2 0.495897435897
0.199958643507 0.495897435897
0.199917304114 0.495897435897
0.199875981811 0.495897435897
0.199834676586 0.495897435897
0.19979338843 0.495897435897
0.199958686222 0.49641025641
0.200123915737 0.496923076923
0.200289077018 0.497435897436
0.200247729149 0.497435897436
0.200412796698 0.497948717949
0.200371440363 0.497948717949
0.200330101093 0.497948717949
0.200288778878 0.497948717949
0.200247473706 0.497948717949
0.200206185567 0.497948717949
0.200164914451 0.497948717949
0.200123660346 0.497948717949
0.200082423243 0.497948717949
0.200041203131 0.497948717949
0.2 0.497948717949
0.199958813839 0.497948717949
0.199917644637 0.497948717949
0.199876492384 0.497948717949
0.199835357069 0.497948717949
0.199794238683 0.497948717949
0.199753137215 0.497948717949
0.199712052653 0.497948717949
0.199670984989 0.497948717949
0.199629934211 0.497948717949
0.199588900308 0.497948717949
0.199547883272 0.497948717949
0.19950688309 0.497948717949
0.199465899753 0.497948717949
0.199424933251 0.497948717949
0.199383983573 0.497948717949
0.199343050708 0.497948717949
0.199302134647 0.497948717949
0.199261235379 0.497948717949
0.199220352893 0.497948717949
0.199179487179 0.497948717949
0.199138638228 0.497948717949
0.199097806028 0.497948717949
0.19905699057 0.497948717949
0.199016191843 0.497948717949
0.198975409836 0.497948717949
0.19893464454 0.497948717949
0.198893895944 0.497948717949
0.198853164039 0.497948717949
0.198812448812 0.497948717949
0.198771750256 0.497948717949
0.198731068359 0.497948717949
0.19869040311 0.497948717949
0.198649754501 0.497948717949
0.19860912252 0.497948717949
0.198568507157 0.497948717949
0.198527908403 0.497948717949
0.198487326247 0.497948717949
0.198446760679 0.497948717949
0.198406211688 0.497948717949
0.198365679265 0.497948717949
0.198325163399 0.497948717949
0.19828466408 0.497948717949
0.198244181298 0.497948717949
0.198203715044 0.497948717949
0.198367346939 0.498461538462
0.198326872067 0.498461538462
0.198286413709 0.498461538462
0.198449928615 0.498974358974
0.198409461664 0.498974358974
0.198369011213 0.498974358974
0.198328577252 0.498974358974
0.198288159772 0.498974358974
0.198247758761 0.498974358974
0.198207374211 0.498974358974
0.19816700611 0.498974358974
0.198126654449 0.498974358974
0.198086319218 0.498974358974
0.198046000407 0.498974358974
0.198209198209 0.499487179487
0.198168870804 0.499487179487
0.198128559805 0.499487179487
0.198088265202 0.499487179487
0.198047986987 0.499487179487
0.198007725147 0.499487179487
0.197967479675 0.499487179487
0.197927250559 0.499487179487
0.19788703779 0.499487179487
0.197846841357 0.499487179487
0.197806661251 0.499487179487
0.197766497462 0.499487179487
0.19772634998 0.499487179487
0.197686218794 0.499487179487
0.197646103896 0.499487179487
0.197606005275 0.499487179487
0.197565922921 0.499487179487
0.197525856824 0.499487179487
0.197485806975 0.499487179487
0.197445773363 0.499487179487
0.197405755979 0.499487179487
0.197365754813 0.499487179487
0.197325769854 0.499487179487
0.197285801094 0.499487179487
0.197245848522 0.499487179487
0.197205912128 0.499487179487
0.197165991903 0.499487179487
0.197126087836 0.499487179487
0.197086199919 0.499487179487
0.197046328141 0.499487179487
0.197006472492 0.499487179487
0.196966632963 0.499487179487
0.196926809543 0.499487179487
0.196887002224 0.499487179487
0.196847210994 0.499487179487
0.197009496868 0.5
0.19696969697 0.5
0.196929913149 0.5
0.196890145396 0.5
0.196850393701 0.5
0.196810658054 0.5
0.196770938446 0.5
0.196731234867 0.5
0.196691547307 0.5
0.196651875756 0.5
0.196612220206 0.5
0.196572580645 0.5
0.196532957065 0.5
0.196493349456 0.5
0.196453757808 0.5
0.196414182111 0.5
0.196374622356 0.5
0.196335078534 0.5
0.196496879404 0.500512820513
0.196457326892 0.500512820513
0.1964177903 0.500512820513
0.196378269618 0.500512820513
0.196338764836 0.500512820513
0.196299275945 0.500512820513
0.196259802936 0.500512820513
0.196220345798 0.500512820513
0.196180904523 0.500512820513
0.1961414791 0.500512820513
0.19610206952 0.500512820513
0.196062675773 0.500512820513
0.196023297851 0.500512820513
0.195983935743 0.500512820513
0.19594458944 0.500512820513
0.195905258932 0.500512820513
0.19586594421 0.500512820513
0.195826645265 0.500512820513
0.195787362086 0.500512820513
0.195748094665 0.500512820513
0.195708842992 0.500512820513
0.195870088212 0.501025641026
0.195830827821 0.501025641026
0.195791583166 0.501025641026
0.195752354238 0.501025641026
0.195713141026 0.501025641026
0.195673943521 0.501025641026
0.195634761714 0.501025641026
0.195595595596 0.501025641026
0.195556445156 0.501025641026
0.195717430458 0.501538461538
0.195678271309 0.501538461538
0.195639127826 0.501538461538
0.1956 0.501538461538
0.195560887822 0.501538461538
0.195521791283 0.501538461538
0.195482710374 0.501538461538
0.195443645084 0.501538461538
0.195404595405 0.501538461538
0.195365561326 0.501538461538
0.19532654284 0.501538461538
0.195287539936 0.501538461538
0.195248552605 0.501538461538
0.195209580838 0.501538461538
0.195170624626 0.501538461538
0.195131683958 0.501538461538
0.195092758827 0.501538461538
0.195053849222 0.501538461538
0.195014955135 0.501538461538
0.194976076555 0.501538461538
0.194937213474 0.501538461538
0.194898365883 0.501538461538
0.194859533772 0.501538461538
0.194820717131 0.501538461538
0.194781915953 0.501538461538
0.194743130227 0.501538461538
0.194704359944 0.501538461538
0.194665605096 0.501538461538
0.194626865672 0.501538461538
0.194588141663 0.501538461538
0.194549433061 0.501538461538
0.194510739857 0.501538461538
0.19447206204 0.501538461538
0.194433399602 0.501538461538
0.194394752534 0.501538461538
0.194356120827 0.501538461538
0.19431750447 0.501538461538
0.194278903456 0.501538461538
0.194240317776 0.501538461538
0.194201747419 0.501538461538
0.194163192376 0.501538461538
0.19412465264 0.501538461538
0.1940861282 0.501538461538
0.194047619048 0.501538461538
0.194009125174 0.501538461538
0.193970646569 0.501538461538
0.193932183224 0.501538461538
0.193893735131 0.501538461538
0.193855302279 0.501538461538
0.193816884661 0.501538461538
0.193778482267 0.501538461538
0.193938193344 0.502051282051
0.193899782135 0.502051282051
0.193861386139 0.502051282051
0.193823005345 0.502051282051
0.193784639747 0.502051282051
0.193746289333 0.502051282051
0.193707954096 0.502051282051
0.193669634026 0.502051282051
0.193631329114 0.502051282051
0.193593039351 0.502051282051
0.193554764729 0.502051282051
0.193516505238 0.502051282051
0.19347826087 0.502051282051
0.193637621024 0.502564102564
0.193599367839 0.502564102564
0.193561129765 0.502564102564
0.193522906793 0.502564102564
0.193484698914 0.502564102564
0.193446506119 0.502564102564
0.193408328399 0.502564102564
0.193370165746 0.502564102564
0.19333201815 0.502564102564
0.193293885602 0.502564102564
0.193255768093 0.502564102564
0.193217665615 0.502564102564
0.193179578159 0.502564102564
0.193141505715 0.502564102564
0.193103448276 0.502564102564
0.193065405831 0.502564102564
0.193027378373 0.502564102564
0.192989365892 0.502564102564
0.19295136838 0.502564102564
0.192913385827 0.502564102564
0.193072229876 0.503076923077
0.193034238489 0.503076923077
0.19299626205 0.503076923077
0.192958300551 0.503076923077
0.192920353982 0.503076923077
0.192882422336 0.503076923077
0.192844505603 0.503076923077
0.193003144654 0.50358974359
0.1929652191 0.50358974359
0.192927308448 0.50358974359
0.192889412689 0.50358974359
0.192851531815 0.50358974359
0.192813665816 0.50358974359
0.192775814684 0.50358974359
0.19273797841 0.50358974359
0.192700156986 0.50358974359
0.192662350402 0.50358974359
0.19262455865 0.50358974359
0.192586781722 0.50358974359
0.192549019608 0.50358974359
0.1925112723 0.50358974359
0.192473539788 0.50358974359
0.192435822065 0.50358974359
0.192398119122 0.50358974359
0.19236043095 0.50358974359
0.19232275754 0.50358974359
0.192285098884 0.50358974359
0.192247454973 0.50358974359
0.192209825798 0.50358974359
0.19217221135 0.50358974359
0.192134611622 0.50358974359
0.192097026604 0.50358974359
0.192059456288 0.50358974359
0.192021900665 0.50358974359
0.191984359726 0.50358974359
0.191946833464 0.50358974359
0.191909321868 0.50358974359
0.191871824932 0.50358974359
0.191834342645 0.50358974359
0.1919921875 0.504102564103
0.191954696348 0.504102564103
0.191917219836 0.504102564103
0.191879757954 0.504102564103
0.191842310695 0.504102564103
0.191804878049 0.504102564103
0.191767460008 0.504102564103
0.191730056563 0.504102564103
0.191692667707 0.504102564103
0.191850263209 0.504615384615
0.191812865497 0.504615384615
0.191775482362 0.504615384615
0.191738113796 0.504615384615
0.19170075979 0.504615384615
0.191663420335 0.504615384615
0.191626095424 0.504615384615
0.191588785047 0.504615384615
0.191551489196 0.504615384615
0.191514207863 0.504615384615
0.191671531426 0.505128205128
0.191634241245 0.505128205128
0.191791480257 0.505641025641
0.191754181252 0.505641025641
0.191716896753 0.505641025641
0.19167962675 0.505641025641
0.191642371234 0.505641025641
0.191605130198 0.505641025641
0.191567903633 0.505641025641
0.191530691531 0.505641025641
0.191493493882 0.505641025641
0.19145631068 0.505641025641
0.191419141914 0.505641025641
0.191381987578 0.505641025641
0.191344847662 0.505641025641
0.191307722158 0.505641025641
0.191270611057 0.505641025641
0.191233514352 0.505641025641
0.191196432034 0.505641025641
0.191159364095 0.505641025641
0.191122310525 0.505641025641
0.191085271318 0.505641025641
0.191048246464 0.505641025641
0.191011235955 0.505641025641
0.190974239783 0.505641025641
0.19093725794 0.505641025641
0.190900290416 0.505641025641
0.190863337205 0.505641025641
0.190826398297 0.505641025641
0.190789473684 0.505641025641
0.190752563358 0.505641025641
0.190909090909 0.506153846154
0.190872171727 0.506153846154
0.190835266821 0.506153846154
0.190798376184 0.506153846154
0.190761499807 0.506153846154
0.190917874396 0.506666666667
0.191074188563 0.507179487179
0.191037280278 0.507179487179
0.19100038625 0.507179487179
0.190963506468 0.507179487179
0.190926640927 0.507179487179
0.190889789616 0.507179487179
0.191045928213 0.507692307692
0.191009068107 0.507692307692
0.190972222222 0.507692307692
0.19093539055 0.507692307692
0.190898573081 0.507692307692
0.190861769809 0.507692307692
0.190824980725 0.507692307692
0.19078820582 0.507692307692
0.190751445087 0.507692307692
0.190714698517 0.507692307692
0.190677966102 0.507692307692
0.190641247834 0.507692307692
0.190604543704 0.507692307692
0.190567853705 0.507692307692
0.190531177829 0.507692307692
0.190494516067 0.507692307692
0.190457868411 0.507692307692
0.190421234853 0.507692307692
0.190384615385 0.507692307692
0.190348009998 0.507692307692
0.190311418685 0.507692307692
0.190274841438 0.507692307692
0.190238278248 0.507692307692
0.190393852065 0.508205128205
0.190357280061 0.508205128205
0.190320722105 0.508205128205
0.190284178187 0.508205128205
0.190247648301 0.508205128205
0.190211132438 0.508205128205
0.190174630589 0.508205128205
0.190330007675 0.508717948718
0.190293497027 0.508717948718
0.190257000384 0.508717948718
0.190220517737 0.508717948718
0.19018404908 0.508717948718
0.190147594403 0.508717948718
0.190111153699 0.508717948718
0.190074726959 0.508717948718
0.190038314176 0.508717948718
0.190001915342 0.508717948718
0.189965530448 0.508717948718
0.189929159487 0.508717948718
0.18989280245 0.508717948718
0.18985645933 0.508717948718
0.189820130119 0.508717948718
0.189783814808 0.508717948718
0.189747513389 0.508717948718
0.189711225856 0.508717948718
0.189674952199 0.508717948718
0.189638692411 0.508717948718
0.189602446483 0.508717948718
0.189566214409 0.508717948718
0.189529996179 0.508717948718
0.189493791786 0.508717948718
0.189457601222 0.508717948718
0.18942142448 0.508717948718
0.18938526155 0.508717948718
0.189349112426 0.508717948718
0.189312977099 0.508717948718
0.189276855562 0.508717948718
0.189240747806 0.508717948718
0.189204653824 0.508717948718
0.189168573608 0.508717948718
0.18913250715 0.508717948718
0.189096454441 0.508717948718
0.189060415476 0.508717948718
0.189024390244 0.508717948718
0.188988378739 0.508717948718
0.188952380952 0.508717948718
0.188916396877 0.508717948718
0.188880426504 0.508717948718
0.188844469827 0.508717948718
0.188808526837 0.508717948718
0.188772597526 0.508717948718
0.188736681887 0.508717948718
0.188700779912 0.508717948718
0.188664891594 0.508717948718
0.188629016923 0.508717948718
0.188593155894 0.508717948718
0.188557308496 0.508717948718
0.188521474724 0.508717948718
0.18848565457 0.508717948718
0.188449848024 0.508717948718
0.188414055081 0.508717948718
0.188378275731 0.508717948718
0.188342509968 0.508717948718
0.188306757783 0.508717948718
0.188271019169 0.508717948718
0.188235294118 0.508717948718
0.188199582622 0.508717948718
0.188163884674 0.508717948718
0.188128200266 0.508717948718
0.188092529389 0.508717948718
0.188056872038 0.508717948718
0.188021228203 0.508717948718
0.187985597878 0.508717948718
0.187949981053 0.508717948718
0.187914377723 0.508717948718
0.187878787879 0.508717948718
0.187843211513 0.508717948718
0.187807648618 0.508717948718
0.187772099186 0.508717948718
0.187925813777 0.509230769231
0.18789025544 0.509230769231
0.187854710556 0.509230769231
0.187819179119 0.509230769231
0.18778366112 0.509230769231
0.187748156551 0.509230769231
0.187712665406 0.509230769231
0.187677187677 0.509230769231
0.187641723356 0.509230769231
0.187606272435 0.509230769231
0.187570834907 0.509230769231
0.187535410765 0.509230769231
0.1875 0.509230769231
0.187464602605 0.509230769231
0.187429218573 0.509230769231
0.187393847896 0.509230769231
0.187358490566 0.509230769231
0.187323146576 0.509230769231
0.187287815919 0.509230769231
0.187252498586 0.509230769231
0.18721719457 0.509230769231
0.187181903864 0.509230769231
0.187146626461 0.509230769231
0.187111362352 0.509230769231
0.187264506405 0.509743589744
0.187229233377 0.509743589744
0.187193973635 0.509743589744
0.18715872717 0.509743589744
0.187123493976 0.509743589744
0.187088274045 0.509743589744
0.18724124953 0.510256410256
0.187206020696 0.510256410256
0.187170805117 0.510256410256
0.187135602784 0.510256410256
0.187100413689 0.510256410256
0.187065237827 0.510256410256
0.187030075188 0.510256410256
0.186994925766 0.510256410256
0.186959789553 0.510256410256
0.186924666541 0.510256410256
0.186889556724 0.510256410256
0.186854460094 0.510256410256
0.186819376643 0.510256410256
0.186784306364 0.510256410256
0.186749249249 0.510256410256
0.186714205292 0.510256410256
0.186679174484 0.510256410256
0.186644156819 0.510256410256
0.186609152288 0.510256410256
0.186574160885 0.510256410256
0.186539182602 0.510256410256
0.186504217432 0.510256410256
0.186469265367 0.510256410256
0.186434326401 0.510256410256
0.186399400525 0.510256410256
0.186364487732 0.510256410256
0.186329588015 0.510256410256
0.186294701367 0.510256410256
0.18625982778 0.510256410256
0.186224967247 0.510256410256
0.18619011976 0.510256410256
0.186155285313 0.510256410256
0.186120463898 0.510256410256
0.186085655508 0.510256410256
0.186050860135 0.510256410256
0.186016077772 0.510256410256
0.185981308411 0.510256410256
0.185946552046 0.510256410256
0.18591180867 0.510256410256
0.185877078274 0.510256410256
0.185842360852 0.510256410256
0.185807656396 0.510256410256
0.185772964899 0.510256410256
0.185738286354 0.510256410256
0.185703620754 0.510256410256
0.185668968091 0.510256410256
0.185634328358 0.510256410256
0.185599701548 0.510256410256
0.185565087654 0.510256410256
0.185530486668 0.510256410256
0.185495898583 0.510256410256
0.185461323392 0.510256410256
0.185426761088 0.510256410256
0.185392211664 0.510256410256
0.185357675112 0.510256410256
0.185323151425 0.510256410256
0.185288640596 0.510256410256
0.185254142618 0.510256410256
0.185405807893 0.510769230769
0.185557416713 0.511282051282
0.185522887979 0.511282051282
0.185488372093 0.511282051282
0.185453869048 0.511282051282
0.185419378836 0.511282051282
0.18538490145 0.511282051282
0.185350436884 0.511282051282
0.18531598513 0.511282051282
0.185281546181 0.511282051282
0.18524712003 0.511282051282
0.185212706669 0.511282051282
0.185178306092 0.511282051282
0.185143918292 0.511282051282
0.18510954326 0.511282051282
0.185075180991 0.511282051282
0.185040831477 0.511282051282
0.185006494711 0.511282051282
0.184972170686 0.511282051282
0.184937859395 0.511282051282
0.184903560831 0.511282051282
0.184869274986 0.511282051282
0.184835001854 0.511282051282
0.184800741427 0.511282051282
0.184766493699 0.511282051282
0.184732258662 0.511282051282
0.18469803631 0.511282051282
0.184663826635 0.511282051282
0.18462962963 0.511282051282
0.184595445288 0.511282051282
0.184561273602 0.511282051282
0.184712196928 0.511794871795
0.184678016284 0.511794871795
0.184643848289 0.511794871795
0.184609692934 0.511794871795
0.184575550213 0.511794871795
0.184541420118 0.511794871795
0.184507302644 0.511794871795
0.184473197782 0.511794871795
0.184439105526 0.511794871795
0.184405025868 0.511794871795
0.184370958803 0.511794871795
0.184336904322 0.511794871795
0.184302862419 0.511794871795
0.184268833087 0.511794871795
0.184234816319 0.511794871795
0.184200812108 0.511794871795
0.184166820447 0.511794871795
0.184132841328 0.511794871795
0.184098874746 0.511794871795
0.184064920693 0.511794871795
0.184030979163 0.511794871795
0.183997050147 0.511794871795
0.183963133641 0.511794871795
0.183929229635 0.511794871795
0.183895338124 0.511794871795
0.183861459101 0.511794871795
0.183827592558 0.511794871795
0.18379373849 0.511794871795
0.183759896888 0.511794871795
0.183726067747 0.511794871795
0.183692251058 0.511794871795
0.183658446816 0.511794871795
0.183624655014 0.511794871795
0.183590875644 0.511794871795
0.1835571087 0.511794871795
0.183523354174 0.511794871795
0.183489612061 0.511794871795
0.183455882353 0.511794871795
0.183422165043 0.511794871795
0.183388460125 0.511794871795
0.183354767591 0.511794871795
0.183321087436 0.511794871795
0.183287419651 0.511794871795
0.183253764231 0.511794871795
0.183220121168 0.511794871795
0.183370044053 0.512307692308
0.183336391999 0.512307692308
0.183302752294 0.512307692308
0.183269124931 0.512307692308
0.183235509905 0.512307692308
0.183201907207 0.512307692308
0.183168316832 0.512307692308
0.183134738772 0.512307692308
0.183101173021 0.512307692308
0.183067619571 0.512307692308
0.183034078417 0.512307692308
0.183000549551 0.512307692308
0.182967032967 0.512307692308
0.182933528658 0.512307692308
0.182900036617 0.512307692308
0.182866556837 0.512307692308
0.182833089312 0.512307692308
0.182799634035 0.512307692308
0.182766190999 0.512307692308
0.182732760198 0.512307692308
0.182699341624 0.512307692308
0.182665935272 0.512307692308
0.182632541133 0.512307692308
0.182599159203 0.512307692308
0.182565789474 0.512307692308
0.182532431939 0.512307692308
0.182499086591 0.512307692308
0.182465753425 0.512307692308
0.182432432432 0.512307692308
0.182399123608 0.512307692308
0.182365826944 0.512307692308
0.182332542435 0.512307692308
0.182299270073 0.512307692308
0.182266009852 0.512307692308
0.182232761766 0.512307692308
0.182199525807 0.512307692308
0.182166301969 0.512307692308
0.182133090246 0.512307692308
0.182099890631 0.512307692308
0.182066703116 0.512307692308
0.182033527697 0.512307692308
0.182000364365 0.512307692308
0.181967213115 0.512307692308
0.181934073939 0.512307692308
0.181900946832 0.512307692308
0.181867831786 0.512307692308
0.181834728795 0.512307692308
0.181801637853 0.512307692308
0.181768558952 0.512307692308
0.181735492087 0.512307692308
0.18170243725 0.512307692308
0.181669394435 0.512307692308
0.181636363636 0.512307692308
0.181603344846 0.512307692308
0.181752090149 0.512820512821
0.18171906233 0.512820512821
0.181686046512 0.512820512821
0.181653042688 0.512820512821
0.181620050854 0.512820512821
0.181587071001 0.512820512821
0.181554103123 0.512820512821
0.181521147214 0.512820512821
0.181488203267 0.512820512821
0.181455271276 0.512820512821
0.181422351234 0.512820512821
0.181389443134 0.512820512821
0.181356546971 0.512820512821
0.181323662738 0.512820512821
0.181290790428 0.512820512821
0.181257930034 0.512820512821
0.181225081551 0.512820512821
0.181192244972 0.512820512821
0.18115942029 0.512820512821
0.181126607499 0.512820512821
0.181093806592 0.512820512821
0.181061017563 0.512820512821
0.181028240406 0.512820512821
0.180995475113 0.512820512821
0.180962721679 0.512820512821
0.180929980098 0.512820512821
0.180897250362 0.512820512821
0.180864532465 0.512820512821
0.180831826401 0.512820512821
0.180799132164 0.512820512821
0.180766449747 0.512820512821
0.180733779143 0.512820512821
0.180701120347 0.512820512821
0.180668473351 0.512820512821
0.18063583815 0.512820512821
0.180603214737 0.512820512821
0.180570603106 0.512820512821
0.18053800325 0.512820512821
0.180685920578 0.513333333333
0.180653311677 0.513333333333
0.180620714543 0.513333333333
0.180588129172 0.513333333333
0.180555555556 0.513333333333
0.180522993688 0.513333333333
0.180490443563 0.513333333333
0.180457905174 0.513333333333
0.180425378515 0.513333333333
0.18057307623 0.513846153846
0.180540540541 0.513846153846
0.180508016574 0.513846153846
0.180475504323 0.513846153846
0.180443003782 0.513846153846
0.180590565358 0.514358974359
0.180558055806 0.514358974359
0.180525557955 0.514358974359
0.180493071801 0.514358974359
0.180460597337 0.514358974359
0.180428134557 0.514358974359
0.180395683453 0.514358974359
0.180363244021 0.514358974359
0.180330816253 0.514358974359
0.180298400144 0.514358974359
0.180265995687 0.514358974359
0.180233602875 0.514358974359
0.180201221703 0.514358974359
0.180168852165 0.514358974359
0.180136494253 0.514358974359
0.180104147962 0.514358974359
0.180071813285 0.514358974359
0.180039490217 0.514358974359
0.180186647523 0.514871794872
0.180154315449 0.514871794872
0.180121994977 0.514871794872
0.180089686099 0.514871794872
0.180057388809 0.514871794872
0.180025103102 0.514871794872
0.179992828971 0.514871794872
0.17996056641 0.514871794872
0.179928315412 0.514871794872
0.179896075972 0.514871794872
0.180042995342 0.515384615385
0.18001074691 0.515384615385
0.179978510029 0.515384615385
0.179946284691 0.515384615385
0.179914070892 0.515384615385
0.179881868624 0.515384615385
0.179849677881 0.515384615385
0.179817498658 0.515384615385
0.179785330948 0.515384615385
0.179753174745 0.515384615385
0.179721030043 0.515384615385
0.179688896835 0.515384615385
0.179656775116 0.515384615385
0.179624664879 0.515384615385
0.179592566119 0.515384615385
0.179560478828 0.515384615385
0.179528403001 0.515384615385
0.179496338632 0.515384615385
0.179464285714 0.515384615385
0.179432244242 0.515384615385
0.179400214209 0.515384615385
0.179368195609 0.515384615385
0.179336188437 0.515384615385
0.179304192685 0.515384615385
0.179272208348 0.515384615385
0.17924023542 0.515384615385
0.179208273894 0.515384615385
0.179176323765 0.515384615385
0.179144385027 0.515384615385
0.179112457672 0.515384615385
0.179080541696 0.515384615385
0.179048637092 0.515384615385
0.179016743855 0.515384615385
0.178984861977 0.515384615385
0.178952991453 0.515384615385
0.178921132277 0.515384615385
0.178889284443 0.515384615385
0.178857447944 0.515384615385
0.178825622776 0.515384615385
0.178793808931 0.515384615385
0.178762006403 0.515384615385
0.178730215188 0.515384615385
0.178876244666 0.515897435897
0.178844444444 0.515897435897
0.178812655528 0.515897435897
0.1789585925 0.51641025641
0.178926794598 0.51641025641
0.178895007994 0.51641025641
0.178863232682 0.51641025641
0.178831468656 0.51641025641
0.178799715909 0.51641025641
0.178767974436 0.51641025641
0.178736244231 0.51641025641
0.178881987578 0.516923076923
0.178850248403 0.516923076923
0.17881852049 0.516923076923
0.178786803831 0.516923076923
0.178755098422 0.516923076923
0.178723404255 0.516923076923
0.178691721326 0.516923076923
0.178660049628 0.516923076923
0.178628389155 0.516923076923
0.178596739901 0.516923076923
0.17856510186 0.516923076923
0.178533475027 0.516923076923
0.178501859394 0.516923076923
0.178647308782 0.517435897436
0.178615684192 0.517435897436
0.178761061947 0.517948717949
0.17872942842 0.517948717949
0.178697806086 0.517948717949
0.178666194941 0.517948717949
0.178634594977 0.517948717949
0.178603006189 0.517948717949
0.178571428571 0.517948717949
0.178539862118 0.517948717949
0.178508306822 0.517948717949
0.178476762679 0.517948717949
0.178445229682 0.517948717949
0.178413707825 0.517948717949
0.178382197103 0.517948717949
0.17835069751 0.517948717949
0.17831920904 0.517948717949
0.178287731686 0.517948717949
0.178256265443 0.517948717949
0.178224810305 0.517948717949
0.178193366267 0.517948717949
0.178338331275 0.518461538462
0.178306878307 0.518461538462
0.178275436431 0.518461538462
0.178244005642 0.518461538462
0.178212585933 0.518461538462
0.1781811773 0.518461538462
0.178149779736 0.518461538462
0.178118393235 0.518461538462
0.178087017791 0.518461538462
0.178055653399 0.518461538462
0.178024300053 0.518461538462
0.177992957746 0.518461538462
0.177961626474 0.518461538462
0.17793030623 0.518461538462
0.177898997009 0.518461538462
0.177867698804 0.518461538462
0.177836411609 0.518461538462
0.17780513542 0.518461538462
0.17777387023 0.518461538462
0.177742616034 0.518461538462
0.177711372825 0.518461538462
0.177680140598 0.518461538462
0.177648919346 0.518461538462
0.177617709065 0.518461538462
0.177586509749 0.518461538462
0.177555321391 0.518461538462
0.177524143986 0.518461538462
0.177492977528 0.518461538462
0.177461822012 0.518461538462
0.177430677431 0.518461538462
0.17739954378 0.518461538462
0.177368421053 0.518461538462
0.177337309244 0.518461538462
0.177306208348 0.518461538462
0.177275118359 0.518461538462
0.177244039271 0.518461538462
0.177212971078 0.518461538462
0.177181913775 0.518461538462
0.177150867356 0.518461538462
0.177295024527 0.518974358974
0.177263969171 0.518974358974
0.177232924694 0.518974358974
0.177201891087 0.518974358974
0.177170868347 0.518974358974
0.177139856468 0.518974358974
0.177108855443 0.518974358974
0.177077865267 0.518974358974
0.177046885934 0.518974358974
0.177015917439 0.518974358974
0.176984959776 0.518974358974
0.176954012939 0.518974358974
0.176923076923 0.518974358974
0.176892151722 0.518974358974
0.17686123733 0.518974358974
0.176830333741 0.518974358974
0.17679944095 0.518974358974
0.176768558952 0.518974358974
0.17673768774 0.518974358974
0.176706827309 0.518974358974
0.176675977654 0.518974358974
0.176645138768 0.518974358974
0.176614310646 0.518974358974
0.176583493282 0.518974358974
0.176552686671 0.518974358974
0.176521890808 0.518974358974
0.176491105685 0.518974358974
0.176460331299 0.518974358974
0.176429567643 0.518974358974
0.176398814712 0.518974358974
0.176368072499 0.518974358974
0.176337341 0.518974358974
0.176306620209 0.518974358974
0.17627591012 0.518974358974
0.176245210728 0.518974358974
0.176214522027 0.518974358974
0.176183844011 0.518974358974
0.176153176675 0.518974358974
0.176122520014 0.518974358974
0.176091874021 0.518974358974
0.176061238692 0.518974358974
0.17603061402 0.518974358974
0.176 0.518974358974
0.175969396627 0.518974358974
0.175938803894 0.518974358974
0.175908221797 0.518974358974
0.17587765033 0.518974358974
0.175847089487 0.518974358974
0.175816539263 0.518974358974
0.175785999653 0.518974358974
0.17575547065 0.518974358974
0.175724952249 0.518974358974
0.175694444444 0.518974358974
0.175663947231 0.518974358974
0.175633460604 0.518974358974
0.175602984557 0.518974358974
0.175572519084 0.518974358974
0.17554206418 0.518974358974
0.17551161984 0.518974358974
0.175481186059 0.518974358974
0.175450762829 0.518974358974
0.175420350147 0.518974358974
0.175389948007 0.518974358974
0.175359556403 0.518974358974
0.175329175329 0.518974358974
0.175298804781 0.518974358974
0.175268444752 0.518974358974
0.175238095238 0.518974358974
0.175207756233 0.518974358974
0.175177427731 0.518974358974
0.175147109727 0.518974358974
0.175116802215 0.518974358974
0.17508650519 0.518974358974
0.175056218647 0.518974358974
0.17502594258 0.518974358974
0.174995676984 0.518974358974
0.174965421853 0.518974358974
0.174935177182 0.518974358974
0.174904942966 0.518974358974
0.174874719198 0.518974358974
0.174844505874 0.518974358974
0.174814302988 0.518974358974
0.174784110535 0.518974358974
0.17475392851 0.518974358974
0.174723756906 0.518974358974
0.174693595719 0.518974358974
0.174663444943 0.518974358974
0.174633304573 0.518974358974
0.174603174603 0.518974358974
0.174573055028 0.518974358974
0.174542945843 0.518974358974
0.174512847043 0.518974358974
0.174482758621 0.518974358974
0.174452680572 0.518974358974
0.174422612892 0.518974358974
0.174392555575 0.518974358974
0.174362508615 0.518974358974
0.174332472007 0.518974358974
0.174302445746 0.518974358974
0.174272429826 0.518974358974
0.174242424242 0.518974358974
0.174212428989 0.518974358974
0.174182444062 0.518974358974
0.174152469454 0.518974358974
0.174122505162 0.518974358974
0.174092551178 0.518974358974
0.174062607499 0.518974358974
0.174032674119 0.518974358974
0.174002751032 0.518974358974
0.173972838233 0.518974358974
0.173942935717 0.518974358974
0.173913043478 0.518974358974
0.173883161512 0.518974358974
0.173853289813 0.518974358974
0.173823428375 0.518974358974
0.173793577194 0.518974358974
0.173763736264 0.518974358974
0.173733905579 0.518974358974
0.173704085136 0.518974358974
0.173674274927 0.518974358974
0.173644474949 0.518974358974
0.173614685195 0.518974358974
0.17358490566 0.518974358974
0.17355513634 0.518974358974
0.173525377229 0.518974358974
0.173495628322 0.518974358974
0.173465889613 0.518974358974
0.173436161097 0.518974358974
0.173406442769 0.518974358974
0.173376734624 0.518974358974
0.173347036656 0.518974358974
0.173317348861 0.518974358974
0.173287671233 0.518974358974
0.173258003766 0.518974358974
0.173228346457 0.518974358974
0.173198699298 0.518974358974
0.173169062286 0.518974358974
0.173139435415 0.518974358974
0.173109818679 0.518974358974
0.173080212075 0.518974358974
0.173050615595 0.518974358974
0.173021029236 0.518974358974
0.173162393162 0.519487179487
0.173132797812 0.519487179487
0.173103212577 0.519487179487
0.173073637451 0.519487179487
0.173044072429 0.519487179487
0.173014517506 0.519487179487
0.172984972678 0.519487179487
0.172955437938 0.519487179487
0.172925913281 0.519487179487
0.172896398703 0.519487179487
0.172866894198 0.519487179487
0.172837399761 0.519487179487
0.172807915387 0.519487179487
0.172949002217 0.52
0.172919508868 0.52
0.172890025575 0.52
0.172860552335 0.52
0.172831089143 0.52
0.172801635992 0.52
0.172772192878 0.52
0.172742759796 0.52
0.17271333674 0.52
0.172683923706 0.52
0.172654520688 0.52
0.172625127681 0.52
0.172595744681 0.52
0.172566371681 0.52
0.172537008678 0.52
0.172507655665 0.52
0.172478312638 0.52
0.172448979592 0.52
0.172419656521 0.52
0.172390343421 0.52
0.172361040286 0.52
0.172331747111 0.52
0.172302463891 0.52
0.172273190622 0.52
0.172243927297 0.52
0.172214673913 0.52
0.172185430464 0.52
0.172156196944 0.52
0.172126973349 0.52
0.172097759674 0.52
0.172068555914 0.52
0.172039362063 0.52
0.172010178117 0.52
0.171981004071 0.52
0.171951839919 0.52
0.172092234656 0.520512820513
0.172063061536 0.520512820513
0.172033898305 0.520512820513
0.172004744958 0.520512820513
0.171975601491 0.520512820513
0.171946467898 0.520512820513
0.171917344173 0.520512820513
0.171888230313 0.520512820513
0.171859126312 0.520512820513
0.171830032165 0.520512820513
0.171800947867 0.520512820513
0.171771873413 0.520512820513
0.171742808799 0.520512820513
0.171713754018 0.520512820513
0.171684709066 0.520512820513
0.171655673939 0.520512820513
0.17162664863 0.520512820513
0.171597633136 0.520512820513
0.171568627451 0.520512820513
0.17153963157 0.520512820513
0.171510645488 0.520512820513
0.171481669201 0.520512820513
0.171452702703 0.520512820513
0.171423745989 0.520512820513
0.171394799054 0.520512820513
0.171365861894 0.520512820513
0.171336934504 0.520512820513
0.171308016878 0.520512820513
0.171279109011 0.520512820513
0.171250210899 0.520512820513
0.171221322537 0.520512820513
0.17119244392 0.520512820513
0.171163575042 0.520512820513
0.1711347159 0.520512820513
0.171105866487 0.520512820513
0.171077026799 0.520512820513
0.171048196832 0.520512820513
0.17101937658 0.520512820513
0.170990566038 0.520512820513
0.170961765201 0.520512820513
0.170932974065 0.520512820513
0.17107257114 0.521025641026
0.171043771044 0.521025641026
0.171014980643 0.521025641026
0.170986199933 0.521025641026
0.170957428908 0.521025641026
0.170928667564 0.521025641026
0.170899915896 0.521025641026
0.170871173898 0.521025641026
0.170842441567 0.521025641026
0.170813718897 0.521025641026
0.170785005883 0.521025641026
0.170756302521 0.521025641026
0.170727608805 0.521025641026
0.170698924731 0.521025641026
0.170670250294 0.521025641026
0.170641585489 0.521025641026
0.170612930311 0.521025641026
0.170584284755 0.521025641026
0.170555648817 0.521025641026
0.170694864048 0.521538461538
0.170666219164 0.521538461538
0.170637583893 0.521538461538
0.170608958228 0.521538461538
0.170580342167 0.521538461538
0.170551735704 0.521538461538
0.170523138833 0.521538461538
0.170494551551 0.521538461538
0.170465973852 0.521538461538
0.170437405732 0.521538461538
0.170408847185 0.521538461538
0.170380298207 0.521538461538
0.170351758794 0.521538461538
0.17032322894 0.521538461538
0.17029470864 0.521538461538
0.170266197891 0.521538461538
0.170237696686 0.521538461538
0.170209205021 0.521538461538
0.170180722892 0.521538461538
0.170152250293 0.521538461538
0.17012378722 0.521538461538
0.170095333668 0.521538461538
0.170066889632 0.521538461538
0.170038455108 0.521538461538
0.17001003009 0.521538461538
0.169981614575 0.521538461538
0.169953208556 0.521538461538
0.16992481203 0.521538461538
0.169896424992 0.521538461538
0.169868047436 0.521538461538
0.169839679359 0.521538461538
0.169811320755 0.521538461538
0.169782971619 0.521538461538
0.169754631948 0.521538461538
0.169726301736 0.521538461538
0.169864842316 0.522051282051
0.16983650317 0.522051282051
0.169808173478 0.522051282051
0.169779853235 0.522051282051
0.169751542438 0.522051282051
0.16972324108 0.522051282051
0.169694949158 0.522051282051
0.169666666667 0.522051282051


==> figures/pr_raw_data/readme.txt <==
Format of PR curve files:
"Precision Recall" for each line

